Mean opacities of a strongly magnetized high temperature plasma

Geometry and dynamical structure of emission regions in accreting pulsars are shaped by the interplay between gravity, radiation, and strong magnetic field, which significantly affects the opacities of a plasma and radiative pressure under such extreme conditions. Quantitative consideration of magnetic plasma opacities is, therefore, an essential ingredient of any self-consistent modeling of emission region structure of X-ray pulsars. We present results of computations of the Rosseland and Planck mean opacities of a strongly magnetized plasma with a simple chemical composition,namely the solar hydrogen/helium mix. We consider all relevant specific opacities of the magnetized plasma including vacuum polarization effect and contribution of electron-positron pairs where the pair number density is computed in the thermodynamic equilibrium approximation. The magnetic Planck mean opacity determines the radiative cooling of an optically thin strongly magnetized plasma. It is by factor of three smaller than non-magnetic Planck opacity at $k_{\rm B}T < 0.1\,E_{\rm cyc}$ and increases by a factor of $10^2 - 10^4$ at $k_{\rm B}T > 0.3\,E_{\rm cyc}$ due to cyclotron thermal processes. We propose a simple approximate expression which has sufficient accuracy for the magnetic Planck opacity description. We provide the Rosseland opacity in a tabular form computed in the temperature range 1 - 300 keV, magnetic field range $3 \times 10^{10} - 10^{15}$ G, and a broad range of plasma densities. We demonstrate that the scattering on the electron-positron pairs increases the Rosseland opacity drastically at temperatures >50 keV in the case of mass densities typical for accretion channel in X-ray pulsars.

==> ross1/ross1_b105.dat <==
  0.10000D+01  0.00000D+00  0.34674D+00  0.34638D+00  0.34606D+00  0.34596D+00  0.34597D+00  0.34601D+00  0.34609D+00  0.34628D+00  0.34677D+00  0.34810D+00  0.35159D+00  0.36028D+00  0.38044D+00  0.42436D+00  0.51700D+00  0.71541D+00  0.11669D+01  0.11669D+01  0.11669D+01
  0.10715D+01  0.30000D-01  0.34540D+00  0.34510D+00  0.34483D+00  0.34475D+00  0.34476D+00  0.34479D+00  0.34485D+00  0.34500D+00  0.34541D+00  0.34649D+00  0.34938D+00  0.35664D+00  0.37372D+00  0.41121D+00  0.49039D+00  0.65870D+00  0.10356D+01  0.10356D+01  0.10356D+01
  0.11482D+01  0.60000D-01  0.34416D+00  0.34390D+00  0.34367D+00  0.34361D+00  0.34362D+00  0.34365D+00  0.34370D+00  0.34382D+00  0.34415D+00  0.34503D+00  0.34740D+00  0.35346D+00  0.36787D+00  0.39982D+00  0.46750D+00  0.61059D+00  0.92657D+00  0.16832D+01  0.16832D+01
  0.12303D+01  0.90000D-01  0.34312D+00  0.34289D+00  0.34267D+00  0.34261D+00  0.34262D+00  0.34264D+00  0.34268D+00  0.34278D+00  0.34304D+00  0.34376D+00  0.34571D+00  0.35076D+00  0.36291D+00  0.39012D+00  0.44804D+00  0.56997D+00  0.83579D+00  0.14601D+01  0.14601D+01
  0.13183D+01  0.12000D+00  0.34200D+00  0.34180D+00  0.34162D+00  0.34158D+00  0.34159D+00  0.34160D+00  0.34164D+00  0.34171D+00  0.34193D+00  0.34251D+00  0.34411D+00  0.34830D+00  0.35851D+00  0.38164D+00  0.43114D+00  0.53516D+00  0.75949D+00  0.12769D+01  0.12769D+01
  0.14125D+01  0.15000D+00  0.34092D+00  0.34075D+00  0.34062D+00  0.34059D+00  0.34060D+00  0.34061D+00  0.34064D+00  0.34070D+00  0.34087D+00  0.34134D+00  0.34265D+00  0.34611D+00  0.35467D+00  0.37428D+00  0.41656D+00  0.50540D+00  0.69528D+00  0.11258D+01  0.11258D+01
  0.15136D+01  0.18000D+00  0.33996D+00  0.33982D+00  0.33971D+00  0.33968D+00  0.33968D+00  0.33969D+00  0.33971D+00  0.33976D+00  0.33990D+00  0.34028D+00  0.34135D+00  0.34421D+00  0.35136D+00  0.36798D+00  0.40411D+00  0.48007D+00  0.64118D+00  0.10009D+01  0.10009D+01
  0.16218D+01  0.21000D+00  0.33895D+00  0.33883D+00  0.33874D+00  0.33871D+00  0.33871D+00  0.33872D+00  0.33874D+00  0.33878D+00  0.33889D+00  0.33920D+00  0.34007D+00  0.34241D+00  0.34838D+00  0.36239D+00  0.39315D+00  0.45808D+00  0.59508D+00  0.89672D+00  0.89672D+00
  0.17378D+01  0.24000D+00  0.33794D+00  0.33784D+00  0.33778D+00  0.33776D+00  0.33776D+00  0.33777D+00  0.33778D+00  0.33782D+00  0.33790D+00  0.33815D+00  0.33886D+00  0.34078D+00  0.34574D+00  0.35756D+00  0.38375D+00  0.43925D+00  0.55595D+00  0.80975D+00  0.80975D+00
  0.18621D+01  0.27000D+00  0.33694D+00  0.33686D+00  0.33682D+00  0.33680D+00  0.33680D+00  0.33681D+00  0.33682D+00  0.33684D+00  0.33691D+00  0.33711D+00  0.33769D+00  0.33926D+00  0.34337D+00  0.35328D+00  0.37551D+00  0.42293D+00  0.52248D+00  0.73671D+00  0.73671D+00
  0.19953D+01  0.30000D+00  0.33598D+00  0.33591D+00  0.33587D+00  0.33586D+00  0.33586D+00  0.33586D+00  0.33587D+00  0.33589D+00  0.33595D+00  0.33611D+00  0.33657D+00  0.33786D+00  0.34125D+00  0.34955D+00  0.36840D+00  0.40888D+00  0.49386D+00  0.67518D+00  0.67518D+00
  0.21380D+01  0.33000D+00  0.33495D+00  0.33490D+00  0.33487D+00  0.33486D+00  0.33486D+00  0.33487D+00  0.33487D+00  0.33489D+00  0.33493D+00  0.33506D+00  0.33543D+00  0.33648D+00  0.33927D+00  0.34620D+00  0.36213D+00  0.39665D+00  0.46924D+00  0.62307D+00  0.62307D+00
  0.22909D+01  0.36000D+00  0.33390D+00  0.33387D+00  0.33384D+00  0.33383D+00  0.33384D+00  0.33384D+00  0.33384D+00  0.33386D+00  0.33389D+00  0.33399D+00  0.33429D+00  0.33514D+00  0.33744D+00  0.34321D+00  0.35665D+00  0.38604D+00  0.44805D+00  0.57881D+00  0.57881D+00
  0.24547D+01  0.39000D+00  0.33285D+00  0.33282D+00  0.33280D+00  0.33279D+00  0.33279D+00  0.33279D+00  0.33280D+00  0.33281D+00  0.33284D+00  0.33292D+00  0.33316D+00  0.33385D+00  0.33573D+00  0.34053D+00  0.35185D+00  0.37683D+00  0.42978D+00  0.54110D+00  0.78286D+00
  0.26303D+01  0.42000D+00  0.33173D+00  0.33171D+00  0.33170D+00  0.33169D+00  0.33169D+00  0.33169D+00  0.33169D+00  0.33170D+00  0.33173D+00  0.33179D+00  0.33198D+00  0.33254D+00  0.33407D+00  0.33803D+00  0.34751D+00  0.36870D+00  0.41390D+00  0.50879D+00  0.71281D+00
  0.28184D+01  0.45000D+00  0.33057D+00  0.33055D+00  0.33055D+00  0.33054D+00  0.33054D+00  0.33054D+00  0.33055D+00  0.33055D+00  0.33057D+00  0.33062D+00  0.33078D+00  0.33122D+00  0.33247D+00  0.33574D+00  0.34367D+00  0.36160D+00  0.40013D+00  0.48108D+00  0.65369D+00
  0.30200D+01  0.48000D+00  0.32936D+00  0.32935D+00  0.32934D+00  0.32934D+00  0.32934D+00  0.32934D+00  0.32935D+00  0.32935D+00  0.32936D+00  0.32941D+00  0.32953D+00  0.32989D+00  0.33090D+00  0.33358D+00  0.34019D+00  0.35533D+00  0.38814D+00  0.45721D+00  0.60358D+00
  0.32359D+01  0.51000D+00  0.32810D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32810D+00  0.32811D+00  0.32814D+00  0.32824D+00  0.32853D+00  0.32934D+00  0.33155D+00  0.33704D+00  0.34978D+00  0.37767D+00  0.43661D+00  0.56094D+00
  0.34674D+01  0.54000D+00  0.32677D+00  0.32677D+00  0.32676D+00  0.32676D+00  0.32677D+00  0.32677D+00  0.32677D+00  0.32677D+00  0.32678D+00  0.32681D+00  0.32688D+00  0.32711D+00  0.32777D+00  0.32957D+00  0.33412D+00  0.34482D+00  0.36848D+00  0.41875D+00  0.52452D+00
  0.37154D+01  0.57000D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32538D+00  0.32538D+00  0.32540D+00  0.32547D+00  0.32565D+00  0.32618D+00  0.32765D+00  0.33140D+00  0.34036D+00  0.36039D+00  0.40322D+00  0.49329D+00
  0.39811D+01  0.60000D+00  0.32390D+00  0.32390D+00  0.32390D+00  0.32390D+00  0.32391D+00  0.32391D+00  0.32391D+00  0.32391D+00  0.32392D+00  0.32393D+00  0.32398D+00  0.32413D+00  0.32455D+00  0.32574D+00  0.32883D+00  0.33631D+00  0.35323D+00  0.38969D+00  0.46642D+00
  0.42658D+01  0.63000D+00  0.32236D+00  0.32236D+00  0.32236D+00  0.32236D+00  0.32237D+00  0.32237D+00  0.32237D+00  0.32237D+00  0.32237D+00  0.32239D+00  0.32242D+00  0.32254D+00  0.32288D+00  0.32385D+00  0.32638D+00  0.33260D+00  0.34685D+00  0.37784D+00  0.44322D+00
  0.45709D+01  0.66000D+00  0.32073D+00  0.32073D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32075D+00  0.32076D+00  0.32079D+00  0.32088D+00  0.32115D+00  0.32193D+00  0.32400D+00  0.32916D+00  0.34113D+00  0.36742D+00  0.42312D+00
  0.48978D+01  0.69000D+00  0.31902D+00  0.31902D+00  0.31902D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31904D+00  0.31906D+00  0.31914D+00  0.31936D+00  0.31998D+00  0.32167D+00  0.32593D+00  0.33596D+00  0.35821D+00  0.40564D+00
  0.52481D+01  0.72000D+00  0.31722D+00  0.31722D+00  0.31722D+00  0.31722D+00  0.31723D+00  0.31723D+00  0.31723D+00  0.31723D+00  0.31723D+00  0.31724D+00  0.31726D+00  0.31731D+00  0.31749D+00  0.31799D+00  0.31936D+00  0.32287D+00  0.33125D+00  0.35004D+00  0.39038D+00
  0.56234D+01  0.75000D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31534D+00  0.31535D+00  0.31540D+00  0.31554D+00  0.31594D+00  0.31705D+00  0.31993D+00  0.32690D+00  0.34274D+00  0.37700D+00
  0.60256D+01  0.78000D+00  0.31332D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31334D+00  0.31334D+00  0.31335D+00  0.31339D+00  0.31350D+00  0.31382D+00  0.31472D+00  0.31708D+00  0.32286D+00  0.33616D+00  0.36521D+00
  0.64565D+01  0.81000D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31125D+00  0.31128D+00  0.31137D+00  0.31162D+00  0.31235D+00  0.31427D+00  0.31905D+00  0.33020D+00  0.35478D+00
  0.69183D+01  0.84000D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30905D+00  0.30907D+00  0.30914D+00  0.30934D+00  0.30992D+00  0.31149D+00  0.31543D+00  0.32474D+00  0.34550D+00
  0.74131D+01  0.87000D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30674D+00  0.30676D+00  0.30681D+00  0.30697D+00  0.30744D+00  0.30870D+00  0.31194D+00  0.31969D+00  0.33718D+00
  0.79433D+01  0.90000D+00  0.30430D+00  0.30430D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30432D+00  0.30433D+00  0.30437D+00  0.30450D+00  0.30487D+00  0.30590D+00  0.30855D+00  0.31498D+00  0.32967D+00
  0.85114D+01  0.93000D+00  0.30178D+00  0.30177D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30180D+00  0.30183D+00  0.30193D+00  0.30223D+00  0.30305D+00  0.30522D+00  0.31053D+00  0.32284D+00
  0.91201D+01  0.96000D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29915D+00  0.29917D+00  0.29925D+00  0.29949D+00  0.30015D+00  0.30191D+00  0.30630D+00  0.31657D+00
  0.97724D+01  0.99000D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29639D+00  0.29641D+00  0.29647D+00  0.29666D+00  0.29719D+00  0.29861D+00  0.30221D+00  0.31076D+00
  0.10471D+02  0.10200D+01  0.29350D+00  0.29349D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29351D+00  0.29352D+00  0.29357D+00  0.29372D+00  0.29415D+00  0.29530D+00  0.29824D+00  0.30534D+00
  0.11220D+02  0.10500D+01  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29052D+00  0.29056D+00  0.29068D+00  0.29102D+00  0.29195D+00  0.29435D+00  0.30022D+00
  0.12023D+02  0.10800D+01  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28740D+00  0.28740D+00  0.28741D+00  0.28744D+00  0.28753D+00  0.28780D+00  0.28855D+00  0.29050D+00  0.29533D+00
  0.12882D+02  0.11100D+01  0.28417D+00  0.28416D+00  0.28416D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28418D+00  0.28420D+00  0.28427D+00  0.28449D+00  0.28508D+00  0.28667D+00  0.29064D+00
  0.13804D+02  0.11400D+01  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28083D+00  0.28085D+00  0.28091D+00  0.28108D+00  0.28155D+00  0.28283D+00  0.28608D+00
  0.14791D+02  0.11700D+01  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27737D+00  0.27737D+00  0.27739D+00  0.27743D+00  0.27756D+00  0.27794D+00  0.27897D+00  0.28162D+00
  0.15849D+02  0.12000D+01  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27380D+00  0.27381D+00  0.27384D+00  0.27395D+00  0.27425D+00  0.27508D+00  0.27723D+00
  0.16982D+02  0.12300D+01  0.27012D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27012D+00  0.27013D+00  0.27015D+00  0.27024D+00  0.27047D+00  0.27114D+00  0.27288D+00
  0.18197D+02  0.12600D+01  0.26654D+00  0.26635D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26634D+00  0.26636D+00  0.26642D+00  0.26661D+00  0.26714D+00  0.26855D+00
  0.19498D+02  0.12900D+01  0.27319D+00  0.26353D+00  0.26255D+00  0.26245D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26245D+00  0.26246D+00  0.26251D+00  0.26266D+00  0.26308D+00  0.26421D+00
  0.20893D+02  0.13200D+01  0.54504D+00  0.29971D+00  0.26287D+00  0.25890D+00  0.25850D+00  0.25846D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25846D+00  0.25847D+00  0.25851D+00  0.25863D+00  0.25896D+00  0.25987D+00
  0.22387D+02  0.13500D+01  0.27119D+01  0.89088D+00  0.37095D+00  0.26832D+00  0.25580D+00  0.25451D+00  0.25439D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25438D+00  0.25439D+00  0.25442D+00  0.25451D+00  0.25477D+00  0.25550D+00
  0.23988D+02  0.13800D+01  0.13623D+02  0.43145D+01  0.13849D+01  0.49813D+00  0.28488D+00  0.25389D+00  0.25058D+00  0.25024D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25022D+00  0.25024D+00  0.25031D+00  0.25052D+00  0.25110D+00
  0.25704D+02  0.14100D+01  0.62065D+02  0.19628D+02  0.62113D+01  0.19780D+01  0.66760D+00  0.31467D+00  0.25367D+00  0.24674D+00  0.24604D+00  0.24597D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24597D+00  0.24598D+00  0.24604D+00  0.24621D+00  0.24666D+00
  0.27542D+02  0.14400D+01  0.25718D+03  0.81328D+02  0.25719D+02  0.81364D+01  0.25831D+01  0.84842D+00  0.35289D+00  0.25496D+00  0.24300D+00  0.24177D+00  0.24165D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24166D+00  0.24170D+00  0.24183D+00  0.24219D+00
  0.29512D+02  0.14700D+01  0.97535D+03  0.30843D+03  0.97535D+02  0.30844D+02  0.97564D+01  0.30934D+01  0.10038D+01  0.38913D+00  0.25652D+00  0.23924D+00  0.23745D+00  0.23727D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23726D+00  0.23730D+00  0.23740D+00  0.23768D+00
  0.31623D+02  0.15000D+01  0.34057D+04  0.10770D+04  0.34057D+03  0.10770D+03  0.34058D+02  0.10772D+02  0.34136D+01  0.11019D+01  0.41254D+00  0.25652D+00  0.23528D+00  0.23305D+00  0.23282D+00  0.23280D+00  0.23280D+00  0.23281D+00  0.23283D+00  0.23291D+00  0.23314D+00
  0.33884D+02  0.15300D+01  0.11011D+05  0.34819D+04  0.11011D+04  0.34819D+03  0.11011D+03  0.34820D+02  0.11013D+02  0.34894D+01  0.11245D+01  0.41639D+00  0.25349D+00  0.23095D+00  0.22856D+00  0.22832D+00  0.22829D+00  0.22830D+00  0.22832D+00  0.22838D+00  0.22856D+00
  0.36308D+02  0.15600D+01  0.33135D+05  0.10478D+05  0.33135D+04  0.10478D+04  0.33135D+03  0.10478D+03  0.33136D+02  0.10481D+02  0.33211D+01  0.10715D+01  0.39989D+00  0.24714D+00  0.22622D+00  0.22400D+00  0.22377D+00  0.22375D+00  0.22376D+00  0.22381D+00  0.22395D+00
  0.38905D+02  0.15900D+01  0.93286D+05  0.29500D+05  0.93286D+04  0.29500D+04  0.93286D+03  0.29500D+03  0.93286D+02  0.29500D+02  0.93312D+01  0.29581D+01  0.95831D+00  0.36764D+00  0.23833D+00  0.22120D+00  0.21938D+00  0.21918D+00  0.21917D+00  0.21920D+00  0.21931D+00
  0.41687D+02  0.16200D+01  0.24687D+06  0.78068D+05  0.24687D+05  0.78068D+04  0.24687D+04  0.78068D+03  0.24687D+03  0.78068D+02  0.24688D+02  0.78098D+01  0.24781D+01  0.80975D+00  0.32735D+00  0.22856D+00  0.21607D+00  0.21472D+00  0.21457D+00  0.21458D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.61694D+06  0.19509D+06  0.61694D+05  0.19509D+05  0.61694D+04  0.19509D+04  0.61694D+03  0.19509D+03  0.61694D+02  0.19510D+02  0.61730D+01  0.19623D+01  0.65193D+00  0.28709D+00  0.21919D+00  0.21098D+00  0.21005D+00  0.20995D+00  0.20999D+00
  0.47863D+02  0.16800D+01  0.14624D+07  0.46244D+06  0.14624D+06  0.46244D+05  0.14624D+05  0.46244D+04  0.14624D+04  0.46244D+03  0.14624D+03  0.46244D+02  0.14625D+02  0.46290D+01  0.14769D+01  0.50649D+00  0.25291D+00  0.21097D+00  0.20600D+00  0.20539D+00  0.20533D+00
  0.51286D+02  0.17100D+01  0.33013D+07  0.10440D+07  0.33013D+06  0.10440D+06  0.33013D+05  0.10440D+05  0.33013D+04  0.10440D+04  0.33013D+03  0.10440D+03  0.33013D+02  0.10441D+02  0.33075D+01  0.10635D+01  0.38736D+00  0.22748D+00  0.20402D+00  0.20114D+00  0.20074D+00
  0.54954D+02  0.17400D+01  0.71271D+07  0.22538D+07  0.71271D+06  0.22538D+06  0.71271D+05  0.22538D+05  0.71271D+04  0.22538D+04  0.71271D+03  0.22538D+03  0.71271D+02  0.22539D+02  0.71299D+01  0.22626D+01  0.74003D+00  0.30058D+00  0.21028D+00  0.19806D+00  0.19638D+00
  0.58884D+02  0.17700D+01  0.14767D+08  0.46697D+07  0.14767D+07  0.46697D+06  0.14767D+06  0.46697D+05  0.14767D+05  0.46697D+04  0.14767D+04  0.46697D+03  0.14767D+03  0.46697D+02  0.14768D+02  0.46738D+01  0.14896D+01  0.50640D+00  0.24468D+00  0.19897D+00  0.19272D+00
  0.63096D+02  0.18000D+01  0.29469D+08  0.93191D+07  0.29469D+07  0.93191D+06  0.29469D+06  0.93191D+05  0.29469D+05  0.93191D+04  0.29469D+04  0.93191D+03  0.29469D+03  0.93191D+02  0.29470D+02  0.93211D+01  0.29533D+01  0.95173D+00  0.35216D+00  0.21259D+00  0.19107D+00
  0.67608D+02  0.18300D+01  0.56813D+08  0.17966D+08  0.56813D+07  0.17966D+07  0.56813D+06  0.17966D+06  0.56813D+05  0.17966D+05  0.56813D+04  0.17966D+04  0.56813D+03  0.17966D+03  0.56813D+02  0.17967D+02  0.56845D+01  0.18067D+01  0.59928D+00  0.26117D+00  0.19502D+00
  0.72444D+02  0.18600D+01  0.10610D+09  0.33553D+08  0.10610D+08  0.33553D+07  0.10610D+07  0.33553D+06  0.10610D+06  0.33553D+05  0.10610D+05  0.33553D+04  0.10610D+04  0.33553D+03  0.10610D+03  0.33553D+02  0.10612D+02  0.33606D+01  0.10777D+01  0.38475D+00  0.21379D+00
  0.77625D+02  0.18900D+01  0.19242D+09  0.60849D+08  0.19242D+08  0.60849D+07  0.19242D+07  0.60849D+06  0.19242D+06  0.60849D+05  0.19242D+05  0.60849D+04  0.19242D+04  0.60849D+03  0.19242D+03  0.60850D+02  0.19243D+02  0.60878D+01  0.19333D+01  0.63661D+00  0.26717D+00
  0.83176D+02  0.19200D+01  0.33950D+09  0.10736D+09  0.33950D+08  0.10736D+08  0.33950D+07  0.10736D+07  0.33950D+06  0.10736D+06  0.33950D+05  0.10736D+05  0.33950D+04  0.10736D+04  0.33950D+03  0.10736D+03  0.33951D+02  0.10738D+02  0.34001D+01  0.10896D+01  0.38666D+00
  0.89125D+02  0.19500D+01  0.58386D+09  0.18463D+09  0.58386D+08  0.18463D+08  0.58386D+07  0.18463D+07  0.58386D+06  0.18463D+06  0.58386D+05  0.18463D+05  0.58386D+04  0.18463D+04  0.58386D+03  0.18463D+03  0.58386D+02  0.18464D+02  0.58415D+01  0.18556D+01  0.61233D+00
  0.95499D+02  0.19800D+01  0.97966D+09  0.30980D+09  0.97966D+08  0.30980D+08  0.97966D+07  0.30980D+07  0.97966D+06  0.30980D+06  0.97966D+05  0.30980D+05  0.97966D+04  0.30980D+04  0.97966D+03  0.30980D+03  0.97966D+02  0.30980D+02  0.97984D+01  0.31035D+01  0.99677D+00
  0.10233D+03  0.20100D+01  0.16061D+10  0.50790D+09  0.16061D+09  0.50790D+08  0.16061D+08  0.50790D+07  0.16061D+07  0.50790D+06  0.16061D+06  0.50790D+05  0.16061D+05  0.50790D+04  0.16061D+04  0.50790D+03  0.16061D+03  0.50790D+02  0.16062D+02  0.50823D+01  0.16165D+01
  0.10965D+03  0.20400D+01  0.25739D+10  0.81394D+09  0.25739D+09  0.81394D+08  0.25739D+08  0.81394D+07  0.25739D+07  0.81394D+06  0.25739D+06  0.81394D+05  0.25739D+05  0.81394D+04  0.25739D+04  0.81394D+03  0.25739D+03  0.81394D+02  0.25740D+02  0.81415D+01  0.25804D+01
  0.11749D+03  0.20700D+01  0.40360D+10  0.12763D+10  0.40360D+09  0.12763D+09  0.40360D+08  0.12763D+08  0.40360D+07  0.12763D+07  0.40360D+06  0.12763D+06  0.40360D+05  0.12763D+05  0.40360D+04  0.12763D+04  0.40360D+03  0.12763D+03  0.40360D+02  0.12764D+02  0.40401D+01
  0.12589D+03  0.21000D+01  0.61945D+10  0.19589D+10  0.61945D+09  0.19589D+09  0.61945D+08  0.19589D+08  0.61945D+07  0.19589D+07  0.61945D+06  0.19589D+06  0.61945D+05  0.19589D+05  0.61945D+04  0.19589D+04  0.61945D+03  0.19589D+03  0.61945D+02  0.19590D+02  0.61972D+01
  0.13490D+03  0.21300D+01  0.93115D+10  0.29446D+10  0.93115D+09  0.29446D+09  0.93115D+08  0.29446D+08  0.93115D+07  0.29446D+07  0.93115D+06  0.29446D+06  0.93115D+05  0.29446D+05  0.93115D+04  0.29446D+04  0.93115D+03  0.29446D+03  0.93116D+02  0.29446D+02  0.93133D+01
  0.14454D+03  0.21600D+01  0.13716D+11  0.43374D+10  0.13716D+10  0.43374D+09  0.13716D+09  0.43374D+08  0.13716D+08  0.43374D+07  0.13716D+07  0.43374D+06  0.13716D+06  0.43374D+05  0.13716D+05  0.43374D+04  0.13716D+04  0.43374D+03  0.13716D+03  0.43374D+02  0.13717D+02
  0.15488D+03  0.21900D+01  0.19810D+11  0.62644D+10  0.19810D+10  0.62644D+09  0.19810D+09  0.62644D+08  0.19810D+08  0.62644D+07  0.19810D+07  0.62644D+06  0.19810D+06  0.62644D+05  0.19810D+05  0.62644D+04  0.19810D+04  0.62644D+03  0.19810D+03  0.62644D+02  0.19811D+02
  0.16596D+03  0.22200D+01  0.28074D+11  0.88779D+10  0.28074D+10  0.88779D+09  0.28074D+09  0.88779D+08  0.28074D+08  0.88779D+07  0.28074D+07  0.88779D+06  0.28074D+06  0.88779D+05  0.28074D+05  0.88779D+04  0.28074D+04  0.88779D+03  0.28074D+03  0.88779D+02  0.28075D+02
  0.17783D+03  0.22500D+01  0.39067D+11  0.12354D+11  0.39067D+10  0.12354D+10  0.39067D+09  0.12354D+09  0.39067D+08  0.12354D+08  0.39067D+07  0.12354D+07  0.39067D+06  0.12354D+06  0.39067D+05  0.12354D+05  0.39067D+04  0.12354D+04  0.39067D+03  0.12354D+03  0.39068D+02
  0.19055D+03  0.22800D+01  0.53440D+11  0.16899D+11  0.53440D+10  0.16899D+10  0.53440D+09  0.16899D+09  0.53440D+08  0.16899D+08  0.53440D+07  0.16899D+07  0.53440D+06  0.16899D+06  0.53440D+05  0.16899D+05  0.53440D+04  0.16899D+04  0.53440D+03  0.16899D+03  0.53440D+02
  0.20417D+03  0.23100D+01  0.71917D+11  0.22742D+11  0.71917D+10  0.22742D+10  0.71917D+09  0.22742D+09  0.71917D+08  0.22742D+08  0.71917D+07  0.22742D+07  0.71917D+06  0.22742D+06  0.71917D+05  0.22742D+05  0.71917D+04  0.22742D+04  0.71917D+03  0.22742D+03  0.71917D+02
  0.21878D+03  0.23400D+01  0.95331D+11  0.30146D+11  0.95331D+10  0.30146D+10  0.95331D+09  0.30146D+09  0.95331D+08  0.30146D+08  0.95331D+07  0.30146D+07  0.95331D+06  0.30146D+06  0.95331D+05  0.30146D+05  0.95331D+04  0.30146D+04  0.95331D+03  0.30146D+03  0.95332D+02
  0.23442D+03  0.23700D+01  0.12461D+12  0.39404D+11  0.12461D+11  0.39404D+10  0.12461D+10  0.39404D+09  0.12461D+09  0.39404D+08  0.12461D+08  0.39404D+07  0.12461D+07  0.39404D+06  0.12461D+06  0.39404D+05  0.12461D+05  0.39404D+04  0.12461D+04  0.39404D+03  0.12461D+03
  0.25119D+03  0.24000D+01  0.16079D+12  0.50846D+11  0.16079D+11  0.50846D+10  0.16079D+10  0.50846D+09  0.16079D+09  0.50846D+08  0.16079D+08  0.50846D+07  0.16079D+07  0.50846D+06  0.16079D+06  0.50846D+05  0.16079D+05  0.50846D+04  0.16079D+04  0.50846D+03  0.16079D+03
  0.26915D+03  0.24300D+01  0.20505D+12  0.64844D+11  0.20505D+11  0.64844D+10  0.20505D+10  0.64844D+09  0.20505D+09  0.64844D+08  0.20505D+08  0.64844D+07  0.20505D+07  0.64844D+06  0.20505D+06  0.64844D+05  0.20505D+05  0.64844D+04  0.20505D+04  0.64844D+03  0.20505D+03
  0.28840D+03  0.24600D+01  0.25872D+12  0.81815D+11  0.25872D+11  0.81815D+10  0.25872D+10  0.81815D+09  0.25872D+09  0.81815D+08  0.25872D+08  0.81815D+07  0.25872D+07  0.81815D+06  0.25872D+06  0.81815D+05  0.25872D+05  0.81815D+04  0.25872D+04  0.81815D+03  0.25872D+03
  0.30903D+03  0.24900D+01  0.32331D+12  0.10224D+12  0.32331D+11  0.10224D+11  0.32331D+10  0.10224D+10  0.32331D+09  0.10224D+09  0.32331D+08  0.10224D+08  0.32331D+07  0.10224D+07  0.32331D+06  0.10224D+06  0.32331D+05  0.10224D+05  0.32331D+04  0.10224D+04  0.32331D+03
  0.33113D+03  0.25200D+01  0.40052D+12  0.12666D+12  0.40052D+11  0.12666D+11  0.40052D+10  0.12666D+10  0.40052D+09  0.12666D+09  0.40052D+08  0.12666D+08  0.40052D+07  0.12666D+07  0.40052D+06  0.12666D+06  0.40052D+05  0.12666D+05  0.12666D+05  0.12666D+05  0.12666D+05


==> ross1/ross1_b11.dat <==
  0.10000D+01  0.00000D+00  0.41524D+00  0.40954D+00  0.40055D+00  0.39484D+00  0.39300D+00  0.39438D+00  0.39521D+00  0.39618D+00  0.39749D+00  0.39965D+00  0.40377D+00  0.41235D+00  0.43107D+00  0.47210D+00  0.56150D+00  0.75918D+00  0.12171D+01  0.12171D+01  0.12171D+01
  0.10715D+01  0.30000D-01  0.40822D+00  0.40357D+00  0.39591D+00  0.38953D+00  0.38759D+00  0.38878D+00  0.38953D+00  0.39030D+00  0.39135D+00  0.39307D+00  0.39640D+00  0.40343D+00  0.41899D+00  0.45347D+00  0.52895D+00  0.69538D+00  0.10761D+01  0.10761D+01  0.10761D+01
  0.11482D+01  0.60000D-01  0.40132D+00  0.39756D+00  0.39094D+00  0.38536D+00  0.38301D+00  0.38393D+00  0.38438D+00  0.38497D+00  0.38579D+00  0.38717D+00  0.38986D+00  0.39562D+00  0.40857D+00  0.43761D+00  0.50160D+00  0.64233D+00  0.96048D+00  0.17289D+01  0.17289D+01
  0.12303D+01  0.90000D-01  0.39500D+00  0.39196D+00  0.38635D+00  0.38110D+00  0.37890D+00  0.37928D+00  0.37950D+00  0.37994D+00  0.38060D+00  0.38170D+00  0.38387D+00  0.38857D+00  0.39929D+00  0.42366D+00  0.47786D+00  0.59711D+00  0.86420D+00  0.14991D+01  0.14991D+01
  0.13183D+01  0.12000D+00  0.38862D+00  0.38615D+00  0.38140D+00  0.37651D+00  0.37447D+00  0.37471D+00  0.37471D+00  0.37499D+00  0.37550D+00  0.37638D+00  0.37812D+00  0.38196D+00  0.39083D+00  0.41129D+00  0.45720D+00  0.55828D+00  0.78245D+00  0.13048D+01  0.13048D+01
  0.14125D+01  0.15000D+00  0.38274D+00  0.38078D+00  0.37684D+00  0.37228D+00  0.37001D+00  0.37033D+00  0.37019D+00  0.37038D+00  0.37080D+00  0.37151D+00  0.37291D+00  0.37604D+00  0.38339D+00  0.40057D+00  0.43947D+00  0.52535D+00  0.71458D+00  0.11488D+01  0.11488D+01
  0.15136D+01  0.18000D+00  0.37742D+00  0.37585D+00  0.37258D+00  0.36841D+00  0.36622D+00  0.36627D+00  0.36603D+00  0.36618D+00  0.36653D+00  0.36711D+00  0.36824D+00  0.37079D+00  0.37687D+00  0.39126D+00  0.42418D+00  0.49714D+00  0.65702D+00  0.10184D+01  0.10184D+01
  0.16218D+01  0.21000D+00  0.37249D+00  0.37126D+00  0.36858D+00  0.36480D+00  0.36283D+00  0.36265D+00  0.36230D+00  0.36240D+00  0.36271D+00  0.36318D+00  0.36409D+00  0.36617D+00  0.37119D+00  0.38322D+00  0.41106D+00  0.47311D+00  0.60877D+00  0.91185D+00  0.91185D+00
  0.17378D+01  0.24000D+00  0.36751D+00  0.36654D+00  0.36431D+00  0.36117D+00  0.35928D+00  0.35907D+00  0.35863D+00  0.35873D+00  0.35897D+00  0.35934D+00  0.36007D+00  0.36176D+00  0.36589D+00  0.37593D+00  0.39944D+00  0.45216D+00  0.56715D+00  0.82098D+00  0.82098D+00
  0.18621D+01  0.27000D+00  0.36303D+00  0.36226D+00  0.36041D+00  0.35756D+00  0.35591D+00  0.35563D+00  0.35523D+00  0.35533D+00  0.35554D+00  0.35584D+00  0.35643D+00  0.35780D+00  0.36119D+00  0.36956D+00  0.38939D+00  0.43428D+00  0.53228D+00  0.74674D+00  0.74674D+00
  0.19953D+01  0.30000D+00  0.35887D+00  0.35827D+00  0.35678D+00  0.35413D+00  0.35272D+00  0.35241D+00  0.35209D+00  0.35220D+00  0.35236D+00  0.35260D+00  0.35308D+00  0.35419D+00  0.35698D+00  0.36392D+00  0.38060D+00  0.41864D+00  0.50184D+00  0.68243D+00  0.68243D+00
  0.21380D+01  0.33000D+00  0.35513D+00  0.35464D+00  0.35343D+00  0.35114D+00  0.34991D+00  0.34958D+00  0.34926D+00  0.34930D+00  0.34942D+00  0.34962D+00  0.35000D+00  0.35090D+00  0.35318D+00  0.35895D+00  0.37296D+00  0.40526D+00  0.47616D+00  0.62929D+00  0.62929D+00
  0.22909D+01  0.36000D+00  0.35142D+00  0.35105D+00  0.35005D+00  0.34810D+00  0.34715D+00  0.34675D+00  0.34648D+00  0.34650D+00  0.34660D+00  0.34675D+00  0.34706D+00  0.34778D+00  0.34965D+00  0.35441D+00  0.36615D+00  0.39349D+00  0.45382D+00  0.58364D+00  0.58364D+00
  0.24547D+01  0.39000D+00  0.34798D+00  0.34769D+00  0.34686D+00  0.34520D+00  0.34438D+00  0.34403D+00  0.34387D+00  0.34388D+00  0.34395D+00  0.34408D+00  0.34432D+00  0.34491D+00  0.34643D+00  0.35036D+00  0.36017D+00  0.38329D+00  0.43467D+00  0.54503D+00  0.78628D+00
  0.26303D+01  0.42000D+00  0.34494D+00  0.34470D+00  0.34403D+00  0.34258D+00  0.34190D+00  0.34156D+00  0.34141D+00  0.34138D+00  0.34143D+00  0.34153D+00  0.34173D+00  0.34220D+00  0.34344D+00  0.34669D+00  0.35490D+00  0.37448D+00  0.41837D+00  0.51276D+00  0.71708D+00
  0.28184D+01  0.45000D+00  0.34193D+00  0.34175D+00  0.34121D+00  0.33997D+00  0.33943D+00  0.33914D+00  0.33902D+00  0.33901D+00  0.33905D+00  0.33913D+00  0.33929D+00  0.33967D+00  0.34068D+00  0.34334D+00  0.35014D+00  0.36658D+00  0.40374D+00  0.48376D+00  0.65587D+00
  0.30200D+01  0.48000D+00  0.33921D+00  0.33907D+00  0.33864D+00  0.33750D+00  0.33702D+00  0.33677D+00  0.33667D+00  0.33666D+00  0.33670D+00  0.33677D+00  0.33690D+00  0.33720D+00  0.33802D+00  0.34020D+00  0.34585D+00  0.35968D+00  0.39128D+00  0.45955D+00  0.60545D+00
  0.32359D+01  0.51000D+00  0.33653D+00  0.33642D+00  0.33607D+00  0.33510D+00  0.33466D+00  0.33448D+00  0.33441D+00  0.33440D+00  0.33443D+00  0.33448D+00  0.33458D+00  0.33483D+00  0.33549D+00  0.33727D+00  0.34194D+00  0.35351D+00  0.38025D+00  0.43834D+00  0.56212D+00
  0.34674D+01  0.54000D+00  0.33418D+00  0.33410D+00  0.33382D+00  0.33294D+00  0.33252D+00  0.33238D+00  0.33231D+00  0.33228D+00  0.33231D+00  0.33235D+00  0.33243D+00  0.33263D+00  0.33316D+00  0.33461D+00  0.33847D+00  0.34815D+00  0.37081D+00  0.42038D+00  0.52576D+00
  0.37154D+01  0.57000D+00  0.33175D+00  0.33169D+00  0.33147D+00  0.33068D+00  0.33032D+00  0.33020D+00  0.33018D+00  0.33015D+00  0.33018D+00  0.33022D+00  0.33028D+00  0.33044D+00  0.33087D+00  0.33205D+00  0.33522D+00  0.34327D+00  0.36235D+00  0.40447D+00  0.49409D+00
  0.39811D+01  0.60000D+00  0.32938D+00  0.32933D+00  0.32916D+00  0.32846D+00  0.32816D+00  0.32806D+00  0.32805D+00  0.32805D+00  0.32808D+00  0.32811D+00  0.32817D+00  0.32829D+00  0.32864D+00  0.32959D+00  0.33219D+00  0.33888D+00  0.35496D+00  0.39078D+00  0.46712D+00
  0.42658D+01  0.63000D+00  0.32705D+00  0.32701D+00  0.32687D+00  0.32627D+00  0.32601D+00  0.32595D+00  0.32594D+00  0.32595D+00  0.32598D+00  0.32600D+00  0.32604D+00  0.32615D+00  0.32642D+00  0.32720D+00  0.32932D+00  0.33485D+00  0.34833D+00  0.37870D+00  0.44370D+00
  0.45709D+01  0.66000D+00  0.32483D+00  0.32481D+00  0.32470D+00  0.32416D+00  0.32392D+00  0.32389D+00  0.32387D+00  0.32389D+00  0.32392D+00  0.32394D+00  0.32397D+00  0.32405D+00  0.32427D+00  0.32490D+00  0.32662D+00  0.33119D+00  0.34248D+00  0.36821D+00  0.42358D+00
  0.48978D+01  0.69000D+00  0.32253D+00  0.32251D+00  0.32242D+00  0.32195D+00  0.32175D+00  0.32174D+00  0.32173D+00  0.32175D+00  0.32177D+00  0.32179D+00  0.32182D+00  0.32188D+00  0.32206D+00  0.32256D+00  0.32396D+00  0.32772D+00  0.33713D+00  0.35888D+00  0.40599D+00
  0.52481D+01  0.72000D+00  0.32023D+00  0.32021D+00  0.32015D+00  0.31975D+00  0.31955D+00  0.31956D+00  0.31956D+00  0.31959D+00  0.31961D+00  0.31963D+00  0.31965D+00  0.31970D+00  0.31984D+00  0.32024D+00  0.32138D+00  0.32446D+00  0.33229D+00  0.35061D+00  0.39066D+00
  0.56234D+01  0.75000D+00  0.31795D+00  0.31794D+00  0.31788D+00  0.31755D+00  0.31737D+00  0.31738D+00  0.31739D+00  0.31742D+00  0.31744D+00  0.31745D+00  0.31747D+00  0.31751D+00  0.31762D+00  0.31795D+00  0.31886D+00  0.32138D+00  0.32788D+00  0.34331D+00  0.37733D+00
  0.60256D+01  0.78000D+00  0.31559D+00  0.31557D+00  0.31553D+00  0.31527D+00  0.31508D+00  0.31510D+00  0.31513D+00  0.31515D+00  0.31517D+00  0.31519D+00  0.31520D+00  0.31523D+00  0.31532D+00  0.31558D+00  0.31632D+00  0.31837D+00  0.32372D+00  0.33662D+00  0.36543D+00
  0.64565D+01  0.81000D+00  0.31319D+00  0.31318D+00  0.31315D+00  0.31295D+00  0.31272D+00  0.31276D+00  0.31279D+00  0.31282D+00  0.31285D+00  0.31286D+00  0.31287D+00  0.31290D+00  0.31297D+00  0.31318D+00  0.31377D+00  0.31543D+00  0.31984D+00  0.33062D+00  0.35498D+00
  0.69183D+01  0.84000D+00  0.31074D+00  0.31073D+00  0.31071D+00  0.31055D+00  0.31031D+00  0.31034D+00  0.31039D+00  0.31042D+00  0.31045D+00  0.31046D+00  0.31047D+00  0.31049D+00  0.31055D+00  0.31071D+00  0.31119D+00  0.31253D+00  0.31614D+00  0.32511D+00  0.34566D+00
  0.74131D+01  0.87000D+00  0.30823D+00  0.30822D+00  0.30820D+00  0.30808D+00  0.30783D+00  0.30786D+00  0.30791D+00  0.30795D+00  0.30797D+00  0.30798D+00  0.30799D+00  0.30801D+00  0.30805D+00  0.30818D+00  0.30856D+00  0.30964D+00  0.31260D+00  0.32005D+00  0.33734D+00
  0.79433D+01  0.90000D+00  0.30561D+00  0.30561D+00  0.30559D+00  0.30550D+00  0.30525D+00  0.30528D+00  0.30533D+00  0.30537D+00  0.30540D+00  0.30541D+00  0.30541D+00  0.30543D+00  0.30546D+00  0.30556D+00  0.30587D+00  0.30674D+00  0.30914D+00  0.31530D+00  0.32980D+00
  0.85114D+01  0.93000D+00  0.30290D+00  0.30289D+00  0.30288D+00  0.30281D+00  0.30258D+00  0.30260D+00  0.30265D+00  0.30270D+00  0.30272D+00  0.30273D+00  0.30274D+00  0.30275D+00  0.30277D+00  0.30285D+00  0.30310D+00  0.30380D+00  0.30575D+00  0.31083D+00  0.32296D+00
  0.91201D+01  0.96000D+00  0.30011D+00  0.30011D+00  0.30010D+00  0.30005D+00  0.29982D+00  0.29983D+00  0.29988D+00  0.29993D+00  0.29995D+00  0.29996D+00  0.29996D+00  0.29997D+00  0.29999D+00  0.30006D+00  0.30025D+00  0.30081D+00  0.30239D+00  0.30656D+00  0.31668D+00
  0.97724D+01  0.99000D+00  0.29723D+00  0.29723D+00  0.29723D+00  0.29719D+00  0.29698D+00  0.29697D+00  0.29702D+00  0.29706D+00  0.29708D+00  0.29709D+00  0.29709D+00  0.29710D+00  0.29711D+00  0.29716D+00  0.29732D+00  0.29776D+00  0.29904D+00  0.30246D+00  0.31087D+00
  0.10471D+02  0.10200D+01  0.29424D+00  0.29424D+00  0.29423D+00  0.29420D+00  0.29402D+00  0.29399D+00  0.29404D+00  0.29409D+00  0.29410D+00  0.29411D+00  0.29411D+00  0.29411D+00  0.29413D+00  0.29417D+00  0.29429D+00  0.29465D+00  0.29568D+00  0.29846D+00  0.30543D+00
  0.11220D+02  0.10500D+01  0.29114D+00  0.29113D+00  0.29113D+00  0.29111D+00  0.29096D+00  0.29091D+00  0.29097D+00  0.29100D+00  0.29101D+00  0.29102D+00  0.29102D+00  0.29102D+00  0.29104D+00  0.29107D+00  0.29116D+00  0.29145D+00  0.29227D+00  0.29455D+00  0.30030D+00
  0.12023D+02  0.10800D+01  0.28793D+00  0.28793D+00  0.28792D+00  0.28791D+00  0.28779D+00  0.28773D+00  0.28779D+00  0.28782D+00  0.28783D+00  0.28783D+00  0.28783D+00  0.28784D+00  0.28784D+00  0.28787D+00  0.28794D+00  0.28817D+00  0.28883D+00  0.29068D+00  0.29542D+00
  0.12882D+02  0.11100D+01  0.28461D+00  0.28461D+00  0.28461D+00  0.28459D+00  0.28451D+00  0.28444D+00  0.28449D+00  0.28452D+00  0.28453D+00  0.28453D+00  0.28454D+00  0.28454D+00  0.28454D+00  0.28456D+00  0.28462D+00  0.28480D+00  0.28533D+00  0.28682D+00  0.29071D+00
  0.13804D+02  0.11400D+01  0.28119D+00  0.28119D+00  0.28118D+00  0.28117D+00  0.28111D+00  0.28105D+00  0.28110D+00  0.28112D+00  0.28112D+00  0.28113D+00  0.28113D+00  0.28113D+00  0.28113D+00  0.28115D+00  0.28120D+00  0.28134D+00  0.28176D+00  0.28297D+00  0.28614D+00
  0.14791D+02  0.11700D+01  0.27766D+00  0.27766D+00  0.27766D+00  0.27765D+00  0.27760D+00  0.27755D+00  0.27759D+00  0.27761D+00  0.27762D+00  0.27762D+00  0.27762D+00  0.27762D+00  0.27762D+00  0.27764D+00  0.27767D+00  0.27779D+00  0.27812D+00  0.27909D+00  0.28168D+00
  0.15849D+02  0.12000D+01  0.27404D+00  0.27404D+00  0.27403D+00  0.27403D+00  0.27399D+00  0.27395D+00  0.27398D+00  0.27400D+00  0.27400D+00  0.27400D+00  0.27400D+00  0.27400D+00  0.27401D+00  0.27402D+00  0.27405D+00  0.27414D+00  0.27440D+00  0.27518D+00  0.27728D+00
  0.16982D+02  0.12300D+01  0.27031D+00  0.27031D+00  0.27031D+00  0.27030D+00  0.27028D+00  0.27024D+00  0.27027D+00  0.27028D+00  0.27028D+00  0.27028D+00  0.27028D+00  0.27028D+00  0.27029D+00  0.27029D+00  0.27032D+00  0.27039D+00  0.27060D+00  0.27122D+00  0.27292D+00
  0.18197D+02  0.12600D+01  0.26669D+00  0.26650D+00  0.26648D+00  0.26648D+00  0.26646D+00  0.26643D+00  0.26645D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26647D+00  0.26647D+00  0.26647D+00  0.26649D+00  0.26655D+00  0.26672D+00  0.26721D+00  0.26858D+00
  0.19498D+02  0.12900D+01  0.27332D+00  0.26366D+00  0.26267D+00  0.26257D+00  0.26255D+00  0.26252D+00  0.26254D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26256D+00  0.26257D+00  0.26261D+00  0.26275D+00  0.26314D+00  0.26424D+00
  0.20893D+02  0.13200D+01  0.54533D+00  0.29984D+00  0.26297D+00  0.25899D+00  0.25858D+00  0.25853D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25855D+00  0.25856D+00  0.25859D+00  0.25870D+00  0.25901D+00  0.25989D+00
  0.22387D+02  0.13500D+01  0.27132D+01  0.89129D+00  0.37109D+00  0.26840D+00  0.25587D+00  0.25457D+00  0.25446D+00  0.25445D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25445D+00  0.25445D+00  0.25445D+00  0.25446D+00  0.25448D+00  0.25457D+00  0.25481D+00  0.25552D+00
  0.23988D+02  0.13800D+01  0.13628D+02  0.43162D+01  0.13854D+01  0.49830D+00  0.28495D+00  0.25393D+00  0.25063D+00  0.25030D+00  0.25027D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25027D+00  0.25027D+00  0.25029D+00  0.25036D+00  0.25055D+00  0.25112D+00
  0.25704D+02  0.14100D+01  0.62082D+02  0.19634D+02  0.62131D+01  0.19786D+01  0.66778D+00  0.31473D+00  0.25372D+00  0.24679D+00  0.24608D+00  0.24601D+00  0.24601D+00  0.24600D+00  0.24601D+00  0.24601D+00  0.24601D+00  0.24603D+00  0.24608D+00  0.24623D+00  0.24668D+00
  0.27542D+02  0.14400D+01  0.25725D+03  0.81349D+02  0.25726D+02  0.81384D+01  0.25838D+01  0.84862D+00  0.35296D+00  0.25500D+00  0.24304D+00  0.24181D+00  0.24169D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24168D+00  0.24169D+00  0.24173D+00  0.24185D+00  0.24221D+00
  0.29512D+02  0.14700D+01  0.97556D+03  0.30850D+03  0.97556D+02  0.30851D+02  0.97585D+01  0.30941D+01  0.10040D+01  0.38920D+00  0.25655D+00  0.23927D+00  0.23748D+00  0.23729D+00  0.23728D+00  0.23728D+00  0.23728D+00  0.23729D+00  0.23732D+00  0.23742D+00  0.23770D+00
  0.31623D+02  0.15000D+01  0.34063D+04  0.10772D+04  0.34063D+03  0.10772D+03  0.34064D+02  0.10774D+02  0.34142D+01  0.11020D+01  0.41261D+00  0.25654D+00  0.23530D+00  0.23307D+00  0.23284D+00  0.23282D+00  0.23282D+00  0.23283D+00  0.23285D+00  0.23293D+00  0.23315D+00
  0.33884D+02  0.15300D+01  0.11012D+05  0.34824D+04  0.11012D+04  0.34824D+03  0.11012D+03  0.34825D+02  0.11015D+02  0.34899D+01  0.11247D+01  0.41644D+00  0.25352D+00  0.23097D+00  0.22858D+00  0.22834D+00  0.22831D+00  0.22832D+00  0.22833D+00  0.22839D+00  0.22857D+00
  0.36308D+02  0.15600D+01  0.33139D+05  0.10480D+05  0.33139D+04  0.10480D+04  0.33139D+03  0.10480D+03  0.33140D+02  0.10482D+02  0.33215D+01  0.10716D+01  0.39993D+00  0.24716D+00  0.22624D+00  0.22401D+00  0.22378D+00  0.22376D+00  0.22377D+00  0.22382D+00  0.22396D+00
  0.38905D+02  0.15900D+01  0.93295D+05  0.29502D+05  0.93295D+04  0.29502D+04  0.93295D+03  0.29502D+03  0.93295D+02  0.29503D+02  0.93321D+01  0.29584D+01  0.95841D+00  0.36767D+00  0.23835D+00  0.22122D+00  0.21939D+00  0.21919D+00  0.21918D+00  0.21921D+00  0.21932D+00
  0.41687D+02  0.16200D+01  0.24689D+06  0.78075D+05  0.24689D+05  0.78075D+04  0.24689D+04  0.78075D+03  0.24689D+03  0.78075D+02  0.24690D+02  0.78104D+01  0.24783D+01  0.80981D+00  0.32737D+00  0.22857D+00  0.21608D+00  0.21473D+00  0.21458D+00  0.21458D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.61696D+06  0.19510D+06  0.61696D+05  0.19510D+05  0.61696D+04  0.19510D+04  0.61697D+03  0.19510D+03  0.61697D+02  0.19511D+02  0.61732D+01  0.19624D+01  0.65196D+00  0.28710D+00  0.21919D+00  0.21098D+00  0.21006D+00  0.20995D+00  0.20999D+00
  0.47863D+02  0.16800D+01  0.14624D+07  0.46246D+06  0.14624D+06  0.46246D+05  0.14624D+05  0.46246D+04  0.14624D+04  0.46246D+03  0.14624D+03  0.46246D+02  0.14626D+02  0.46292D+01  0.14769D+01  0.50651D+00  0.25291D+00  0.21098D+00  0.20601D+00  0.20539D+00  0.20533D+00
  0.51286D+02  0.17100D+01  0.33014D+07  0.10440D+07  0.33014D+06  0.10440D+06  0.33014D+05  0.10440D+05  0.33014D+04  0.10440D+04  0.33014D+03  0.10440D+03  0.33014D+02  0.10442D+02  0.33076D+01  0.10635D+01  0.38737D+00  0.22748D+00  0.20403D+00  0.20114D+00  0.20074D+00
  0.54954D+02  0.17400D+01  0.71273D+07  0.22539D+07  0.71273D+06  0.22539D+06  0.71273D+05  0.22539D+05  0.71273D+04  0.22539D+04  0.71273D+03  0.22539D+03  0.71274D+02  0.22539D+02  0.71301D+01  0.22627D+01  0.74005D+00  0.30058D+00  0.21028D+00  0.19807D+00  0.19638D+00
  0.58884D+02  0.17700D+01  0.14767D+08  0.46698D+07  0.14767D+07  0.46698D+06  0.14767D+06  0.46698D+05  0.14767D+05  0.46698D+04  0.14767D+04  0.46698D+03  0.14767D+03  0.46699D+02  0.14769D+02  0.46739D+01  0.14897D+01  0.50641D+00  0.24468D+00  0.19897D+00  0.19272D+00
  0.63096D+02  0.18000D+01  0.29470D+08  0.93193D+07  0.29470D+07  0.93193D+06  0.29470D+06  0.93193D+05  0.29470D+05  0.93193D+04  0.29470D+04  0.93193D+03  0.29470D+03  0.93193D+02  0.29471D+02  0.93213D+01  0.29533D+01  0.95175D+00  0.35217D+00  0.21259D+00  0.19107D+00
  0.67608D+02  0.18300D+01  0.56814D+08  0.17966D+08  0.56814D+07  0.17966D+07  0.56814D+06  0.17966D+06  0.56814D+05  0.17966D+05  0.56814D+04  0.17966D+04  0.56814D+03  0.17966D+03  0.56814D+02  0.17967D+02  0.56846D+01  0.18067D+01  0.59929D+00  0.26117D+00  0.19503D+00
  0.72444D+02  0.18600D+01  0.10610D+09  0.33553D+08  0.10610D+08  0.33553D+07  0.10610D+07  0.33553D+06  0.10610D+06  0.33553D+05  0.10610D+05  0.33553D+04  0.10610D+04  0.33553D+03  0.10610D+03  0.33554D+02  0.10612D+02  0.33606D+01  0.10777D+01  0.38475D+00  0.21379D+00
  0.77625D+02  0.18900D+01  0.19242D+09  0.60850D+08  0.19242D+08  0.60850D+07  0.19242D+07  0.60850D+06  0.19242D+06  0.60850D+05  0.19242D+05  0.60850D+04  0.19242D+04  0.60850D+03  0.19243D+03  0.60850D+02  0.19243D+02  0.60879D+01  0.19334D+01  0.63661D+00  0.26717D+00
  0.83176D+02  0.19200D+01  0.33951D+09  0.10736D+09  0.33951D+08  0.10736D+08  0.33951D+07  0.10736D+07  0.33951D+06  0.10736D+06  0.33951D+05  0.10736D+05  0.33951D+04  0.10736D+04  0.33951D+03  0.10736D+03  0.33951D+02  0.10738D+02  0.34002D+01  0.10896D+01  0.38667D+00
  0.89125D+02  0.19500D+01  0.58386D+09  0.18463D+09  0.58386D+08  0.18463D+08  0.58386D+07  0.18463D+07  0.58386D+06  0.18463D+06  0.58386D+05  0.18463D+05  0.58386D+04  0.18463D+04  0.58386D+03  0.18463D+03  0.58387D+02  0.18464D+02  0.58416D+01  0.18556D+01  0.61234D+00
  0.95499D+02  0.19800D+01  0.97967D+09  0.30980D+09  0.97967D+08  0.30980D+08  0.97967D+07  0.30980D+07  0.97967D+06  0.30980D+06  0.97967D+05  0.30980D+05  0.97967D+04  0.30980D+04  0.97967D+03  0.30980D+03  0.97967D+02  0.30980D+02  0.97985D+01  0.31035D+01  0.99678D+00
  0.10233D+03  0.20100D+01  0.16061D+10  0.50790D+09  0.16061D+09  0.50790D+08  0.16061D+08  0.50790D+07  0.16061D+07  0.50790D+06  0.16061D+06  0.50790D+05  0.16061D+05  0.50790D+04  0.16061D+04  0.50790D+03  0.16061D+03  0.50790D+02  0.16062D+02  0.50824D+01  0.16165D+01
  0.10965D+03  0.20400D+01  0.25739D+10  0.81394D+09  0.25739D+09  0.81394D+08  0.25739D+08  0.81394D+07  0.25739D+07  0.81394D+06  0.25739D+06  0.81394D+05  0.25739D+05  0.81394D+04  0.25739D+04  0.81394D+03  0.25739D+03  0.81395D+02  0.25740D+02  0.81415D+01  0.25804D+01
  0.11749D+03  0.20700D+01  0.40360D+10  0.12763D+10  0.40360D+09  0.12763D+09  0.40360D+08  0.12763D+08  0.40360D+07  0.12763D+07  0.40360D+06  0.12763D+06  0.40360D+05  0.12763D+05  0.40360D+04  0.12763D+04  0.40360D+03  0.12763D+03  0.40361D+02  0.12764D+02  0.40401D+01
  0.12589D+03  0.21000D+01  0.61945D+10  0.19589D+10  0.61945D+09  0.19589D+09  0.61945D+08  0.19589D+08  0.61945D+07  0.19589D+07  0.61945D+06  0.19589D+06  0.61945D+05  0.19589D+05  0.61945D+04  0.19589D+04  0.61945D+03  0.19589D+03  0.61945D+02  0.19590D+02  0.61972D+01
  0.13490D+03  0.21300D+01  0.93115D+10  0.29446D+10  0.93115D+09  0.29446D+09  0.93115D+08  0.29446D+08  0.93115D+07  0.29446D+07  0.93115D+06  0.29446D+06  0.93115D+05  0.29446D+05  0.93115D+04  0.29446D+04  0.93116D+03  0.29446D+03  0.93116D+02  0.29446D+02  0.93134D+01
  0.14454D+03  0.21600D+01  0.13716D+11  0.43374D+10  0.13716D+10  0.43374D+09  0.13716D+09  0.43374D+08  0.13716D+08  0.43374D+07  0.13716D+07  0.43374D+06  0.13716D+06  0.43374D+05  0.13716D+05  0.43374D+04  0.13716D+04  0.43374D+03  0.13716D+03  0.43375D+02  0.13717D+02
  0.15488D+03  0.21900D+01  0.19810D+11  0.62644D+10  0.19810D+10  0.62644D+09  0.19810D+09  0.62644D+08  0.19810D+08  0.62644D+07  0.19810D+07  0.62644D+06  0.19810D+06  0.62644D+05  0.19810D+05  0.62644D+04  0.19810D+04  0.62644D+03  0.19810D+03  0.62644D+02  0.19811D+02
  0.16596D+03  0.22200D+01  0.28074D+11  0.88779D+10  0.28074D+10  0.88779D+09  0.28074D+09  0.88779D+08  0.28074D+08  0.88779D+07  0.28074D+07  0.88779D+06  0.28074D+06  0.88779D+05  0.28074D+05  0.88779D+04  0.28074D+04  0.88779D+03  0.28074D+03  0.88779D+02  0.28075D+02
  0.17783D+03  0.22500D+01  0.39067D+11  0.12354D+11  0.39067D+10  0.12354D+10  0.39067D+09  0.12354D+09  0.39067D+08  0.12354D+08  0.39067D+07  0.12354D+07  0.39067D+06  0.12354D+06  0.39067D+05  0.12354D+05  0.39067D+04  0.12354D+04  0.39067D+03  0.12354D+03  0.39068D+02
  0.19055D+03  0.22800D+01  0.53440D+11  0.16899D+11  0.53440D+10  0.16899D+10  0.53440D+09  0.16899D+09  0.53440D+08  0.16899D+08  0.53440D+07  0.16899D+07  0.53440D+06  0.16899D+06  0.53440D+05  0.16899D+05  0.53440D+04  0.16899D+04  0.53440D+03  0.16899D+03  0.53440D+02
  0.20417D+03  0.23100D+01  0.71917D+11  0.22742D+11  0.71917D+10  0.22742D+10  0.71917D+09  0.22742D+09  0.71917D+08  0.22742D+08  0.71917D+07  0.22742D+07  0.71917D+06  0.22742D+06  0.71917D+05  0.22742D+05  0.71917D+04  0.22742D+04  0.71917D+03  0.22742D+03  0.71917D+02
  0.21878D+03  0.23400D+01  0.95331D+11  0.30146D+11  0.95331D+10  0.30146D+10  0.95331D+09  0.30146D+09  0.95331D+08  0.30146D+08  0.95331D+07  0.30146D+07  0.95331D+06  0.30146D+06  0.95331D+05  0.30146D+05  0.95331D+04  0.30146D+04  0.95331D+03  0.30146D+03  0.95332D+02
  0.23442D+03  0.23700D+01  0.12461D+12  0.39404D+11  0.12461D+11  0.39404D+10  0.12461D+10  0.39404D+09  0.12461D+09  0.39404D+08  0.12461D+08  0.39404D+07  0.12461D+07  0.39404D+06  0.12461D+06  0.39404D+05  0.12461D+05  0.39404D+04  0.12461D+04  0.39404D+03  0.12461D+03
  0.25119D+03  0.24000D+01  0.16079D+12  0.50846D+11  0.16079D+11  0.50846D+10  0.16079D+10  0.50846D+09  0.16079D+09  0.50846D+08  0.16079D+08  0.50846D+07  0.16079D+07  0.50846D+06  0.16079D+06  0.50846D+05  0.16079D+05  0.50846D+04  0.16079D+04  0.50846D+03  0.16079D+03
  0.26915D+03  0.24300D+01  0.20505D+12  0.64844D+11  0.20505D+11  0.64844D+10  0.20505D+10  0.64844D+09  0.20505D+09  0.64844D+08  0.20505D+08  0.64844D+07  0.20505D+07  0.64844D+06  0.20505D+06  0.64844D+05  0.20505D+05  0.64844D+04  0.20505D+04  0.64844D+03  0.20505D+03
  0.28840D+03  0.24600D+01  0.25872D+12  0.81815D+11  0.25872D+11  0.81815D+10  0.25872D+10  0.81815D+09  0.25872D+09  0.81815D+08  0.25872D+08  0.81815D+07  0.25872D+07  0.81815D+06  0.25872D+06  0.81815D+05  0.25872D+05  0.81815D+04  0.25872D+04  0.81815D+03  0.25872D+03
  0.30903D+03  0.24900D+01  0.32331D+12  0.10224D+12  0.32331D+11  0.10224D+11  0.32331D+10  0.10224D+10  0.32331D+09  0.10224D+09  0.32331D+08  0.10224D+08  0.32331D+07  0.10224D+07  0.32331D+06  0.10224D+06  0.32331D+05  0.10224D+05  0.32331D+04  0.10224D+04  0.32331D+03
  0.33113D+03  0.25200D+01  0.40052D+12  0.12666D+12  0.40052D+11  0.12666D+11  0.40052D+10  0.12666D+10  0.40052D+09  0.12666D+09  0.40052D+08  0.12666D+08  0.40052D+07  0.12666D+07  0.40052D+06  0.12666D+06  0.40052D+05  0.12666D+05  0.40052D+04  0.40052D+04  0.40052D+04


==> ross1/ross1_b115.dat <==
  0.10000D+01  0.00000D+00  0.46403D+00  0.47785D+00  0.48317D+00  0.44556D+00  0.38929D+00  0.37317D+00  0.37185D+00  0.37742D+00  0.39025D+00  0.40619D+00  0.42847D+00  0.46167D+00  0.51368D+00  0.60001D+00  0.75175D+00  0.10379D+01  0.16441D+01  0.30935D+01  0.30935D+01
  0.10715D+01  0.30000D-01  0.49397D+00  0.50663D+00  0.51084D+00  0.47339D+00  0.41427D+00  0.39530D+00  0.39160D+00  0.39609D+00  0.40798D+00  0.42266D+00  0.44250D+00  0.47166D+00  0.51689D+00  0.59111D+00  0.71977D+00  0.95943D+00  0.14605D+01  0.26352D+01  0.26352D+01
  0.11482D+01  0.60000D-01  0.51793D+00  0.52893D+00  0.53209D+00  0.49637D+00  0.43643D+00  0.41515D+00  0.40833D+00  0.41160D+00  0.42325D+00  0.43666D+00  0.45410D+00  0.47933D+00  0.51819D+00  0.58153D+00  0.69045D+00  0.89199D+00  0.13087D+01  0.22657D+01  0.22657D+01
  0.12303D+01  0.90000D-01  0.53488D+00  0.54415D+00  0.54627D+00  0.51292D+00  0.45452D+00  0.43113D+00  0.42118D+00  0.42430D+00  0.43509D+00  0.44759D+00  0.46279D+00  0.48436D+00  0.51737D+00  0.57093D+00  0.66261D+00  0.83165D+00  0.11780D+01  0.19583D+01  0.19583D+01
  0.13183D+01  0.12000D+00  0.54536D+00  0.55312D+00  0.55490D+00  0.52453D+00  0.46888D+00  0.44508D+00  0.43198D+00  0.43463D+00  0.44452D+00  0.45622D+00  0.46949D+00  0.48784D+00  0.51568D+00  0.56063D+00  0.63738D+00  0.77862D+00  0.10656D+01  0.17013D+01  0.17013D+01
  0.14125D+01  0.15000D+00  0.54931D+00  0.55566D+00  0.55666D+00  0.53088D+00  0.47926D+00  0.45528D+00  0.43936D+00  0.44136D+00  0.45124D+00  0.46196D+00  0.47346D+00  0.48892D+00  0.51213D+00  0.54958D+00  0.61359D+00  0.73159D+00  0.97000D+00  0.14900D+01  0.14900D+01
  0.15136D+01  0.18000D+00  0.54687D+00  0.55182D+00  0.55232D+00  0.53029D+00  0.48455D+00  0.46124D+00  0.44344D+00  0.44625D+00  0.45398D+00  0.46446D+00  0.47425D+00  0.48702D+00  0.50610D+00  0.53691D+00  0.58978D+00  0.68778D+00  0.88554D+00  0.13121D+01  0.13121D+01
  0.16218D+01  0.21000D+00  0.53992D+00  0.54380D+00  0.54418D+00  0.52554D+00  0.48587D+00  0.46430D+00  0.44513D+00  0.44846D+00  0.45430D+00  0.46439D+00  0.47277D+00  0.48332D+00  0.49892D+00  0.52414D+00  0.56771D+00  0.64906D+00  0.81313D+00  0.11635D+01  0.11635D+01
  0.17378D+01  0.24000D+00  0.53036D+00  0.53336D+00  0.53351D+00  0.51815D+00  0.48448D+00  0.46464D+00  0.44439D+00  0.44835D+00  0.45394D+00  0.46329D+00  0.47072D+00  0.47961D+00  0.49240D+00  0.51304D+00  0.54894D+00  0.61645D+00  0.75263D+00  0.10410D+01  0.10410D+01
  0.18621D+01  0.27000D+00  0.51848D+00  0.52077D+00  0.52074D+00  0.50872D+00  0.48033D+00  0.46283D+00  0.44219D+00  0.44642D+00  0.45086D+00  0.45950D+00  0.46582D+00  0.47317D+00  0.48350D+00  0.50022D+00  0.52956D+00  0.58528D+00  0.69806D+00  0.93594D+00  0.14743D+01
  0.19953D+01  0.30000D+00  0.50574D+00  0.50745D+00  0.50732D+00  0.49766D+00  0.47435D+00  0.45908D+00  0.43934D+00  0.44284D+00  0.44554D+00  0.45426D+00  0.45945D+00  0.46541D+00  0.47369D+00  0.48713D+00  0.51100D+00  0.55686D+00  0.65022D+00  0.84674D+00  0.12869D+01
  0.21380D+01  0.33000D+00  0.49312D+00  0.49447D+00  0.49439D+00  0.48663D+00  0.46754D+00  0.45461D+00  0.43586D+00  0.43807D+00  0.43972D+00  0.44802D+00  0.45290D+00  0.45803D+00  0.46475D+00  0.47560D+00  0.49504D+00  0.53289D+00  0.61053D+00  0.77377D+00  0.11359D+01
  0.22909D+01  0.36000D+00  0.48027D+00  0.48128D+00  0.48118D+00  0.47507D+00  0.45968D+00  0.44869D+00  0.43148D+00  0.43290D+00  0.43340D+00  0.44095D+00  0.44546D+00  0.44980D+00  0.45521D+00  0.46391D+00  0.47968D+00  0.51081D+00  0.57517D+00  0.71056D+00  0.10087D+01
  0.24547D+01  0.39000D+00  0.46759D+00  0.46836D+00  0.46825D+00  0.46356D+00  0.45113D+00  0.44204D+00  0.42620D+00  0.42671D+00  0.42664D+00  0.43301D+00  0.43682D+00  0.44044D+00  0.44478D+00  0.45172D+00  0.46443D+00  0.48987D+00  0.54305D+00  0.65544D+00  0.90199D+00
  0.26303D+01  0.42000D+00  0.45558D+00  0.45617D+00  0.45611D+00  0.45237D+00  0.44243D+00  0.43500D+00  0.42077D+00  0.41971D+00  0.41983D+00  0.42531D+00  0.42868D+00  0.43174D+00  0.43520D+00  0.44073D+00  0.45099D+00  0.47181D+00  0.51583D+00  0.60943D+00  0.81426D+00
  0.28184D+01  0.45000D+00  0.44373D+00  0.44419D+00  0.44413D+00  0.44125D+00  0.43342D+00  0.42732D+00  0.41500D+00  0.41250D+00  0.41207D+00  0.41714D+00  0.42036D+00  0.42294D+00  0.42571D+00  0.43011D+00  0.43836D+00  0.45538D+00  0.49182D+00  0.56987D+00  0.74041D+00
  0.30200D+01  0.48000D+00  0.43266D+00  0.43300D+00  0.43296D+00  0.43075D+00  0.42451D+00  0.41965D+00  0.40888D+00  0.40557D+00  0.40461D+00  0.40884D+00  0.41190D+00  0.41408D+00  0.41632D+00  0.41982D+00  0.42647D+00  0.44037D+00  0.47052D+00  0.53563D+00  0.67804D+00
  0.32359D+01  0.51000D+00  0.42118D+00  0.42144D+00  0.42140D+00  0.41971D+00  0.41483D+00  0.41101D+00  0.40179D+00  0.39825D+00  0.39758D+00  0.40109D+00  0.40384D+00  0.40570D+00  0.40755D+00  0.41036D+00  0.41570D+00  0.42702D+00  0.45191D+00  0.50617D+00  0.62513D+00
  0.34674D+01  0.54000D+00  0.41077D+00  0.41097D+00  0.41095D+00  0.40963D+00  0.40585D+00  0.40283D+00  0.39496D+00  0.39107D+00  0.39046D+00  0.39337D+00  0.39575D+00  0.39726D+00  0.39873D+00  0.40095D+00  0.40522D+00  0.41443D+00  0.43498D+00  0.48032D+00  0.58016D+00
  0.37154D+01  0.57000D+00  0.40099D+00  0.40115D+00  0.40113D+00  0.40012D+00  0.39718D+00  0.39480D+00  0.38831D+00  0.38434D+00  0.38363D+00  0.38581D+00  0.38814D+00  0.38941D+00  0.39059D+00  0.39236D+00  0.39578D+00  0.40327D+00  0.42023D+00  0.45807D+00  0.54178D+00
  0.39811D+01  0.60000D+00  0.39172D+00  0.39184D+00  0.39183D+00  0.39107D+00  0.38878D+00  0.38697D+00  0.38161D+00  0.37740D+00  0.37675D+00  0.37880D+00  0.38074D+00  0.38183D+00  0.38279D+00  0.38420D+00  0.38695D+00  0.39302D+00  0.40699D+00  0.43856D+00  0.50890D+00
  0.42658D+01  0.63000D+00  0.38301D+00  0.38310D+00  0.38309D+00  0.38250D+00  0.38073D+00  0.37932D+00  0.37499D+00  0.37107D+00  0.37061D+00  0.37224D+00  0.37391D+00  0.37490D+00  0.37570D+00  0.37684D+00  0.37905D+00  0.38397D+00  0.39545D+00  0.42174D+00  0.48083D+00
  0.45709D+01  0.66000D+00  0.37480D+00  0.37488D+00  0.37488D+00  0.37443D+00  0.37306D+00  0.37198D+00  0.36838D+00  0.36494D+00  0.36453D+00  0.36605D+00  0.36753D+00  0.36834D+00  0.36902D+00  0.36994D+00  0.37170D+00  0.37568D+00  0.38510D+00  0.40696D+00  0.45654D+00
  0.48978D+01  0.69000D+00  0.36719D+00  0.36725D+00  0.36725D+00  0.36690D+00  0.36585D+00  0.36500D+00  0.36206D+00  0.35906D+00  0.35885D+00  0.36018D+00  0.36135D+00  0.36193D+00  0.36252D+00  0.36328D+00  0.36469D+00  0.36791D+00  0.37563D+00  0.39380D+00  0.43543D+00
  0.52481D+01  0.72000D+00  0.35989D+00  0.35994D+00  0.35994D+00  0.35968D+00  0.35887D+00  0.35822D+00  0.35588D+00  0.35309D+00  0.35297D+00  0.35392D+00  0.35510D+00  0.35567D+00  0.35624D+00  0.35685D+00  0.35799D+00  0.36059D+00  0.36691D+00  0.38200D+00  0.41694D+00
  0.56234D+01  0.75000D+00  0.35345D+00  0.35349D+00  0.35349D+00  0.35329D+00  0.35267D+00  0.35215D+00  0.35031D+00  0.34748D+00  0.34753D+00  0.34830D+00  0.34936D+00  0.35001D+00  0.35049D+00  0.35098D+00  0.35188D+00  0.35398D+00  0.35915D+00  0.37166D+00  0.40096D+00
  0.60256D+01  0.78000D+00  0.34739D+00  0.34742D+00  0.34742D+00  0.34727D+00  0.34680D+00  0.34640D+00  0.34491D+00  0.34205D+00  0.34240D+00  0.34309D+00  0.34392D+00  0.34447D+00  0.34485D+00  0.34525D+00  0.34597D+00  0.34767D+00  0.35189D+00  0.36226D+00  0.38683D+00
  0.64565D+01  0.81000D+00  0.34169D+00  0.34171D+00  0.34172D+00  0.34160D+00  0.34124D+00  0.34093D+00  0.33980D+00  0.33678D+00  0.33728D+00  0.33797D+00  0.33857D+00  0.33916D+00  0.33950D+00  0.33983D+00  0.34041D+00  0.34177D+00  0.34520D+00  0.35374D+00  0.37422D+00
  0.69183D+01  0.84000D+00  0.33618D+00  0.33620D+00  0.33620D+00  0.33611D+00  0.33584D+00  0.33560D+00  0.33472D+00  0.33178D+00  0.33230D+00  0.33293D+00  0.33354D+00  0.33410D+00  0.33439D+00  0.33467D+00  0.33514D+00  0.33623D+00  0.33901D+00  0.34603D+00  0.36310D+00
  0.74131D+01  0.87000D+00  0.33096D+00  0.33098D+00  0.33098D+00  0.33091D+00  0.33071D+00  0.33052D+00  0.32980D+00  0.32700D+00  0.32739D+00  0.32803D+00  0.32865D+00  0.32917D+00  0.32947D+00  0.32973D+00  0.33012D+00  0.33100D+00  0.33324D+00  0.33899D+00  0.35314D+00
  0.79433D+01  0.90000D+00  0.32605D+00  0.32606D+00  0.32606D+00  0.32601D+00  0.32585D+00  0.32572D+00  0.32515D+00  0.32265D+00  0.32294D+00  0.32350D+00  0.32411D+00  0.32458D+00  0.32494D+00  0.32517D+00  0.32548D+00  0.32618D+00  0.32799D+00  0.33268D+00  0.34439D+00
  0.85114D+01  0.93000D+00  0.32099D+00  0.32100D+00  0.32100D+00  0.32096D+00  0.32084D+00  0.32073D+00  0.32028D+00  0.31814D+00  0.31814D+00  0.31865D+00  0.31929D+00  0.31981D+00  0.32018D+00  0.32039D+00  0.32064D+00  0.32120D+00  0.32266D+00  0.32647D+00  0.33614D+00
  0.91201D+01  0.96000D+00  0.31621D+00  0.31621D+00  0.31621D+00  0.31619D+00  0.31609D+00  0.31601D+00  0.31566D+00  0.31395D+00  0.31356D+00  0.31408D+00  0.31475D+00  0.31529D+00  0.31564D+00  0.31582D+00  0.31602D+00  0.31647D+00  0.31764D+00  0.32074D+00  0.32870D+00
  0.97724D+01  0.99000D+00  0.31163D+00  0.31164D+00  0.31164D+00  0.31162D+00  0.31155D+00  0.31148D+00  0.31120D+00  0.30983D+00  0.30895D+00  0.30941D+00  0.31008D+00  0.31071D+00  0.31100D+00  0.31115D+00  0.31132D+00  0.31167D+00  0.31261D+00  0.31512D+00  0.32165D+00
  0.10471D+02  0.10200D+01  0.30732D+00  0.30733D+00  0.30733D+00  0.30731D+00  0.30726D+00  0.30720D+00  0.30698D+00  0.30587D+00  0.30460D+00  0.30499D+00  0.30565D+00  0.30628D+00  0.30655D+00  0.30668D+00  0.30681D+00  0.30709D+00  0.30784D+00  0.30987D+00  0.31521D+00
  0.11220D+02  0.10500D+01  0.30281D+00  0.30281D+00  0.30281D+00  0.30280D+00  0.30276D+00  0.30272D+00  0.30255D+00  0.30168D+00  0.30010D+00  0.30036D+00  0.30104D+00  0.30170D+00  0.30197D+00  0.30208D+00  0.30219D+00  0.30241D+00  0.30301D+00  0.30465D+00  0.30902D+00
  0.12023D+02  0.10800D+01  0.29829D+00  0.29829D+00  0.29829D+00  0.29828D+00  0.29825D+00  0.29822D+00  0.29809D+00  0.29740D+00  0.29573D+00  0.29580D+00  0.29651D+00  0.29715D+00  0.29738D+00  0.29748D+00  0.29756D+00  0.29774D+00  0.29822D+00  0.29954D+00  0.30311D+00
  0.12882D+02  0.11100D+01  0.29397D+00  0.29397D+00  0.29397D+00  0.29397D+00  0.29394D+00  0.29392D+00  0.29382D+00  0.29329D+00  0.29156D+00  0.29134D+00  0.29208D+00  0.29267D+00  0.29287D+00  0.29295D+00  0.29302D+00  0.29316D+00  0.29354D+00  0.29460D+00  0.29751D+00
  0.13804D+02  0.11400D+01  0.28944D+00  0.28944D+00  0.28944D+00  0.28944D+00  0.28942D+00  0.28940D+00  0.28932D+00  0.28892D+00  0.28731D+00  0.28685D+00  0.28759D+00  0.28810D+00  0.28827D+00  0.28835D+00  0.28840D+00  0.28852D+00  0.28882D+00  0.28967D+00  0.29203D+00
  0.14791D+02  0.11700D+01  0.28487D+00  0.28488D+00  0.28488D+00  0.28487D+00  0.28486D+00  0.28485D+00  0.28478D+00  0.28448D+00  0.28304D+00  0.28239D+00  0.28312D+00  0.28360D+00  0.28375D+00  0.28381D+00  0.28385D+00  0.28394D+00  0.28418D+00  0.28487D+00  0.28678D+00
  0.15849D+02  0.12000D+01  0.28018D+00  0.28018D+00  0.28018D+00  0.28018D+00  0.28017D+00  0.28016D+00  0.28011D+00  0.27988D+00  0.27870D+00  0.27796D+00  0.27866D+00  0.27907D+00  0.27919D+00  0.27924D+00  0.27927D+00  0.27934D+00  0.27953D+00  0.28008D+00  0.28163D+00
  0.16982D+02  0.12300D+01  0.27553D+00  0.27553D+00  0.27553D+00  0.27553D+00  0.27552D+00  0.27551D+00  0.27548D+00  0.27530D+00  0.27436D+00  0.27358D+00  0.27425D+00  0.27459D+00  0.27469D+00  0.27473D+00  0.27476D+00  0.27481D+00  0.27496D+00  0.27540D+00  0.27666D+00
  0.18197D+02  0.12600D+01  0.27102D+00  0.27083D+00  0.27081D+00  0.27080D+00  0.27080D+00  0.27079D+00  0.27076D+00  0.27063D+00  0.26990D+00  0.26918D+00  0.26978D+00  0.27005D+00  0.27013D+00  0.27015D+00  0.27018D+00  0.27022D+00  0.27034D+00  0.27069D+00  0.27171D+00
  0.19498D+02  0.12900D+01  0.27707D+00  0.26723D+00  0.26623D+00  0.26612D+00  0.26611D+00  0.26610D+00  0.26608D+00  0.26598D+00  0.26543D+00  0.26478D+00  0.26532D+00  0.26554D+00  0.26559D+00  0.26561D+00  0.26563D+00  0.26567D+00  0.26576D+00  0.26604D+00  0.26686D+00
  0.20893D+02  0.13200D+01  0.55221D+00  0.30332D+00  0.26591D+00  0.26188D+00  0.26147D+00  0.26142D+00  0.26140D+00  0.26132D+00  0.26091D+00  0.26037D+00  0.26083D+00  0.26099D+00  0.26103D+00  0.26105D+00  0.26106D+00  0.26109D+00  0.26117D+00  0.26139D+00  0.26205D+00
  0.22387D+02  0.13500D+01  0.27427D+01  0.90088D+00  0.37485D+00  0.27094D+00  0.25825D+00  0.25695D+00  0.25680D+00  0.25673D+00  0.25642D+00  0.25598D+00  0.25636D+00  0.25648D+00  0.25651D+00  0.25652D+00  0.25653D+00  0.25655D+00  0.25661D+00  0.25679D+00  0.25732D+00
  0.23988D+02  0.13800D+01  0.13750D+02  0.43548D+01  0.13977D+01  0.50258D+00  0.28720D+00  0.25587D+00  0.25252D+00  0.25214D+00  0.25187D+00  0.25152D+00  0.25183D+00  0.25192D+00  0.25194D+00  0.25195D+00  0.25196D+00  0.25197D+00  0.25202D+00  0.25216D+00  0.25259D+00
  0.25704D+02  0.14100D+01  0.62540D+02  0.19778D+02  0.62589D+01  0.19931D+01  0.67260D+00  0.31682D+00  0.25529D+00  0.24826D+00  0.24738D+00  0.24704D+00  0.24728D+00  0.24734D+00  0.24736D+00  0.24736D+00  0.24737D+00  0.24738D+00  0.24742D+00  0.24754D+00  0.24788D+00
  0.27542D+02  0.14400D+01  0.25879D+03  0.81837D+02  0.25880D+02  0.81873D+01  0.25993D+01  0.85365D+00  0.35491D+00  0.25626D+00  0.24410D+00  0.24266D+00  0.24272D+00  0.24276D+00  0.24277D+00  0.24277D+00  0.24277D+00  0.24278D+00  0.24281D+00  0.24291D+00  0.24318D+00
  0.29512D+02  0.14700D+01  0.98022D+03  0.30997D+03  0.98022D+02  0.30998D+02  0.98051D+01  0.31089D+01  0.10087D+01  0.39091D+00  0.25749D+00  0.23998D+00  0.23831D+00  0.23817D+00  0.23815D+00  0.23816D+00  0.23816D+00  0.23817D+00  0.23819D+00  0.23826D+00  0.23848D+00
  0.31623D+02  0.15000D+01  0.34183D+04  0.10810D+04  0.34183D+03  0.10810D+03  0.34184D+02  0.10812D+02  0.34263D+01  0.11059D+01  0.41393D+00  0.25720D+00  0.23599D+00  0.23377D+00  0.23355D+00  0.23352D+00  0.23352D+00  0.23353D+00  0.23355D+00  0.23361D+00  0.23378D+00
  0.33884D+02  0.15300D+01  0.11042D+05  0.34919D+04  0.11042D+04  0.34919D+03  0.11042D+03  0.34919D+02  0.11045D+02  0.34994D+01  0.11277D+01  0.41753D+00  0.25415D+00  0.23153D+00  0.22914D+00  0.22889D+00  0.22887D+00  0.22887D+00  0.22889D+00  0.22893D+00  0.22907D+00
  0.36308D+02  0.15600D+01  0.33222D+05  0.10506D+05  0.33222D+04  0.10506D+04  0.33222D+03  0.10506D+03  0.33223D+02  0.10508D+02  0.33298D+01  0.10743D+01  0.40086D+00  0.24767D+00  0.22669D+00  0.22446D+00  0.22423D+00  0.22421D+00  0.22421D+00  0.22425D+00  0.22436D+00
  0.38905D+02  0.15900D+01  0.93487D+05  0.29563D+05  0.93487D+04  0.29563D+04  0.93487D+03  0.29563D+03  0.93488D+02  0.29564D+02  0.93513D+01  0.29645D+01  0.96036D+00  0.36836D+00  0.23875D+00  0.22157D+00  0.21974D+00  0.21955D+00  0.21953D+00  0.21955D+00  0.21964D+00
  0.41687D+02  0.16200D+01  0.24731D+06  0.78206D+05  0.24731D+05  0.78206D+04  0.24731D+04  0.78206D+03  0.24731D+03  0.78206D+02  0.24732D+02  0.78236D+01  0.24824D+01  0.81116D+00  0.32787D+00  0.22888D+00  0.21636D+00  0.21501D+00  0.21485D+00  0.21485D+00  0.21492D+00
  0.44668D+02  0.16500D+01  0.61735D+06  0.19522D+06  0.61735D+05  0.19522D+05  0.61735D+04  0.19522D+04  0.61735D+03  0.19522D+03  0.61735D+02  0.19523D+02  0.61771D+01  0.19636D+01  0.65234D+00  0.28722D+00  0.21926D+00  0.21104D+00  0.21011D+00  0.21000D+00  0.21004D+00
  0.47863D+02  0.16800D+01  0.14632D+07  0.46272D+06  0.14632D+06  0.46272D+05  0.14632D+05  0.46272D+04  0.14632D+04  0.46272D+03  0.14632D+03  0.46272D+02  0.14634D+02  0.46318D+01  0.14778D+01  0.50677D+00  0.25301D+00  0.21104D+00  0.20606D+00  0.20544D+00  0.20538D+00
  0.51286D+02  0.17100D+01  0.33030D+07  0.10445D+07  0.33030D+06  0.10445D+06  0.33030D+05  0.10445D+05  0.33030D+04  0.10445D+04  0.33030D+03  0.10445D+03  0.33031D+02  0.10447D+02  0.33093D+01  0.10640D+01  0.38754D+00  0.22755D+00  0.20408D+00  0.20119D+00  0.20079D+00
  0.54954D+02  0.17400D+01  0.71305D+07  0.22549D+07  0.71305D+06  0.22549D+06  0.71305D+05  0.22549D+05  0.71305D+04  0.22549D+04  0.71305D+03  0.22549D+03  0.71305D+02  0.22549D+02  0.71333D+01  0.22636D+01  0.74036D+00  0.30069D+00  0.21034D+00  0.19811D+00  0.19642D+00
  0.58884D+02  0.17700D+01  0.14773D+08  0.46716D+07  0.14773D+07  0.46716D+06  0.14773D+06  0.46716D+05  0.14773D+05  0.46716D+04  0.14773D+04  0.46716D+03  0.14773D+03  0.46717D+02  0.14774D+02  0.46757D+01  0.14903D+01  0.50659D+00  0.24475D+00  0.19901D+00  0.19275D+00
  0.63096D+02  0.18000D+01  0.29480D+08  0.93224D+07  0.29480D+07  0.93224D+06  0.29480D+06  0.93224D+05  0.29480D+05  0.93224D+04  0.29480D+04  0.93224D+03  0.29480D+03  0.93224D+02  0.29481D+02  0.93244D+01  0.29543D+01  0.95206D+00  0.35227D+00  0.21264D+00  0.19110D+00
  0.67608D+02  0.18300D+01  0.56831D+08  0.17971D+08  0.56831D+07  0.17971D+07  0.56831D+06  0.17971D+06  0.56831D+05  0.17971D+05  0.56831D+04  0.17971D+04  0.56831D+03  0.17971D+03  0.56831D+02  0.17972D+02  0.56863D+01  0.18073D+01  0.59946D+00  0.26123D+00  0.19506D+00
  0.72444D+02  0.18600D+01  0.10613D+09  0.33562D+08  0.10613D+08  0.33562D+07  0.10613D+07  0.33562D+06  0.10613D+06  0.33562D+05  0.10613D+05  0.33562D+04  0.10613D+04  0.33562D+03  0.10613D+03  0.33562D+02  0.10615D+02  0.33615D+01  0.10780D+01  0.38484D+00  0.21383D+00
  0.77625D+02  0.18900D+01  0.19247D+09  0.60864D+08  0.19247D+08  0.60864D+07  0.19247D+07  0.60864D+06  0.19247D+06  0.60864D+05  0.19247D+05  0.60864D+04  0.19247D+04  0.60864D+03  0.19247D+03  0.60864D+02  0.19248D+02  0.60893D+01  0.19338D+01  0.63675D+00  0.26722D+00
  0.83176D+02  0.19200D+01  0.33957D+09  0.10738D+09  0.33957D+08  0.10738D+08  0.33957D+07  0.10738D+07  0.33957D+06  0.10738D+06  0.33957D+05  0.10738D+05  0.33957D+04  0.10738D+04  0.33957D+03  0.10738D+03  0.33958D+02  0.10740D+02  0.34008D+01  0.10898D+01  0.38673D+00
  0.89125D+02  0.19500D+01  0.58396D+09  0.18466D+09  0.58396D+08  0.18466D+08  0.58396D+07  0.18466D+07  0.58396D+06  0.18466D+06  0.58396D+05  0.18466D+05  0.58396D+04  0.18466D+04  0.58396D+03  0.18466D+03  0.58396D+02  0.18467D+02  0.58425D+01  0.18559D+01  0.61243D+00
  0.95499D+02  0.19800D+01  0.97980D+09  0.30984D+09  0.97980D+08  0.30984D+08  0.97980D+07  0.30984D+07  0.97980D+06  0.30984D+06  0.97980D+05  0.30984D+05  0.97980D+04  0.30984D+04  0.97980D+03  0.30984D+03  0.97980D+02  0.30985D+02  0.97998D+01  0.31039D+01  0.99691D+00
  0.10233D+03  0.20100D+01  0.16063D+10  0.50796D+09  0.16063D+09  0.50796D+08  0.16063D+08  0.50796D+07  0.16063D+07  0.50796D+06  0.16063D+06  0.50796D+05  0.16063D+05  0.50796D+04  0.16063D+04  0.50796D+03  0.16063D+03  0.50796D+02  0.16064D+02  0.50829D+01  0.16167D+01
  0.10965D+03  0.20400D+01  0.25742D+10  0.81402D+09  0.25742D+09  0.81402D+08  0.25742D+08  0.81402D+07  0.25742D+07  0.81402D+06  0.25742D+06  0.81402D+05  0.25742D+05  0.81402D+04  0.25742D+04  0.81402D+03  0.25742D+03  0.81402D+02  0.25742D+02  0.81423D+01  0.25806D+01
  0.11749D+03  0.20700D+01  0.40363D+10  0.12764D+10  0.40363D+09  0.12764D+09  0.40363D+08  0.12764D+08  0.40363D+07  0.12764D+07  0.40363D+06  0.12764D+06  0.40363D+05  0.12764D+05  0.40363D+04  0.12764D+04  0.40363D+03  0.12764D+03  0.40364D+02  0.12765D+02  0.40404D+01
  0.12589D+03  0.21000D+01  0.61949D+10  0.19590D+10  0.61949D+09  0.19590D+09  0.61949D+08  0.19590D+08  0.61949D+07  0.19590D+07  0.61949D+06  0.19590D+06  0.61949D+05  0.19590D+05  0.61949D+04  0.19590D+04  0.61949D+03  0.19590D+03  0.61949D+02  0.19591D+02  0.61976D+01
  0.13490D+03  0.21300D+01  0.93120D+10  0.29447D+10  0.93120D+09  0.29447D+09  0.93120D+08  0.29447D+08  0.93120D+07  0.29447D+07  0.93120D+06  0.29447D+06  0.93120D+05  0.29447D+05  0.93120D+04  0.29447D+04  0.93120D+03  0.29447D+03  0.93121D+02  0.29448D+02  0.93138D+01
  0.14454D+03  0.21600D+01  0.13717D+11  0.43376D+10  0.13717D+10  0.43376D+09  0.13717D+09  0.43376D+08  0.13717D+08  0.43376D+07  0.13717D+07  0.43376D+06  0.13717D+06  0.43376D+05  0.13717D+05  0.43376D+04  0.13717D+04  0.43376D+03  0.13717D+03  0.43376D+02  0.13718D+02
  0.15488D+03  0.21900D+01  0.19810D+11  0.62646D+10  0.19810D+10  0.62646D+09  0.19810D+09  0.62646D+08  0.19810D+08  0.62646D+07  0.19810D+07  0.62646D+06  0.19810D+06  0.62646D+05  0.19810D+05  0.62646D+04  0.19810D+04  0.62646D+03  0.19810D+03  0.62647D+02  0.19811D+02
  0.16596D+03  0.22200D+01  0.28075D+11  0.88781D+10  0.28075D+10  0.88781D+09  0.28075D+09  0.88781D+08  0.28075D+08  0.88781D+07  0.28075D+07  0.88781D+06  0.28075D+06  0.88781D+05  0.28075D+05  0.88781D+04  0.28075D+04  0.88781D+03  0.28075D+03  0.88782D+02  0.28076D+02
  0.17783D+03  0.22500D+01  0.39068D+11  0.12354D+11  0.39068D+10  0.12354D+10  0.39068D+09  0.12354D+09  0.39068D+08  0.12354D+08  0.39068D+07  0.12354D+07  0.39068D+06  0.12354D+06  0.39068D+05  0.12354D+05  0.39068D+04  0.12354D+04  0.39068D+03  0.12354D+03  0.39069D+02
  0.19055D+03  0.22800D+01  0.53441D+11  0.16899D+11  0.53441D+10  0.16899D+10  0.53441D+09  0.16899D+09  0.53441D+08  0.16899D+08  0.53441D+07  0.16899D+07  0.53441D+06  0.16899D+06  0.53441D+05  0.16899D+05  0.53441D+04  0.16899D+04  0.53441D+03  0.16900D+03  0.53441D+02
  0.20417D+03  0.23100D+01  0.71918D+11  0.22742D+11  0.71918D+10  0.22742D+10  0.71918D+09  0.22742D+09  0.71918D+08  0.22742D+08  0.71918D+07  0.22742D+07  0.71918D+06  0.22742D+06  0.71918D+05  0.22742D+05  0.71918D+04  0.22742D+04  0.71918D+03  0.22742D+03  0.71918D+02
  0.21878D+03  0.23400D+01  0.95332D+11  0.30147D+11  0.95332D+10  0.30147D+10  0.95332D+09  0.30147D+09  0.95332D+08  0.30147D+08  0.95332D+07  0.30147D+07  0.95332D+06  0.30147D+06  0.95332D+05  0.30147D+05  0.95332D+04  0.30147D+04  0.95332D+03  0.30147D+03  0.95333D+02
  0.23442D+03  0.23700D+01  0.12461D+12  0.39405D+11  0.12461D+11  0.39405D+10  0.12461D+10  0.39405D+09  0.12461D+09  0.39405D+08  0.12461D+08  0.39405D+07  0.12461D+07  0.39405D+06  0.12461D+06  0.39405D+05  0.12461D+05  0.39405D+04  0.12461D+04  0.39405D+03  0.12461D+03
  0.25119D+03  0.24000D+01  0.16079D+12  0.50846D+11  0.16079D+11  0.50846D+10  0.16079D+10  0.50846D+09  0.16079D+09  0.50846D+08  0.16079D+08  0.50846D+07  0.16079D+07  0.50846D+06  0.16079D+06  0.50846D+05  0.16079D+05  0.50846D+04  0.16079D+04  0.50846D+03  0.16079D+03
  0.26915D+03  0.24300D+01  0.20505D+12  0.64844D+11  0.20505D+11  0.64844D+10  0.20505D+10  0.64844D+09  0.20505D+09  0.64844D+08  0.20505D+08  0.64844D+07  0.20505D+07  0.64844D+06  0.20505D+06  0.64844D+05  0.20505D+05  0.64844D+04  0.20505D+04  0.64844D+03  0.20506D+03
  0.28840D+03  0.24600D+01  0.25872D+12  0.81816D+11  0.25872D+11  0.81816D+10  0.25872D+10  0.81816D+09  0.25872D+09  0.81816D+08  0.25872D+08  0.81816D+07  0.25872D+07  0.81816D+06  0.25872D+06  0.81816D+05  0.25872D+05  0.81816D+04  0.25872D+04  0.81816D+03  0.25872D+03
  0.30903D+03  0.24900D+01  0.32331D+12  0.10224D+12  0.32331D+11  0.10224D+11  0.32331D+10  0.10224D+10  0.32331D+09  0.10224D+09  0.32331D+08  0.10224D+08  0.32331D+07  0.10224D+07  0.32331D+06  0.10224D+06  0.32331D+05  0.10224D+05  0.32331D+04  0.10224D+04  0.32331D+03
  0.33113D+03  0.25200D+01  0.40052D+12  0.12666D+12  0.40052D+11  0.12666D+11  0.40052D+10  0.12666D+10  0.40052D+09  0.12666D+09  0.40052D+08  0.12666D+08  0.40052D+07  0.12666D+07  0.40052D+06  0.12666D+06  0.40052D+05  0.12666D+05  0.40052D+04  0.12666D+04  0.40052D+03


==> ross1/ross1_b1175.dat <==
  0.10000D+01  0.00000D+00  0.16212D+00  0.16713D+00  0.17550D+00  0.18728D+00  0.19360D+00  0.18089D+00  0.17114D+00  0.17438D+00  0.18164D+00  0.19257D+00  0.20923D+00  0.23504D+00  0.27641D+00  0.34599D+00  0.47189D+00  0.72403D+00  0.12892D+01  0.26766D+01  0.63606D+01
  0.10715D+01  0.30000D-01  0.18776D+00  0.19314D+00  0.20226D+00  0.21490D+00  0.22178D+00  0.20669D+00  0.19315D+00  0.19581D+00  0.20318D+00  0.21424D+00  0.23103D+00  0.25678D+00  0.29757D+00  0.36525D+00  0.48559D+00  0.72113D+00  0.12324D+01  0.24399D+01  0.55524D+01
  0.11482D+01  0.60000D-01  0.21676D+00  0.22258D+00  0.23244D+00  0.24599D+00  0.25350D+00  0.23534D+00  0.21724D+00  0.21889D+00  0.22623D+00  0.23730D+00  0.25411D+00  0.27955D+00  0.31941D+00  0.38462D+00  0.49854D+00  0.71624D+00  0.11730D+01  0.22113D+01  0.48129D+01
  0.12303D+01  0.90000D-01  0.24907D+00  0.25532D+00  0.26571D+00  0.28024D+00  0.28815D+00  0.26674D+00  0.24321D+00  0.24350D+00  0.25076D+00  0.26170D+00  0.27842D+00  0.30337D+00  0.34197D+00  0.40430D+00  0.51130D+00  0.71086D+00  0.11153D+01  0.20002D+01  0.41580D+01
  0.13183D+01  0.12000D+00  0.28445D+00  0.29101D+00  0.30192D+00  0.31706D+00  0.32507D+00  0.30089D+00  0.27095D+00  0.26929D+00  0.27613D+00  0.28667D+00  0.30318D+00  0.32736D+00  0.36428D+00  0.42307D+00  0.52230D+00  0.70298D+00  0.10573D+01  0.18070D+01  0.35908D+01
  0.14125D+01  0.15000D+00  0.32216D+00  0.32890D+00  0.34022D+00  0.35560D+00  0.36348D+00  0.33592D+00  0.29996D+00  0.29551D+00  0.30180D+00  0.31190D+00  0.32795D+00  0.35102D+00  0.38581D+00  0.44049D+00  0.53127D+00  0.69274D+00  0.99974D+00  0.16309D+01  0.31019D+01
  0.15136D+01  0.18000D+00  0.36102D+00  0.36790D+00  0.37931D+00  0.39485D+00  0.40276D+00  0.37180D+00  0.32952D+00  0.32233D+00  0.32744D+00  0.33687D+00  0.35238D+00  0.37425D+00  0.40666D+00  0.45695D+00  0.53918D+00  0.68242D+00  0.94741D+00  0.14786D+01  0.26924D+01
  0.16218D+01  0.21000D+00  0.39965D+00  0.40649D+00  0.41762D+00  0.43287D+00  0.44017D+00  0.40713D+00  0.35914D+00  0.34866D+00  0.35202D+00  0.36060D+00  0.37587D+00  0.39643D+00  0.42625D+00  0.47193D+00  0.54557D+00  0.67146D+00  0.89895D+00  0.13458D+01  0.23480D+01
  0.17378D+01  0.24000D+00  0.43667D+00  0.44321D+00  0.45391D+00  0.46823D+00  0.47469D+00  0.44142D+00  0.38761D+00  0.37382D+00  0.37508D+00  0.38297D+00  0.39777D+00  0.41691D+00  0.44399D+00  0.48490D+00  0.55002D+00  0.65950D+00  0.85356D+00  0.12289D+01  0.20569D+01
  0.18621D+01  0.27000D+00  0.46978D+00  0.47588D+00  0.48587D+00  0.49890D+00  0.50426D+00  0.47065D+00  0.41372D+00  0.39721D+00  0.39585D+00  0.40300D+00  0.41668D+00  0.43445D+00  0.45864D+00  0.49467D+00  0.55136D+00  0.64537D+00  0.80958D+00  0.11237D+01  0.18062D+01
  0.19953D+01  0.30000D+00  0.49766D+00  0.50323D+00  0.51218D+00  0.52394D+00  0.52878D+00  0.49550D+00  0.43751D+00  0.41843D+00  0.41426D+00  0.42079D+00  0.43367D+00  0.44994D+00  0.47137D+00  0.50276D+00  0.55165D+00  0.63184D+00  0.77040D+00  0.10334D+01  0.15980D+01
  0.21380D+01  0.33000D+00  0.51958D+00  0.52449D+00  0.53227D+00  0.54245D+00  0.54612D+00  0.51511D+00  0.45768D+00  0.43666D+00  0.42886D+00  0.43543D+00  0.44763D+00  0.46286D+00  0.48181D+00  0.50891D+00  0.55074D+00  0.61890D+00  0.73608D+00  0.95748D+00  0.14259D+01
  0.22909D+01  0.36000D+00  0.53395D+00  0.53810D+00  0.54472D+00  0.55311D+00  0.55587D+00  0.52858D+00  0.47338D+00  0.45111D+00  0.43974D+00  0.44726D+00  0.45848D+00  0.47302D+00  0.48975D+00  0.51292D+00  0.54831D+00  0.60567D+00  0.70392D+00  0.88893D+00  0.12757D+01
  0.24547D+01  0.39000D+00  0.54132D+00  0.54478D+00  0.55029D+00  0.55717D+00  0.55936D+00  0.53497D+00  0.48428D+00  0.46243D+00  0.44746D+00  0.45510D+00  0.46611D+00  0.47954D+00  0.49424D+00  0.51387D+00  0.54349D+00  0.59130D+00  0.67327D+00  0.82772D+00  0.11477D+01
  0.26303D+01  0.42000D+00  0.54245D+00  0.54527D+00  0.54966D+00  0.55521D+00  0.55669D+00  0.53585D+00  0.49082D+00  0.46951D+00  0.45221D+00  0.46095D+00  0.47029D+00  0.48348D+00  0.49641D+00  0.51284D+00  0.53738D+00  0.57699D+00  0.64514D+00  0.77408D+00  0.10396D+01
  0.28184D+01  0.45000D+00  0.53863D+00  0.54087D+00  0.54435D+00  0.54865D+00  0.54970D+00  0.53279D+00  0.49301D+00  0.47308D+00  0.45353D+00  0.46440D+00  0.47217D+00  0.48499D+00  0.49635D+00  0.51007D+00  0.53031D+00  0.56296D+00  0.61947D+00  0.72680D+00  0.94650D+00
  0.30200D+01  0.48000D+00  0.53056D+00  0.53231D+00  0.53504D+00  0.53832D+00  0.53900D+00  0.52514D+00  0.49147D+00  0.47343D+00  0.45210D+00  0.46414D+00  0.47123D+00  0.48328D+00  0.49364D+00  0.50524D+00  0.52182D+00  0.54853D+00  0.59509D+00  0.68407D+00  0.86566D+00
  0.32359D+01  0.51000D+00  0.52101D+00  0.52238D+00  0.52451D+00  0.52706D+00  0.52762D+00  0.51623D+00  0.48810D+00  0.47198D+00  0.45019D+00  0.46237D+00  0.46844D+00  0.48006D+00  0.48949D+00  0.49931D+00  0.51286D+00  0.53464D+00  0.57290D+00  0.64654D+00  0.79668D+00
  0.34674D+01  0.54000D+00  0.50941D+00  0.51048D+00  0.51211D+00  0.51407D+00  0.51442D+00  0.50536D+00  0.48224D+00  0.46824D+00  0.44689D+00  0.45837D+00  0.46300D+00  0.47399D+00  0.48232D+00  0.49041D+00  0.50128D+00  0.51881D+00  0.54995D+00  0.61052D+00  0.73438D+00
  0.37154D+01  0.57000D+00  0.49764D+00  0.49846D+00  0.49972D+00  0.50119D+00  0.50144D+00  0.49441D+00  0.47548D+00  0.46366D+00  0.44379D+00  0.45363D+00  0.45705D+00  0.46791D+00  0.47586D+00  0.48267D+00  0.49148D+00  0.50564D+00  0.53104D+00  0.58094D+00  0.68332D+00
  0.39811D+01  0.60000D+00  0.48513D+00  0.48576D+00  0.48673D+00  0.48784D+00  0.48797D+00  0.48243D+00  0.46718D+00  0.45728D+00  0.43859D+00  0.44741D+00  0.44939D+00  0.46007D+00  0.46738D+00  0.47309D+00  0.48020D+00  0.49158D+00  0.51220D+00  0.55314D+00  0.63757D+00
  0.42658D+01  0.63000D+00  0.47237D+00  0.47286D+00  0.47361D+00  0.47448D+00  0.47461D+00  0.47025D+00  0.45820D+00  0.45000D+00  0.43291D+00  0.44015D+00  0.44175D+00  0.45107D+00  0.45778D+00  0.46285D+00  0.46869D+00  0.47783D+00  0.49449D+00  0.52801D+00  0.59775D+00
  0.45709D+01  0.66000D+00  0.45984D+00  0.46022D+00  0.46080D+00  0.46146D+00  0.46154D+00  0.45817D+00  0.44862D+00  0.44198D+00  0.42667D+00  0.43224D+00  0.43292D+00  0.44196D+00  0.44812D+00  0.45241D+00  0.45717D+00  0.46447D+00  0.47792D+00  0.50531D+00  0.56275D+00
  0.48978D+01  0.69000D+00  0.44651D+00  0.44680D+00  0.44724D+00  0.44774D+00  0.44781D+00  0.44526D+00  0.43780D+00  0.43249D+00  0.41950D+00  0.42330D+00  0.42382D+00  0.43197D+00  0.43750D+00  0.44108D+00  0.44488D+00  0.45067D+00  0.46143D+00  0.48368D+00  0.53091D+00
  0.52481D+01  0.72000D+00  0.43437D+00  0.43459D+00  0.43493D+00  0.43531D+00  0.43537D+00  0.43339D+00  0.42761D+00  0.42348D+00  0.41252D+00  0.41478D+00  0.41577D+00  0.42296D+00  0.42858D+00  0.43192D+00  0.43524D+00  0.43993D+00  0.44862D+00  0.46678D+00  0.50574D+00
  0.56234D+01  0.75000D+00  0.42204D+00  0.42221D+00  0.42247D+00  0.42277D+00  0.42282D+00  0.42132D+00  0.41685D+00  0.41365D+00  0.40431D+00  0.40551D+00  0.40646D+00  0.41298D+00  0.41792D+00  0.42110D+00  0.42381D+00  0.42753D+00  0.43448D+00  0.44922D+00  0.48129D+00
  0.60256D+01  0.78000D+00  0.41052D+00  0.41065D+00  0.41085D+00  0.41107D+00  0.41112D+00  0.41000D+00  0.40655D+00  0.40411D+00  0.39624D+00  0.39642D+00  0.39783D+00  0.40375D+00  0.40844D+00  0.41128D+00  0.41348D+00  0.41645D+00  0.42200D+00  0.43390D+00  0.46016D+00
  0.64565D+01  0.81000D+00  0.39885D+00  0.39895D+00  0.39910D+00  0.39927D+00  0.39932D+00  0.39847D+00  0.39586D+00  0.39394D+00  0.38759D+00  0.38702D+00  0.38915D+00  0.39423D+00  0.39822D+00  0.40087D+00  0.40275D+00  0.40512D+00  0.40955D+00  0.41918D+00  0.44071D+00
  0.69183D+01  0.84000D+00  0.38815D+00  0.38823D+00  0.38835D+00  0.38848D+00  0.38851D+00  0.38787D+00  0.38589D+00  0.38439D+00  0.37925D+00  0.37842D+00  0.38083D+00  0.38531D+00  0.38911D+00  0.39159D+00  0.39320D+00  0.39514D+00  0.39870D+00  0.40649D+00  0.42418D+00
  0.74131D+01  0.87000D+00  0.37793D+00  0.37799D+00  0.37808D+00  0.37818D+00  0.37820D+00  0.37772D+00  0.37622D+00  0.37502D+00  0.37090D+00  0.36960D+00  0.37277D+00  0.37659D+00  0.38004D+00  0.38224D+00  0.38362D+00  0.38519D+00  0.38804D+00  0.39432D+00  0.40877D+00
  0.79433D+01  0.90000D+00  0.36897D+00  0.36902D+00  0.36909D+00  0.36916D+00  0.36918D+00  0.36883D+00  0.36770D+00  0.36678D+00  0.36351D+00  0.36157D+00  0.36484D+00  0.36812D+00  0.37134D+00  0.37344D+00  0.37478D+00  0.37612D+00  0.37840D+00  0.38344D+00  0.39520D+00
  0.85114D+01  0.93000D+00  0.36074D+00  0.36078D+00  0.36083D+00  0.36089D+00  0.36090D+00  0.36063D+00  0.35978D+00  0.35907D+00  0.35650D+00  0.35336D+00  0.35667D+00  0.35972D+00  0.36285D+00  0.36480D+00  0.36615D+00  0.36728D+00  0.36911D+00  0.37317D+00  0.38275D+00
  0.91201D+01  0.96000D+00  0.35310D+00  0.35313D+00  0.35317D+00  0.35322D+00  0.35322D+00  0.35301D+00  0.35239D+00  0.35187D+00  0.34978D+00  0.34613D+00  0.34907D+00  0.35192D+00  0.35500D+00  0.35698D+00  0.35820D+00  0.35916D+00  0.36062D+00  0.36387D+00  0.37164D+00
  0.97724D+01  0.99000D+00  0.34560D+00  0.34562D+00  0.34566D+00  0.34569D+00  0.34570D+00  0.34554D+00  0.34506D+00  0.34463D+00  0.34298D+00  0.33905D+00  0.34168D+00  0.34406D+00  0.34691D+00  0.34903D+00  0.35023D+00  0.35102D+00  0.35218D+00  0.35477D+00  0.36105D+00
  0.10471D+02  0.10200D+01  0.33795D+00  0.33797D+00  0.33799D+00  0.33802D+00  0.33802D+00  0.33790D+00  0.33754D+00  0.33722D+00  0.33589D+00  0.33232D+00  0.33413D+00  0.33623D+00  0.33890D+00  0.34111D+00  0.34216D+00  0.34281D+00  0.34374D+00  0.34581D+00  0.35087D+00
  0.11220D+02  0.10500D+01  0.33101D+00  0.33103D+00  0.33105D+00  0.33107D+00  0.33107D+00  0.33098D+00  0.33070D+00  0.33046D+00  0.32939D+00  0.32609D+00  0.32704D+00  0.32889D+00  0.33154D+00  0.33380D+00  0.33479D+00  0.33535D+00  0.33610D+00  0.33774D+00  0.34180D+00
  0.12023D+02  0.10800D+01  0.32428D+00  0.32429D+00  0.32431D+00  0.32432D+00  0.32432D+00  0.32425D+00  0.32405D+00  0.32386D+00  0.32301D+00  0.32018D+00  0.31998D+00  0.32138D+00  0.32394D+00  0.32610D+00  0.32702D+00  0.32752D+00  0.32812D+00  0.32943D+00  0.33270D+00
  0.12882D+02  0.11100D+01  0.31813D+00  0.31814D+00  0.31815D+00  0.31817D+00  0.31817D+00  0.31811D+00  0.31796D+00  0.31781D+00  0.31715D+00  0.31467D+00  0.31312D+00  0.31400D+00  0.31666D+00  0.31880D+00  0.31963D+00  0.32006D+00  0.32054D+00  0.32157D+00  0.32417D+00
  0.13804D+02  0.11400D+01  0.31161D+00  0.31162D+00  0.31162D+00  0.31164D+00  0.31164D+00  0.31159D+00  0.31148D+00  0.31136D+00  0.31085D+00  0.30888D+00  0.30645D+00  0.30654D+00  0.30916D+00  0.31115D+00  0.31188D+00  0.31222D+00  0.31260D+00  0.31342D+00  0.31550D+00
  0.14791D+02  0.11700D+01  0.30526D+00  0.30527D+00  0.30527D+00  0.30528D+00  0.30528D+00  0.30525D+00  0.30516D+00  0.30508D+00  0.30467D+00  0.30310D+00  0.30016D+00  0.29945D+00  0.30206D+00  0.30390D+00  0.30455D+00  0.30485D+00  0.30516D+00  0.30580D+00  0.30747D+00
  0.15849D+02  0.12000D+01  0.29919D+00  0.29919D+00  0.29920D+00  0.29920D+00  0.29920D+00  0.29918D+00  0.29911D+00  0.29904D+00  0.29873D+00  0.29747D+00  0.29417D+00  0.29273D+00  0.29528D+00  0.29693D+00  0.29753D+00  0.29778D+00  0.29803D+00  0.29854D+00  0.29986D+00
  0.16982D+02  0.12300D+01  0.29275D+00  0.29275D+00  0.29275D+00  0.29276D+00  0.29276D+00  0.29274D+00  0.29269D+00  0.29264D+00  0.29240D+00  0.29143D+00  0.28806D+00  0.28611D+00  0.28854D+00  0.29003D+00  0.29052D+00  0.29074D+00  0.29093D+00  0.29133D+00  0.29239D+00
  0.18197D+02  0.12600D+01  0.28627D+00  0.28606D+00  0.28605D+00  0.28605D+00  0.28605D+00  0.28603D+00  0.28600D+00  0.28596D+00  0.28578D+00  0.28501D+00  0.28197D+00  0.27978D+00  0.28205D+00  0.28331D+00  0.28370D+00  0.28387D+00  0.28403D+00  0.28435D+00  0.28519D+00
  0.19498D+02  0.12900D+01  0.29096D+00  0.28053D+00  0.27947D+00  0.27936D+00  0.27935D+00  0.27934D+00  0.27931D+00  0.27929D+00  0.27914D+00  0.27854D+00  0.27594D+00  0.27365D+00  0.27581D+00  0.27688D+00  0.27720D+00  0.27732D+00  0.27744D+00  0.27769D+00  0.27836D+00
  0.20893D+02  0.13200D+01  0.57817D+00  0.31684D+00  0.27749D+00  0.27325D+00  0.27282D+00  0.27277D+00  0.27274D+00  0.27272D+00  0.27261D+00  0.27215D+00  0.27001D+00  0.26786D+00  0.26980D+00  0.27064D+00  0.27087D+00  0.27097D+00  0.27106D+00  0.27126D+00  0.27179D+00
  0.22387D+02  0.13500D+01  0.28546D+01  0.93738D+00  0.38946D+00  0.28103D+00  0.26778D+00  0.26641D+00  0.26626D+00  0.26623D+00  0.26615D+00  0.26579D+00  0.26412D+00  0.26219D+00  0.26390D+00  0.26457D+00  0.26475D+00  0.26482D+00  0.26489D+00  0.26505D+00  0.26548D+00
  0.23988D+02  0.13800D+01  0.14223D+02  0.45045D+01  0.14457D+01  0.51944D+00  0.29632D+00  0.26382D+00  0.26034D+00  0.25998D+00  0.25987D+00  0.25960D+00  0.25830D+00  0.25669D+00  0.25812D+00  0.25862D+00  0.25876D+00  0.25882D+00  0.25887D+00  0.25900D+00  0.25934D+00
  0.25704D+02  0.14100D+01  0.64350D+02  0.20351D+02  0.64399D+01  0.20507D+01  0.69179D+00  0.32542D+00  0.26197D+00  0.25475D+00  0.25396D+00  0.25368D+00  0.25267D+00  0.25138D+00  0.25253D+00  0.25291D+00  0.25301D+00  0.25306D+00  0.25310D+00  0.25320D+00  0.25347D+00
  0.27542D+02  0.14400D+01  0.26501D+03  0.83803D+02  0.26502D+02  0.83839D+01  0.26617D+01  0.87398D+00  0.36302D+00  0.26187D+00  0.24947D+00  0.24804D+00  0.24716D+00  0.24611D+00  0.24705D+00  0.24732D+00  0.24739D+00  0.24743D+00  0.24746D+00  0.24754D+00  0.24776D+00
  0.29512D+02  0.14700D+01  0.99972D+03  0.31614D+03  0.99972D+02  0.31615D+02  0.10000D+02  0.31707D+01  0.10287D+01  0.39839D+00  0.26221D+00  0.24433D+00  0.24192D+00  0.24094D+00  0.24166D+00  0.24186D+00  0.24191D+00  0.24194D+00  0.24196D+00  0.24203D+00  0.24220D+00
  0.31623D+02  0.15000D+01  0.34750D+04  0.10989D+04  0.34750D+03  0.10989D+03  0.34751D+02  0.10991D+02  0.34830D+01  0.11241D+01  0.42057D+00  0.26106D+00  0.23895D+00  0.23607D+00  0.23641D+00  0.23653D+00  0.23656D+00  0.23658D+00  0.23660D+00  0.23665D+00  0.23679D+00
  0.33884D+02  0.15300D+01  0.11188D+05  0.35381D+04  0.11188D+04  0.35381D+03  0.11189D+03  0.35382D+02  0.11191D+02  0.35457D+01  0.11425D+01  0.42276D+00  0.25682D+00  0.23347D+00  0.23148D+00  0.23133D+00  0.23133D+00  0.23134D+00  0.23136D+00  0.23139D+00  0.23151D+00
  0.36308D+02  0.15600D+01  0.33532D+05  0.10604D+05  0.33532D+04  0.10604D+04  0.33532D+03  0.10604D+03  0.33533D+02  0.10606D+02  0.33608D+01  0.10842D+01  0.40432D+00  0.24945D+00  0.22860D+00  0.22641D+00  0.22620D+00  0.22618D+00  0.22619D+00  0.22622D+00  0.22631D+00
  0.38905D+02  0.15900D+01  0.94147D+05  0.29772D+05  0.94147D+04  0.29772D+04  0.94147D+03  0.29772D+03  0.94147D+02  0.29773D+02  0.94173D+01  0.29854D+01  0.96711D+00  0.37093D+00  0.24044D+00  0.22315D+00  0.22131D+00  0.22112D+00  0.22110D+00  0.22112D+00  0.22119D+00
  0.41687D+02  0.16200D+01  0.24896D+06  0.78727D+05  0.24896D+05  0.78727D+04  0.24896D+04  0.78727D+03  0.24896D+03  0.78728D+02  0.24897D+02  0.78757D+01  0.24990D+01  0.81652D+00  0.32993D+00  0.23023D+00  0.21763D+00  0.21626D+00  0.21611D+00  0.21610D+00  0.21616D+00
  0.44668D+02  0.16500D+01  0.61854D+06  0.19560D+06  0.61854D+05  0.19560D+05  0.61854D+04  0.19560D+04  0.61854D+03  0.19560D+03  0.61855D+02  0.19561D+02  0.61890D+01  0.19674D+01  0.65355D+00  0.28765D+00  0.21952D+00  0.21128D+00  0.21035D+00  0.21024D+00  0.21027D+00
  0.47863D+02  0.16800D+01  0.14658D+07  0.46353D+06  0.14658D+06  0.46353D+05  0.14658D+05  0.46353D+04  0.14658D+04  0.46353D+03  0.14658D+03  0.46353D+02  0.14660D+02  0.46399D+01  0.14803D+01  0.50760D+00  0.25334D+00  0.21127D+00  0.20628D+00  0.20566D+00  0.20560D+00
  0.51286D+02  0.17100D+01  0.33083D+07  0.10462D+07  0.33083D+06  0.10462D+06  0.33083D+05  0.10462D+05  0.33083D+04  0.10462D+04  0.33083D+03  0.10462D+03  0.33084D+02  0.10464D+02  0.33146D+01  0.10657D+01  0.38810D+00  0.22781D+00  0.20429D+00  0.20140D+00  0.20099D+00
  0.54954D+02  0.17400D+01  0.71408D+07  0.22581D+07  0.71408D+06  0.22581D+06  0.71408D+05  0.22581D+05  0.71408D+04  0.22581D+04  0.71408D+03  0.22581D+03  0.71409D+02  0.22582D+02  0.71436D+01  0.22669D+01  0.74141D+00  0.30106D+00  0.21055D+00  0.19830D+00  0.19661D+00
  0.58884D+02  0.17700D+01  0.14792D+08  0.46777D+07  0.14792D+07  0.46777D+06  0.14792D+06  0.46777D+05  0.14792D+05  0.46777D+04  0.14792D+04  0.46777D+03  0.14792D+03  0.46777D+02  0.14793D+02  0.46818D+01  0.14922D+01  0.50722D+00  0.24500D+00  0.19919D+00  0.19292D+00
  0.63096D+02  0.18000D+01  0.29514D+08  0.93331D+07  0.29514D+07  0.93331D+06  0.29514D+06  0.93331D+05  0.29514D+05  0.93331D+04  0.29514D+04  0.93331D+03  0.29514D+03  0.93331D+02  0.29514D+02  0.93351D+01  0.29577D+01  0.95314D+00  0.35264D+00  0.21282D+00  0.19125D+00
  0.67608D+02  0.18300D+01  0.56888D+08  0.17989D+08  0.56888D+07  0.17989D+07  0.56888D+06  0.17989D+06  0.56888D+05  0.17989D+05  0.56888D+04  0.17989D+04  0.56888D+03  0.17989D+03  0.56888D+02  0.17991D+02  0.56920D+01  0.18091D+01  0.60005D+00  0.26145D+00  0.19520D+00
  0.72444D+02  0.18600D+01  0.10623D+09  0.33592D+08  0.10623D+08  0.33592D+07  0.10623D+07  0.33592D+06  0.10623D+06  0.33592D+05  0.10623D+05  0.33592D+04  0.10623D+04  0.33592D+03  0.10623D+03  0.33592D+02  0.10624D+02  0.33645D+01  0.10789D+01  0.38516D+00  0.21397D+00
  0.77625D+02  0.18900D+01  0.19262D+09  0.60911D+08  0.19262D+08  0.60911D+07  0.19262D+07  0.60911D+06  0.19262D+06  0.60911D+05  0.19262D+05  0.60911D+04  0.19262D+04  0.60911D+03  0.19262D+03  0.60912D+02  0.19263D+02  0.60940D+01  0.19353D+01  0.63723D+00  0.26739D+00
  0.83176D+02  0.19200D+01  0.33980D+09  0.10745D+09  0.33980D+08  0.10745D+08  0.33980D+07  0.10745D+07  0.33980D+06  0.10745D+06  0.33980D+05  0.10745D+05  0.33980D+04  0.10745D+04  0.33980D+03  0.10745D+03  0.33981D+02  0.10747D+02  0.34031D+01  0.10905D+01  0.38697D+00
  0.89125D+02  0.19500D+01  0.58430D+09  0.18477D+09  0.58430D+08  0.18477D+08  0.58430D+07  0.18477D+07  0.58430D+06  0.18477D+06  0.58430D+05  0.18477D+05  0.58430D+04  0.18477D+04  0.58430D+03  0.18477D+03  0.58431D+02  0.18478D+02  0.58460D+01  0.18570D+01  0.61278D+00
  0.95499D+02  0.19800D+01  0.98030D+09  0.31000D+09  0.98030D+08  0.31000D+08  0.98030D+07  0.31000D+07  0.98030D+06  0.31000D+06  0.98030D+05  0.31000D+05  0.98030D+04  0.31000D+04  0.98030D+03  0.31000D+03  0.98030D+02  0.31000D+02  0.98048D+01  0.31055D+01  0.99741D+00
  0.10233D+03  0.20100D+01  0.16070D+10  0.50818D+09  0.16070D+09  0.50818D+08  0.16070D+08  0.50818D+07  0.16070D+07  0.50818D+06  0.16070D+06  0.50818D+05  0.16070D+05  0.50818D+04  0.16070D+04  0.50818D+03  0.16070D+03  0.50818D+02  0.16071D+02  0.50851D+01  0.16174D+01
  0.10965D+03  0.20400D+01  0.25751D+10  0.81432D+09  0.25751D+09  0.81432D+08  0.25751D+08  0.81432D+07  0.25751D+07  0.81432D+06  0.25751D+06  0.81432D+05  0.25751D+05  0.81432D+04  0.25751D+04  0.81432D+03  0.25751D+03  0.81432D+02  0.25752D+02  0.81453D+01  0.25816D+01
  0.11749D+03  0.20700D+01  0.40376D+10  0.12768D+10  0.40376D+09  0.12768D+09  0.40376D+08  0.12768D+08  0.40376D+07  0.12768D+07  0.40376D+06  0.12768D+06  0.40376D+05  0.12768D+05  0.40376D+04  0.12768D+04  0.40376D+03  0.12768D+03  0.40376D+02  0.12769D+02  0.40417D+01
  0.12589D+03  0.21000D+01  0.61965D+10  0.19595D+10  0.61965D+09  0.19595D+09  0.61965D+08  0.19595D+08  0.61965D+07  0.19595D+07  0.61965D+06  0.19595D+06  0.61965D+05  0.19595D+05  0.61965D+04  0.19595D+04  0.61965D+03  0.19595D+03  0.61965D+02  0.19596D+02  0.61992D+01
  0.13490D+03  0.21300D+01  0.93140D+10  0.29454D+10  0.93140D+09  0.29454D+09  0.93140D+08  0.29454D+08  0.93140D+07  0.29454D+07  0.93140D+06  0.29454D+06  0.93140D+05  0.29454D+05  0.93140D+04  0.29454D+04  0.93140D+03  0.29454D+03  0.93141D+02  0.29454D+02  0.93158D+01
  0.14454D+03  0.21600D+01  0.13719D+11  0.43383D+10  0.13719D+10  0.43383D+09  0.13719D+09  0.43383D+08  0.13719D+08  0.43383D+07  0.13719D+07  0.43383D+06  0.13719D+06  0.43383D+05  0.13719D+05  0.43383D+04  0.13719D+04  0.43383D+03  0.13719D+03  0.43384D+02  0.13720D+02
  0.15488D+03  0.21900D+01  0.19813D+11  0.62655D+10  0.19813D+10  0.62655D+09  0.19813D+09  0.62655D+08  0.19813D+08  0.62655D+07  0.19813D+07  0.62655D+06  0.19813D+06  0.62655D+05  0.19813D+05  0.62655D+04  0.19813D+04  0.62655D+03  0.19813D+03  0.62656D+02  0.19814D+02
  0.16596D+03  0.22200D+01  0.28078D+11  0.88792D+10  0.28078D+10  0.88792D+09  0.28078D+09  0.88792D+08  0.28078D+08  0.88792D+07  0.28078D+07  0.88792D+06  0.28078D+06  0.88792D+05  0.28078D+05  0.88792D+04  0.28078D+04  0.88792D+03  0.28078D+03  0.88792D+02  0.28079D+02
  0.17783D+03  0.22500D+01  0.39072D+11  0.12356D+11  0.39072D+10  0.12356D+10  0.39072D+09  0.12356D+09  0.39072D+08  0.12356D+08  0.39072D+07  0.12356D+07  0.39072D+06  0.12356D+06  0.39072D+05  0.12356D+05  0.39072D+04  0.12356D+04  0.39072D+03  0.12356D+03  0.39072D+02
  0.19055D+03  0.22800D+01  0.53445D+11  0.16901D+11  0.53445D+10  0.16901D+10  0.53445D+09  0.16901D+09  0.53445D+08  0.16901D+08  0.53445D+07  0.16901D+07  0.53445D+06  0.16901D+06  0.53445D+05  0.16901D+05  0.53445D+04  0.16901D+04  0.53445D+03  0.16901D+03  0.53445D+02
  0.20417D+03  0.23100D+01  0.71922D+11  0.22744D+11  0.71922D+10  0.22744D+10  0.71922D+09  0.22744D+09  0.71922D+08  0.22744D+08  0.71922D+07  0.22744D+07  0.71922D+06  0.22744D+06  0.71922D+05  0.22744D+05  0.71922D+04  0.22744D+04  0.71922D+03  0.22744D+03  0.71922D+02
  0.21878D+03  0.23400D+01  0.95337D+11  0.30148D+11  0.95337D+10  0.30148D+10  0.95337D+09  0.30148D+09  0.95337D+08  0.30148D+08  0.95337D+07  0.30148D+07  0.95337D+06  0.30148D+06  0.95337D+05  0.30148D+05  0.95337D+04  0.30148D+04  0.95337D+03  0.30148D+03  0.95337D+02
  0.23442D+03  0.23700D+01  0.12461D+12  0.39406D+11  0.12461D+11  0.39406D+10  0.12461D+10  0.39406D+09  0.12461D+09  0.39406D+08  0.12461D+08  0.39406D+07  0.12461D+07  0.39406D+06  0.12461D+06  0.39406D+05  0.12461D+05  0.39406D+04  0.12461D+04  0.39406D+03  0.12461D+03
  0.25119D+03  0.24000D+01  0.16079D+12  0.50848D+11  0.16079D+11  0.50848D+10  0.16079D+10  0.50848D+09  0.16079D+09  0.50848D+08  0.16079D+08  0.50848D+07  0.16079D+07  0.50848D+06  0.16079D+06  0.50848D+05  0.16079D+05  0.50848D+04  0.16079D+04  0.50848D+03  0.16080D+03
  0.26915D+03  0.24300D+01  0.20506D+12  0.64846D+11  0.20506D+11  0.64846D+10  0.20506D+10  0.64846D+09  0.20506D+09  0.64846D+08  0.20506D+08  0.64846D+07  0.20506D+07  0.64846D+06  0.20506D+06  0.64846D+05  0.20506D+05  0.64846D+04  0.20506D+04  0.64846D+03  0.20506D+03
  0.28840D+03  0.24600D+01  0.25873D+12  0.81817D+11  0.25873D+11  0.81817D+10  0.25873D+10  0.81817D+09  0.25873D+09  0.81817D+08  0.25873D+08  0.81817D+07  0.25873D+07  0.81817D+06  0.25873D+06  0.81817D+05  0.25873D+05  0.81817D+04  0.25873D+04  0.81817D+03  0.25873D+03
  0.30903D+03  0.24900D+01  0.32332D+12  0.10224D+12  0.32332D+11  0.10224D+11  0.32332D+10  0.10224D+10  0.32332D+09  0.10224D+09  0.32332D+08  0.10224D+08  0.32332D+07  0.10224D+07  0.32332D+06  0.10224D+06  0.32332D+05  0.10224D+05  0.32332D+04  0.10224D+04  0.32332D+03
  0.33113D+03  0.25200D+01  0.40053D+12  0.12666D+12  0.40053D+11  0.12666D+11  0.40053D+10  0.12666D+10  0.40053D+09  0.12666D+09  0.40053D+08  0.12666D+08  0.40053D+07  0.12666D+07  0.40053D+06  0.12666D+06  0.40053D+05  0.12666D+05  0.40053D+04  0.12666D+04  0.40053D+03


==> ross1/ross1_b12.dat <==
  0.10000D+01  0.00000D+00  0.45868D-01  0.46646D-01  0.48072D-01  0.50608D-01  0.54926D-01  0.60423D-01  0.62127D-01  0.59433D-01  0.60588D-01  0.64338D-01  0.70486D-01  0.80300D-01  0.96343D-01  0.12376D+00  0.17364D+00  0.27210D+00  0.48687D+00  0.10119D+01  0.24461D+01
  0.10715D+01  0.30000D-01  0.53059D-01  0.53904D-01  0.55431D-01  0.58178D-01  0.62837D-01  0.68912D-01  0.71109D-01  0.67849D-01  0.68743D-01  0.72619D-01  0.78981D-01  0.89070D-01  0.10541D+00  0.13299D+00  0.18234D+00  0.27786D+00  0.48181D+00  0.97095D+00  0.22897D+01
  0.11482D+01  0.60000D-01  0.61448D-01  0.62359D-01  0.64013D-01  0.67000D-01  0.71999D-01  0.78759D-01  0.81455D-01  0.77528D-01  0.78034D-01  0.82044D-01  0.88634D-01  0.99019D-01  0.11569D+00  0.14349D+00  0.19249D+00  0.28556D+00  0.48029D+00  0.93874D+00  0.21579D+01
  0.12303D+01  0.90000D-01  0.71247D-01  0.72231D-01  0.74035D-01  0.77248D-01  0.82687D-01  0.90047D-01  0.93299D-01  0.88668D-01  0.88609D-01  0.92762D-01  0.99594D-01  0.11029D+00  0.12732D+00  0.15541D+00  0.20419D+00  0.29522D+00  0.48204D+00  0.91396D+00  0.20454D+01
  0.13183D+01  0.12000D+00  0.82696D-01  0.83771D-01  0.85730D-01  0.89211D-01  0.95161D-01  0.10318D+00  0.10702D+00  0.10152D+00  0.10065D+00  0.10494D+00  0.11202D+00  0.12304D+00  0.14046D+00  0.16887D+00  0.21755D+00  0.30689D+00  0.48690D+00  0.89564D+00  0.19483D+01
  0.14125D+01  0.15000D+00  0.96077D-01  0.97254D-01  0.99371D-01  0.10318D+00  0.10961D+00  0.11847D+00  0.12296D+00  0.11629D+00  0.11431D+00  0.11871D+00  0.12606D+00  0.13742D+00  0.15522D+00  0.18398D+00  0.23263D+00  0.32050D+00  0.49442D+00  0.88207D+00  0.18605D+01
  0.15136D+01  0.18000D+00  0.11170D+00  0.11297D+00  0.11529D+00  0.11944D+00  0.12641D+00  0.13616D+00  0.14125D+00  0.13328D+00  0.12978D+00  0.13426D+00  0.14187D+00  0.15356D+00  0.17175D+00  0.20085D+00  0.24946D+00  0.33594D+00  0.50411D+00  0.87155D+00  0.17768D+01
  0.16218D+01  0.21000D+00  0.12988D+00  0.13127D+00  0.13381D+00  0.13830D+00  0.14593D+00  0.15649D+00  0.16225D+00  0.15289D+00  0.14725D+00  0.15164D+00  0.15954D+00  0.17155D+00  0.19009D+00  0.21948D+00  0.26799D+00  0.35301D+00  0.51545D+00  0.86277D+00  0.16946D+01
  0.17378D+01  0.24000D+00  0.15093D+00  0.15245D+00  0.15520D+00  0.16010D+00  0.16843D+00  0.17989D+00  0.18631D+00  0.17503D+00  0.16679D+00  0.17093D+00  0.17910D+00  0.19138D+00  0.21021D+00  0.23976D+00  0.28797D+00  0.37122D+00  0.52739D+00  0.85351D+00  0.16097D+01
  0.18621D+01  0.27000D+00  0.17512D+00  0.17678D+00  0.17975D+00  0.18510D+00  0.19404D+00  0.20663D+00  0.21379D+00  0.20007D+00  0.18857D+00  0.19218D+00  0.20062D+00  0.21311D+00  0.23215D+00  0.26172D+00  0.30941D+00  0.39057D+00  0.54004D+00  0.84433D+00  0.15252D+01
  0.19953D+01  0.30000D+00  0.20265D+00  0.20444D+00  0.20767D+00  0.21341D+00  0.22304D+00  0.23654D+00  0.24422D+00  0.22813D+00  0.21252D+00  0.21530D+00  0.22395D+00  0.23652D+00  0.25565D+00  0.28503D+00  0.33185D+00  0.41039D+00  0.55229D+00  0.83346D+00  0.14394D+01
  0.21380D+01  0.33000D+00  0.23353D+00  0.23545D+00  0.23892D+00  0.24503D+00  0.25537D+00  0.26961D+00  0.27779D+00  0.25955D+00  0.23854D+00  0.24013D+00  0.24883D+00  0.26137D+00  0.28048D+00  0.30944D+00  0.35501D+00  0.43034D+00  0.56384D+00  0.82102D+00  0.13546D+01
  0.22909D+01  0.36000D+00  0.26754D+00  0.26959D+00  0.27324D+00  0.27972D+00  0.29060D+00  0.30564D+00  0.31435D+00  0.29284D+00  0.26627D+00  0.26612D+00  0.27484D+00  0.28718D+00  0.30615D+00  0.33439D+00  0.37824D+00  0.44968D+00  0.57382D+00  0.80628D+00  0.12711D+01
  0.24547D+01  0.39000D+00  0.30414D+00  0.30628D+00  0.31009D+00  0.31686D+00  0.32803D+00  0.34368D+00  0.35246D+00  0.32805D+00  0.29547D+00  0.29320D+00  0.30150D+00  0.31335D+00  0.33187D+00  0.35906D+00  0.40066D+00  0.46743D+00  0.58123D+00  0.78850D+00  0.11892D+01
  0.26303D+01  0.42000D+00  0.34249D+00  0.34468D+00  0.34860D+00  0.35545D+00  0.36684D+00  0.38248D+00  0.39110D+00  0.36433D+00  0.32549D+00  0.32029D+00  0.32817D+00  0.33961D+00  0.35755D+00  0.38338D+00  0.42234D+00  0.48397D+00  0.58707D+00  0.77000D+00  0.11132D+01
  0.28184D+01  0.45000D+00  0.38129D+00  0.38350D+00  0.38741D+00  0.39422D+00  0.40559D+00  0.42084D+00  0.42901D+00  0.40115D+00  0.35574D+00  0.34798D+00  0.35456D+00  0.36554D+00  0.38305D+00  0.40751D+00  0.44366D+00  0.50005D+00  0.59278D+00  0.75352D+00  0.10476D+01
  0.30200D+01  0.48000D+00  0.41893D+00  0.42110D+00  0.42489D+00  0.43155D+00  0.44244D+00  0.45724D+00  0.46519D+00  0.43539D+00  0.38540D+00  0.37440D+00  0.37907D+00  0.38983D+00  0.40679D+00  0.42987D+00  0.46301D+00  0.51390D+00  0.59627D+00  0.73619D+00  0.98699D+00
  0.32359D+01  0.51000D+00  0.45379D+00  0.45583D+00  0.45944D+00  0.46573D+00  0.47588D+00  0.48962D+00  0.49664D+00  0.46668D+00  0.41309D+00  0.39900D+00  0.40079D+00  0.41147D+00  0.42775D+00  0.44917D+00  0.47906D+00  0.52417D+00  0.59616D+00  0.71651D+00  0.92924D+00
  0.34674D+01  0.54000D+00  0.48408D+00  0.48597D+00  0.48931D+00  0.49501D+00  0.50430D+00  0.51652D+00  0.52255D+00  0.49419D+00  0.43822D+00  0.42183D+00  0.42064D+00  0.43174D+00  0.44702D+00  0.46684D+00  0.49358D+00  0.53321D+00  0.59562D+00  0.69850D+00  0.87838D+00
  0.37154D+01  0.57000D+00  0.50797D+00  0.50967D+00  0.51262D+00  0.51768D+00  0.52587D+00  0.53646D+00  0.54141D+00  0.51448D+00  0.45931D+00  0.44075D+00  0.43614D+00  0.44851D+00  0.46217D+00  0.48101D+00  0.50468D+00  0.53895D+00  0.59236D+00  0.67962D+00  0.83140D+00
  0.39811D+01  0.60000D+00  0.52520D+00  0.52668D+00  0.52923D+00  0.53362D+00  0.54056D+00  0.54964D+00  0.55390D+00  0.52901D+00  0.47659D+00  0.45703D+00  0.44807D+00  0.46279D+00  0.47608D+00  0.49383D+00  0.51485D+00  0.54449D+00  0.59010D+00  0.66407D+00  0.79239D+00
  0.42658D+01  0.63000D+00  0.53452D+00  0.53576D+00  0.53791D+00  0.54155D+00  0.54734D+00  0.55474D+00  0.55795D+00  0.53616D+00  0.48786D+00  0.46790D+00  0.45454D+00  0.47278D+00  0.48411D+00  0.50115D+00  0.51992D+00  0.54515D+00  0.58343D+00  0.64530D+00  0.75283D+00
  0.45709D+01  0.66000D+00  0.53847D+00  0.53949D+00  0.54126D+00  0.54422D+00  0.54901D+00  0.55490D+00  0.55738D+00  0.53919D+00  0.49567D+00  0.47625D+00  0.45914D+00  0.48105D+00  0.49081D+00  0.50769D+00  0.52461D+00  0.54619D+00  0.57833D+00  0.63007D+00  0.72013D+00
  0.48978D+01  0.69000D+00  0.53582D+00  0.53665D+00  0.53805D+00  0.54044D+00  0.54419D+00  0.54886D+00  0.55081D+00  0.53534D+00  0.49764D+00  0.47949D+00  0.46071D+00  0.48464D+00  0.49377D+00  0.50970D+00  0.52475D+00  0.54304D+00  0.56970D+00  0.61252D+00  0.68744D+00
  0.52481D+01  0.72000D+00  0.52970D+00  0.53036D+00  0.53148D+00  0.53336D+00  0.53632D+00  0.53997D+00  0.54136D+00  0.52874D+00  0.49676D+00  0.48044D+00  0.45949D+00  0.48710D+00  0.49456D+00  0.51094D+00  0.52497D+00  0.54047D+00  0.56255D+00  0.59801D+00  0.66048D+00
  0.56234D+01  0.75000D+00  0.52169D+00  0.52221D+00  0.52309D+00  0.52456D+00  0.52688D+00  0.52966D+00  0.53071D+00  0.52054D+00  0.49376D+00  0.47926D+00  0.45751D+00  0.48581D+00  0.49117D+00  0.50762D+00  0.52089D+00  0.53413D+00  0.55228D+00  0.58134D+00  0.63298D+00
  0.60256D+01  0.78000D+00  0.51178D+00  0.51220D+00  0.51288D+00  0.51402D+00  0.51582D+00  0.51793D+00  0.51874D+00  0.51074D+00  0.48879D+00  0.47644D+00  0.45492D+00  0.48240D+00  0.48678D+00  0.50278D+00  0.51561D+00  0.52711D+00  0.54208D+00  0.56581D+00  0.60827D+00
  0.64565D+01  0.81000D+00  0.50096D+00  0.50129D+00  0.50182D+00  0.50271D+00  0.50407D+00  0.50574D+00  0.50637D+00  0.49998D+00  0.48228D+00  0.47167D+00  0.45178D+00  0.47713D+00  0.48106D+00  0.49622D+00  0.50812D+00  0.51816D+00  0.53047D+00  0.54977D+00  0.58460D+00
  0.69183D+01  0.84000D+00  0.48791D+00  0.48816D+00  0.48858D+00  0.48926D+00  0.49030D+00  0.49158D+00  0.49204D+00  0.48717D+00  0.47309D+00  0.46462D+00  0.44665D+00  0.46956D+00  0.47252D+00  0.48705D+00  0.49872D+00  0.50751D+00  0.51759D+00  0.53315D+00  0.56147D+00
  0.74131D+01  0.87000D+00  0.47517D+00  0.47537D+00  0.47569D+00  0.47621D+00  0.47701D+00  0.47796D+00  0.47837D+00  0.47467D+00  0.46360D+00  0.45681D+00  0.44089D+00  0.45976D+00  0.46338D+00  0.47756D+00  0.48849D+00  0.49624D+00  0.50445D+00  0.51693D+00  0.53982D+00
  0.79433D+01  0.90000D+00  0.46117D+00  0.46133D+00  0.46157D+00  0.46197D+00  0.46258D+00  0.46330D+00  0.46359D+00  0.46077D+00  0.45230D+00  0.44679D+00  0.43374D+00  0.44929D+00  0.45316D+00  0.46661D+00  0.47768D+00  0.48489D+00  0.49187D+00  0.50197D+00  0.52053D+00
  0.85114D+01  0.93000D+00  0.44749D+00  0.44761D+00  0.44780D+00  0.44811D+00  0.44857D+00  0.44913D+00  0.44931D+00  0.44718D+00  0.44078D+00  0.43638D+00  0.42485D+00  0.43848D+00  0.44283D+00  0.45579D+00  0.46646D+00  0.47351D+00  0.47955D+00  0.48777D+00  0.50278D+00
  0.91201D+01  0.96000D+00  0.43309D+00  0.43319D+00  0.43333D+00  0.43356D+00  0.43391D+00  0.43433D+00  0.43443D+00  0.43281D+00  0.42795D+00  0.42438D+00  0.41462D+00  0.42635D+00  0.43166D+00  0.44370D+00  0.45395D+00  0.46085D+00  0.46612D+00  0.47277D+00  0.48488D+00
  0.97724D+01  0.99000D+00  0.41908D+00  0.41917D+00  0.41927D+00  0.41945D+00  0.41972D+00  0.42003D+00  0.42009D+00  0.41890D+00  0.41522D+00  0.41244D+00  0.40427D+00  0.41482D+00  0.42113D+00  0.43192D+00  0.44195D+00  0.44851D+00  0.45311D+00  0.45851D+00  0.46818D+00
  0.10471D+02  0.10200D+01  0.40529D+00  0.40535D+00  0.40544D+00  0.40557D+00  0.40578D+00  0.40602D+00  0.40606D+00  0.40514D+00  0.40240D+00  0.40028D+00  0.39398D+00  0.40177D+00  0.40927D+00  0.41877D+00  0.42885D+00  0.43543D+00  0.43937D+00  0.44372D+00  0.45143D+00
  0.11220D+02  0.10500D+01  0.39510D+00  0.39515D+00  0.39522D+00  0.39532D+00  0.39547D+00  0.39566D+00  0.39568D+00  0.39498D+00  0.39292D+00  0.39116D+00  0.38588D+00  0.39065D+00  0.39901D+00  0.40739D+00  0.41748D+00  0.42408D+00  0.42767D+00  0.43124D+00  0.43741D+00
  0.12023D+02  0.10800D+01  0.38461D+00  0.38465D+00  0.38470D+00  0.38478D+00  0.38490D+00  0.38504D+00  0.38505D+00  0.38452D+00  0.38296D+00  0.38167D+00  0.37738D+00  0.37929D+00  0.38795D+00  0.39505D+00  0.40496D+00  0.41143D+00  0.41472D+00  0.41766D+00  0.42256D+00
  0.12882D+02  0.11100D+01  0.37488D+00  0.37491D+00  0.37495D+00  0.37502D+00  0.37511D+00  0.37521D+00  0.37522D+00  0.37482D+00  0.37364D+00  0.37267D+00  0.36910D+00  0.36862D+00  0.37697D+00  0.38265D+00  0.39224D+00  0.39867D+00  0.40179D+00  0.40421D+00  0.40808D+00
  0.13804D+02  0.11400D+01  0.36475D+00  0.36477D+00  0.36480D+00  0.36485D+00  0.36492D+00  0.36500D+00  0.36501D+00  0.36470D+00  0.36381D+00  0.36307D+00  0.36022D+00  0.35818D+00  0.36573D+00  0.36963D+00  0.37892D+00  0.38521D+00  0.38795D+00  0.38995D+00  0.39300D+00
  0.14791D+02  0.11700D+01  0.35524D+00  0.35526D+00  0.35528D+00  0.35532D+00  0.35537D+00  0.35544D+00  0.35544D+00  0.35520D+00  0.35452D+00  0.35389D+00  0.35160D+00  0.34874D+00  0.35486D+00  0.35683D+00  0.36586D+00  0.37182D+00  0.37424D+00  0.37586D+00  0.37826D+00
  0.15849D+02  0.12000D+01  0.34684D+00  0.34685D+00  0.34687D+00  0.34690D+00  0.34694D+00  0.34699D+00  0.34699D+00  0.34681D+00  0.34630D+00  0.34583D+00  0.34401D+00  0.34123D+00  0.34452D+00  0.34432D+00  0.35323D+00  0.35876D+00  0.36100D+00  0.36235D+00  0.36421D+00
  0.16982D+02  0.12300D+01  0.33858D+00  0.33858D+00  0.33860D+00  0.33862D+00  0.33865D+00  0.33869D+00  0.33869D+00  0.33855D+00  0.33816D+00  0.33781D+00  0.33634D+00  0.33362D+00  0.33413D+00  0.33209D+00  0.34067D+00  0.34577D+00  0.34778D+00  0.34891D+00  0.35039D+00
  0.18197D+02  0.12600D+01  0.33004D+00  0.32980D+00  0.32979D+00  0.32981D+00  0.32983D+00  0.32986D+00  0.32986D+00  0.32975D+00  0.32947D+00  0.32921D+00  0.32802D+00  0.32566D+00  0.32421D+00  0.32067D+00  0.32858D+00  0.33319D+00  0.33491D+00  0.33586D+00  0.33701D+00
  0.19498D+02  0.12900D+01  0.33487D+00  0.32250D+00  0.32124D+00  0.32113D+00  0.32114D+00  0.32116D+00  0.32116D+00  0.32108D+00  0.32087D+00  0.32064D+00  0.31974D+00  0.31772D+00  0.31415D+00  0.30941D+00  0.31688D+00  0.32097D+00  0.32236D+00  0.32308D+00  0.32397D+00
  0.20893D+02  0.13200D+01  0.66849D+00  0.36369D+00  0.31751D+00  0.31253D+00  0.31204D+00  0.31201D+00  0.31200D+00  0.31194D+00  0.31178D+00  0.31163D+00  0.31093D+00  0.30914D+00  0.30425D+00  0.29889D+00  0.30581D+00  0.30932D+00  0.31048D+00  0.31104D+00  0.31172D+00
  0.22387D+02  0.13500D+01  0.32756D+01  0.10747D+01  0.44444D+00  0.31904D+00  0.30367D+00  0.30211D+00  0.30195D+00  0.30189D+00  0.30177D+00  0.30166D+00  0.30111D+00  0.29965D+00  0.29431D+00  0.28885D+00  0.29512D+00  0.29800D+00  0.29887D+00  0.29931D+00  0.29984D+00
  0.23988D+02  0.13800D+01  0.16128D+02  0.51077D+01  0.16387D+01  0.58749D+00  0.33334D+00  0.29618D+00  0.29220D+00  0.29176D+00  0.29164D+00  0.29154D+00  0.29113D+00  0.28989D+00  0.28485D+00  0.27959D+00  0.28502D+00  0.28735D+00  0.28805D+00  0.28839D+00  0.28880D+00
  0.25704D+02  0.14100D+01  0.71926D+02  0.22747D+02  0.71981D+01  0.22918D+01  0.77232D+00  0.36178D+00  0.29038D+00  0.28223D+00  0.28134D+00  0.28119D+00  0.28086D+00  0.27985D+00  0.27546D+00  0.27081D+00  0.27543D+00  0.27723D+00  0.27780D+00  0.27807D+00  0.27839D+00
  0.27542D+02  0.14400D+01  0.29202D+03  0.92346D+02  0.29204D+02  0.92386D+01  0.29328D+01  0.96249D+00  0.39860D+00  0.28657D+00  0.27281D+00  0.27135D+00  0.27097D+00  0.27012D+00  0.26653D+00  0.26255D+00  0.26640D+00  0.26782D+00  0.26822D+00  0.26842D+00  0.26866D+00
  0.29512D+02  0.14700D+01  0.10868D+04  0.34369D+03  0.10868D+03  0.34369D+02  0.10871D+02  0.34468D+01  0.11179D+01  0.43205D+00  0.28347D+00  0.26402D+00  0.26180D+00  0.26094D+00  0.25803D+00  0.25474D+00  0.25789D+00  0.25897D+00  0.25929D+00  0.25944D+00  0.25963D+00
  0.31623D+02  0.15000D+01  0.37313D+04  0.11799D+04  0.37313D+03  0.11799D+03  0.37314D+02  0.11802D+02  0.37398D+01  0.12067D+01  0.45080D+00  0.27910D+00  0.25553D+00  0.25254D+00  0.25006D+00  0.24741D+00  0.24993D+00  0.25070D+00  0.25091D+00  0.25103D+00  0.25117D+00
  0.33884D+02  0.15300D+01  0.11885D+05  0.37584D+04  0.11885D+04  0.37584D+03  0.11885D+03  0.37584D+02  0.11887D+02  0.37663D+01  0.12134D+01  0.44848D+00  0.27194D+00  0.24707D+00  0.24278D+00  0.24047D+00  0.24241D+00  0.24297D+00  0.24312D+00  0.24321D+00  0.24332D+00
  0.36308D+02  0.15600D+01  0.35286D+05  0.11158D+05  0.35286D+04  0.11158D+04  0.35286D+03  0.11158D+03  0.35287D+02  0.11161D+02  0.35365D+01  0.11407D+01  0.42498D+00  0.26151D+00  0.23793D+00  0.23402D+00  0.23524D+00  0.23564D+00  0.23575D+00  0.23581D+00  0.23590D+00
  0.38905D+02  0.15900D+01  0.98140D+05  0.31034D+05  0.98140D+04  0.31034D+04  0.98140D+03  0.31034D+03  0.98140D+02  0.31035D+02  0.98166D+01  0.31119D+01  0.10079D+01  0.38583D+00  0.24867D+00  0.22956D+00  0.22875D+00  0.22885D+00  0.22890D+00  0.22894D+00  0.22901D+00
  0.41687D+02  0.16200D+01  0.25665D+06  0.81161D+05  0.25665D+05  0.81161D+04  0.25665D+04  0.81161D+03  0.25665D+03  0.81161D+02  0.25666D+02  0.81191D+01  0.25761D+01  0.84146D+00  0.33932D+00  0.23591D+00  0.22372D+00  0.22250D+00  0.22239D+00  0.22239D+00  0.22244D+00
  0.44668D+02  0.16500D+01  0.62382D+06  0.19727D+06  0.62382D+05  0.19727D+05  0.62382D+04  0.19727D+04  0.62382D+03  0.19727D+03  0.62382D+02  0.19728D+02  0.62418D+01  0.19841D+01  0.65894D+00  0.28966D+00  0.22078D+00  0.21243D+00  0.21148D+00  0.21137D+00  0.21140D+00
  0.47863D+02  0.16800D+01  0.14769D+07  0.46703D+06  0.14769D+06  0.46703D+05  0.14769D+05  0.46703D+04  0.14769D+04  0.46703D+03  0.14769D+03  0.46703D+02  0.14770D+02  0.46749D+01  0.14915D+01  0.51124D+00  0.25486D+00  0.21239D+00  0.20735D+00  0.20673D+00  0.20666D+00
  0.51286D+02  0.17100D+01  0.33313D+07  0.10535D+07  0.33313D+06  0.10535D+06  0.33313D+05  0.10535D+05  0.33313D+04  0.10535D+04  0.33313D+03  0.10535D+03  0.33314D+02  0.10537D+02  0.33376D+01  0.10730D+01  0.39060D+00  0.22905D+00  0.20533D+00  0.20241D+00  0.20199D+00
  0.54954D+02  0.17400D+01  0.71856D+07  0.22723D+07  0.71856D+06  0.22723D+06  0.71856D+05  0.22723D+05  0.71856D+04  0.22723D+04  0.71856D+03  0.22723D+03  0.71856D+02  0.22724D+02  0.71884D+01  0.22811D+01  0.74597D+00  0.30274D+00  0.21157D+00  0.19922D+00  0.19751D+00
  0.58884D+02  0.17700D+01  0.14876D+08  0.47041D+07  0.14876D+07  0.47041D+06  0.14876D+06  0.47041D+05  0.14876D+05  0.47041D+04  0.14876D+04  0.47041D+03  0.14876D+03  0.47042D+02  0.14877D+02  0.47083D+01  0.15006D+01  0.50998D+00  0.24618D+00  0.20006D+00  0.19374D+00
  0.63096D+02  0.18000D+01  0.29663D+08  0.93804D+07  0.29663D+07  0.93804D+06  0.29663D+06  0.93804D+05  0.29663D+05  0.93804D+04  0.29663D+04  0.93804D+03  0.29663D+03  0.93804D+02  0.29664D+02  0.93824D+01  0.29727D+01  0.95792D+00  0.35430D+00  0.21369D+00  0.19199D+00
  0.67608D+02  0.18300D+01  0.57145D+08  0.18071D+08  0.57145D+07  0.18071D+07  0.57145D+06  0.18071D+06  0.57145D+05  0.18071D+05  0.57145D+04  0.18071D+04  0.57145D+03  0.18071D+03  0.57146D+02  0.18072D+02  0.57178D+01  0.18172D+01  0.60270D+00  0.26249D+00  0.19589D+00
  0.72444D+02  0.18600D+01  0.10665D+09  0.33726D+08  0.10665D+08  0.33726D+07  0.10665D+07  0.33726D+06  0.10665D+06  0.33726D+05  0.10665D+05  0.33726D+04  0.10665D+04  0.33726D+03  0.10665D+03  0.33727D+02  0.10667D+02  0.33780D+01  0.10832D+01  0.38662D+00  0.21468D+00
  0.77625D+02  0.18900D+01  0.19330D+09  0.61126D+08  0.19330D+08  0.61126D+07  0.19330D+07  0.61126D+06  0.19330D+06  0.61126D+05  0.19330D+05  0.61126D+04  0.19330D+04  0.61126D+03  0.19330D+03  0.61127D+02  0.19331D+02  0.61155D+01  0.19421D+01  0.63944D+00  0.26824D+00
  0.83176D+02  0.19200D+01  0.34087D+09  0.10779D+09  0.34087D+08  0.10779D+08  0.34087D+07  0.10779D+07  0.34087D+06  0.10779D+06  0.34087D+05  0.10779D+05  0.34087D+04  0.10779D+04  0.34087D+03  0.10779D+03  0.34088D+02  0.10781D+02  0.34138D+01  0.10940D+01  0.38813D+00
  0.89125D+02  0.19500D+01  0.58591D+09  0.18528D+09  0.58591D+08  0.18528D+08  0.58591D+07  0.18528D+07  0.58591D+06  0.18528D+06  0.58591D+05  0.18528D+05  0.58591D+04  0.18528D+04  0.58591D+03  0.18528D+03  0.58591D+02  0.18529D+02  0.58620D+01  0.18621D+01  0.61443D+00
  0.95499D+02  0.19800D+01  0.98264D+09  0.31074D+09  0.98264D+08  0.31074D+08  0.98264D+07  0.31074D+07  0.98264D+06  0.31074D+06  0.98264D+05  0.31074D+05  0.98264D+04  0.31074D+04  0.98264D+03  0.31074D+03  0.98264D+02  0.31074D+02  0.98282D+01  0.31129D+01  0.99977D+00
  0.10233D+03  0.20100D+01  0.16103D+10  0.50923D+09  0.16103D+09  0.50923D+08  0.16103D+08  0.50923D+07  0.16103D+07  0.50923D+06  0.16103D+06  0.50923D+05  0.16103D+05  0.50923D+04  0.16103D+04  0.50923D+03  0.16103D+03  0.50923D+02  0.16104D+02  0.50956D+01  0.16207D+01
  0.10965D+03  0.20400D+01  0.25797D+10  0.81576D+09  0.25797D+09  0.81576D+08  0.25797D+08  0.81576D+07  0.25797D+07  0.81576D+06  0.25797D+06  0.81576D+05  0.25797D+05  0.81576D+04  0.25797D+04  0.81576D+03  0.25797D+03  0.81577D+02  0.25797D+02  0.81597D+01  0.25861D+01
  0.11749D+03  0.20700D+01  0.40436D+10  0.12787D+10  0.40436D+09  0.12787D+09  0.40436D+08  0.12787D+08  0.40436D+07  0.12787D+07  0.40436D+06  0.12787D+06  0.40436D+05  0.12787D+05  0.40436D+04  0.12787D+04  0.40436D+03  0.12787D+03  0.40437D+02  0.12788D+02  0.40477D+01
  0.12589D+03  0.21000D+01  0.62044D+10  0.19620D+10  0.62044D+09  0.19620D+09  0.62044D+08  0.19620D+08  0.62044D+07  0.19620D+07  0.62044D+06  0.19620D+06  0.62044D+05  0.19620D+05  0.62044D+04  0.19620D+04  0.62044D+03  0.19620D+03  0.62044D+02  0.19621D+02  0.62070D+01
  0.13490D+03  0.21300D+01  0.93239D+10  0.29485D+10  0.93239D+09  0.29485D+09  0.93239D+08  0.29485D+08  0.93239D+07  0.29485D+07  0.93239D+06  0.29485D+06  0.93239D+05  0.29485D+05  0.93239D+04  0.29485D+04  0.93239D+03  0.29485D+03  0.93239D+02  0.29485D+02  0.93257D+01
  0.14454D+03  0.21600D+01  0.13731D+11  0.43422D+10  0.13731D+10  0.43422D+09  0.13731D+09  0.43422D+08  0.13731D+08  0.43422D+07  0.13731D+07  0.43422D+06  0.13731D+06  0.43422D+05  0.13731D+05  0.43422D+04  0.13731D+04  0.43422D+03  0.13731D+03  0.43422D+02  0.13732D+02
  0.15488D+03  0.21900D+01  0.19828D+11  0.62701D+10  0.19828D+10  0.62701D+09  0.19828D+09  0.62701D+08  0.19828D+08  0.62701D+07  0.19828D+07  0.62701D+06  0.19828D+06  0.62701D+05  0.19828D+05  0.62701D+04  0.19828D+04  0.62701D+03  0.19828D+03  0.62701D+02  0.19829D+02
  0.16596D+03  0.22200D+01  0.28095D+11  0.88844D+10  0.28095D+10  0.88844D+09  0.28095D+09  0.88844D+08  0.28095D+08  0.88844D+07  0.28095D+07  0.88844D+06  0.28095D+06  0.88844D+05  0.28095D+05  0.88844D+04  0.28095D+04  0.88844D+03  0.28095D+03  0.88845D+02  0.28096D+02
  0.17783D+03  0.22500D+01  0.39091D+11  0.12362D+11  0.39091D+10  0.12362D+10  0.39091D+09  0.12362D+09  0.39091D+08  0.12362D+08  0.39091D+07  0.12362D+07  0.39091D+06  0.12362D+06  0.39091D+05  0.12362D+05  0.39091D+04  0.12362D+04  0.39091D+03  0.12362D+03  0.39091D+02
  0.19055D+03  0.22800D+01  0.53466D+11  0.16907D+11  0.53466D+10  0.16907D+10  0.53466D+09  0.16907D+09  0.53466D+08  0.16907D+08  0.53466D+07  0.16907D+07  0.53466D+06  0.16907D+06  0.53466D+05  0.16907D+05  0.53466D+04  0.16907D+04  0.53466D+03  0.16907D+03  0.53466D+02
  0.20417D+03  0.23100D+01  0.71944D+11  0.22751D+11  0.71944D+10  0.22751D+10  0.71944D+09  0.22751D+09  0.71944D+08  0.22751D+08  0.71944D+07  0.22751D+07  0.71944D+06  0.22751D+06  0.71944D+05  0.22751D+05  0.71944D+04  0.22751D+04  0.71944D+03  0.22751D+03  0.71945D+02
  0.21878D+03  0.23400D+01  0.95361D+11  0.30156D+11  0.95361D+10  0.30156D+10  0.95361D+09  0.30156D+09  0.95361D+08  0.30156D+08  0.95361D+07  0.30156D+07  0.95361D+06  0.30156D+06  0.95361D+05  0.30156D+05  0.95361D+04  0.30156D+04  0.95361D+03  0.30156D+03  0.95361D+02
  0.23442D+03  0.23700D+01  0.12464D+12  0.39414D+11  0.12464D+11  0.39414D+10  0.12464D+10  0.39414D+09  0.12464D+09  0.39414D+08  0.12464D+08  0.39414D+07  0.12464D+07  0.39414D+06  0.12464D+06  0.39414D+05  0.12464D+05  0.39414D+04  0.12464D+04  0.39414D+03  0.12464D+03
  0.25119D+03  0.24000D+01  0.16082D+12  0.50856D+11  0.16082D+11  0.50856D+10  0.16082D+10  0.50856D+09  0.16082D+09  0.50856D+08  0.16082D+08  0.50856D+07  0.16082D+07  0.50856D+06  0.16082D+06  0.50856D+05  0.16082D+05  0.50856D+04  0.16082D+04  0.50856D+03  0.16082D+03
  0.26915D+03  0.24300D+01  0.20508D+12  0.64853D+11  0.20508D+11  0.64853D+10  0.20508D+10  0.64853D+09  0.20508D+09  0.64853D+08  0.20508D+08  0.64853D+07  0.20508D+07  0.64853D+06  0.20508D+06  0.64853D+05  0.20508D+05  0.64853D+04  0.20508D+04  0.64853D+03  0.20508D+03
  0.28840D+03  0.24600D+01  0.25875D+12  0.81825D+11  0.25875D+11  0.81825D+10  0.25875D+10  0.81825D+09  0.25875D+09  0.81825D+08  0.25875D+08  0.81825D+07  0.25875D+07  0.81825D+06  0.25875D+06  0.81825D+05  0.25875D+05  0.81825D+04  0.25875D+04  0.81825D+03  0.25875D+03
  0.30903D+03  0.24900D+01  0.32334D+12  0.10225D+12  0.32334D+11  0.10225D+11  0.32334D+10  0.10225D+10  0.32334D+09  0.10225D+09  0.32334D+08  0.10225D+08  0.32334D+07  0.10225D+07  0.32334D+06  0.10225D+06  0.32334D+05  0.10225D+05  0.32334D+04  0.10225D+04  0.32334D+03
  0.33113D+03  0.25200D+01  0.40055D+12  0.12667D+12  0.40055D+11  0.12667D+11  0.40055D+10  0.12667D+10  0.40055D+09  0.12667D+09  0.40055D+08  0.12667D+08  0.40055D+07  0.12667D+07  0.40055D+06  0.12667D+06  0.40055D+05  0.12667D+05  0.40055D+04  0.12667D+04  0.40055D+03


==> ross1/ross1_b1225.dat <==
  0.10000D+01  0.00000D+00  0.13953D-01  0.14085D-01  0.14328D-01  0.14779D-01  0.15604D-01  0.17099D-01  0.19444D-01  0.21411D-01  0.20990D-01  0.21131D-01  0.23000D-01  0.26357D-01  0.32010D-01  0.41846D-01  0.60053D-01  0.96623D-01  0.17757D+00  0.37638D+00  0.91463D+00
  0.10715D+01  0.30000D-01  0.16052D-01  0.16193D-01  0.16454D-01  0.16931D-01  0.17811D-01  0.19409D-01  0.21936D-01  0.24294D-01  0.23938D-01  0.23871D-01  0.25749D-01  0.29183D-01  0.34931D-01  0.44807D-01  0.62780D-01  0.98134D-01  0.17455D+00  0.35773D+00  0.84323D+00
  0.11482D+01  0.60000D-01  0.18476D-01  0.18628D-01  0.18906D-01  0.19415D-01  0.20357D-01  0.22045D-01  0.24795D-01  0.27512D-01  0.27304D-01  0.27006D-01  0.28887D-01  0.32406D-01  0.38264D-01  0.48215D-01  0.66038D-01  0.10040D+00  0.17297D+00  0.34274D+00  0.78289D+00
  0.12303D+01  0.90000D-01  0.21279D-01  0.21442D-01  0.21738D-01  0.22284D-01  0.23284D-01  0.25086D-01  0.28070D-01  0.31179D-01  0.31161D-01  0.30594D-01  0.32469D-01  0.36080D-01  0.42066D-01  0.52125D-01  0.69874D-01  0.10345D+00  0.17276D+00  0.33104D+00  0.73217D+00
  0.13183D+01  0.12000D+00  0.24523D-01  0.24697D-01  0.25014D-01  0.25600D-01  0.26663D-01  0.28598D-01  0.31783D-01  0.35369D-01  0.35583D-01  0.34702D-01  0.36558D-01  0.40268D-01  0.46397D-01  0.56597D-01  0.74340D-01  0.10730D+00  0.17387D+00  0.32229D+00  0.68987D+00
  0.14125D+01  0.15000D+00  0.28280D-01  0.28466D-01  0.28809D-01  0.29432D-01  0.30574D-01  0.32639D-01  0.36064D-01  0.40099D-01  0.40604D-01  0.39404D-01  0.41224D-01  0.45041D-01  0.51329D-01  0.61699D-01  0.79501D-01  0.11200D+00  0.17628D+00  0.31626D+00  0.65503D+00
  0.15136D+01  0.18000D+00  0.32637D-01  0.32839D-01  0.33204D-01  0.33874D-01  0.35104D-01  0.37299D-01  0.41012D-01  0.45476D-01  0.46345D-01  0.44790D-01  0.46547D-01  0.50480D-01  0.56944D-01  0.67513D-01  0.85432D-01  0.11761D+00  0.17999D+00  0.31276D+00  0.62681D+00
  0.16218D+01  0.21000D+00  0.37697D-01  0.37914D-01  0.38307D-01  0.39031D-01  0.40341D-01  0.42703D-01  0.46698D-01  0.51664D-01  0.52934D-01  0.50963D-01  0.52621D-01  0.56679D-01  0.63334D-01  0.74130D-01  0.92222D-01  0.12422D+00  0.18505D+00  0.31169D+00  0.60467D+00
  0.17378D+01  0.24000D+00  0.43581D-01  0.43814D-01  0.44239D-01  0.45016D-01  0.46426D-01  0.48979D-01  0.53246D-01  0.58801D-01  0.60489D-01  0.58041D-01  0.59549D-01  0.63742D-01  0.70605D-01  0.81654D-01  0.99971D-01  0.13189D+00  0.19149D+00  0.31298D+00  0.58806D+00
  0.18621D+01  0.27000D+00  0.50433D-01  0.50685D-01  0.51145D-01  0.51979D-01  0.53507D-01  0.56237D-01  0.60856D-01  0.66922D-01  0.69096D-01  0.66169D-01  0.67450D-01  0.71788D-01  0.78876D-01  0.90207D-01  0.10880D+00  0.14076D+00  0.19941D+00  0.31660D+00  0.57656D+00
  0.19953D+01  0.30000D+00  0.58424D-01  0.58699D-01  0.59192D-01  0.60098D-01  0.61749D-01  0.64687D-01  0.69713D-01  0.76326D-01  0.79029D-01  0.75515D-01  0.76457D-01  0.80956D-01  0.88288D-01  0.99926D-01  0.11884D+00  0.15095D+00  0.20892D+00  0.32258D+00  0.56988D+00
  0.21380D+01  0.33000D+00  0.67754D-01  0.68052D-01  0.68588D-01  0.69573D-01  0.71349D-01  0.74544D-01  0.79945D-01  0.87258D-01  0.90521D-01  0.86294D-01  0.86724D-01  0.91390D-01  0.98985D-01  0.11096D+00  0.13024D+00  0.16257D+00  0.22008D+00  0.33084D+00  0.56745D+00
  0.22909D+01  0.36000D+00  0.78657D-01  0.78980D-01  0.79566D-01  0.80628D-01  0.82561D-01  0.86035D-01  0.91863D-01  0.99923D-01  0.10374D+00  0.98689D-01  0.98426D-01  0.10326D+00  0.11114D+00  0.12346D+00  0.14315D+00  0.17579D+00  0.23303D+00  0.34145D+00  0.56901D+00
  0.24547D+01  0.39000D+00  0.91399D-01  0.91755D-01  0.92390D-01  0.93544D-01  0.95659D-01  0.99401D-01  0.10577D+00  0.11450D+00  0.11897D+00  0.11299D+00  0.11175D+00  0.11672D+00  0.12489D+00  0.13758D+00  0.15769D+00  0.19069D+00  0.24777D+00  0.35416D+00  0.57364D+00
  0.26303D+01  0.42000D+00  0.10628D+00  0.10667D+00  0.10736D+00  0.10862D+00  0.11091D+00  0.11499D+00  0.12195D+00  0.13147D+00  0.13660D+00  0.12945D+00  0.12689D+00  0.13195D+00  0.14044D+00  0.15352D+00  0.17407D+00  0.20745D+00  0.26447D+00  0.36914D+00  0.58140D+00
  0.28184D+01  0.45000D+00  0.12362D+00  0.12404D+00  0.12480D+00  0.12618D+00  0.12866D+00  0.13313D+00  0.14063D+00  0.15116D+00  0.15702D+00  0.14850D+00  0.14400D+00  0.14910D+00  0.15792D+00  0.17137D+00  0.19235D+00  0.22610D+00  0.28304D+00  0.38602D+00  0.59113D+00
  0.30200D+01  0.48000D+00  0.14370D+00  0.14417D+00  0.14500D+00  0.14649D+00  0.14921D+00  0.15405D+00  0.16220D+00  0.17363D+00  0.18015D+00  0.17014D+00  0.16328D+00  0.16824D+00  0.17746D+00  0.19128D+00  0.21267D+00  0.24673D+00  0.30354D+00  0.40476D+00  0.60266D+00
  0.32359D+01  0.51000D+00  0.16682D+00  0.16734D+00  0.16824D+00  0.16986D+00  0.17282D+00  0.17804D+00  0.18693D+00  0.19922D+00  0.20648D+00  0.19466D+00  0.18469D+00  0.18937D+00  0.19898D+00  0.21308D+00  0.23478D+00  0.26898D+00  0.32532D+00  0.42420D+00  0.61363D+00
  0.34674D+01  0.54000D+00  0.19318D+00  0.19374D+00  0.19472D+00  0.19648D+00  0.19965D+00  0.20530D+00  0.21485D+00  0.22811D+00  0.23605D+00  0.22245D+00  0.20846D+00  0.21248D+00  0.22255D+00  0.23685D+00  0.25875D+00  0.29291D+00  0.34849D+00  0.44454D+00  0.62471D+00
  0.37154D+01  0.57000D+00  0.22282D+00  0.22343D+00  0.22449D+00  0.22637D+00  0.22977D+00  0.23585D+00  0.24597D+00  0.26027D+00  0.26889D+00  0.25277D+00  0.23433D+00  0.23723D+00  0.24773D+00  0.26208D+00  0.28397D+00  0.31772D+00  0.37195D+00  0.46419D+00  0.63338D+00
  0.39811D+01  0.60000D+00  0.25560D+00  0.25626D+00  0.25739D+00  0.25939D+00  0.26301D+00  0.26939D+00  0.28010D+00  0.29500D+00  0.30404D+00  0.28576D+00  0.26223D+00  0.26357D+00  0.27453D+00  0.28890D+00  0.31071D+00  0.34385D+00  0.39639D+00  0.48433D+00  0.64198D+00
  0.42658D+01  0.63000D+00  0.29109D+00  0.29181D+00  0.29299D+00  0.29509D+00  0.29886D+00  0.30550D+00  0.31670D+00  0.33200D+00  0.34140D+00  0.32082D+00  0.29160D+00  0.29092D+00  0.30200D+00  0.31624D+00  0.33770D+00  0.36982D+00  0.42000D+00  0.50259D+00  0.64731D+00
  0.45709D+01  0.66000D+00  0.32854D+00  0.32930D+00  0.33053D+00  0.33270D+00  0.33655D+00  0.34337D+00  0.35473D+00  0.37037D+00  0.37973D+00  0.35742D+00  0.32195D+00  0.31877D+00  0.32981D+00  0.34388D+00  0.36491D+00  0.39578D+00  0.44318D+00  0.51990D+00  0.65136D+00
  0.48978D+01  0.69000D+00  0.36679D+00  0.36758D+00  0.36883D+00  0.37100D+00  0.37488D+00  0.38172D+00  0.39300D+00  0.40858D+00  0.41787D+00  0.39363D+00  0.35289D+00  0.34672D+00  0.35729D+00  0.37130D+00  0.39171D+00  0.42114D+00  0.46538D+00  0.53583D+00  0.65407D+00
  0.52481D+01  0.72000D+00  0.40416D+00  0.40499D+00  0.40622D+00  0.40836D+00  0.41217D+00  0.41878D+00  0.42984D+00  0.44463D+00  0.45338D+00  0.42821D+00  0.38251D+00  0.37326D+00  0.38241D+00  0.39701D+00  0.41674D+00  0.44440D+00  0.48503D+00  0.54862D+00  0.65333D+00
  0.56234D+01  0.75000D+00  0.43913D+00  0.43998D+00  0.44116D+00  0.44321D+00  0.44682D+00  0.45309D+00  0.46353D+00  0.47727D+00  0.48540D+00  0.45991D+00  0.41118D+00  0.39883D+00  0.40627D+00  0.42157D+00  0.44015D+00  0.46593D+00  0.50281D+00  0.55951D+00  0.65125D+00
  0.60256D+01  0.78000D+00  0.46985D+00  0.47067D+00  0.47178D+00  0.47368D+00  0.47701D+00  0.48281D+00  0.49218D+00  0.50481D+00  0.51217D+00  0.48725D+00  0.43655D+00  0.42179D+00  0.42588D+00  0.44376D+00  0.46122D+00  0.48549D+00  0.51871D+00  0.56880D+00  0.64868D+00
  0.64565D+01  0.81000D+00  0.49489D+00  0.49564D+00  0.49665D+00  0.49835D+00  0.50134D+00  0.50649D+00  0.51478D+00  0.52577D+00  0.53187D+00  0.50867D+00  0.45847D+00  0.44190D+00  0.44209D+00  0.46380D+00  0.48023D+00  0.50313D+00  0.53291D+00  0.57680D+00  0.64582D+00
  0.69183D+01  0.84000D+00  0.51315D+00  0.51380D+00  0.51469D+00  0.51618D+00  0.51878D+00  0.52320D+00  0.53036D+00  0.53960D+00  0.54465D+00  0.52367D+00  0.47548D+00  0.45785D+00  0.45326D+00  0.48073D+00  0.49501D+00  0.51704D+00  0.54382D+00  0.58197D+00  0.64106D+00
  0.74131D+01  0.87000D+00  0.52461D+00  0.52515D+00  0.52592D+00  0.52719D+00  0.52937D+00  0.53310D+00  0.53905D+00  0.54670D+00  0.55091D+00  0.53271D+00  0.48831D+00  0.47030D+00  0.46407D+00  0.49510D+00  0.50812D+00  0.52892D+00  0.55313D+00  0.58618D+00  0.63651D+00
  0.79433D+01  0.90000D+00  0.52791D+00  0.52833D+00  0.52898D+00  0.53002D+00  0.53181D+00  0.53486D+00  0.53964D+00  0.54584D+00  0.54930D+00  0.53357D+00  0.49435D+00  0.47680D+00  0.46586D+00  0.50455D+00  0.51533D+00  0.53537D+00  0.55718D+00  0.58541D+00  0.62765D+00
  0.85114D+01  0.93000D+00  0.52760D+00  0.52792D+00  0.52846D+00  0.52930D+00  0.53076D+00  0.53319D+00  0.53703D+00  0.54194D+00  0.54458D+00  0.53172D+00  0.49779D+00  0.48157D+00  0.46736D+00  0.51185D+00  0.52053D+00  0.54060D+00  0.56080D+00  0.58517D+00  0.62072D+00
  0.91201D+01  0.96000D+00  0.52407D+00  0.52429D+00  0.52475D+00  0.52543D+00  0.52659D+00  0.52852D+00  0.53158D+00  0.53540D+00  0.53742D+00  0.52695D+00  0.49847D+00  0.48384D+00  0.46733D+00  0.51640D+00  0.52261D+00  0.54323D+00  0.56266D+00  0.58383D+00  0.61364D+00
  0.97724D+01  0.99000D+00  0.51835D+00  0.51849D+00  0.51888D+00  0.51942D+00  0.52033D+00  0.52187D+00  0.52425D+00  0.52726D+00  0.52862D+00  0.52028D+00  0.49674D+00  0.48380D+00  0.47066D+00  0.51726D+00  0.52107D+00  0.54124D+00  0.56005D+00  0.57864D+00  0.60352D+00
  0.10471D+02  0.10200D+01  0.50907D+00  0.50915D+00  0.50948D+00  0.50990D+00  0.51062D+00  0.51182D+00  0.51366D+00  0.51600D+00  0.51695D+00  0.51035D+00  0.49174D+00  0.48046D+00  0.46607D+00  0.51430D+00  0.51751D+00  0.53706D+00  0.55577D+00  0.57237D+00  0.59317D+00
  0.11220D+02  0.10500D+01  0.49779D+00  0.49784D+00  0.49809D+00  0.49843D+00  0.49899D+00  0.49991D+00  0.50133D+00  0.50307D+00  0.50370D+00  0.49846D+00  0.48378D+00  0.47443D+00  0.45969D+00  0.50852D+00  0.51199D+00  0.53107D+00  0.54993D+00  0.56511D+00  0.58256D+00
  0.12023D+02  0.10800D+01  0.48554D+00  0.48557D+00  0.48577D+00  0.48603D+00  0.48646D+00  0.48717D+00  0.48827D+00  0.48958D+00  0.49001D+00  0.48595D+00  0.47455D+00  0.46715D+00  0.45786D+00  0.50067D+00  0.50511D+00  0.52405D+00  0.54324D+00  0.55744D+00  0.57228D+00
  0.12882D+02  0.11100D+01  0.47029D+00  0.47031D+00  0.47046D+00  0.47066D+00  0.47099D+00  0.47154D+00  0.47236D+00  0.47336D+00  0.47366D+00  0.47046D+00  0.46167D+00  0.45572D+00  0.44650D+00  0.48853D+00  0.49473D+00  0.51231D+00  0.53191D+00  0.54537D+00  0.55790D+00
  0.13804D+02  0.11400D+01  0.45544D+00  0.45545D+00  0.45556D+00  0.45571D+00  0.45597D+00  0.45638D+00  0.45700D+00  0.45775D+00  0.45792D+00  0.45549D+00  0.44871D+00  0.44368D+00  0.43491D+00  0.47675D+00  0.48548D+00  0.50136D+00  0.52196D+00  0.53513D+00  0.54595D+00
  0.14791D+02  0.11700D+01  0.43980D+00  0.43981D+00  0.43988D+00  0.44001D+00  0.44020D+00  0.44051D+00  0.44098D+00  0.44153D+00  0.44166D+00  0.43979D+00  0.43462D+00  0.43075D+00  0.42240D+00  0.46064D+00  0.47357D+00  0.48665D+00  0.50792D+00  0.52086D+00  0.53017D+00
  0.15849D+02  0.12000D+01  0.42801D+00  0.42801D+00  0.42806D+00  0.42816D+00  0.42831D+00  0.42855D+00  0.42891D+00  0.42934D+00  0.42943D+00  0.42797D+00  0.42406D+00  0.42112D+00  0.41534D+00  0.44566D+00  0.46173D+00  0.47177D+00  0.49368D+00  0.50640D+00  0.51456D+00
  0.16982D+02  0.12300D+01  0.41669D+00  0.41668D+00  0.41672D+00  0.41680D+00  0.41691D+00  0.41710D+00  0.41738D+00  0.41771D+00  0.41778D+00  0.41664D+00  0.41366D+00  0.41109D+00  0.40615D+00  0.42943D+00  0.44851D+00  0.45492D+00  0.47677D+00  0.48927D+00  0.49647D+00
  0.18197D+02  0.12600D+01  0.40606D+00  0.40572D+00  0.40571D+00  0.40577D+00  0.40586D+00  0.40600D+00  0.40621D+00  0.40646D+00  0.40651D+00  0.40563D+00  0.40336D+00  0.40137D+00  0.39675D+00  0.41418D+00  0.43342D+00  0.43644D+00  0.45762D+00  0.46967D+00  0.47597D+00
  0.19498D+02  0.12900D+01  0.41303D+00  0.39630D+00  0.39460D+00  0.39448D+00  0.39453D+00  0.39464D+00  0.39480D+00  0.39499D+00  0.39502D+00  0.39433D+00  0.39262D+00  0.39115D+00  0.38751D+00  0.39988D+00  0.41872D+00  0.41811D+00  0.43852D+00  0.45008D+00  0.45561D+00
  0.20893D+02  0.13200D+01  0.85331D+00  0.45413D+00  0.39249D+00  0.38582D+00  0.38520D+00  0.38522D+00  0.38534D+00  0.38549D+00  0.38551D+00  0.38497D+00  0.38365D+00  0.38250D+00  0.37923D+00  0.38797D+00  0.40322D+00  0.39971D+00  0.41913D+00  0.42972D+00  0.43445D+00
  0.22387D+02  0.13500D+01  0.42291D+01  0.13841D+01  0.56449D+00  0.39872D+00  0.37820D+00  0.37614D+00  0.37603D+00  0.37612D+00  0.37614D+00  0.37572D+00  0.37472D+00  0.37369D+00  0.37100D+00  0.37657D+00  0.38599D+00  0.37992D+00  0.39811D+00  0.40743D+00  0.41129D+00
  0.23988D+02  0.13800D+01  0.20857D+02  0.66047D+01  0.21172D+01  0.75395D+00  0.42078D+00  0.37141D+00  0.36617D+00  0.36572D+00  0.36569D+00  0.36537D+00  0.36461D+00  0.36384D+00  0.36151D+00  0.36489D+00  0.36914D+00  0.36148D+00  0.37811D+00  0.38604D+00  0.38929D+00
  0.25704D+02  0.14100D+01  0.93224D+02  0.29482D+02  0.93291D+01  0.29693D+01  0.99746D+00  0.46127D+00  0.36685D+00  0.35609D+00  0.35500D+00  0.35466D+00  0.35409D+00  0.35353D+00  0.35170D+00  0.35321D+00  0.35207D+00  0.34352D+00  0.35833D+00  0.36503D+00  0.36755D+00
  0.27542D+02  0.14400D+01  0.37669D+03  0.11912D+03  0.37670D+02  0.11917D+02  0.37823D+01  0.12393D+01  0.50865D+00  0.36199D+00  0.34390D+00  0.34186D+00  0.34126D+00  0.34083D+00  0.33933D+00  0.33947D+00  0.33502D+00  0.32645D+00  0.33907D+00  0.34451D+00  0.34651D+00
  0.29512D+02  0.14700D+01  0.13877D+04  0.43883D+03  0.13877D+03  0.43884D+02  0.13881D+02  0.44005D+01  0.14258D+01  0.54762D+00  0.35575D+00  0.33037D+00  0.32743D+00  0.32681D+00  0.32566D+00  0.32492D+00  0.31852D+00  0.31059D+00  0.32118D+00  0.32549D+00  0.32699D+00
  0.31623D+02  0.15000D+01  0.46802D+04  0.14800D+04  0.46802D+03  0.14800D+03  0.46803D+02  0.14803D+02  0.46906D+01  0.15125D+01  0.56236D+00  0.34504D+00  0.31498D+00  0.31159D+00  0.31039D+00  0.30921D+00  0.30251D+00  0.29543D+00  0.30403D+00  0.30737D+00  0.30855D+00
  0.33884D+02  0.15300D+01  0.14588D+05  0.46131D+04  0.14588D+04  0.46131D+03  0.14588D+03  0.46132D+02  0.14591D+02  0.46226D+01  0.14885D+01  0.54803D+00  0.32980D+00  0.29918D+00  0.29527D+00  0.29369D+00  0.28746D+00  0.28149D+00  0.28831D+00  0.29085D+00  0.29170D+00
  0.36308D+02  0.15600D+01  0.42361D+05  0.13396D+05  0.42361D+04  0.13396D+04  0.42361D+03  0.13396D+03  0.42362D+02  0.13399D+02  0.42454D+01  0.13687D+01  0.50822D+00  0.31093D+00  0.28324D+00  0.27919D+00  0.27359D+00  0.26866D+00  0.27401D+00  0.27595D+00  0.27662D+00
  0.38905D+02  0.15900D+01  0.11525D+06  0.36444D+05  0.11525D+05  0.36444D+04  0.11525D+04  0.36444D+03  0.11525D+03  0.36445D+02  0.11528D+02  0.36542D+01  0.11829D+01  0.45149D+00  0.29002D+00  0.26752D+00  0.26100D+00  0.25681D+00  0.26087D+00  0.26229D+00  0.26274D+00
  0.41687D+02  0.16200D+01  0.29534D+06  0.93395D+05  0.29534D+05  0.93395D+04  0.29534D+04  0.93395D+03  0.29534D+03  0.93396D+02  0.29535D+02  0.93430D+01  0.29643D+01  0.96773D+00  0.38911D+00  0.26910D+00  0.25064D+00  0.24597D+00  0.24883D+00  0.24981D+00  0.25015D+00
  0.44668D+02  0.16500D+01  0.69720D+06  0.22047D+06  0.69720D+05  0.22047D+05  0.69720D+04  0.22047D+04  0.69720D+03  0.22047D+03  0.69721D+02  0.22049D+02  0.69760D+01  0.22139D+01  0.73175D+00  0.31134D+00  0.22742D+00  0.21819D+00  0.21691D+00  0.21672D+00  0.21674D+00
  0.47863D+02  0.16800D+01  0.15309D+07  0.48413D+06  0.15309D+06  0.48413D+05  0.15309D+05  0.48413D+04  0.15309D+04  0.48413D+03  0.15309D+03  0.48413D+02  0.15311D+02  0.48460D+01  0.15458D+01  0.52927D+00  0.26270D+00  0.21810D+00  0.21260D+00  0.21188D+00  0.21180D+00
  0.51286D+02  0.17100D+01  0.34411D+07  0.10882D+07  0.34411D+06  0.10882D+06  0.34411D+05  0.10882D+05  0.34411D+04  0.10882D+04  0.34411D+03  0.10882D+03  0.34412D+02  0.10884D+02  0.34475D+01  0.11081D+01  0.40272D+00  0.23521D+00  0.21039D+00  0.20729D+00  0.20685D+00
  0.54954D+02  0.17400D+01  0.73949D+07  0.23385D+07  0.73949D+06  0.23385D+06  0.73949D+05  0.23385D+05  0.73949D+04  0.23385D+04  0.73949D+03  0.23385D+03  0.73949D+02  0.23386D+02  0.73977D+01  0.23475D+01  0.76740D+00  0.31078D+00  0.21656D+00  0.20373D+00  0.20195D+00
  0.58884D+02  0.17700D+01  0.15259D+08  0.48254D+07  0.15259D+07  0.48254D+06  0.15259D+06  0.48254D+05  0.15259D+05  0.48254D+04  0.15259D+04  0.48254D+03  0.15259D+03  0.48254D+02  0.15261D+02  0.48296D+01  0.15392D+01  0.52277D+00  0.25176D+00  0.20425D+00  0.19773D+00
  0.63096D+02  0.18000D+01  0.30354D+08  0.95989D+07  0.30354D+07  0.95989D+06  0.30354D+06  0.95989D+05  0.30354D+05  0.95989D+04  0.30354D+04  0.95989D+03  0.30354D+03  0.95989D+02  0.30355D+02  0.96010D+01  0.30419D+01  0.98009D+00  0.36213D+00  0.21796D+00  0.19565D+00
  0.67608D+02  0.18300D+01  0.58331D+08  0.18446D+08  0.58331D+07  0.18446D+07  0.58331D+06  0.18446D+06  0.58331D+05  0.18446D+05  0.58331D+04  0.18446D+04  0.58331D+03  0.18446D+03  0.58331D+02  0.18447D+02  0.58364D+01  0.18549D+01  0.61500D+00  0.26746D+00  0.19929D+00
  0.72444D+02  0.18600D+01  0.10862D+09  0.34350D+08  0.10862D+08  0.34350D+07  0.10862D+07  0.34350D+06  0.10862D+06  0.34350D+05  0.10862D+05  0.34350D+04  0.10862D+04  0.34350D+03  0.10862D+03  0.34350D+02  0.10864D+02  0.34404D+01  0.11032D+01  0.39350D+00  0.21814D+00
  0.77625D+02  0.18900D+01  0.19648D+09  0.62132D+08  0.19648D+08  0.62132D+07  0.19648D+07  0.62132D+06  0.19648D+06  0.62132D+05  0.19648D+05  0.62132D+04  0.19648D+04  0.62132D+03  0.19648D+03  0.62132D+02  0.19649D+02  0.62161D+01  0.19740D+01  0.64982D+00  0.27230D+00
  0.83176D+02  0.19200D+01  0.34589D+09  0.10938D+09  0.34589D+08  0.10938D+08  0.34589D+07  0.10938D+07  0.34589D+06  0.10938D+06  0.34589D+05  0.10938D+05  0.34589D+04  0.10938D+04  0.34589D+03  0.10938D+03  0.34590D+02  0.10940D+02  0.34641D+01  0.11100D+01  0.39363D+00
  0.89125D+02  0.19500D+01  0.59354D+09  0.18769D+09  0.59354D+08  0.18769D+08  0.59354D+07  0.18769D+07  0.59354D+06  0.18769D+06  0.59354D+05  0.18769D+05  0.59354D+04  0.18769D+04  0.59354D+03  0.18769D+03  0.59354D+02  0.18770D+02  0.59384D+01  0.18863D+01  0.62231D+00
  0.95499D+02  0.19800D+01  0.99387D+09  0.31429D+09  0.99387D+08  0.31429D+08  0.99387D+07  0.31429D+07  0.99387D+06  0.31429D+06  0.99387D+05  0.31429D+05  0.99387D+04  0.31429D+04  0.99387D+03  0.31429D+03  0.99387D+02  0.31429D+02  0.99405D+01  0.31484D+01  0.10111D+01
  0.10233D+03  0.20100D+01  0.16264D+10  0.51432D+09  0.16264D+09  0.51432D+08  0.16264D+08  0.51432D+07  0.16264D+07  0.51432D+06  0.16264D+06  0.51432D+05  0.16264D+05  0.51432D+04  0.16264D+04  0.51432D+03  0.16264D+03  0.51432D+02  0.16265D+02  0.51466D+01  0.16369D+01
  0.10965D+03  0.20400D+01  0.26019D+10  0.82280D+09  0.26019D+09  0.82280D+08  0.26019D+08  0.82280D+07  0.26019D+07  0.82280D+06  0.26019D+06  0.82280D+05  0.26019D+05  0.82280D+04  0.26019D+04  0.82280D+03  0.26019D+03  0.82280D+02  0.26020D+02  0.82301D+01  0.26084D+01
  0.11749D+03  0.20700D+01  0.40734D+10  0.12881D+10  0.40734D+09  0.12881D+09  0.40734D+08  0.12881D+08  0.40734D+07  0.12881D+07  0.40734D+06  0.12881D+06  0.40734D+05  0.12881D+05  0.40734D+04  0.12881D+04  0.40734D+03  0.12881D+03  0.40735D+02  0.12883D+02  0.40775D+01
  0.12589D+03  0.21000D+01  0.62432D+10  0.19743D+10  0.62432D+09  0.19743D+09  0.62432D+08  0.19743D+08  0.62432D+07  0.19743D+07  0.62432D+06  0.19743D+06  0.62432D+05  0.19743D+05  0.62432D+04  0.19743D+04  0.62432D+03  0.19743D+03  0.62432D+02  0.19744D+02  0.62459D+01
  0.13490D+03  0.21300D+01  0.93734D+10  0.29641D+10  0.93734D+09  0.29641D+09  0.93734D+08  0.29641D+08  0.93734D+07  0.29641D+07  0.93734D+06  0.29641D+06  0.93734D+05  0.29641D+05  0.93734D+04  0.29641D+04  0.93734D+03  0.29641D+03  0.93734D+02  0.29642D+02  0.93752D+01
  0.14454D+03  0.21600D+01  0.13792D+11  0.43614D+10  0.13792D+10  0.43614D+09  0.13792D+09  0.43614D+08  0.13792D+08  0.43614D+07  0.13792D+07  0.43614D+06  0.13792D+06  0.43614D+05  0.13792D+05  0.43614D+04  0.13792D+04  0.43614D+03  0.13792D+03  0.43614D+02  0.13793D+02
  0.15488D+03  0.21900D+01  0.19900D+11  0.62930D+10  0.19900D+10  0.62930D+09  0.19900D+09  0.62930D+08  0.19900D+08  0.62930D+07  0.19900D+07  0.62930D+06  0.19900D+06  0.62930D+05  0.19900D+05  0.62930D+04  0.19900D+04  0.62930D+03  0.19900D+03  0.62931D+02  0.19901D+02
  0.16596D+03  0.22200D+01  0.28179D+11  0.89111D+10  0.28179D+10  0.89111D+09  0.28179D+09  0.89111D+08  0.28179D+08  0.89111D+07  0.28179D+07  0.89111D+06  0.28179D+06  0.89111D+05  0.28179D+05  0.89111D+04  0.28179D+04  0.89111D+03  0.28179D+03  0.89112D+02  0.28180D+02
  0.17783D+03  0.22500D+01  0.39187D+11  0.12392D+11  0.39187D+10  0.12392D+10  0.39187D+09  0.12392D+09  0.39187D+08  0.12392D+08  0.39187D+07  0.12392D+07  0.39187D+06  0.12392D+06  0.39187D+05  0.12392D+05  0.39187D+04  0.12392D+04  0.39187D+03  0.12392D+03  0.39188D+02
  0.19055D+03  0.22800D+01  0.53572D+11  0.16941D+11  0.53572D+10  0.16941D+10  0.53572D+09  0.16941D+09  0.53572D+08  0.16941D+08  0.53572D+07  0.16941D+07  0.53572D+06  0.16941D+06  0.53572D+05  0.16941D+05  0.53572D+04  0.16941D+04  0.53572D+03  0.16941D+03  0.53573D+02
  0.20417D+03  0.23100D+01  0.72060D+11  0.22787D+11  0.72060D+10  0.22787D+10  0.72060D+09  0.22787D+09  0.72060D+08  0.22787D+08  0.72060D+07  0.22787D+07  0.72060D+06  0.22787D+06  0.72060D+05  0.22787D+05  0.72060D+04  0.22787D+04  0.72060D+03  0.22787D+03  0.72060D+02
  0.21878D+03  0.23400D+01  0.95483D+11  0.30194D+11  0.95483D+10  0.30194D+10  0.95483D+09  0.30194D+09  0.95483D+08  0.30194D+08  0.95483D+07  0.30194D+07  0.95483D+06  0.30194D+06  0.95483D+05  0.30194D+05  0.95483D+04  0.30194D+04  0.95483D+03  0.30194D+03  0.95483D+02
  0.23442D+03  0.23700D+01  0.12476D+12  0.39454D+11  0.12476D+11  0.39454D+10  0.12476D+10  0.39454D+09  0.12476D+09  0.39454D+08  0.12476D+08  0.39454D+07  0.12476D+07  0.39454D+06  0.12476D+06  0.39454D+05  0.12476D+05  0.39454D+04  0.12476D+04  0.39454D+03  0.12477D+03
  0.25119D+03  0.24000D+01  0.16095D+12  0.50896D+11  0.16095D+11  0.50896D+10  0.16095D+10  0.50896D+09  0.16095D+09  0.50896D+08  0.16095D+08  0.50896D+07  0.16095D+07  0.50896D+06  0.16095D+06  0.50896D+05  0.16095D+05  0.50896D+04  0.16095D+04  0.50896D+03  0.16095D+03
  0.26915D+03  0.24300D+01  0.20521D+12  0.64894D+11  0.20521D+11  0.64894D+10  0.20521D+10  0.64894D+09  0.20521D+09  0.64894D+08  0.20521D+08  0.64894D+07  0.20521D+07  0.64894D+06  0.20521D+06  0.64894D+05  0.20521D+05  0.64894D+04  0.20521D+04  0.64894D+03  0.20521D+03
  0.28840D+03  0.24600D+01  0.25888D+12  0.81866D+11  0.25888D+11  0.81866D+10  0.25888D+10  0.81866D+09  0.25888D+09  0.81866D+08  0.25888D+08  0.81866D+07  0.25888D+07  0.81866D+06  0.25888D+06  0.81866D+05  0.25888D+05  0.81866D+04  0.25888D+04  0.81866D+03  0.25888D+03
  0.30903D+03  0.24900D+01  0.32347D+12  0.10229D+12  0.32347D+11  0.10229D+11  0.32347D+10  0.10229D+10  0.32347D+09  0.10229D+09  0.32347D+08  0.10229D+08  0.32347D+07  0.10229D+07  0.32347D+06  0.10229D+06  0.32347D+05  0.10229D+05  0.32347D+04  0.10229D+04  0.32347D+03
  0.33113D+03  0.25200D+01  0.40067D+12  0.12670D+12  0.40067D+11  0.12670D+11  0.40067D+10  0.12670D+10  0.40067D+09  0.12670D+09  0.40067D+08  0.12670D+08  0.40067D+07  0.12670D+07  0.40067D+06  0.12670D+06  0.40067D+05  0.12670D+05  0.40067D+04  0.12670D+04  0.40067D+03


==> ross1/ross1_b125.dat <==
  0.10000D+01  0.00000D+00  0.44526D-02  0.44785D-02  0.45245D-02  0.46080D-02  0.47639D-02  0.50532D-02  0.55921D-02  0.65186D-02  0.75306D-02  0.77044D-02  0.78373D-02  0.88722D-02  0.10867D-01  0.14455D-01  0.21251D-01  0.35229D-01  0.66961D-01  0.14687D+00  0.36792D+00
  0.10715D+01  0.30000D-01  0.51107D-02  0.51383D-02  0.51870D-02  0.52757D-02  0.54400D-02  0.57451D-02  0.63168D-02  0.72988D-02  0.84734D-02  0.87461D-02  0.87892D-02  0.97993D-02  0.11809D-01  0.15390D-01  0.22056D-01  0.35470D-01  0.65176D-01  0.13815D+00  0.33586D+00
  0.11482D+01  0.60000D-01  0.58675D-02  0.58968D-02  0.59485D-02  0.60427D-02  0.62158D-02  0.65395D-02  0.71394D-02  0.81895D-02  0.95302D-02  0.99378D-02  0.98837D-02  0.10857D-01  0.12885D-01  0.16472D-01  0.23041D-01  0.35985D-01  0.63966D-01  0.13101D+00  0.30866D+00
  0.12303D+01  0.90000D-01  0.67379D-02  0.67692D-02  0.68243D-02  0.69235D-02  0.71074D-02  0.74497D-02  0.80812D-02  0.92075D-02  0.10696D-01  0.11300D-01  0.11143D-01  0.12065D-01  0.14113D-01  0.17717D-01  0.24221D-01  0.36780D-01  0.63297D-01  0.12526D+00  0.28570D+00
  0.13183D+01  0.12000D+00  0.77395D-02  0.77729D-02  0.78313D-02  0.79367D-02  0.81324D-02  0.84921D-02  0.91624D-02  0.10357D-01  0.12016D-01  0.12833D-01  0.12590D-01  0.13443D-01  0.15514D-01  0.19147D-01  0.25612D-01  0.37863D-01  0.63143D-01  0.12077D+00  0.26646D+00
  0.14125D+01  0.15000D+00  0.88925D-02  0.89282D-02  0.89901D-02  0.91026D-02  0.93088D-02  0.96908D-02  0.10402D-01  0.11664D-01  0.13513D-01  0.14563D-01  0.14253D-01  0.15017D-01  0.17111D-01  0.20783D-01  0.27236D-01  0.39247D-01  0.63491D-01  0.11741D+00  0.25047D+00
  0.15136D+01  0.18000D+00  0.10220D-01  0.10258D-01  0.10325D-01  0.10444D-01  0.10663D-01  0.11070D-01  0.11817D-01  0.13164D-01  0.15187D-01  0.16528D-01  0.16167D-01  0.16815D-01  0.18932D-01  0.22652D-01  0.29118D-01  0.40951D-01  0.64334D-01  0.11511D+00  0.23735D+00
  0.16218D+01  0.21000D+00  0.11751D-01  0.11791D-01  0.11862D-01  0.11988D-01  0.12222D-01  0.12652D-01  0.13444D-01  0.14883D-01  0.17072D-01  0.18754D-01  0.18364D-01  0.18870D-01  0.21007D-01  0.24787D-01  0.31288D-01  0.42999D-01  0.65678D-01  0.11378D+00  0.22677D+00
  0.17378D+01  0.24000D+00  0.13515D-01  0.13558D-01  0.13633D-01  0.13768D-01  0.14017D-01  0.14472D-01  0.15317D-01  0.16834D-01  0.19224D-01  0.21229D-01  0.20877D-01  0.21218D-01  0.23374D-01  0.27221D-01  0.33781D-01  0.45420D-01  0.67533D-01  0.11338D+00  0.21845D+00
  0.18621D+01  0.27000D+00  0.15550D-01  0.15597D-01  0.15677D-01  0.15821D-01  0.16084D-01  0.16571D-01  0.17466D-01  0.19077D-01  0.21683D-01  0.24033D-01  0.23760D-01  0.23901D-01  0.26072D-01  0.29996D-01  0.36634D-01  0.48252D-01  0.69922D-01  0.11387D+00  0.21217D+00
  0.19953D+01  0.30000D+00  0.17899D-01  0.17950D-01  0.18036D-01  0.18189D-01  0.18470D-01  0.18990D-01  0.19936D-01  0.21658D-01  0.24447D-01  0.27221D-01  0.27065D-01  0.26969D-01  0.29149D-01  0.33158D-01  0.39895D-01  0.51535D-01  0.72873D-01  0.11524D+00  0.20777D+00
  0.21380D+01  0.33000D+00  0.20614D-01  0.20668D-01  0.20761D-01  0.20924D-01  0.21226D-01  0.21776D-01  0.22787D-01  0.24623D-01  0.27615D-01  0.30813D-01  0.30826D-01  0.30476D-01  0.32657D-01  0.36760D-01  0.43615D-01  0.55318D-01  0.76424D-01  0.11748D+00  0.20509D+00
  0.22909D+01  0.36000D+00  0.23754D-01  0.23812D-01  0.23911D-01  0.24087D-01  0.24408D-01  0.24996D-01  0.26080D-01  0.28020D-01  0.31259D-01  0.34850D-01  0.35117D-01  0.34485D-01  0.36657D-01  0.40863D-01  0.47854D-01  0.59659D-01  0.80624D-01  0.12062D+00  0.20404D+00
  0.24547D+01  0.39000D+00  0.27389D-01  0.27452D-01  0.27558D-01  0.27747D-01  0.28090D-01  0.28722D-01  0.29871D-01  0.31945D-01  0.35436D-01  0.39466D-01  0.40028D-01  0.39070D-01  0.41216D-01  0.45534D-01  0.52681D-01  0.64624D-01  0.85530D-01  0.12468D+00  0.20456D+00
  0.26303D+01  0.42000D+00  0.31602D-01  0.31670D-01  0.31784D-01  0.31986D-01  0.32355D-01  0.33032D-01  0.34258D-01  0.36488D-01  0.40201D-01  0.44758D-01  0.45645D-01  0.44315D-01  0.46414D-01  0.50853D-01  0.58174D-01  0.70291D-01  0.91213D-01  0.12971D+00  0.20663D+00
  0.28184D+01  0.45000D+00  0.36490D-01  0.36564D-01  0.36687D-01  0.36904D-01  0.37302D-01  0.38024D-01  0.39345D-01  0.41720D-01  0.45715D-01  0.50738D-01  0.52017D-01  0.50319D-01  0.52337D-01  0.56910D-01  0.64422D-01  0.76747D-01  0.97758D-01  0.13578D+00  0.21023D+00
  0.30200D+01  0.48000D+00  0.42170D-01  0.42252D-01  0.42385D-01  0.42619D-01  0.43044D-01  0.43823D-01  0.45245D-01  0.47779D-01  0.52105D-01  0.57598D-01  0.59326D-01  0.57205D-01  0.59089D-01  0.63806D-01  0.71531D-01  0.84096D-01  0.10526D+00  0.14298D+00  0.21542D+00
  0.32359D+01  0.51000D+00  0.48780D-01  0.48871D-01  0.49015D-01  0.49267D-01  0.49725D-01  0.50568D-01  0.52087D-01  0.54821D-01  0.59460D-01  0.65530D-01  0.67740D-01  0.65105D-01  0.66788D-01  0.71664D-01  0.79621D-01  0.92461D-01  0.11385D+00  0.15141D+00  0.22228D+00
  0.34674D+01  0.54000D+00  0.56484D-01  0.56584D-01  0.56742D-01  0.57013D-01  0.57510D-01  0.58414D-01  0.60055D-01  0.63015D-01  0.67980D-01  0.74696D-01  0.77381D-01  0.74187D-01  0.75571D-01  0.80622D-01  0.88836D-01  0.10199D+00  0.12367D+00  0.16124D+00  0.23094D+00
  0.37154D+01  0.57000D+00  0.65476D-01  0.65586D-01  0.65757D-01  0.66052D-01  0.66589D-01  0.67564D-01  0.69348D-01  0.72518D-01  0.77907D-01  0.85189D-01  0.88445D-01  0.84675D-01  0.85591D-01  0.90834D-01  0.99329D-01  0.11283D+00  0.13487D+00  0.17258D+00  0.24147D+00
  0.39811D+01  0.60000D+00  0.75980D-01  0.76099D-01  0.76288D-01  0.76610D-01  0.77188D-01  0.78250D-01  0.80177D-01  0.83606D-01  0.89474D-01  0.97392D-01  0.10125D+00  0.96748D-01  0.97020D-01  0.10246D+00  0.11127D+00  0.12515D+00  0.14761D+00  0.18558D+00  0.25396D+00
  0.42658D+01  0.63000D+00  0.88257D-01  0.88384D-01  0.88594D-01  0.88943D-01  0.89572D-01  0.90729D-01  0.92810D-01  0.96550D-01  0.10286D+00  0.11160D+00  0.11611D+00  0.11069D+00  0.11008D+00  0.11572D+00  0.12487D+00  0.13917D+00  0.16211D+00  0.20047D+00  0.26865D+00
  0.45709D+01  0.66000D+00  0.10259D+00  0.10272D+00  0.10296D+00  0.10334D+00  0.10403D+00  0.10528D+00  0.10755D+00  0.11161D+00  0.11844D+00  0.12801D+00  0.13312D+00  0.12675D+00  0.12493D+00  0.13073D+00  0.14024D+00  0.15497D+00  0.17841D+00  0.21721D+00  0.28528D+00
  0.48978D+01  0.69000D+00  0.11930D+00  0.11943D+00  0.11969D+00  0.12011D+00  0.12086D+00  0.12222D+00  0.12470D+00  0.12909D+00  0.13656D+00  0.14691D+00  0.15278D+00  0.14536D+00  0.14184D+00  0.14773D+00  0.15767D+00  0.17286D+00  0.19684D+00  0.23615D+00  0.30427D+00
  0.52481D+01  0.72000D+00  0.13865D+00  0.13878D+00  0.13908D+00  0.13954D+00  0.14035D+00  0.14184D+00  0.14452D+00  0.14930D+00  0.15742D+00  0.16867D+00  0.17532D+00  0.16654D+00  0.16084D+00  0.16666D+00  0.17708D+00  0.19269D+00  0.21715D+00  0.25684D+00  0.32477D+00
  0.56234D+01  0.75000D+00  0.16096D+00  0.16107D+00  0.16142D+00  0.16192D+00  0.16281D+00  0.16441D+00  0.16732D+00  0.17252D+00  0.18124D+00  0.19356D+00  0.20094D+00  0.19061D+00  0.18218D+00  0.18774D+00  0.19881D+00  0.21483D+00  0.23975D+00  0.27977D+00  0.34747D+00
  0.60256D+01  0.78000D+00  0.18635D+00  0.18645D+00  0.18684D+00  0.18739D+00  0.18835D+00  0.19007D+00  0.19321D+00  0.19880D+00  0.20818D+00  0.22136D+00  0.22949D+00  0.21747D+00  0.20567D+00  0.21060D+00  0.22247D+00  0.23880D+00  0.26402D+00  0.30408D+00  0.37097D+00
  0.64565D+01  0.81000D+00  0.21494D+00  0.21502D+00  0.21545D+00  0.21605D+00  0.21708D+00  0.21893D+00  0.22230D+00  0.22823D+00  0.23831D+00  0.25224D+00  0.26104D+00  0.24751D+00  0.23139D+00  0.23531D+00  0.24819D+00  0.26474D+00  0.29011D+00  0.32993D+00  0.39557D+00
  0.69183D+01  0.84000D+00  0.24658D+00  0.24665D+00  0.24711D+00  0.24775D+00  0.24885D+00  0.25082D+00  0.25436D+00  0.26066D+00  0.27123D+00  0.28594D+00  0.29532D+00  0.27984D+00  0.25895D+00  0.26141D+00  0.27555D+00  0.29223D+00  0.31755D+00  0.35680D+00  0.42058D+00
  0.74131D+01  0.87000D+00  0.28089D+00  0.28095D+00  0.28142D+00  0.28211D+00  0.28327D+00  0.28533D+00  0.28902D+00  0.29561D+00  0.30651D+00  0.32184D+00  0.33150D+00  0.31422D+00  0.28839D+00  0.28879D+00  0.30420D+00  0.32097D+00  0.34607D+00  0.38441D+00  0.44575D+00
  0.79433D+01  0.90000D+00  0.31700D+00  0.31705D+00  0.31751D+00  0.31824D+00  0.31944D+00  0.32155D+00  0.32535D+00  0.33203D+00  0.34318D+00  0.35855D+00  0.36845D+00  0.34980D+00  0.31845D+00  0.31631D+00  0.33288D+00  0.34988D+00  0.37454D+00  0.41151D+00  0.46968D+00
  0.85114D+01  0.93000D+00  0.35391D+00  0.35395D+00  0.35438D+00  0.35515D+00  0.35635D+00  0.35848D+00  0.36228D+00  0.36895D+00  0.38010D+00  0.39522D+00  0.40497D+00  0.38518D+00  0.34905D+00  0.34386D+00  0.36163D+00  0.37871D+00  0.40262D+00  0.43789D+00  0.49231D+00
  0.91201D+01  0.96000D+00  0.39052D+00  0.39055D+00  0.39093D+00  0.39172D+00  0.39291D+00  0.39501D+00  0.39872D+00  0.40525D+00  0.41597D+00  0.43070D+00  0.44005D+00  0.41930D+00  0.37893D+00  0.37087D+00  0.38938D+00  0.40741D+00  0.43036D+00  0.46382D+00  0.51429D+00
  0.97724D+01  0.99000D+00  0.42400D+00  0.42402D+00  0.42431D+00  0.42512D+00  0.42627D+00  0.42826D+00  0.43178D+00  0.43795D+00  0.44798D+00  0.46176D+00  0.47018D+00  0.44941D+00  0.40623D+00  0.39513D+00  0.41302D+00  0.43340D+00  0.45488D+00  0.48609D+00  0.53196D+00
  0.10471D+02  0.10200D+01  0.45362D+00  0.45364D+00  0.45385D+00  0.45463D+00  0.45570D+00  0.45755D+00  0.46082D+00  0.46643D+00  0.47567D+00  0.48810D+00  0.49577D+00  0.47560D+00  0.43177D+00  0.41821D+00  0.43478D+00  0.45959D+00  0.47969D+00  0.50893D+00  0.55064D+00
  0.11220D+02  0.10500D+01  0.47773D+00  0.47774D+00  0.47789D+00  0.47862D+00  0.47958D+00  0.48125D+00  0.48415D+00  0.48916D+00  0.49730D+00  0.50809D+00  0.51466D+00  0.49576D+00  0.45253D+00  0.43683D+00  0.45273D+00  0.48144D+00  0.49992D+00  0.52743D+00  0.56503D+00
  0.12023D+02  0.10800D+01  0.49516D+00  0.49517D+00  0.49527D+00  0.49591D+00  0.49676D+00  0.49821D+00  0.50072D+00  0.50506D+00  0.51198D+00  0.52119D+00  0.52636D+00  0.50947D+00  0.46887D+00  0.45241D+00  0.46591D+00  0.50265D+00  0.51954D+00  0.54585D+00  0.58002D+00
  0.12882D+02  0.11100D+01  0.50453D+00  0.50453D+00  0.50460D+00  0.50512D+00  0.50586D+00  0.50707D+00  0.50919D+00  0.51278D+00  0.51855D+00  0.52606D+00  0.53011D+00  0.51477D+00  0.47898D+00  0.46243D+00  0.47215D+00  0.51926D+00  0.53385D+00  0.55901D+00  0.58985D+00
  0.13804D+02  0.11400D+01  0.50978D+00  0.50979D+00  0.50983D+00  0.51025D+00  0.51087D+00  0.51187D+00  0.51362D+00  0.51656D+00  0.52127D+00  0.52726D+00  0.53025D+00  0.51733D+00  0.48598D+00  0.47043D+00  0.48221D+00  0.53461D+00  0.54718D+00  0.57199D+00  0.60046D+00
  0.14791D+02  0.11700D+01  0.51107D+00  0.51107D+00  0.51110D+00  0.51141D+00  0.51194D+00  0.51276D+00  0.51417D+00  0.51656D+00  0.52033D+00  0.52514D+00  0.52741D+00  0.51651D+00  0.48979D+00  0.47586D+00  0.48660D+00  0.54665D+00  0.55787D+00  0.58219D+00  0.60891D+00
  0.15849D+02  0.12000D+01  0.50806D+00  0.50806D+00  0.50807D+00  0.50830D+00  0.50874D+00  0.50940D+00  0.51053D+00  0.51244D+00  0.51540D+00  0.51918D+00  0.52083D+00  0.51183D+00  0.48948D+00  0.47681D+00  0.48614D+00  0.55384D+00  0.56456D+00  0.58789D+00  0.61393D+00
  0.16982D+02  0.12300D+01  0.50227D+00  0.50226D+00  0.50227D+00  0.50242D+00  0.50279D+00  0.50331D+00  0.50421D+00  0.50571D+00  0.50807D+00  0.51099D+00  0.51221D+00  0.50457D+00  0.48650D+00  0.47561D+00  0.48289D+00  0.55823D+00  0.56875D+00  0.59097D+00  0.61618D+00
  0.18197D+02  0.12600D+01  0.49231D+00  0.49175D+00  0.49170D+00  0.49178D+00  0.49209D+00  0.49250D+00  0.49320D+00  0.49435D+00  0.49616D+00  0.49836D+00  0.49922D+00  0.49308D+00  0.47854D+00  0.46936D+00  0.47828D+00  0.55496D+00  0.56821D+00  0.58923D+00  0.61451D+00
  0.19498D+02  0.12900D+01  0.51053D+00  0.48397D+00  0.48124D+00  0.48102D+00  0.48124D+00  0.48156D+00  0.48209D+00  0.48299D+00  0.48437D+00  0.48608D+00  0.48667D+00  0.48182D+00  0.47033D+00  0.46228D+00  0.46949D+00  0.55017D+00  0.56871D+00  0.58877D+00  0.61477D+00
  0.20893D+02  0.13200D+01  0.11386D+01  0.57012D+00  0.47740D+00  0.46715D+00  0.46630D+00  0.46644D+00  0.46684D+00  0.46752D+00  0.46857D+00  0.46985D+00  0.47029D+00  0.46643D+00  0.45739D+00  0.45061D+00  0.45465D+00  0.53871D+00  0.56083D+00  0.57847D+00  0.60496D+00
  0.22387D+02  0.13500D+01  0.56902D+01  0.18505D+01  0.72739D+00  0.48947D+00  0.45908D+00  0.45611D+00  0.45611D+00  0.45661D+00  0.45741D+00  0.45838D+00  0.45868D+00  0.45556D+00  0.44859D+00  0.44305D+00  0.44466D+00  0.52387D+00  0.55377D+00  0.56811D+00  0.59505D+00
  0.23988D+02  0.13800D+01  0.27776D+02  0.87935D+01  0.28124D+01  0.98402D+00  0.52361D+00  0.45261D+00  0.44511D+00  0.44473D+00  0.44527D+00  0.44600D+00  0.44621D+00  0.44380D+00  0.43840D+00  0.43400D+00  0.43529D+00  0.50385D+00  0.53985D+00  0.55065D+00  0.57822D+00
  0.25704D+02  0.14100D+01  0.12389D+03  0.39180D+02  0.12397D+02  0.39418D+01  0.13131D+01  0.58545D+00  0.45247D+00  0.43723D+00  0.43612D+00  0.43654D+00  0.43669D+00  0.43481D+00  0.43056D+00  0.42680D+00  0.42697D+00  0.48497D+00  0.52523D+00  0.53301D+00  0.56004D+00
  0.27542D+02  0.14400D+01  0.50237D+03  0.15886D+03  0.50239D+02  0.15892D+02  0.50417D+01  0.16445D+01  0.65807D+00  0.45391D+00  0.42849D+00  0.42627D+00  0.42612D+00  0.42460D+00  0.42129D+00  0.41822D+00  0.41717D+00  0.46796D+00  0.50411D+00  0.50783D+00  0.53345D+00
  0.29512D+02  0.14700D+01  0.18777D+04  0.59379D+03  0.18777D+03  0.59381D+02  0.18782D+02  0.59526D+01  0.19235D+01  0.72572D+00  0.45767D+00  0.42184D+00  0.41813D+00  0.41660D+00  0.41395D+00  0.41145D+00  0.41005D+00  0.44896D+00  0.48142D+00  0.48119D+00  0.50421D+00
  0.31623D+02  0.15000D+01  0.64532D+04  0.20407D+04  0.64532D+03  0.20407D+03  0.64533D+02  0.20411D+02  0.64661D+01  0.20811D+01  0.76349D+00  0.45627D+00  0.41314D+00  0.40769D+00  0.40523D+00  0.40334D+00  0.40151D+00  0.42997D+00  0.45595D+00  0.45330D+00  0.47382D+00
  0.33884D+02  0.15300D+01  0.20560D+05  0.65016D+04  0.20560D+04  0.65016D+03  0.20560D+03  0.65018D+02  0.20564D+02  0.65138D+01  0.20943D+01  0.76261D+00  0.44837D+00  0.40300D+00  0.39672D+00  0.39463D+00  0.39274D+00  0.41126D+00  0.42752D+00  0.42345D+00  0.44059D+00
  0.36308D+02  0.15600D+01  0.60551D+05  0.19148D+05  0.60551D+04  0.19148D+04  0.60551D+03  0.19148D+03  0.60552D+02  0.19152D+02  0.60674D+01  0.19533D+01  0.71794D+00  0.43017D+00  0.38892D+00  0.38338D+00  0.38100D+00  0.39369D+00  0.39974D+00  0.39489D+00  0.40925D+00
  0.38905D+02  0.15900D+01  0.16463D+06  0.52059D+05  0.16463D+05  0.52059D+04  0.16463D+04  0.52059D+03  0.16463D+03  0.52061D+02  0.16467D+02  0.52189D+01  0.16869D+01  0.63745D+00  0.40257D+00  0.37001D+00  0.36499D+00  0.37144D+00  0.37126D+00  0.36622D+00  0.37775D+00
  0.41687D+02  0.16200D+01  0.41987D+06  0.13277D+06  0.41987D+05  0.13277D+05  0.41987D+04  0.13277D+04  0.41987D+03  0.13278D+03  0.41989D+02  0.13282D+02  0.42133D+01  0.13731D+01  0.54658D+00  0.37337D+00  0.34980D+00  0.35032D+00  0.34621D+00  0.34100D+00  0.34976D+00
  0.44668D+02  0.16500D+01  0.99893D+06  0.31589D+06  0.99893D+05  0.31589D+05  0.99893D+04  0.31589D+04  0.99893D+03  0.31589D+03  0.99894D+02  0.31591D+02  0.99948D+01  0.31760D+01  0.10509D+01  0.45534D+00  0.33770D+00  0.28219D+00  0.24601D+00  0.24424D+00  0.24369D+00
  0.47863D+02  0.16800D+01  0.22469D+07  0.71053D+06  0.22469D+06  0.71053D+05  0.22469D+05  0.71053D+04  0.22469D+04  0.71053D+03  0.22469D+03  0.71054D+02  0.22471D+02  0.71120D+01  0.22674D+01  0.77454D+00  0.37517D+00  0.27806D+00  0.24027D+00  0.23793D+00  0.23723D+00
  0.51286D+02  0.17100D+01  0.47514D+07  0.15025D+07  0.47514D+06  0.15025D+06  0.47514D+05  0.15025D+05  0.47514D+04  0.15025D+04  0.47514D+03  0.15025D+03  0.47515D+02  0.15028D+02  0.47599D+01  0.15249D+01  0.54258D+00  0.29073D+00  0.23627D+00  0.23128D+00  0.23017D+00
  0.54954D+02  0.17400D+01  0.90782D+07  0.28708D+07  0.90782D+06  0.28708D+06  0.90782D+05  0.28708D+05  0.90782D+04  0.28708D+04  0.90782D+03  0.28708D+03  0.90782D+02  0.28709D+02  0.90816D+01  0.28815D+01  0.93251D+00  0.36038D+00  0.24190D+00  0.22590D+00  0.22327D+00
  0.58884D+02  0.17700D+01  0.17162D+08  0.54272D+07  0.17162D+07  0.54272D+06  0.17162D+06  0.54272D+05  0.17162D+05  0.54272D+04  0.17162D+04  0.54272D+03  0.17162D+03  0.54272D+02  0.17164D+02  0.54318D+01  0.17306D+01  0.58654D+00  0.27989D+00  0.22501D+00  0.21703D+00
  0.63096D+02  0.18000D+01  0.33709D+08  0.10660D+08  0.33709D+07  0.10660D+07  0.33709D+06  0.10660D+06  0.33709D+05  0.10660D+05  0.33709D+04  0.10660D+04  0.33709D+03  0.10660D+03  0.33710D+02  0.10662D+02  0.33779D+01  0.10878D+01  0.40040D+00  0.23879D+00  0.21324D+00
  0.67608D+02  0.18300D+01  0.64065D+08  0.20259D+08  0.64065D+07  0.20259D+07  0.64065D+06  0.20259D+06  0.64065D+05  0.20259D+05  0.64065D+04  0.20259D+04  0.64065D+03  0.20259D+03  0.64065D+02  0.20260D+02  0.64101D+01  0.20370D+01  0.67464D+00  0.29173D+00  0.21588D+00
  0.72444D+02  0.18600D+01  0.11814D+09  0.37360D+08  0.11814D+08  0.37360D+07  0.11814D+07  0.37360D+06  0.11814D+06  0.37360D+05  0.11814D+05  0.37360D+04  0.11814D+04  0.37360D+03  0.11814D+03  0.37360D+02  0.11816D+02  0.37418D+01  0.11995D+01  0.42688D+00  0.23510D+00
  0.77625D+02  0.18900D+01  0.21193D+09  0.67020D+08  0.21193D+08  0.67020D+07  0.21193D+07  0.67020D+06  0.21193D+06  0.67020D+05  0.21193D+05  0.67020D+04  0.21193D+04  0.67020D+03  0.21194D+03  0.67020D+02  0.21195D+02  0.67052D+01  0.21292D+01  0.70039D+00  0.29229D+00
  0.83176D+02  0.19200D+01  0.37018D+09  0.11706D+09  0.37018D+08  0.11706D+08  0.37018D+07  0.11706D+07  0.37018D+06  0.11706D+06  0.37018D+05  0.11706D+05  0.37018D+04  0.11706D+04  0.37018D+03  0.11706D+03  0.37019D+02  0.11708D+02  0.37073D+01  0.11877D+01  0.42043D+00
  0.89125D+02  0.19500D+01  0.63060D+09  0.19941D+09  0.63060D+08  0.19941D+08  0.63060D+07  0.19941D+07  0.63060D+06  0.19941D+06  0.63060D+05  0.19941D+05  0.63060D+04  0.19941D+04  0.63060D+03  0.19941D+03  0.63060D+02  0.19942D+02  0.63092D+01  0.20040D+01  0.66070D+00
  0.95499D+02  0.19800D+01  0.10484D+10  0.33153D+09  0.10484D+09  0.33153D+08  0.10484D+08  0.33153D+07  0.10484D+07  0.33153D+06  0.10484D+06  0.33153D+05  0.10484D+05  0.33153D+04  0.10484D+04  0.33153D+03  0.10484D+03  0.33153D+02  0.10486D+02  0.33211D+01  0.10663D+01
  0.10233D+03  0.20100D+01  0.17047D+10  0.53907D+09  0.17047D+09  0.53907D+08  0.17047D+08  0.53907D+07  0.17047D+07  0.53907D+06  0.17047D+06  0.53907D+05  0.17047D+05  0.53907D+04  0.17047D+04  0.53907D+03  0.17047D+03  0.53908D+02  0.17048D+02  0.53943D+01  0.17156D+01
  0.10965D+03  0.20400D+01  0.27101D+10  0.85700D+09  0.27101D+09  0.85700D+08  0.27101D+08  0.85700D+07  0.27101D+07  0.85700D+06  0.27101D+06  0.85700D+05  0.27101D+05  0.85700D+04  0.27101D+04  0.85700D+03  0.27101D+03  0.85701D+02  0.27102D+02  0.85723D+01  0.27168D+01
  0.11749D+03  0.20700D+01  0.42195D+10  0.13343D+10  0.42195D+09  0.13343D+09  0.42195D+08  0.13343D+08  0.42195D+07  0.13343D+07  0.42195D+06  0.13343D+06  0.42195D+05  0.13343D+05  0.42195D+04  0.13343D+04  0.42195D+03  0.13343D+03  0.42196D+02  0.13345D+02  0.42238D+01
  0.12589D+03  0.21000D+01  0.64338D+10  0.20345D+10  0.64338D+09  0.20345D+09  0.64338D+08  0.20345D+08  0.64338D+07  0.20345D+07  0.64338D+06  0.20345D+06  0.64338D+05  0.20345D+05  0.64338D+04  0.20345D+04  0.64338D+03  0.20345D+03  0.64338D+02  0.20346D+02  0.64366D+01
  0.13490D+03  0.21300D+01  0.96164D+10  0.30410D+10  0.96164D+09  0.30410D+09  0.96164D+08  0.30410D+08  0.96164D+07  0.30410D+07  0.96164D+06  0.30410D+06  0.96164D+05  0.30410D+05  0.96164D+04  0.30410D+04  0.96164D+03  0.30410D+03  0.96165D+02  0.30411D+02  0.96183D+01
  0.14454D+03  0.21600D+01  0.14092D+11  0.44564D+10  0.14092D+10  0.44564D+09  0.14092D+09  0.44564D+08  0.14092D+08  0.44564D+07  0.14092D+07  0.44564D+06  0.14092D+06  0.44564D+05  0.14092D+05  0.44564D+04  0.14092D+04  0.44564D+03  0.14092D+03  0.44564D+02  0.14094D+02
  0.15488D+03  0.21900D+01  0.20260D+11  0.64069D+10  0.20260D+10  0.64069D+09  0.20260D+09  0.64069D+08  0.20260D+08  0.64069D+07  0.20260D+07  0.64069D+06  0.20260D+06  0.64069D+05  0.20260D+05  0.64069D+04  0.20260D+04  0.64069D+03  0.20260D+03  0.64069D+02  0.20261D+02
  0.16596D+03  0.22200D+01  0.28600D+11  0.90442D+10  0.28600D+10  0.90442D+09  0.28600D+09  0.90442D+08  0.28600D+08  0.90442D+07  0.28600D+07  0.90442D+06  0.28600D+06  0.90442D+05  0.28600D+05  0.90442D+04  0.28600D+04  0.90442D+03  0.28600D+03  0.90442D+02  0.28601D+02
  0.17783D+03  0.22500D+01  0.39667D+11  0.12544D+11  0.39667D+10  0.12544D+10  0.39667D+09  0.12544D+09  0.39667D+08  0.12544D+08  0.39667D+07  0.12544D+07  0.39667D+06  0.12544D+06  0.39667D+05  0.12544D+05  0.39667D+04  0.12544D+04  0.39667D+03  0.12544D+03  0.39668D+02
  0.19055D+03  0.22800D+01  0.54107D+11  0.17110D+11  0.54107D+10  0.17110D+10  0.54107D+09  0.17110D+09  0.54107D+08  0.17110D+08  0.54107D+07  0.17110D+07  0.54107D+06  0.17110D+06  0.54107D+05  0.17110D+05  0.54107D+04  0.17110D+04  0.54107D+03  0.17110D+03  0.54108D+02
  0.20417D+03  0.23100D+01  0.72639D+11  0.22970D+11  0.72639D+10  0.22970D+10  0.72639D+09  0.22970D+09  0.72639D+08  0.22970D+08  0.72639D+07  0.22970D+07  0.72639D+06  0.22970D+06  0.72639D+05  0.22970D+05  0.72639D+04  0.22970D+04  0.72639D+03  0.22971D+03  0.72640D+02
  0.21878D+03  0.23400D+01  0.96103D+11  0.30390D+11  0.96103D+10  0.30390D+10  0.96103D+09  0.30390D+09  0.96103D+08  0.30390D+08  0.96103D+07  0.30390D+07  0.96103D+06  0.30390D+06  0.96103D+05  0.30390D+05  0.96103D+04  0.30390D+04  0.96103D+03  0.30390D+03  0.96103D+02
  0.23442D+03  0.23700D+01  0.12541D+12  0.39658D+11  0.12541D+11  0.39658D+10  0.12541D+10  0.39658D+09  0.12541D+09  0.39658D+08  0.12541D+08  0.39658D+07  0.12541D+07  0.39658D+06  0.12541D+06  0.39658D+05  0.12541D+05  0.39658D+04  0.12541D+04  0.39658D+03  0.12541D+03
  0.25119D+03  0.24000D+01  0.16161D+12  0.51106D+11  0.16161D+11  0.51106D+10  0.16161D+10  0.51106D+09  0.16161D+09  0.51106D+08  0.16161D+08  0.51106D+07  0.16161D+07  0.51106D+06  0.16161D+06  0.51106D+05  0.16161D+05  0.51106D+04  0.16161D+04  0.51107D+03  0.16161D+03
  0.26915D+03  0.24300D+01  0.20589D+12  0.65108D+11  0.20589D+11  0.65108D+10  0.20589D+10  0.65108D+09  0.20589D+09  0.65108D+08  0.20589D+08  0.65108D+07  0.20589D+07  0.65108D+06  0.20589D+06  0.65108D+05  0.20589D+05  0.65108D+04  0.20589D+04  0.65108D+03  0.20589D+03
  0.28840D+03  0.24600D+01  0.25957D+12  0.82083D+11  0.25957D+11  0.82083D+10  0.25957D+10  0.82083D+09  0.25957D+09  0.82083D+08  0.25957D+08  0.82083D+07  0.25957D+07  0.82083D+06  0.25957D+06  0.82083D+05  0.25957D+05  0.82083D+04  0.25957D+04  0.82083D+03  0.25957D+03
  0.30903D+03  0.24900D+01  0.32416D+12  0.10251D+12  0.32416D+11  0.10251D+11  0.32416D+10  0.10251D+10  0.32416D+09  0.10251D+09  0.32416D+08  0.10251D+08  0.32416D+07  0.10251D+07  0.32416D+06  0.10251D+06  0.32416D+05  0.10251D+05  0.32416D+04  0.10251D+04  0.32416D+03
  0.33113D+03  0.25200D+01  0.40139D+12  0.12693D+12  0.40139D+11  0.12693D+11  0.40139D+10  0.12693D+10  0.40139D+09  0.12693D+09  0.40139D+08  0.12693D+08  0.40139D+07  0.12693D+07  0.40139D+06  0.12693D+06  0.40139D+05  0.12693D+05  0.40139D+04  0.12693D+04  0.40139D+03


==> ross1/ross1_b1275.dat <==
  0.10000D+01  0.00000D+00  0.14793D-02  0.14810D-02  0.14876D-02  0.15046D-02  0.15359D-02  0.15935D-02  0.17021D-02  0.19099D-02  0.22859D-02  0.27809D-02  0.29983D-02  0.31646D-02  0.38168D-02  0.51411D-02  0.77393D-02  0.13237D-01  0.26081D-01  0.59336D-01  0.15349D+00
  0.10715D+01  0.30000D-01  0.16957D-02  0.16974D-02  0.17044D-02  0.17224D-02  0.17552D-02  0.18159D-02  0.19302D-02  0.21464D-02  0.25425D-02  0.30978D-02  0.33724D-02  0.35075D-02  0.41377D-02  0.54486D-02  0.79832D-02  0.13229D-01  0.25181D-01  0.55388D-01  0.13926D+00
  0.11482D+01  0.60000D-01  0.19441D-02  0.19458D-02  0.19531D-02  0.19721D-02  0.20067D-02  0.20707D-02  0.21903D-02  0.24163D-02  0.28353D-02  0.34466D-02  0.37963D-02  0.39035D-02  0.45054D-02  0.58060D-02  0.82899D-02  0.13322D-01  0.24511D-01  0.52094D-01  0.12708D+00
  0.12303D+01  0.90000D-01  0.22290D-02  0.22308D-02  0.22385D-02  0.22586D-02  0.22952D-02  0.23624D-02  0.24877D-02  0.27253D-02  0.31664D-02  0.38318D-02  0.42779D-02  0.43594D-02  0.49265D-02  0.62190D-02  0.86635D-02  0.13518D-01  0.24052D-01  0.49378D-01  0.11672D+00
  0.13183D+01  0.12000D+00  0.25561D-02  0.25580D-02  0.25660D-02  0.25873D-02  0.26259D-02  0.26965D-02  0.28287D-02  0.30782D-02  0.35390D-02  0.42668D-02  0.48199D-02  0.48857D-02  0.54086D-02  0.66941D-02  0.91094D-02  0.13816D-01  0.23792D-01  0.47180D-01  0.10793D+00
  0.14125D+01  0.15000D+00  0.29315D-02  0.29334D-02  0.29420D-02  0.29644D-02  0.30051D-02  0.30799D-02  0.32184D-02  0.34803D-02  0.39656D-02  0.47520D-02  0.54242D-02  0.54925D-02  0.59605D-02  0.72389D-02  0.96342D-02  0.14221D-01  0.23723D-01  0.45447D-01  0.10053D+00
  0.15136D+01  0.18000D+00  0.33625D-02  0.33645D-02  0.33735D-02  0.33973D-02  0.34405D-02  0.35189D-02  0.36653D-02  0.39398D-02  0.44494D-02  0.53025D-02  0.60943D-02  0.61927D-02  0.65927D-02  0.78623D-02  0.10246D-01  0.14736D-01  0.23838D-01  0.44138D-01  0.94355D-01
  0.16218D+01  0.21000D+00  0.38573D-02  0.38595D-02  0.38690D-02  0.38943D-02  0.39397D-02  0.40227D-02  0.41774D-02  0.44644D-02  0.50029D-02  0.59125D-02  0.68486D-02  0.69927D-02  0.73172D-02  0.85747D-02  0.10954D-01  0.15370D-01  0.24137D-01  0.43219D-01  0.89257D-01
  0.17378D+01  0.24000D+00  0.44257D-02  0.44279D-02  0.44380D-02  0.44649D-02  0.45129D-02  0.46010D-02  0.47630D-02  0.50660D-02  0.56332D-02  0.66014D-02  0.76984D-02  0.79094D-02  0.81480D-02  0.93879D-02  0.11769D-01  0.16132D-01  0.24621D-01  0.42665D-01  0.85119D-01
  0.18621D+01  0.27000D+00  0.50787D-02  0.50810D-02  0.50917D-02  0.51202D-02  0.51712D-02  0.52639D-02  0.54351D-02  0.57556D-02  0.63481D-02  0.73860D-02  0.86322D-02  0.89605D-02  0.91017D-02  0.10316D-01  0.12704D-01  0.17031D-01  0.25295D-01  0.42459D-01  0.81842D-01
  0.19953D+01  0.30000D+00  0.58291D-02  0.58315D-02  0.58429D-02  0.58732D-02  0.59273D-02  0.60251D-02  0.62066D-02  0.65425D-02  0.71676D-02  0.82772D-02  0.96752D-02  0.10159D-01  0.10196D-01  0.11374D-01  0.13775D-01  0.18083D-01  0.26167D-01  0.42588D-01  0.79346D-01
  0.21380D+01  0.33000D+00  0.66917D-02  0.66943D-02  0.67063D-02  0.67387D-02  0.67957D-02  0.68996D-02  0.70912D-02  0.74450D-02  0.81072D-02  0.92756D-02  0.10852D-01  0.11508D-01  0.11453D-01  0.12581D-01  0.14998D-01  0.19303D-01  0.27249D-01  0.43049D-01  0.77565D-01
  0.22909D+01  0.36000D+00  0.76838D-02  0.76865D-02  0.76993D-02  0.77336D-02  0.77942D-02  0.79045D-02  0.81062D-02  0.84813D-02  0.91768D-02  0.10417D-01  0.12178D-01  0.13042D-01  0.12898D-01  0.13957D-01  0.16393D-01  0.20710D-01  0.28555D-01  0.43841D-01  0.76451D-01
  0.24547D+01  0.39000D+00  0.88251D-02  0.88278D-02  0.88415D-02  0.88780D-02  0.89425D-02  0.90587D-02  0.92729D-02  0.96701D-02  0.10401D-01  0.11724D-01  0.13641D-01  0.14786D-01  0.14558D-01  0.15528D-01  0.17985D-01  0.22326D-01  0.30106D-01  0.44973D-01  0.75967D-01
  0.26303D+01  0.42000D+00  0.10139D-01  0.10141D-01  0.10156D-01  0.10195D-01  0.10263D-01  0.10386D-01  0.10615D-01  0.11032D-01  0.11807D-01  0.13207D-01  0.15302D-01  0.16737D-01  0.16458D-01  0.17319D-01  0.19798D-01  0.24177D-01  0.31923D-01  0.46458D-01  0.76089D-01
  0.28184D+01  0.45000D+00  0.11651D-01  0.11654D-01  0.11669D-01  0.11711D-01  0.11783D-01  0.11915D-01  0.12155D-01  0.12598D-01  0.13421D-01  0.14894D-01  0.17191D-01  0.18925D-01  0.18639D-01  0.19363D-01  0.21864D-01  0.26292D-01  0.34034D-01  0.48312D-01  0.76804D-01
  0.30200D+01  0.48000D+00  0.13393D-01  0.13396D-01  0.13413D-01  0.13457D-01  0.13535D-01  0.13674D-01  0.13929D-01  0.14401D-01  0.15265D-01  0.16832D-01  0.19319D-01  0.21404D-01  0.21139D-01  0.21696D-01  0.24217D-01  0.28705D-01  0.36471D-01  0.50563D-01  0.78109D-01
  0.32359D+01  0.51000D+00  0.15401D-01  0.15404D-01  0.15422D-01  0.15470D-01  0.15553D-01  0.15700D-01  0.15972D-01  0.16472D-01  0.17387D-01  0.19058D-01  0.21718D-01  0.24212D-01  0.23997D-01  0.24358D-01  0.26896D-01  0.31456D-01  0.39272D-01  0.53240D-01  0.80014D-01
  0.34674D+01  0.54000D+00  0.17718D-01  0.17721D-01  0.17740D-01  0.17791D-01  0.17879D-01  0.18037D-01  0.18327D-01  0.18855D-01  0.19831D-01  0.21592D-01  0.24464D-01  0.27329D-01  0.27252D-01  0.27395D-01  0.29948D-01  0.34589D-01  0.42479D-01  0.56380D-01  0.82535D-01
  0.37154D+01  0.57000D+00  0.20392D-01  0.20395D-01  0.20416D-01  0.20471D-01  0.20565D-01  0.20734D-01  0.21041D-01  0.21605D-01  0.22641D-01  0.24506D-01  0.27613D-01  0.30861D-01  0.30971D-01  0.30862D-01  0.33421D-01  0.38155D-01  0.46142D-01  0.60030D-01  0.85700D-01
  0.39811D+01  0.60000D+00  0.23482D-01  0.23485D-01  0.23508D-01  0.23566D-01  0.23667D-01  0.23847D-01  0.24175D-01  0.24779D-01  0.25873D-01  0.27864D-01  0.31175D-01  0.34885D-01  0.35225D-01  0.34819D-01  0.37376D-01  0.42211D-01  0.50319D-01  0.64241D-01  0.89549D-01
  0.42658D+01  0.63000D+00  0.27056D-01  0.27059D-01  0.27083D-01  0.27146D-01  0.27254D-01  0.27446D-01  0.27798D-01  0.28438D-01  0.29608D-01  0.31733D-01  0.35261D-01  0.39444D-01  0.40047D-01  0.39336D-01  0.41876D-01  0.46825D-01  0.55074D-01  0.69078D-01  0.94134D-01
  0.45709D+01  0.66000D+00  0.31194D-01  0.31198D-01  0.31223D-01  0.31292D-01  0.31407D-01  0.31612D-01  0.31988D-01  0.32672D-01  0.33927D-01  0.36173D-01  0.39974D-01  0.44577D-01  0.45541D-01  0.44499D-01  0.47000D-01  0.52073D-01  0.60486D-01  0.74615D-01  0.99523D-01
  0.48978D+01  0.69000D+00  0.35993D-01  0.35996D-01  0.36023D-01  0.36097D-01  0.36221D-01  0.36442D-01  0.36843D-01  0.37578D-01  0.38913D-01  0.41313D-01  0.45404D-01  0.50472D-01  0.51831D-01  0.50400D-01  0.52833D-01  0.58044D-01  0.66643D-01  0.80939D-01  0.10580D+00
  0.52481D+01  0.72000D+00  0.41564D-01  0.41568D-01  0.41594D-01  0.41675D-01  0.41810D-01  0.42045D-01  0.42477D-01  0.43267D-01  0.44692D-01  0.47273D-01  0.51619D-01  0.57263D-01  0.59035D-01  0.57156D-01  0.59477D-01  0.64843D-01  0.73651D-01  0.88159D-01  0.11306D+00
  0.56234D+01  0.75000D+00  0.48044D-01  0.48047D-01  0.48072D-01  0.48162D-01  0.48307D-01  0.48560D-01  0.49026D-01  0.49870D-01  0.51406D-01  0.54167D-01  0.58829D-01  0.64997D-01  0.67223D-01  0.64901D-01  0.67052D-01  0.72589D-01  0.81632D-01  0.96398D-01  0.12144D+00
  0.60256D+01  0.78000D+00  0.55591D-01  0.55594D-01  0.55618D-01  0.55717D-01  0.55873D-01  0.56148D-01  0.56646D-01  0.57557D-01  0.59217D-01  0.62165D-01  0.67213D-01  0.73897D-01  0.76655D-01  0.73844D-01  0.75696D-01  0.81425D-01  0.90734D-01  0.10581D+00  0.13109D+00
  0.64565D+01  0.81000D+00  0.64393D-01  0.64395D-01  0.64417D-01  0.64526D-01  0.64696D-01  0.64992D-01  0.65529D-01  0.66517D-01  0.68295D-01  0.71482D-01  0.76912D-01  0.84233D-01  0.87561D-01  0.84118D-01  0.85568D-01  0.91505D-01  0.10111D+00  0.11654D+00  0.14215D+00
  0.69183D+01  0.84000D+00  0.74673D-01  0.74675D-01  0.74695D-01  0.74812D-01  0.75000D-01  0.75319D-01  0.75902D-01  0.76966D-01  0.78890D-01  0.82351D-01  0.88167D-01  0.96238D-01  0.10010D+00  0.95969D-01  0.96859D-01  0.10302D+00  0.11297D+00  0.12880D+00  0.15485D+00
  0.74131D+01  0.87000D+00  0.86680D-01  0.86682D-01  0.86700D-01  0.86826D-01  0.87032D-01  0.87380D-01  0.88012D-01  0.89160D-01  0.91256D-01  0.94977D-01  0.10129D+00  0.11002D+00  0.11454D+00  0.10965D+00  0.10977D+00  0.11616D+00  0.12649D+00  0.14278D+00  0.16935D+00
  0.79433D+01  0.90000D+00  0.10069D+00  0.10070D+00  0.10071D+00  0.10084D+00  0.10107D+00  0.10145D+00  0.10213D+00  0.10338D+00  0.10566D+00  0.10968D+00  0.11657D+00  0.12602D+00  0.13124D+00  0.12560D+00  0.12452D+00  0.13110D+00  0.14187D+00  0.15867D+00  0.18583D+00
  0.85114D+01  0.93000D+00  0.11701D+00  0.11701D+00  0.11702D+00  0.11715D+00  0.11741D+00  0.11783D+00  0.11857D+00  0.11993D+00  0.12238D+00  0.12677D+00  0.13419D+00  0.14457D+00  0.15056D+00  0.14383D+00  0.14129D+00  0.14798D+00  0.15930D+00  0.17663D+00  0.20442D+00
  0.91201D+01  0.96000D+00  0.13591D+00  0.13591D+00  0.13592D+00  0.13605D+00  0.13635D+00  0.13680D+00  0.13760D+00  0.13907D+00  0.14174D+00  0.14651D+00  0.15450D+00  0.16583D+00  0.17249D+00  0.16468D+00  0.16025D+00  0.16690D+00  0.17894D+00  0.19680D+00  0.22523D+00
  0.97724D+01  0.99000D+00  0.15764D+00  0.15764D+00  0.15765D+00  0.15777D+00  0.15810D+00  0.15860D+00  0.15947D+00  0.16106D+00  0.16396D+00  0.16908D+00  0.17775D+00  0.18988D+00  0.19733D+00  0.18851D+00  0.18145D+00  0.18780D+00  0.20087D+00  0.21925D+00  0.24827D+00
  0.10471D+02  0.10200D+01  0.18229D+00  0.18229D+00  0.18230D+00  0.18240D+00  0.18278D+00  0.18332D+00  0.18426D+00  0.18597D+00  0.18907D+00  0.19458D+00  0.20391D+00  0.21691D+00  0.22520D+00  0.21491D+00  0.20479D+00  0.21043D+00  0.22491D+00  0.24372D+00  0.27317D+00
  0.11220D+02  0.10500D+01  0.20991D+00  0.20991D+00  0.20992D+00  0.21000D+00  0.21042D+00  0.21100D+00  0.21201D+00  0.21383D+00  0.21713D+00  0.22303D+00  0.23285D+00  0.24679D+00  0.25566D+00  0.24363D+00  0.23025D+00  0.23478D+00  0.25117D+00  0.27033D+00  0.30006D+00
  0.12023D+02  0.10800D+01  0.24042D+00  0.24042D+00  0.24043D+00  0.24050D+00  0.24094D+00  0.24157D+00  0.24264D+00  0.24455D+00  0.24804D+00  0.25423D+00  0.26454D+00  0.27904D+00  0.28833D+00  0.27486D+00  0.25733D+00  0.26023D+00  0.27908D+00  0.29849D+00  0.32825D+00
  0.12882D+02  0.11100D+01  0.27314D+00  0.27314D+00  0.27314D+00  0.27320D+00  0.27366D+00  0.27432D+00  0.27543D+00  0.27743D+00  0.28105D+00  0.28742D+00  0.29813D+00  0.31288D+00  0.32252D+00  0.30789D+00  0.28578D+00  0.28641D+00  0.30860D+00  0.32822D+00  0.35774D+00
  0.13804D+02  0.11400D+01  0.30742D+00  0.30742D+00  0.30742D+00  0.30747D+00  0.30792D+00  0.30862D+00  0.30976D+00  0.31181D+00  0.31546D+00  0.32195D+00  0.33282D+00  0.34775D+00  0.35760D+00  0.34056D+00  0.31504D+00  0.31321D+00  0.33871D+00  0.35861D+00  0.38760D+00
  0.14791D+02  0.11700D+01  0.34214D+00  0.34214D+00  0.34214D+00  0.34218D+00  0.34260D+00  0.34332D+00  0.34447D+00  0.34651D+00  0.35015D+00  0.35662D+00  0.36721D+00  0.38197D+00  0.39141D+00  0.37333D+00  0.34421D+00  0.33923D+00  0.36889D+00  0.38948D+00  0.41766D+00
  0.15849D+02  0.12000D+01  0.37604D+00  0.37604D+00  0.37604D+00  0.37607D+00  0.37644D+00  0.37718D+00  0.37831D+00  0.38029D+00  0.38384D+00  0.39004D+00  0.40028D+00  0.41428D+00  0.42315D+00  0.40438D+00  0.37258D+00  0.36500D+00  0.39885D+00  0.42132D+00  0.44851D+00
  0.16982D+02  0.12300D+01  0.40627D+00  0.40625D+00  0.40625D+00  0.40628D+00  0.40656D+00  0.40731D+00  0.40837D+00  0.41025D+00  0.41357D+00  0.41935D+00  0.42891D+00  0.44166D+00  0.44953D+00  0.43101D+00  0.39713D+00  0.38709D+00  0.42478D+00  0.45032D+00  0.47590D+00
  0.18197D+02  0.12600D+01  0.43330D+00  0.43234D+00  0.43225D+00  0.43225D+00  0.43246D+00  0.43318D+00  0.43416D+00  0.43588D+00  0.43889D+00  0.44415D+00  0.45270D+00  0.46419D+00  0.47120D+00  0.45186D+00  0.41912D+00  0.40859D+00  0.44815D+00  0.47931D+00  0.50335D+00
  0.19498D+02  0.12900D+01  0.50177D+00  0.45702D+00  0.45230D+00  0.45184D+00  0.45194D+00  0.45259D+00  0.45347D+00  0.45498D+00  0.45763D+00  0.46224D+00  0.46963D+00  0.47952D+00  0.48512D+00  0.46712D+00  0.43518D+00  0.42347D+00  0.46550D+00  0.50508D+00  0.52723D+00
  0.20893D+02  0.13200D+01  0.14490D+01  0.63645D+00  0.48539D+00  0.46762D+00  0.46590D+00  0.46629D+00  0.46704D+00  0.46833D+00  0.47061D+00  0.47450D+00  0.48081D+00  0.48904D+00  0.49352D+00  0.47747D+00  0.44788D+00  0.43607D+00  0.48100D+00  0.53273D+00  0.55334D+00
  0.22387D+02  0.13500D+01  0.76014D+01  0.24453D+01  0.89387D+00  0.53007D+00  0.47878D+00  0.47381D+00  0.47391D+00  0.47494D+00  0.47682D+00  0.48004D+00  0.48524D+00  0.49193D+00  0.49560D+00  0.48037D+00  0.45453D+00  0.44270D+00  0.48944D+00  0.55401D+00  0.57271D+00
  0.23988D+02  0.13800D+01  0.37480D+02  0.11861D+02  0.37779D+01  0.12773D+01  0.60607D+00  0.49116D+00  0.47863D+00  0.47820D+00  0.47960D+00  0.48223D+00  0.48640D+00  0.49181D+00  0.49449D+00  0.48151D+00  0.45874D+00  0.44872D+00  0.49433D+00  0.57395D+00  0.59125D+00
  0.25704D+02  0.14100D+01  0.16686D+03  0.52769D+02  0.16693D+02  0.52982D+01  0.17355D+01  0.71137D+00  0.50567D+00  0.48091D+00  0.47954D+00  0.48139D+00  0.48470D+00  0.48898D+00  0.49095D+00  0.48025D+00  0.46056D+00  0.45118D+00  0.49572D+00  0.59284D+00  0.60928D+00
  0.27542D+02  0.14400D+01  0.67106D+03  0.21221D+03  0.67108D+02  0.21226D+02  0.67273D+01  0.21741D+01  0.82081D+00  0.51837D+00  0.47854D+00  0.47592D+00  0.47812D+00  0.48139D+00  0.48284D+00  0.47427D+00  0.45779D+00  0.44929D+00  0.48927D+00  0.60517D+00  0.62156D+00
  0.29512D+02  0.14700D+01  0.24695D+04  0.78092D+03  0.24695D+03  0.78093D+02  0.24699D+02  0.78231D+01  0.25131D+01  0.90957D+00  0.52801D+00  0.47426D+00  0.47042D+00  0.47240D+00  0.47347D+00  0.46628D+00  0.45275D+00  0.44551D+00  0.47901D+00  0.61290D+00  0.63054D+00
  0.31623D+02  0.15000D+01  0.83388D+04  0.26369D+04  0.83388D+03  0.26370D+03  0.83389D+02  0.26373D+02  0.83513D+01  0.26762D+01  0.95081D+00  0.52782D+00  0.46599D+00  0.46110D+00  0.46118D+00  0.45553D+00  0.44456D+00  0.43806D+00  0.46486D+00  0.61216D+00  0.63271D+00
  0.33884D+02  0.15300D+01  0.26297D+05  0.83159D+04  0.26297D+04  0.83159D+03  0.26297D+03  0.83160D+02  0.26301D+02  0.83281D+01  0.26679D+01  0.94540D+00  0.52131D+00  0.45879D+00  0.45241D+00  0.44738D+00  0.43849D+00  0.43300D+00  0.45423D+00  0.60878D+00  0.63304D+00
  0.36308D+02  0.15600D+01  0.77273D+05  0.24436D+05  0.77273D+04  0.24436D+04  0.77273D+03  0.24436D+03  0.77274D+02  0.24440D+02  0.77399D+01  0.24831D+01  0.88998D+00  0.50481D+00  0.44840D+00  0.43885D+00  0.43114D+00  0.42628D+00  0.44202D+00  0.59338D+00  0.62052D+00
  0.38905D+02  0.15900D+01  0.21350D+06  0.67516D+05  0.21350D+05  0.67516D+04  0.21350D+04  0.67516D+03  0.21350D+03  0.67517D+02  0.21355D+02  0.67656D+01  0.21788D+01  0.80263D+00  0.48315D+00  0.43567D+00  0.42531D+00  0.42069D+00  0.43094D+00  0.57096D+00  0.59745D+00
  0.41687D+02  0.16200D+01  0.55761D+06  0.17633D+06  0.55761D+05  0.17633D+05  0.55761D+04  0.17633D+04  0.55761D+03  0.17633D+03  0.55763D+02  0.17639D+02  0.55927D+01  0.18145D+01  0.70230D+00  0.45945D+00  0.42362D+00  0.41651D+00  0.42299D+00  0.54773D+00  0.57119D+00
  0.44668D+02  0.16500D+01  0.13775D+07  0.43560D+06  0.13775D+06  0.43560D+05  0.13775D+05  0.43560D+04  0.13775D+04  0.43560D+03  0.13775D+03  0.43562D+02  0.13781D+02  0.43764D+01  0.14398D+01  0.60406D+00  0.43829D+00  0.41248D+00  0.40492D+00  0.39610D+00  0.38509D+00
  0.47863D+02  0.16800D+01  0.32249D+07  0.10198D+07  0.32249D+06  0.10198D+06  0.32249D+05  0.10198D+05  0.32249D+04  0.10198D+04  0.32250D+03  0.10198D+03  0.32253D+02  0.10207D+02  0.32516D+01  0.11004D+01  0.52289D+00  0.41835D+00  0.40416D+00  0.39148D+00  0.37431D+00
  0.51286D+02  0.17100D+01  0.72084D+07  0.22795D+07  0.72084D+06  0.22795D+06  0.72084D+05  0.22795D+05  0.72084D+04  0.22795D+04  0.72084D+03  0.22795D+03  0.72086D+02  0.22799D+02  0.72204D+01  0.23158D+01  0.82753D+00  0.46061D+00  0.40345D+00  0.38442D+00  0.35996D+00
  0.54954D+02  0.17400D+01  0.15229D+08  0.48158D+07  0.15229D+07  0.48158D+06  0.15229D+06  0.48158D+05  0.15229D+05  0.48158D+04  0.15229D+04  0.48158D+03  0.15229D+03  0.48160D+02  0.15235D+02  0.48326D+01  0.15751D+01  0.62212D+00  0.41808D+00  0.37663D+00  0.34434D+00
  0.58884D+02  0.17700D+01  0.30884D+08  0.97665D+07  0.30884D+07  0.97665D+06  0.30884D+06  0.97665D+05  0.30884D+05  0.97665D+04  0.30884D+04  0.97665D+03  0.30885D+03  0.97667D+02  0.30888D+02  0.97749D+01  0.31127D+01  0.10499D+01  0.49394D+00  0.36938D+00  0.32717D+00
  0.63096D+02  0.18000D+01  0.59251D+08  0.18737D+08  0.59251D+07  0.18737D+07  0.59251D+06  0.18737D+06  0.59251D+05  0.18737D+05  0.59251D+04  0.18737D+04  0.59251D+03  0.18737D+03  0.59253D+02  0.18741D+02  0.59372D+01  0.19094D+01  0.69308D+00  0.37726D+00  0.31254D+00
  0.67608D+02  0.18300D+01  0.10556D+09  0.33381D+08  0.10556D+08  0.33381D+07  0.10556D+07  0.33381D+06  0.10556D+06  0.33381D+05  0.10556D+05  0.33381D+04  0.10556D+04  0.33382D+03  0.10556D+03  0.33384D+02  0.10562D+02  0.33402D+01  0.10909D+01  0.43820D+00  0.30840D+00
  0.72444D+02  0.18600D+01  0.17119D+09  0.54134D+08  0.17119D+08  0.54134D+07  0.17119D+07  0.54134D+06  0.17119D+06  0.54134D+05  0.17119D+05  0.54134D+04  0.17119D+04  0.54134D+03  0.17119D+03  0.54136D+02  0.17122D+02  0.54218D+01  0.17365D+01  0.61159D+00  0.32851D+00
  0.77625D+02  0.18900D+01  0.29483D+09  0.93234D+08  0.29483D+08  0.93234D+07  0.29483D+07  0.93234D+06  0.29483D+06  0.93234D+05  0.29483D+05  0.93234D+04  0.29483D+04  0.93234D+03  0.29483D+03  0.93236D+02  0.29486D+02  0.93284D+01  0.29615D+01  0.97167D+00  0.39931D+00
  0.83176D+02  0.19200D+01  0.49627D+09  0.15694D+09  0.49627D+08  0.15694D+08  0.49627D+07  0.15694D+07  0.49627D+06  0.15694D+06  0.49627D+05  0.15694D+05  0.49627D+04  0.15694D+04  0.49628D+03  0.15694D+03  0.49630D+02  0.15697D+02  0.49703D+01  0.15910D+01  0.55938D+00
  0.89125D+02  0.19500D+01  0.81867D+09  0.25889D+09  0.81867D+08  0.25889D+08  0.81867D+07  0.25889D+07  0.81867D+06  0.25889D+06  0.81867D+05  0.25889D+05  0.81867D+04  0.25889D+04  0.81867D+03  0.25889D+03  0.81869D+02  0.25891D+02  0.81913D+01  0.26012D+01  0.85545D+00
  0.95499D+02  0.19800D+01  0.13195D+10  0.41728D+09  0.13195D+09  0.41728D+08  0.13195D+08  0.41728D+07  0.13195D+07  0.41728D+06  0.13195D+06  0.41728D+05  0.13195D+05  0.41728D+04  0.13195D+04  0.41728D+03  0.13196D+03  0.41730D+02  0.13199D+02  0.41801D+01  0.13410D+01
  0.10233D+03  0.20100D+01  0.20842D+10  0.65907D+09  0.20842D+09  0.65907D+08  0.20842D+08  0.65907D+07  0.20842D+07  0.65907D+06  0.20842D+06  0.65907D+05  0.20842D+05  0.65907D+04  0.20842D+04  0.65907D+03  0.20842D+03  0.65909D+02  0.20844D+02  0.65954D+01  0.20970D+01
  0.10965D+03  0.20400D+01  0.32299D+10  0.10214D+10  0.32299D+09  0.10214D+09  0.32299D+08  0.10214D+08  0.32299D+07  0.10214D+07  0.32299D+06  0.10214D+06  0.32299D+05  0.10214D+05  0.32299D+04  0.10214D+04  0.32299D+03  0.10214D+03  0.32301D+02  0.10217D+02  0.32378D+01
  0.11749D+03  0.20700D+01  0.49116D+10  0.15532D+10  0.49116D+09  0.15532D+09  0.49116D+08  0.15532D+08  0.49116D+07  0.15532D+07  0.49116D+06  0.15532D+06  0.49116D+05  0.15532D+05  0.49116D+04  0.15532D+04  0.49116D+03  0.15532D+03  0.49118D+02  0.15534D+02  0.49167D+01
  0.12589D+03  0.21000D+01  0.73301D+10  0.23180D+10  0.73301D+09  0.23180D+09  0.73301D+08  0.23180D+08  0.73301D+07  0.23180D+07  0.73301D+06  0.23180D+06  0.73301D+05  0.23180D+05  0.73301D+04  0.23180D+04  0.73301D+03  0.23180D+03  0.73303D+02  0.23182D+02  0.73336D+01
  0.13490D+03  0.21300D+01  0.10741D+11  0.33967D+10  0.10741D+10  0.33967D+09  0.10741D+09  0.33967D+08  0.10741D+08  0.33967D+07  0.10741D+07  0.33967D+06  0.10741D+06  0.33967D+05  0.10741D+05  0.33967D+04  0.10741D+04  0.33967D+03  0.10741D+03  0.33968D+02  0.10744D+02
  0.14454D+03  0.21600D+01  0.15481D+11  0.48955D+10  0.15481D+10  0.48955D+09  0.15481D+09  0.48955D+08  0.15481D+08  0.48955D+07  0.15481D+07  0.48955D+06  0.15481D+06  0.48955D+05  0.15481D+05  0.48955D+04  0.15481D+04  0.48956D+03  0.15481D+03  0.48957D+02  0.15483D+02
  0.15488D+03  0.21900D+01  0.21922D+11  0.69323D+10  0.21922D+10  0.69323D+09  0.21922D+09  0.69323D+08  0.21922D+08  0.69323D+07  0.21922D+07  0.69323D+06  0.21922D+06  0.69323D+05  0.21922D+05  0.69323D+04  0.21922D+04  0.69323D+03  0.21922D+03  0.69325D+02  0.21923D+02
  0.16596D+03  0.22200D+01  0.30536D+11  0.96564D+10  0.30536D+10  0.96564D+09  0.30536D+09  0.96564D+08  0.30536D+08  0.96564D+07  0.30536D+07  0.96564D+06  0.30536D+06  0.96564D+05  0.30536D+05  0.96564D+04  0.30536D+04  0.96564D+03  0.30536D+03  0.96565D+02  0.30538D+02
  0.17783D+03  0.22500D+01  0.41864D+11  0.13239D+11  0.41864D+10  0.13239D+10  0.41864D+09  0.13239D+09  0.41864D+08  0.13239D+08  0.41864D+07  0.13239D+07  0.41864D+06  0.13239D+06  0.41864D+05  0.13239D+05  0.41864D+04  0.13239D+04  0.41865D+03  0.13239D+03  0.41866D+02
  0.19055D+03  0.22800D+01  0.56568D+11  0.17889D+11  0.56568D+10  0.17889D+10  0.56568D+09  0.17889D+09  0.56568D+08  0.17889D+08  0.56568D+07  0.17889D+07  0.56568D+06  0.17889D+06  0.56568D+05  0.17889D+05  0.56568D+04  0.17889D+04  0.56569D+03  0.17889D+03  0.56570D+02
  0.20417D+03  0.23100D+01  0.75333D+11  0.23822D+11  0.75333D+10  0.23822D+10  0.75333D+09  0.23822D+09  0.75333D+08  0.23822D+08  0.75333D+07  0.23822D+07  0.75333D+06  0.23822D+06  0.75333D+05  0.23822D+05  0.75333D+04  0.23822D+04  0.75333D+03  0.23822D+03  0.75334D+02
  0.21878D+03  0.23400D+01  0.99002D+11  0.31307D+11  0.99002D+10  0.31307D+10  0.99002D+09  0.31307D+09  0.99002D+08  0.31307D+08  0.99002D+07  0.31307D+07  0.99002D+06  0.31307D+06  0.99002D+05  0.31307D+05  0.99002D+04  0.31307D+04  0.99003D+03  0.31307D+03  0.99003D+02
  0.23442D+03  0.23700D+01  0.12854D+12  0.40647D+11  0.12854D+11  0.40647D+10  0.12854D+10  0.40647D+09  0.12854D+09  0.40647D+08  0.12854D+08  0.40647D+07  0.12854D+07  0.40647D+06  0.12854D+06  0.40647D+05  0.12854D+05  0.40647D+04  0.12854D+04  0.40647D+03  0.12854D+03
  0.25119D+03  0.24000D+01  0.16496D+12  0.52164D+11  0.16496D+11  0.52164D+10  0.16496D+10  0.52164D+09  0.16496D+09  0.52164D+08  0.16496D+08  0.52164D+07  0.16496D+07  0.52164D+06  0.16496D+06  0.52164D+05  0.16496D+05  0.52164D+04  0.16496D+04  0.52164D+03  0.16496D+03
  0.26915D+03  0.24300D+01  0.20948D+12  0.66244D+11  0.20948D+11  0.66244D+10  0.20948D+10  0.66244D+09  0.20948D+09  0.66244D+08  0.20948D+08  0.66244D+07  0.20948D+07  0.66244D+06  0.20948D+06  0.66244D+05  0.20948D+05  0.66244D+04  0.20948D+04  0.66244D+03  0.20948D+03
  0.28840D+03  0.24600D+01  0.26347D+12  0.83318D+11  0.26347D+11  0.83318D+10  0.26347D+10  0.83318D+09  0.26347D+09  0.83318D+08  0.26347D+08  0.83318D+07  0.26347D+07  0.83318D+06  0.26347D+06  0.83318D+05  0.26347D+05  0.83318D+04  0.26347D+04  0.83318D+03  0.26347D+03
  0.30903D+03  0.24900D+01  0.32855D+12  0.10390D+12  0.32855D+11  0.10390D+11  0.32855D+10  0.10390D+10  0.32855D+09  0.10390D+09  0.32855D+08  0.10390D+08  0.32855D+07  0.10390D+07  0.32855D+06  0.10390D+06  0.32855D+05  0.10390D+05  0.32855D+04  0.10390D+04  0.32855D+03
  0.33113D+03  0.25200D+01  0.40642D+12  0.12852D+12  0.40642D+11  0.12852D+11  0.40642D+10  0.12852D+10  0.40642D+09  0.12852D+09  0.40642D+08  0.12852D+08  0.40642D+07  0.12852D+07  0.40642D+06  0.12852D+06  0.40642D+05  0.12852D+05  0.40642D+04  0.12852D+04  0.40642D+03


==> ross1/ross1_b13.dat <==
  0.10000D+01  0.00000D+00  0.51260D-03  0.51296D-03  0.51367D-03  0.51555D-03  0.52083D-03  0.53308D-03  0.55616D-03  0.59965D-03  0.68469D-03  0.85148D-03  0.11107D-02  0.12907D-02  0.14454D-02  0.19080D-02  0.29174D-02  0.51309D-02  0.10455D-01  0.24604D-01  0.65484D-01
  0.10715D+01  0.30000D-01  0.58685D-03  0.58722D-03  0.58793D-03  0.58983D-03  0.59534D-03  0.60825D-03  0.63234D-03  0.67778D-03  0.76636D-03  0.93820D-03  0.12172D-02  0.14319D-02  0.15739D-02  0.20169D-02  0.29944D-02  0.50963D-02  0.10030D-01  0.22842D-01  0.59213D-01
  0.11482D+01  0.60000D-01  0.67196D-03  0.67234D-03  0.67304D-03  0.67497D-03  0.68072D-03  0.69426D-03  0.71955D-03  0.76717D-03  0.85879D-03  0.10369D-02  0.13370D-02  0.15886D-02  0.17230D-02  0.21446D-02  0.30945D-02  0.51011D-02  0.96982D-02  0.21355D-01  0.53816D-01
  0.12303D+01  0.90000D-01  0.76951D-03  0.76989D-03  0.77060D-03  0.77256D-03  0.77855D-03  0.79280D-03  0.81940D-03  0.86905D-03  0.96423D-03  0.11498D-02  0.14690D-02  0.17623D-02  0.18960D-02  0.22936D-02  0.32192D-02  0.51446D-02  0.94524D-02  0.20112D-01  0.49187D-01
  0.13183D+01  0.12000D+00  0.88134D-03  0.88172D-03  0.88243D-03  0.88442D-03  0.89067D-03  0.90569D-03  0.93357D-03  0.98544D-03  0.10848D-02  0.12777D-02  0.16142D-02  0.19575D-02  0.20959D-02  0.24665D-02  0.33703D-02  0.52269D-02  0.92864D-02  0.19085D-01  0.45232D-01
  0.14125D+01  0.15000D+00  0.10095D-02  0.10099D-02  0.10106D-02  0.10127D-02  0.10192D-02  0.10350D-02  0.10642D-02  0.11187D-02  0.12224D-02  0.14218D-02  0.17786D-02  0.21757D-02  0.23252D-02  0.26666D-02  0.35499D-02  0.53487D-02  0.91955D-02  0.18253D-01  0.41869D-01
  0.15136D+01  0.18000D+00  0.11565D-02  0.11569D-02  0.11576D-02  0.11597D-02  0.11665D-02  0.11831D-02  0.12139D-02  0.12710D-02  0.13788D-02  0.15866D-02  0.19650D-02  0.24111D-02  0.25894D-02  0.28978D-02  0.37610D-02  0.55114D-02  0.91767D-02  0.17596D-01  0.39029D-01
  0.16218D+01  0.21000D+00  0.13250D-02  0.13254D-02  0.13261D-02  0.13282D-02  0.13353D-02  0.13528D-02  0.13852D-02  0.14449D-02  0.15576D-02  0.17750D-02  0.21700D-02  0.26740D-02  0.28933D-02  0.31646D-02  0.40068D-02  0.57170D-02  0.92283D-02  0.17099D-01  0.36650D-01
  0.17378D+01  0.24000D+00  0.15182D-02  0.15185D-02  0.15193D-02  0.15215D-02  0.15289D-02  0.15474D-02  0.15813D-02  0.16440D-02  0.17623D-02  0.19876D-02  0.24026D-02  0.29686D-02  0.32364D-02  0.34726D-02  0.42913D-02  0.59685D-02  0.93496D-02  0.16750D-01  0.34679D-01
  0.18621D+01  0.27000D+00  0.17398D-02  0.17400D-02  0.17409D-02  0.17430D-02  0.17508D-02  0.17703D-02  0.18060D-02  0.18720D-02  0.19954D-02  0.22301D-02  0.26675D-02  0.32910D-02  0.36262D-02  0.38282D-02  0.46192D-02  0.62693D-02  0.95415D-02  0.16539D-01  0.33072D-01
  0.19953D+01  0.30000D+00  0.19938D-02  0.19941D-02  0.19949D-02  0.19971D-02  0.20052D-02  0.20258D-02  0.20635D-02  0.21326D-02  0.22617D-02  0.25075D-02  0.29663D-02  0.36457D-02  0.40697D-02  0.42379D-02  0.49960D-02  0.66240D-02  0.98060D-02  0.16460D-01  0.31793D-01
  0.21380D+01  0.33000D+00  0.22852D-02  0.22854D-02  0.22863D-02  0.22885D-02  0.22970D-02  0.23187D-02  0.23583D-02  0.24309D-02  0.25665D-02  0.28238D-02  0.33016D-02  0.40449D-02  0.45691D-02  0.47105D-02  0.54282D-02  0.70378D-02  0.10146D-01  0.16508D-01  0.30811D-01
  0.22909D+01  0.36000D+00  0.26193D-02  0.26196D-02  0.26204D-02  0.26227D-02  0.26316D-02  0.26545D-02  0.26962D-02  0.27727D-02  0.29153D-02  0.31827D-02  0.36847D-02  0.44938D-02  0.51221D-02  0.52564D-02  0.59235D-02  0.75171D-02  0.10567D-01  0.16683D-01  0.30102D-01
  0.24547D+01  0.39000D+00  0.30026D-02  0.30028D-02  0.30037D-02  0.30061D-02  0.30154D-02  0.30396D-02  0.30837D-02  0.31639D-02  0.33133D-02  0.35943D-02  0.41191D-02  0.49897D-02  0.57447D-02  0.58844D-02  0.64907D-02  0.80694D-02  0.11073D-01  0.16984D-01  0.29647D-01
  0.26303D+01  0.42000D+00  0.34423D-02  0.34425D-02  0.34434D-02  0.34458D-02  0.34556D-02  0.34812D-02  0.35275D-02  0.36122D-02  0.37696D-02  0.40626D-02  0.46151D-02  0.55415D-02  0.64401D-02  0.66035D-02  0.71401D-02  0.87033D-02  0.11673D-01  0.17414D-01  0.29433D-01
  0.28184D+01  0.45000D+00  0.39468D-02  0.39470D-02  0.39478D-02  0.39504D-02  0.39607D-02  0.39878D-02  0.40366D-02  0.41261D-02  0.42906D-02  0.45989D-02  0.51784D-02  0.61638D-02  0.72220D-02  0.74289D-02  0.78840D-02  0.94292D-02  0.12376D-01  0.17978D-01  0.29451D-01
  0.30200D+01  0.48000D+00  0.45257D-02  0.45259D-02  0.45267D-02  0.45293D-02  0.45403D-02  0.45689D-02  0.46206D-02  0.47146D-02  0.48879D-02  0.52128D-02  0.58162D-02  0.68707D-02  0.80770D-02  0.83761D-02  0.87364D-02  0.10259D-01  0.13191D-01  0.18683D-01  0.29695D-01
  0.32359D+01  0.51000D+00  0.51901D-02  0.51903D-02  0.51911D-02  0.51939D-02  0.52054D-02  0.52358D-02  0.52904D-02  0.53893D-02  0.55726D-02  0.59119D-02  0.65464D-02  0.76703D-02  0.90307D-02  0.94557D-02  0.97130D-02  0.11205D-01  0.14131D-01  0.19540D-01  0.30166D-01
  0.34674D+01  0.54000D+00  0.59530D-02  0.59531D-02  0.59540D-02  0.59569D-02  0.59690D-02  0.60013D-02  0.60588D-02  0.61635D-02  0.63564D-02  0.67127D-02  0.73823D-02  0.85628D-02  0.10104D-01  0.10674D-01  0.10833D-01  0.12285D-01  0.15211D-01  0.20559D-01  0.30868D-01
  0.37154D+01  0.57000D+00  0.68291D-02  0.68293D-02  0.68301D-02  0.68331D-02  0.68460D-02  0.68801D-02  0.69410D-02  0.70519D-02  0.72543D-02  0.76308D-02  0.83311D-02  0.95815D-02  0.11305D-01  0.12061D-01  0.12117D-01  0.13515D-01  0.16448D-01  0.21756D-01  0.31806D-01
  0.39811D+01  0.60000D+00  0.78357D-02  0.78359D-02  0.78366D-02  0.78397D-02  0.78534D-02  0.78896D-02  0.79542D-02  0.80706D-02  0.82850D-02  0.86820D-02  0.94154D-02  0.10745D-01  0.12626D-01  0.13637D-01  0.13590D-01  0.14917D-01  0.17860D-01  0.23149D-01  0.32994D-01
  0.42658D+01  0.63000D+00  0.89925D-02  0.89927D-02  0.89933D-02  0.89965D-02  0.90110D-02  0.90495D-02  0.91176D-02  0.92408D-02  0.94682D-02  0.98841D-02  0.10659D-01  0.12061D-01  0.14119D-01  0.15396D-01  0.15276D-01  0.16514D-01  0.19472D-01  0.24759D-01  0.34447D-01
  0.45709D+01  0.66000D+00  0.10322D-01  0.10322D-01  0.10323D-01  0.10326D-01  0.10342D-01  0.10383D-01  0.10455D-01  0.10585D-01  0.10824D-01  0.11264D-01  0.12083D-01  0.13554D-01  0.15813D-01  0.17372D-01  0.17207D-01  0.18333D-01  0.21308D-01  0.26609D-01  0.36185D-01
  0.48978D+01  0.69000D+00  0.11852D-01  0.11852D-01  0.11852D-01  0.11856D-01  0.11872D-01  0.11915D-01  0.11992D-01  0.12130D-01  0.12383D-01  0.12850D-01  0.13706D-01  0.15265D-01  0.17707D-01  0.19605D-01  0.19421D-01  0.20405D-01  0.23398D-01  0.28729D-01  0.38232D-01
  0.52481D+01  0.72000D+00  0.13611D-01  0.13612D-01  0.13612D-01  0.13615D-01  0.13633D-01  0.13679D-01  0.13761D-01  0.13906D-01  0.14175D-01  0.14667D-01  0.15571D-01  0.17227D-01  0.19836D-01  0.22124D-01  0.21944D-01  0.22765D-01  0.25776D-01  0.31151D-01  0.40617D-01
  0.56234D+01  0.75000D+00  0.15637D-01  0.15638D-01  0.15638D-01  0.15641D-01  0.15660D-01  0.15710D-01  0.15795D-01  0.15951D-01  0.16236D-01  0.16755D-01  0.17714D-01  0.19451D-01  0.22266D-01  0.24911D-01  0.24820D-01  0.25452D-01  0.28480D-01  0.33913D-01  0.43376D-01
  0.60256D+01  0.78000D+00  0.17971D-01  0.17971D-01  0.17972D-01  0.17975D-01  0.17995D-01  0.18048D-01  0.18140D-01  0.18305D-01  0.18606D-01  0.19157D-01  0.20172D-01  0.22004D-01  0.25043D-01  0.28062D-01  0.28104D-01  0.28511D-01  0.31554D-01  0.37057D-01  0.46548D-01
  0.64565D+01  0.81000D+00  0.20662D-01  0.20662D-01  0.20663D-01  0.20666D-01  0.20688D-01  0.20744D-01  0.20842D-01  0.21017D-01  0.21337D-01  0.21925D-01  0.22992D-01  0.24940D-01  0.28165D-01  0.31638D-01  0.31848D-01  0.31994D-01  0.35047D-01  0.40632D-01  0.50181D-01
  0.69183D+01  0.84000D+00  0.23767D-01  0.23767D-01  0.23768D-01  0.23771D-01  0.23795D-01  0.23855D-01  0.23959D-01  0.24145D-01  0.24487D-01  0.25108D-01  0.26242D-01  0.28310D-01  0.31740D-01  0.35658D-01  0.36083D-01  0.35960D-01  0.39014D-01  0.44695D-01  0.54329D-01
  0.74131D+01  0.87000D+00  0.27354D-01  0.27354D-01  0.27355D-01  0.27358D-01  0.27383D-01  0.27448D-01  0.27559D-01  0.27758D-01  0.28121D-01  0.28781D-01  0.29993D-01  0.32168D-01  0.35851D-01  0.40173D-01  0.40908D-01  0.40476D-01  0.43522D-01  0.49312D-01  0.59057D-01
  0.79433D+01  0.90000D+00  0.31503D-01  0.31503D-01  0.31503D-01  0.31507D-01  0.31533D-01  0.31603D-01  0.31721D-01  0.31934D-01  0.32320D-01  0.33027D-01  0.34309D-01  0.36623D-01  0.40566D-01  0.45337D-01  0.46418D-01  0.45624D-01  0.48645D-01  0.54558D-01  0.64443D-01
  0.85114D+01  0.93000D+00  0.36308D-01  0.36308D-01  0.36308D-01  0.36312D-01  0.36339D-01  0.36414D-01  0.36542D-01  0.36768D-01  0.37181D-01  0.37936D-01  0.39299D-01  0.41775D-01  0.45945D-01  0.51261D-01  0.52686D-01  0.51514D-01  0.54471D-01  0.60525D-01  0.70577D-01
  0.91201D+01  0.96000D+00  0.41882D-01  0.41882D-01  0.41882D-01  0.41886D-01  0.41913D-01  0.41996D-01  0.42132D-01  0.42374D-01  0.42818D-01  0.43621D-01  0.45083D-01  0.47715D-01  0.52171D-01  0.57960D-01  0.59812D-01  0.58227D-01  0.61105D-01  0.67320D-01  0.77573D-01
  0.97724D+01  0.99000D+00  0.48359D-01  0.48359D-01  0.48359D-01  0.48363D-01  0.48389D-01  0.48480D-01  0.48626D-01  0.48886D-01  0.49360D-01  0.50222D-01  0.51793D-01  0.54590D-01  0.59392D-01  0.65660D-01  0.68001D-01  0.65920D-01  0.68669D-01  0.75066D-01  0.85554D-01
  0.10471D+02  0.10200D+01  0.55900D-01  0.55900D-01  0.55900D-01  0.55903D-01  0.55929D-01  0.56028D-01  0.56186D-01  0.56465D-01  0.56973D-01  0.57905D-01  0.59578D-01  0.62587D-01  0.67720D-01  0.74581D-01  0.77444D-01  0.74846D-01  0.77317D-01  0.83924D-01  0.94689D-01
  0.11220D+02  0.10500D+01  0.64693D-01  0.64693D-01  0.64694D-01  0.64696D-01  0.64719D-01  0.64828D-01  0.65000D-01  0.65299D-01  0.65848D-01  0.66847D-01  0.68650D-01  0.71900D-01  0.77374D-01  0.84907D-01  0.88245D-01  0.84964D-01  0.87218D-01  0.94060D-01  0.10515D+00
  0.12023D+02  0.10800D+01  0.74958D-01  0.74958D-01  0.74959D-01  0.74961D-01  0.74982D-01  0.75100D-01  0.75287D-01  0.75610D-01  0.76202D-01  0.77277D-01  0.79233D-01  0.82709D-01  0.88628D-01  0.96750D-01  0.10071D+00  0.96690D-01  0.98548D-01  0.10563D+00  0.11711D+00
  0.12882D+02  0.11100D+01  0.86938D-01  0.86938D-01  0.86938D-01  0.86940D-01  0.86959D-01  0.87085D-01  0.87291D-01  0.87642D-01  0.88277D-01  0.89444D-01  0.91557D-01  0.95305D-01  0.10173D+00  0.11053D+00  0.11517D+00  0.11021D+00  0.11156D+00  0.11891D+00  0.13085D+00
  0.13804D+02  0.11400D+01  0.10092D+00  0.10092D+00  0.10092D+00  0.10093D+00  0.10094D+00  0.10108D+00  0.10130D+00  0.10168D+00  0.10237D+00  0.10364D+00  0.10592D+00  0.10999D+00  0.11689D+00  0.12655D+00  0.13187D+00  0.12608D+00  0.12640D+00  0.13398D+00  0.14649D+00
  0.14791D+02  0.11700D+01  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11719D+00  0.11733D+00  0.11758D+00  0.11799D+00  0.11874D+00  0.12011D+00  0.12258D+00  0.12700D+00  0.13443D+00  0.14493D+00  0.15092D+00  0.14358D+00  0.14334D+00  0.15109D+00  0.16437D+00
  0.15849D+02  0.12000D+01  0.13594D+00  0.13594D+00  0.13594D+00  0.13594D+00  0.13595D+00  0.13608D+00  0.13637D+00  0.13682D+00  0.13762D+00  0.13910D+00  0.14179D+00  0.14653D+00  0.15460D+00  0.16587D+00  0.17270D+00  0.16382D+00  0.16237D+00  0.17005D+00  0.18442D+00
  0.16982D+02  0.12300D+01  0.15739D+00  0.15738D+00  0.15737D+00  0.15738D+00  0.15739D+00  0.15751D+00  0.15783D+00  0.15832D+00  0.15919D+00  0.16078D+00  0.16366D+00  0.16878D+00  0.17747D+00  0.18956D+00  0.19719D+00  0.18651D+00  0.18350D+00  0.19106D+00  0.20682D+00
  0.18197D+02  0.12600D+01  0.18279D+00  0.18169D+00  0.18157D+00  0.18156D+00  0.18157D+00  0.18168D+00  0.18205D+00  0.18257D+00  0.18350D+00  0.18520D+00  0.18828D+00  0.19378D+00  0.20295D+00  0.21599D+00  0.22421D+00  0.21219D+00  0.20662D+00  0.21357D+00  0.23169D+00
  0.19498D+02  0.12900D+01  0.26523D+00  0.21472D+00  0.20900D+00  0.20842D+00  0.20836D+00  0.20845D+00  0.20885D+00  0.20941D+00  0.21040D+00  0.21219D+00  0.21545D+00  0.22124D+00  0.23091D+00  0.24454D+00  0.25329D+00  0.23810D+00  0.23138D+00  0.23741D+00  0.25896D+00
  0.20893D+02  0.13200D+01  0.11433D+01  0.42597D+00  0.26242D+00  0.24002D+00  0.23767D+00  0.23750D+00  0.23790D+00  0.23850D+00  0.23953D+00  0.24140D+00  0.24481D+00  0.25080D+00  0.26097D+00  0.27493D+00  0.28422D+00  0.26672D+00  0.25733D+00  0.26312D+00  0.28807D+00
  0.22387D+02  0.13500D+01  0.67396D+01  0.21464D+01  0.72489D+00  0.34246D+00  0.27652D+00  0.26910D+00  0.26877D+00  0.26932D+00  0.27038D+00  0.27230D+00  0.27576D+00  0.28191D+00  0.29217D+00  0.30640D+00  0.31577D+00  0.29677D+00  0.28384D+00  0.28851D+00  0.31872D+00
  0.23988D+02  0.13800D+01  0.36040D+02  0.11401D+02  0.36164D+01  0.11784D+01  0.46873D+00  0.32067D+00  0.30231D+00  0.30101D+00  0.30189D+00  0.30379D+00  0.30726D+00  0.31344D+00  0.32359D+00  0.33779D+00  0.34686D+00  0.32530D+00  0.31054D+00  0.31430D+00  0.35087D+00
  0.25704D+02  0.14100D+01  0.17243D+03  0.54527D+02  0.17246D+02  0.54626D+01  0.17557D+01  0.63779D+00  0.37331D+00  0.33608D+00  0.33311D+00  0.33457D+00  0.33794D+00  0.34389D+00  0.35375D+00  0.36733D+00  0.37591D+00  0.35347D+00  0.33536D+00  0.33764D+00  0.38182D+00
  0.27542D+02  0.14400D+01  0.74203D+03  0.23465D+03  0.74204D+02  0.23468D+02  0.74291D+01  0.23740D+01  0.82482D+00  0.43001D+00  0.36868D+00  0.36362D+00  0.36613D+00  0.37168D+00  0.38100D+00  0.39351D+00  0.40142D+00  0.37887D+00  0.35817D+00  0.36357D+00  0.41202D+00
  0.29512D+02  0.14700D+01  0.28817D+04  0.91127D+03  0.28817D+03  0.91128D+02  0.28820D+02  0.91209D+01  0.29074D+01  0.98942D+00  0.48143D+00  0.39750D+00  0.39077D+00  0.39493D+00  0.40320D+00  0.41450D+00  0.42134D+00  0.40002D+00  0.37733D+00  0.38233D+00  0.43861D+00
  0.31623D+02  0.15000D+01  0.10189D+05  0.32222D+04  0.10189D+04  0.32222D+03  0.10189D+03  0.32224D+02  0.10198D+02  0.32477D+01  0.10971D+01  0.51908D+00  0.42141D+00  0.41445D+00  0.42062D+00  0.43036D+00  0.43601D+00  0.41606D+00  0.39330D+00  0.39745D+00  0.46304D+00
  0.33884D+02  0.15300D+01  0.32872D+05  0.10395D+05  0.32872D+04  0.10395D+04  0.32872D+03  0.10395D+03  0.32875D+02  0.10404D+02  0.33142D+01  0.11216D+01  0.53478D+00  0.43716D+00  0.43177D+00  0.43883D+00  0.44338D+00  0.42563D+00  0.40300D+00  0.40537D+00  0.47840D+00
  0.36308D+02  0.15600D+01  0.98068D+05  0.31012D+05  0.98068D+04  0.31012D+04  0.98068D+03  0.31012D+03  0.98069D+02  0.31015D+02  0.98165D+01  0.31313D+01  0.10716D+01  0.53248D+00  0.44746D+00  0.44395D+00  0.44650D+00  0.43088D+00  0.40945D+00  0.41414D+00  0.48818D+00
  0.38905D+02  0.15900D+01  0.27185D+06  0.85967D+05  0.27185D+05  0.85967D+04  0.27185D+04  0.85967D+03  0.27185D+03  0.85968D+02  0.27189D+02  0.86082D+01  0.27539D+01  0.96504D+00  0.51668D+00  0.45139D+00  0.44621D+00  0.43243D+00  0.41336D+00  0.41640D+00  0.49092D+00
  0.41687D+02  0.16200D+01  0.70407D+06  0.22265D+06  0.70407D+05  0.22265D+05  0.70407D+04  0.22265D+04  0.70407D+03  0.22265D+03  0.70409D+02  0.22270D+02  0.70551D+01  0.22701D+01  0.83024D+00  0.49366D+00  0.44663D+00  0.43072D+00  0.41345D+00  0.41486D+00  0.48778D+00
  0.44668D+02  0.16500D+01  0.17158D+07  0.54258D+06  0.17158D+06  0.54258D+05  0.17158D+05  0.54258D+04  0.17158D+04  0.54258D+03  0.17158D+03  0.54261D+02  0.17165D+02  0.54444D+01  0.17713D+01  0.69676D+00  0.46819D+00  0.42923D+00  0.41195D+00  0.40733D+00  0.50819D+00
  0.47863D+02  0.16800D+01  0.39422D+07  0.12466D+07  0.39422D+06  0.12466D+06  0.39422D+05  0.12466D+05  0.39422D+04  0.12466D+04  0.39422D+03  0.12467D+03  0.39426D+02  0.12475D+02  0.39670D+01  0.13193D+01  0.58202D+00  0.43724D+00  0.40911D+00  0.40198D+00  0.49118D+00
  0.51286D+02  0.17100D+01  0.86087D+07  0.27223D+07  0.86087D+06  0.27223D+06  0.86087D+05  0.27223D+05  0.86087D+04  0.27223D+04  0.86087D+03  0.27223D+03  0.86091D+02  0.27229D+02  0.86212D+01  0.27560D+01  0.95781D+00  0.49363D+00  0.41223D+00  0.39761D+00  0.47393D+00
  0.54954D+02  0.17400D+01  0.17964D+08  0.56808D+07  0.17964D+07  0.56808D+06  0.17964D+06  0.56808D+05  0.17964D+05  0.56808D+04  0.17964D+04  0.56808D+03  0.17965D+03  0.56813D+02  0.17972D+02  0.56980D+01  0.18438D+01  0.69930D+00  0.43950D+00  0.39545D+00  0.46091D+00
  0.58884D+02  0.17700D+01  0.36628D+08  0.11583D+08  0.36628D+07  0.11583D+07  0.36628D+06  0.11583D+06  0.36628D+05  0.11583D+05  0.36628D+04  0.11583D+04  0.36629D+03  0.11583D+03  0.36635D+02  0.11594D+02  0.36880D+01  0.12287D+01  0.54509D+00  0.41153D+00  0.44945D+00
  0.63096D+02  0.18000D+01  0.72722D+08  0.22997D+08  0.72722D+07  0.22997D+07  0.72722D+06  0.22997D+06  0.72722D+05  0.22997D+05  0.72722D+04  0.22997D+04  0.72723D+03  0.22998D+03  0.72730D+02  0.23006D+02  0.72878D+01  0.23380D+01  0.83440D+00  0.46266D+00  0.44707D+00
  0.67608D+02  0.18300D+01  0.14116D+09  0.44637D+08  0.14116D+08  0.44637D+07  0.14116D+07  0.44637D+06  0.14116D+06  0.44637D+05  0.14116D+05  0.44638D+04  0.14116D+04  0.44638D+03  0.14117D+03  0.44647D+02  0.14128D+02  0.44867D+01  0.14727D+01  0.60878D+00  0.48190D+00
  0.72444D+02  0.18600D+01  0.27297D+09  0.86321D+08  0.27297D+08  0.86321D+07  0.27297D+07  0.86321D+06  0.27297D+06  0.86321D+05  0.27297D+05  0.86321D+04  0.27297D+04  0.86322D+03  0.27298D+03  0.86334D+02  0.27310D+02  0.87187D+01  0.27890D+01  0.98859D+00  0.57080D+00
  0.77625D+02  0.18900D+01  0.55722D+09  0.17621D+09  0.55722D+08  0.17621D+08  0.55722D+07  0.17621D+07  0.55722D+06  0.17621D+06  0.55722D+05  0.17621D+05  0.55722D+04  0.17621D+04  0.55724D+03  0.17623D+03  0.55740D+02  0.17638D+02  0.55993D+01  0.18556D+01  0.77797D+00
  0.83176D+02  0.19200D+01  0.10840D+10  0.34279D+09  0.10840D+09  0.34279D+08  0.10840D+08  0.34279D+07  0.10840D+07  0.34279D+06  0.10840D+06  0.34279D+05  0.10840D+05  0.34279D+04  0.10840D+04  0.34282D+03  0.10843D+03  0.34301D+02  0.10863D+02  0.34755D+01  0.12477D+01
  0.89125D+02  0.19500D+01  0.18540D+10  0.58628D+09  0.18540D+09  0.58628D+08  0.18540D+08  0.58628D+07  0.18540D+07  0.58628D+06  0.18540D+06  0.58628D+05  0.18540D+05  0.58628D+04  0.18540D+04  0.58631D+03  0.18543D+03  0.58653D+02  0.18561D+02  0.58912D+01  0.19240D+01
  0.95499D+02  0.19800D+01  0.27372D+10  0.86559D+09  0.27372D+09  0.86559D+08  0.27372D+08  0.86559D+07  0.27372D+07  0.86559D+06  0.27372D+06  0.86559D+05  0.27372D+05  0.86559D+04  0.27373D+04  0.86562D+03  0.27375D+03  0.86582D+02  0.27390D+02  0.86759D+01  0.27781D+01
  0.10233D+03  0.20100D+01  0.39927D+10  0.12626D+10  0.39927D+09  0.12626D+09  0.39927D+08  0.12626D+08  0.39927D+07  0.12626D+07  0.39927D+06  0.12626D+06  0.39927D+05  0.12626D+05  0.39927D+04  0.12626D+04  0.39929D+03  0.12628D+03  0.39942D+02  0.12641D+02  0.40171D+01
  0.10965D+03  0.20400D+01  0.57364D+10  0.18140D+10  0.57364D+09  0.18140D+09  0.57364D+08  0.18140D+08  0.57364D+07  0.18140D+07  0.57364D+06  0.18140D+06  0.57364D+05  0.18140D+05  0.57364D+04  0.18140D+04  0.57366D+03  0.18142D+03  0.57378D+02  0.18152D+02  0.57522D+01
  0.11749D+03  0.20700D+01  0.81188D+10  0.25674D+10  0.81188D+09  0.25674D+09  0.81188D+08  0.25674D+08  0.81188D+07  0.25674D+07  0.81188D+06  0.25674D+06  0.81189D+05  0.25674D+05  0.81189D+04  0.25674D+04  0.81190D+03  0.25676D+03  0.81201D+02  0.25684D+02  0.81299D+01
  0.12589D+03  0.21000D+01  0.11338D+11  0.35854D+10  0.11338D+10  0.35854D+09  0.11338D+09  0.35854D+08  0.11338D+08  0.35854D+07  0.11338D+07  0.35854D+06  0.11338D+06  0.35854D+05  0.11338D+05  0.35854D+04  0.11338D+04  0.35856D+03  0.11339D+03  0.35863D+02  0.11346D+02
  0.13490D+03  0.21300D+01  0.15637D+11  0.49447D+10  0.15637D+10  0.49447D+09  0.15637D+09  0.49447D+08  0.15637D+08  0.49447D+07  0.15637D+07  0.49447D+06  0.15637D+06  0.49447D+05  0.15637D+05  0.49447D+04  0.15637D+04  0.49448D+03  0.15638D+03  0.49455D+02  0.15643D+02
  0.14454D+03  0.21600D+01  0.21327D+11  0.67442D+10  0.21327D+10  0.67442D+09  0.21327D+09  0.67442D+08  0.21327D+08  0.67442D+07  0.21327D+07  0.67442D+06  0.21327D+06  0.67442D+05  0.21327D+05  0.67442D+04  0.21327D+04  0.67443D+03  0.21328D+03  0.67449D+02  0.21333D+02
  0.15488D+03  0.21900D+01  0.28807D+11  0.91096D+10  0.28807D+10  0.91096D+09  0.28807D+09  0.91096D+08  0.28807D+08  0.91096D+07  0.28807D+07  0.91096D+06  0.28807D+06  0.91096D+05  0.28807D+05  0.91096D+04  0.28807D+04  0.91097D+03  0.28808D+03  0.91102D+02  0.28812D+02
  0.16596D+03  0.22200D+01  0.38511D+11  0.12178D+11  0.38511D+10  0.12178D+10  0.38511D+09  0.12178D+09  0.38511D+08  0.12178D+08  0.38511D+07  0.12178D+07  0.38511D+06  0.12178D+06  0.38511D+05  0.12178D+05  0.38511D+04  0.12178D+04  0.38512D+03  0.12179D+03  0.38515D+02
  0.17783D+03  0.22500D+01  0.50966D+11  0.16117D+11  0.50966D+10  0.16117D+10  0.50966D+09  0.16117D+09  0.50966D+08  0.16117D+08  0.50966D+07  0.16117D+07  0.50966D+06  0.16117D+06  0.50966D+05  0.16117D+05  0.50966D+04  0.16117D+04  0.50967D+03  0.16117D+03  0.50970D+02
  0.19055D+03  0.22800D+01  0.66856D+11  0.21142D+11  0.66856D+10  0.21142D+10  0.66856D+09  0.21142D+09  0.66856D+08  0.21142D+08  0.66856D+07  0.21142D+07  0.66856D+06  0.21142D+06  0.66856D+05  0.21142D+05  0.66857D+04  0.21142D+04  0.66857D+03  0.21142D+03  0.66860D+02
  0.20417D+03  0.23100D+01  0.86978D+11  0.27505D+11  0.86978D+10  0.27505D+10  0.86978D+09  0.27505D+09  0.86978D+08  0.27505D+08  0.86978D+07  0.27505D+07  0.86978D+06  0.27505D+06  0.86978D+05  0.27505D+05  0.86978D+04  0.27505D+04  0.86979D+03  0.27505D+03  0.86982D+02
  0.21878D+03  0.23400D+01  0.11220D+12  0.35481D+11  0.11220D+11  0.35481D+10  0.11220D+10  0.35481D+09  0.11220D+09  0.35481D+08  0.11220D+08  0.35481D+07  0.11220D+07  0.35481D+06  0.11220D+06  0.35481D+05  0.11220D+05  0.35481D+04  0.11220D+04  0.35481D+03  0.11220D+03
  0.23442D+03  0.23700D+01  0.14362D+12  0.45416D+11  0.14362D+11  0.45416D+10  0.14362D+10  0.45416D+09  0.14362D+09  0.45416D+08  0.14362D+08  0.45416D+07  0.14362D+07  0.45416D+06  0.14362D+06  0.45416D+05  0.14362D+05  0.45416D+04  0.14362D+04  0.45417D+03  0.14362D+03
  0.25119D+03  0.24000D+01  0.18253D+12  0.57720D+11  0.18253D+11  0.57720D+10  0.18253D+10  0.57720D+09  0.18253D+09  0.57720D+08  0.18253D+08  0.57720D+07  0.18253D+07  0.57720D+06  0.18253D+06  0.57720D+05  0.18253D+05  0.57720D+04  0.18253D+04  0.57721D+03  0.18253D+03
  0.26915D+03  0.24300D+01  0.23028D+12  0.72821D+11  0.23028D+11  0.72821D+10  0.23028D+10  0.72821D+09  0.23028D+09  0.72821D+08  0.23028D+08  0.72821D+07  0.23028D+07  0.72821D+06  0.23028D+06  0.72821D+05  0.23028D+05  0.72821D+04  0.23028D+04  0.72821D+03  0.23028D+03
  0.28840D+03  0.24600D+01  0.28860D+12  0.91264D+11  0.28860D+11  0.91264D+10  0.28860D+10  0.91264D+09  0.28860D+09  0.91264D+08  0.28860D+08  0.91264D+07  0.28860D+07  0.91264D+06  0.28860D+06  0.91264D+05  0.28860D+05  0.91264D+04  0.28860D+04  0.91264D+03  0.28860D+03
  0.30903D+03  0.24900D+01  0.35927D+12  0.11361D+12  0.35927D+11  0.11361D+11  0.35927D+10  0.11361D+10  0.35927D+09  0.11361D+09  0.35927D+08  0.11361D+08  0.35927D+07  0.11361D+07  0.35927D+06  0.11361D+06  0.35927D+05  0.11361D+05  0.35927D+04  0.11361D+04  0.35928D+03
  0.33113D+03  0.25200D+01  0.44410D+12  0.14044D+12  0.44410D+11  0.14044D+11  0.44410D+10  0.14044D+10  0.44410D+09  0.14044D+09  0.44410D+08  0.14044D+08  0.44410D+07  0.14044D+07  0.44410D+06  0.14044D+06  0.44410D+05  0.14044D+05  0.44410D+04  0.14044D+04  0.44410D+03


==> ross1/ross1_b1325.dat <==
  0.10000D+01  0.00000D+00  0.18755D-03  0.18761D-03  0.18779D-03  0.18828D-03  0.18930D-03  0.19147D-03  0.19619D-03  0.20601D-03  0.22482D-03  0.26221D-03  0.34105D-03  0.49318D-03  0.64798D-03  0.78688D-03  0.11669D-02  0.20853D-02  0.43696D-02  0.10588D-01  0.28861D-01
  0.10715D+01  0.30000D-01  0.21434D-03  0.21439D-03  0.21457D-03  0.21507D-03  0.21609D-03  0.21831D-03  0.22321D-03  0.23347D-03  0.25300D-03  0.29152D-03  0.37219D-03  0.52929D-03  0.70146D-03  0.83671D-03  0.11945D-02  0.20606D-02  0.41691D-02  0.97874D-02  0.26041D-01
  0.11482D+01  0.60000D-01  0.24501D-03  0.24506D-03  0.24523D-03  0.24574D-03  0.24677D-03  0.24904D-03  0.25412D-03  0.26483D-03  0.28515D-03  0.32500D-03  0.40743D-03  0.56898D-03  0.76142D-03  0.89581D-03  0.12318D-02  0.20521D-02  0.40086D-02  0.91063D-02  0.23602D-01
  0.12303D+01  0.90000D-01  0.28014D-03  0.28019D-03  0.28037D-03  0.28086D-03  0.28190D-03  0.28422D-03  0.28949D-03  0.30069D-03  0.32188D-03  0.36311D-03  0.44720D-03  0.61434D-03  0.82798D-03  0.96461D-03  0.12795D-02  0.20594D-02  0.38844D-02  0.85312D-02  0.21498D-01
  0.13183D+01  0.12000D+00  0.32036D-03  0.32041D-03  0.32058D-03  0.32108D-03  0.32212D-03  0.32449D-03  0.32997D-03  0.34169D-03  0.36382D-03  0.40638D-03  0.49282D-03  0.66588D-03  0.89820D-03  0.10449D-02  0.13386D-02  0.20824D-02  0.37937D-02  0.80504D-02  0.19690D-01
  0.14125D+01  0.15000D+00  0.36643D-03  0.36648D-03  0.36664D-03  0.36715D-03  0.36820D-03  0.37061D-03  0.37630D-03  0.38858D-03  0.41162D-03  0.45582D-03  0.54500D-03  0.72198D-03  0.97622D-03  0.11381D-02  0.14102D-02  0.21214D-02  0.37345D-02  0.76537D-02  0.18142D-01
  0.15136D+01  0.18000D+00  0.41920D-03  0.41924D-03  0.41941D-03  0.41991D-03  0.42096D-03  0.42343D-03  0.42934D-03  0.44218D-03  0.46627D-03  0.51231D-03  0.60367D-03  0.78605D-03  0.10633D-02  0.12437D-02  0.14957D-02  0.21766D-02  0.37049D-02  0.73326D-02  0.16824D-01
  0.16218D+01  0.21000D+00  0.47964D-03  0.47968D-03  0.47984D-03  0.48034D-03  0.48140D-03  0.48391D-03  0.49005D-03  0.50351D-03  0.52875D-03  0.57645D-03  0.67068D-03  0.85936D-03  0.11567D-02  0.13637D-02  0.15971D-02  0.22491D-02  0.37041D-02  0.70801D-02  0.15709D-01
  0.17378D+01  0.24000D+00  0.54887D-03  0.54891D-03  0.54905D-03  0.54957D-03  0.55063D-03  0.55318D-03  0.55957D-03  0.57370D-03  0.60004D-03  0.64967D-03  0.74729D-03  0.94157D-03  0.12584D-02  0.15003D-02  0.17161D-02  0.23397D-02  0.37314D-02  0.68903D-02  0.14773D-01
  0.18621D+01  0.27000D+00  0.62817D-03  0.62821D-03  0.62834D-03  0.62888D-03  0.62992D-03  0.63252D-03  0.63916D-03  0.65397D-03  0.68152D-03  0.73334D-03  0.83437D-03  0.10338D-02  0.13725D-02  0.16544D-02  0.18551D-02  0.24500D-02  0.37868D-02  0.67588D-02  0.13997D-01
  0.19953D+01  0.30000D+00  0.71900D-03  0.71904D-03  0.71917D-03  0.71970D-03  0.72076D-03  0.72339D-03  0.73030D-03  0.74583D-03  0.77472D-03  0.82882D-03  0.93305D-03  0.11395D-02  0.15001D-02  0.18230D-02  0.20171D-02  0.25819D-02  0.38709D-02  0.66820D-02  0.13364D-01
  0.21380D+01  0.33000D+00  0.82306D-03  0.82310D-03  0.82322D-03  0.82375D-03  0.82481D-03  0.82748D-03  0.83466D-03  0.85098D-03  0.88129D-03  0.93754D-03  0.10459D-02  0.12601D-02  0.16374D-02  0.20123D-02  0.22057D-02  0.27376D-02  0.39845D-02  0.66576D-02  0.12860D-01
  0.22909D+01  0.36000D+00  0.94226D-03  0.94229D-03  0.94241D-03  0.94295D-03  0.94400D-03  0.94671D-03  0.95418D-03  0.97134D-03  0.10030D-02  0.10619D-02  0.11748D-02  0.13949D-02  0.17923D-02  0.22247D-02  0.24223D-02  0.29200D-02  0.41292D-02  0.66840D-02  0.12473D-01
  0.24547D+01  0.39000D+00  0.10788D-02  0.10788D-02  0.10790D-02  0.10795D-02  0.10805D-02  0.10833D-02  0.10911D-02  0.11091D-02  0.11423D-02  0.12040D-02  0.13209D-02  0.15487D-02  0.19680D-02  0.24548D-02  0.26722D-02  0.31324D-02  0.43069D-02  0.67608D-02  0.12194D-01
  0.26303D+01  0.42000D+00  0.12352D-02  0.12353D-02  0.12354D-02  0.12359D-02  0.12370D-02  0.12397D-02  0.12478D-02  0.12667D-02  0.13017D-02  0.13660D-02  0.14877D-02  0.17246D-02  0.21627D-02  0.27078D-02  0.29602D-02  0.33788D-02  0.45203D-02  0.68883D-02  0.12017D-01
  0.28184D+01  0.45000D+00  0.14144D-02  0.14145D-02  0.14146D-02  0.14151D-02  0.14161D-02  0.14190D-02  0.14274D-02  0.14473D-02  0.14839D-02  0.15511D-02  0.16783D-02  0.19240D-02  0.23798D-02  0.29902D-02  0.32882D-02  0.36643D-02  0.47727D-02  0.70678D-02  0.11934D-01
  0.30200D+01  0.48000D+00  0.16197D-02  0.16197D-02  0.16198D-02  0.16203D-02  0.16214D-02  0.16243D-02  0.16330D-02  0.16539D-02  0.16923D-02  0.17629D-02  0.18957D-02  0.21495D-02  0.26271D-02  0.33036D-02  0.36590D-02  0.39945D-02  0.50678D-02  0.73013D-02  0.11944D-01
  0.32359D+01  0.51000D+00  0.18549D-02  0.18549D-02  0.18550D-02  0.18554D-02  0.18566D-02  0.18595D-02  0.18686D-02  0.18906D-02  0.19309D-02  0.20050D-02  0.21429D-02  0.24074D-02  0.29082D-02  0.36406D-02  0.40811D-02  0.43754D-02  0.54106D-02  0.75919D-02  0.12045D-01
  0.34674D+01  0.54000D+00  0.21243D-02  0.21243D-02  0.21244D-02  0.21248D-02  0.21260D-02  0.21289D-02  0.21384D-02  0.21615D-02  0.22040D-02  0.22813D-02  0.24257D-02  0.27020D-02  0.32203D-02  0.40184D-02  0.45602D-02  0.48149D-02  0.58064D-02  0.79436D-02  0.12236D-01
  0.37154D+01  0.57000D+00  0.24330D-02  0.24330D-02  0.24331D-02  0.24334D-02  0.24346D-02  0.24376D-02  0.24475D-02  0.24719D-02  0.25163D-02  0.25975D-02  0.27491D-02  0.30352D-02  0.35760D-02  0.44431D-02  0.50887D-02  0.53223D-02  0.62620D-02  0.83613D-02  0.12518D-01
  0.39811D+01  0.60000D+00  0.27866D-02  0.27866D-02  0.27867D-02  0.27870D-02  0.27882D-02  0.27912D-02  0.28016D-02  0.28272D-02  0.28740D-02  0.29592D-02  0.31172D-02  0.34169D-02  0.39798D-02  0.49095D-02  0.56831D-02  0.59066D-02  0.67850D-02  0.88512D-02  0.12896D-01
  0.42658D+01  0.63000D+00  0.31918D-02  0.31918D-02  0.31919D-02  0.31922D-02  0.31934D-02  0.31964D-02  0.32072D-02  0.32342D-02  0.32834D-02  0.33728D-02  0.35390D-02  0.38497D-02  0.44388D-02  0.54314D-02  0.63442D-02  0.65766D-02  0.73846D-02  0.94205D-02  0.13373D-01
  0.45709D+01  0.66000D+00  0.36560D-02  0.36560D-02  0.36561D-02  0.36564D-02  0.36575D-02  0.36607D-02  0.36720D-02  0.37005D-02  0.37520D-02  0.38463D-02  0.40197D-02  0.43446D-02  0.49620D-02  0.60100D-02  0.70862D-02  0.73444D-02  0.80713D-02  0.10078D-01  0.13955D-01
  0.48978D+01  0.69000D+00  0.41879D-02  0.41880D-02  0.41880D-02  0.41883D-02  0.41894D-02  0.41927D-02  0.42045D-02  0.42345D-02  0.42888D-02  0.43879D-02  0.45694D-02  0.49105D-02  0.55504D-02  0.66659D-02  0.79038D-02  0.82251D-02  0.88574D-02  0.10833D-01  0.14652D-01
  0.52481D+01  0.72000D+00  0.47975D-02  0.47976D-02  0.47976D-02  0.47979D-02  0.47990D-02  0.48024D-02  0.48148D-02  0.48464D-02  0.49038D-02  0.50074D-02  0.51985D-02  0.55546D-02  0.62222D-02  0.74100D-02  0.88016D-02  0.92324D-02  0.97570D-02  0.11699D-01  0.15472D-01
  0.56234D+01  0.75000D+00  0.54963D-02  0.54963D-02  0.54964D-02  0.54966D-02  0.54977D-02  0.55012D-02  0.55142D-02  0.55478D-02  0.56079D-02  0.57171D-02  0.59183D-02  0.62895D-02  0.69901D-02  0.82359D-02  0.98079D-02  0.10368D-01  0.10787D-01  0.12688D-01  0.16428D-01
  0.60256D+01  0.78000D+00  0.62973D-02  0.62974D-02  0.62974D-02  0.62977D-02  0.62988D-02  0.63025D-02  0.63161D-02  0.63515D-02  0.64149D-02  0.65302D-02  0.67404D-02  0.71306D-02  0.78636D-02  0.91719D-02  0.10937D-01  0.11658D-01  0.11965D-01  0.13816D-01  0.17533D-01
  0.64565D+01  0.81000D+00  0.72161D-02  0.72161D-02  0.72161D-02  0.72164D-02  0.72175D-02  0.72213D-02  0.72357D-02  0.72730D-02  0.73399D-02  0.74609D-02  0.76821D-02  0.80931D-02  0.88549D-02  0.10239D-01  0.12171D-01  0.13123D-01  0.13313D-01  0.15101D-01  0.18804D-01
  0.69183D+01  0.84000D+00  0.82700D-02  0.82700D-02  0.82701D-02  0.82703D-02  0.82713D-02  0.82752D-02  0.82903D-02  0.83298D-02  0.84004D-02  0.85276D-02  0.87613D-02  0.91902D-02  0.99896D-02  0.11450D-01  0.13552D-01  0.14766D-01  0.14854D-01  0.16563D-01  0.20260D-01
  0.74131D+01  0.87000D+00  0.94793D-02  0.94793D-02  0.94793D-02  0.94796D-02  0.94805D-02  0.94844D-02  0.95004D-02  0.95422D-02  0.96163D-02  0.97508D-02  0.99964D-02  0.10447D-01  0.11289D-01  0.12811D-01  0.15111D-01  0.16598D-01  0.16615D-01  0.18227D-01  0.21923D-01
  0.79433D+01  0.90000D+00  0.10867D-01  0.10867D-01  0.10867D-01  0.10868D-01  0.10868D-01  0.10872D-01  0.10889D-01  0.10933D-01  0.11012D-01  0.11154D-01  0.11411D-01  0.11887D-01  0.12766D-01  0.14367D-01  0.16865D-01  0.18663D-01  0.18629D-01  0.20118D-01  0.23818D-01
  0.85114D+01  0.93000D+00  0.12461D-01  0.12461D-01  0.12461D-01  0.12461D-01  0.12462D-01  0.12466D-01  0.12484D-01  0.12531D-01  0.12613D-01  0.12763D-01  0.13035D-01  0.13536D-01  0.14456D-01  0.16148D-01  0.18807D-01  0.20993D-01  0.20920D-01  0.22267D-01  0.25975D-01
  0.91201D+01  0.96000D+00  0.14292D-01  0.14292D-01  0.14292D-01  0.14292D-01  0.14292D-01  0.14296D-01  0.14315D-01  0.14365D-01  0.14452D-01  0.14610D-01  0.14899D-01  0.15423D-01  0.16393D-01  0.18169D-01  0.21016D-01  0.23564D-01  0.23529D-01  0.24708D-01  0.28426D-01
  0.97724D+01  0.99000D+00  0.16395D-01  0.16395D-01  0.16396D-01  0.16396D-01  0.16396D-01  0.16400D-01  0.16421D-01  0.16473D-01  0.16566D-01  0.16733D-01  0.17036D-01  0.17590D-01  0.18615D-01  0.20470D-01  0.23534D-01  0.26447D-01  0.26500D-01  0.27478D-01  0.31208D-01
  0.10471D+02  0.10200D+01  0.18815D-01  0.18815D-01  0.18815D-01  0.18815D-01  0.18816D-01  0.18820D-01  0.18842D-01  0.18898D-01  0.18996D-01  0.19172D-01  0.19492D-01  0.20080D-01  0.21152D-01  0.23111D-01  0.26369D-01  0.29705D-01  0.29879D-01  0.30623D-01  0.34364D-01
  0.11220D+02  0.10500D+01  0.21600D-01  0.21600D-01  0.21600D-01  0.21601D-01  0.21601D-01  0.21605D-01  0.21628D-01  0.21688D-01  0.21792D-01  0.21978D-01  0.22318D-01  0.22938D-01  0.24069D-01  0.26143D-01  0.29579D-01  0.33375D-01  0.33695D-01  0.34191D-01  0.37942D-01
  0.12023D+02  0.10800D+01  0.24809D-01  0.24809D-01  0.24809D-01  0.24809D-01  0.24810D-01  0.24814D-01  0.24839D-01  0.24903D-01  0.25012D-01  0.25210D-01  0.25572D-01  0.26225D-01  0.27425D-01  0.29598D-01  0.33262D-01  0.37452D-01  0.38033D-01  0.38241D-01  0.42000D-01
  0.12882D+02  0.11100D+01  0.28511D-01  0.28511D-01  0.28511D-01  0.28511D-01  0.28512D-01  0.28516D-01  0.28542D-01  0.28610D-01  0.28727D-01  0.28938D-01  0.29319D-01  0.30014D-01  0.31283D-01  0.33572D-01  0.37489D-01  0.42093D-01  0.42973D-01  0.42837D-01  0.46602D-01
  0.13804D+02  0.11400D+01  0.32787D-01  0.32787D-01  0.32787D-01  0.32788D-01  0.32788D-01  0.32793D-01  0.32820D-01  0.32893D-01  0.33018D-01  0.33241D-01  0.33646D-01  0.34388D-01  0.35724D-01  0.38157D-01  0.42286D-01  0.47399D-01  0.48574D-01  0.48060D-01  0.51828D-01
  0.14791D+02  0.11700D+01  0.37737D-01  0.37737D-01  0.37737D-01  0.37737D-01  0.37738D-01  0.37742D-01  0.37771D-01  0.37849D-01  0.37982D-01  0.38219D-01  0.38653D-01  0.39436D-01  0.40860D-01  0.43445D-01  0.47814D-01  0.53405D-01  0.54936D-01  0.54005D-01  0.57772D-01
  0.15849D+02  0.12000D+01  0.43475D-01  0.43475D-01  0.43475D-01  0.43475D-01  0.43476D-01  0.43480D-01  0.43509D-01  0.43594D-01  0.43736D-01  0.43989D-01  0.44451D-01  0.45286D-01  0.46810D-01  0.49535D-01  0.54211D-01  0.60248D-01  0.62228D-01  0.60784D-01  0.64550D-01
  0.16982D+02  0.12300D+01  0.50162D-01  0.50146D-01  0.50144D-01  0.50144D-01  0.50145D-01  0.50148D-01  0.50177D-01  0.50270D-01  0.50421D-01  0.50692D-01  0.51184D-01  0.52081D-01  0.53700D-01  0.56607D-01  0.61609D-01  0.68162D-01  0.70623D-01  0.68535D-01  0.72299D-01
  0.18197D+02  0.12600D+01  0.59123D-01  0.58033D-01  0.57923D-01  0.57912D-01  0.57912D-01  0.57915D-01  0.57942D-01  0.58043D-01  0.58207D-01  0.58495D-01  0.59024D-01  0.59986D-01  0.61715D-01  0.64839D-01  0.70137D-01  0.77334D-01  0.80214D-01  0.77428D-01  0.81187D-01
  0.19498D+02  0.12900D+01  0.11457D+00  0.73140D-01  0.67614D-01  0.67036D-01  0.66979D-01  0.66976D-01  0.67000D-01  0.67111D-01  0.67287D-01  0.67597D-01  0.68167D-01  0.69195D-01  0.71060D-01  0.74400D-01  0.80080D-01  0.87840D-01  0.91292D-01  0.87652D-01  0.91402D-01
  0.20893D+02  0.13200D+01  0.64563D+00  0.21704D+00  0.10062D+00  0.80157D-01  0.77815D-01  0.77580D-01  0.77578D-01  0.77696D-01  0.77887D-01  0.78221D-01  0.78831D-01  0.79942D-01  0.81958D-01  0.85530D-01  0.91676D-01  0.10004D+00  0.10415D+00  0.99408D-01  0.10312D+00
  0.22387D+02  0.13500D+01  0.39389D+01  0.12486D+01  0.40396D+00  0.15361D+00  0.98147D-01  0.90756D-01  0.90004D-01  0.90055D-01  0.90256D-01  0.90615D-01  0.91271D-01  0.92477D-01  0.94638D-01  0.98504D-01  0.10510D+00  0.11423D+00  0.11901D+00  0.11295D+00  0.11657D+00
  0.23988D+02  0.13800D+01  0.21717D+02  0.68682D+01  0.21742D+01  0.69466D+00  0.24094D+00  0.12487D+00  0.10653D+00  0.10466D+00  0.10468D+00  0.10505D+00  0.10576D+00  0.10706D+00  0.10940D+00  0.11359D+00  0.12066D+00  0.13063D+00  0.13600D+00  0.12849D+00  0.13193D+00
  0.25704D+02  0.14100D+01  0.10819D+03  0.34213D+02  0.10820D+02  0.34234D+01  0.10887D+01  0.36291D+00  0.16230D+00  0.12583D+00  0.12181D+00  0.12179D+00  0.12251D+00  0.12391D+00  0.12645D+00  0.13094D+00  0.13859D+00  0.14930D+00  0.15547D+00  0.14621D+00  0.14929D+00
  0.27542D+02  0.14400D+01  0.49012D+03  0.15499D+03  0.49012D+02  0.15500D+02  0.49032D+01  0.15563D+01  0.50983D+00  0.20907D+00  0.14876D+00  0.14172D+00  0.14176D+00  0.14319D+00  0.14591D+00  0.15074D+00  0.15900D+00  0.17047D+00  0.17752D+00  0.16616D+00  0.16853D+00
  0.29512D+02  0.14700D+01  0.20285D+04  0.64146D+03  0.20285D+03  0.64147D+02  0.20286D+02  0.64167D+01  0.20350D+01  0.66169D+00  0.25978D+00  0.17474D+00  0.16459D+00  0.16505D+00  0.16784D+00  0.17301D+00  0.18174D+00  0.19409D+00  0.20170D+00  0.18825D+00  0.18949D+00
  0.31623D+02  0.15000D+01  0.77018D+04  0.24355D+04  0.77018D+03  0.24355D+03  0.77018D+02  0.24356D+02  0.77041D+01  0.24428D+01  0.79258D+00  0.30706D+00  0.20270D+00  0.19057D+00  0.19220D+00  0.19754D+00  0.20668D+00  0.21966D+00  0.22777D+00  0.21231D+00  0.21182D+00
  0.33884D+02  0.15300D+01  0.26930D+05  0.85159D+04  0.26930D+04  0.85159D+03  0.26930D+03  0.85160D+02  0.26931D+02  0.85188D+01  0.27016D+01  0.87817D+00  0.34413D+00  0.23146D+00  0.21978D+00  0.22386D+00  0.23324D+00  0.24653D+00  0.25505D+00  0.23763D+00  0.23462D+00
  0.36308D+02  0.15600D+01  0.87128D+05  0.27552D+05  0.87128D+04  0.27552D+04  0.87128D+03  0.27552D+03  0.87129D+02  0.27554D+02  0.87166D+01  0.27663D+01  0.90497D+00  0.36807D+00  0.26092D+00  0.25270D+00  0.26093D+00  0.27424D+00  0.28303D+00  0.26372D+00  0.25773D+00
  0.38905D+02  0.15900D+01  0.26172D+06  0.82764D+05  0.26172D+05  0.82764D+04  0.26172D+04  0.82764D+03  0.26172D+03  0.82765D+02  0.26175D+02  0.82818D+01  0.26323D+01  0.87251D+00  0.38019D+00  0.29143D+00  0.28946D+00  0.30159D+00  0.30976D+00  0.28929D+00  0.27976D+00
  0.41687D+02  0.16200D+01  0.73262D+06  0.23167D+06  0.73262D+05  0.23167D+05  0.73262D+04  0.23167D+04  0.73262D+03  0.23168D+03  0.73264D+02  0.23171D+02  0.73344D+01  0.23385D+01  0.79519D+00  0.38623D+00  0.32388D+00  0.32807D+00  0.33506D+00  0.31412D+00  0.30152D+00
  0.44668D+02  0.16500D+01  0.19122D+07  0.60469D+06  0.19122D+06  0.60469D+05  0.19122D+05  0.60469D+04  0.19122D+04  0.60469D+03  0.19122D+03  0.60473D+02  0.19128D+02  0.60594D+01  0.19440D+01  0.69380D+00  0.39142D+00  0.35534D+00  0.35710D+00  0.33565D+00  0.31998D+00
  0.47863D+02  0.16800D+01  0.46652D+07  0.14753D+07  0.46652D+06  0.14753D+06  0.46652D+05  0.14753D+05  0.46652D+04  0.14753D+04  0.46653D+03  0.14753D+03  0.46660D+02  0.14763D+02  0.46841D+01  0.15229D+01  0.59394D+00  0.39848D+00  0.37644D+00  0.35342D+00  0.33538D+00
  0.51286D+02  0.17100D+01  0.10657D+08  0.33702D+07  0.10657D+07  0.33702D+06  0.10657D+06  0.33702D+05  0.10657D+05  0.33702D+04  0.10657D+04  0.33703D+03  0.10658D+03  0.33713D+02  0.10673D+02  0.33982D+01  0.11366D+01  0.51357D+00  0.40030D+00  0.36714D+00  0.34706D+00
  0.54954D+02  0.17400D+01  0.22814D+08  0.72143D+07  0.22814D+07  0.72143D+06  0.22814D+06  0.72143D+05  0.22814D+05  0.72143D+04  0.22814D+04  0.72145D+03  0.22815D+03  0.72159D+02  0.22830D+02  0.72352D+01  0.23217D+01  0.82583D+00  0.45492D+00  0.38060D+00  0.35543D+00
  0.58884D+02  0.17700D+01  0.46015D+08  0.14551D+08  0.46015D+07  0.14551D+07  0.46015D+06  0.14551D+06  0.46015D+05  0.14551D+05  0.46015D+04  0.14551D+04  0.46017D+03  0.14553D+03  0.46035D+02  0.14572D+02  0.46291D+01  0.15139D+01  0.60790D+00  0.40453D+00  0.36258D+00
  0.63096D+02  0.18000D+01  0.87735D+08  0.27744D+08  0.87735D+07  0.27744D+07  0.87735D+06  0.27744D+06  0.87735D+05  0.27744D+05  0.87735D+04  0.27744D+04  0.87738D+03  0.27747D+03  0.87761D+02  0.27768D+02  0.87968D+01  0.28100D+01  0.96303D+00  0.46780D+00  0.37289D+00
  0.67608D+02  0.18300D+01  0.16026D+09  0.50680D+08  0.16026D+08  0.50680D+07  0.16026D+07  0.50680D+06  0.16026D+06  0.50680D+05  0.16026D+05  0.50680D+04  0.16027D+04  0.50683D+03  0.16030D+03  0.50709D+02  0.16051D+02  0.50949D+01  0.16538D+01  0.63441D+00  0.40054D+00
  0.72444D+02  0.18600D+01  0.28656D+09  0.90618D+08  0.28656D+08  0.90618D+07  0.28656D+07  0.90618D+06  0.28656D+06  0.90618D+05  0.28656D+05  0.90619D+04  0.28656D+04  0.90623D+03  0.28660D+03  0.90655D+02  0.28686D+02  0.90872D+01  0.29001D+01  0.98553D+00  0.46899D+00
  0.77625D+02  0.18900D+01  0.50548D+09  0.15985D+09  0.50548D+08  0.15985D+08  0.50548D+07  0.15985D+07  0.50548D+06  0.15985D+06  0.50548D+05  0.15985D+05  0.50549D+04  0.15985D+04  0.50554D+03  0.15990D+03  0.50586D+02  0.16013D+02  0.50831D+01  0.16500D+01  0.63287D+00
  0.83176D+02  0.19200D+01  0.86505D+09  0.27355D+09  0.86505D+08  0.27355D+08  0.86505D+07  0.27355D+07  0.86505D+06  0.27355D+06  0.86505D+05  0.27355D+05  0.86506D+04  0.27356D+04  0.86511D+03  0.27361D+03  0.86552D+02  0.27389D+02  0.86776D+01  0.27718D+01  0.94708D+00
  0.89125D+02  0.19500D+01  0.15025D+10  0.47513D+09  0.15025D+09  0.47513D+08  0.15025D+08  0.47513D+07  0.15025D+07  0.47514D+06  0.15025D+06  0.47514D+05  0.15025D+05  0.47514D+04  0.15026D+04  0.47520D+03  0.15031D+03  0.47557D+02  0.15056D+02  0.47821D+01  0.15604D+01
  0.95499D+02  0.19800D+01  0.28019D+10  0.88603D+09  0.28019D+09  0.88603D+08  0.28019D+08  0.88603D+07  0.28019D+07  0.88603D+06  0.28019D+06  0.88603D+05  0.28019D+05  0.88604D+04  0.28020D+04  0.88612D+03  0.28027D+03  0.88668D+02  0.28064D+02  0.88956D+01  0.28765D+01
  0.10233D+03  0.20100D+01  0.54881D+10  0.17355D+10  0.54881D+09  0.17355D+09  0.54881D+08  0.17355D+08  0.54881D+07  0.17355D+07  0.54881D+06  0.17355D+06  0.54881D+05  0.17355D+05  0.54882D+04  0.17356D+04  0.54894D+03  0.17366D+03  0.54958D+02  0.17408D+02  0.55380D+01
  0.10965D+03  0.20400D+01  0.10784D+11  0.34102D+10  0.10784D+10  0.34102D+09  0.10784D+09  0.34102D+08  0.10784D+08  0.34102D+07  0.10784D+07  0.34102D+06  0.10784D+06  0.34102D+05  0.10784D+05  0.34104D+04  0.10786D+04  0.34120D+03  0.10797D+03  0.34192D+02  0.10850D+02
  0.11749D+03  0.20700D+01  0.19199D+11  0.60713D+10  0.19199D+10  0.60713D+09  0.19199D+09  0.60713D+08  0.19199D+08  0.60713D+07  0.19199D+07  0.60713D+06  0.19199D+06  0.60713D+05  0.19199D+05  0.60716D+04  0.19202D+04  0.60739D+03  0.19219D+03  0.60847D+02  0.19288D+02
  0.12589D+03  0.21000D+01  0.26927D+11  0.85151D+10  0.26927D+10  0.85151D+09  0.26927D+09  0.85151D+08  0.26927D+08  0.85151D+07  0.26927D+07  0.85151D+06  0.26927D+06  0.85151D+05  0.26927D+05  0.85154D+04  0.26930D+04  0.85174D+03  0.26945D+03  0.85277D+02  0.27010D+02
  0.13490D+03  0.21300D+01  0.35563D+11  0.11246D+11  0.35563D+10  0.11246D+10  0.35563D+09  0.11246D+09  0.35563D+08  0.11246D+08  0.35563D+07  0.11246D+07  0.35563D+06  0.11246D+06  0.35563D+05  0.11246D+05  0.35565D+04  0.11248D+04  0.35578D+03  0.11257D+03  0.35634D+02
  0.14454D+03  0.21600D+01  0.46032D+11  0.14557D+11  0.46032D+10  0.14557D+10  0.46032D+09  0.14557D+09  0.46032D+08  0.14557D+08  0.46032D+07  0.14557D+07  0.46032D+06  0.14557D+06  0.46032D+05  0.14557D+05  0.46034D+04  0.14558D+04  0.46044D+03  0.14566D+03  0.46091D+02
  0.15488D+03  0.21900D+01  0.58756D+11  0.18580D+11  0.58756D+10  0.18580D+10  0.58756D+09  0.18580D+09  0.58756D+08  0.18580D+08  0.58756D+07  0.18580D+07  0.58756D+06  0.18580D+06  0.58757D+05  0.18581D+05  0.58758D+04  0.18582D+04  0.58766D+03  0.18588D+03  0.58805D+02
  0.16596D+03  0.22200D+01  0.74904D+11  0.23687D+11  0.74904D+10  0.23687D+10  0.74904D+09  0.23687D+09  0.74904D+08  0.23687D+08  0.74904D+07  0.23687D+07  0.74904D+06  0.23687D+06  0.74904D+05  0.23687D+05  0.74905D+04  0.23688D+04  0.74912D+03  0.23693D+03  0.74945D+02
  0.17783D+03  0.22500D+01  0.94614D+11  0.29919D+11  0.94614D+10  0.29919D+10  0.94614D+09  0.29919D+09  0.94614D+08  0.29919D+08  0.94614D+07  0.29919D+07  0.94614D+06  0.29919D+06  0.94614D+05  0.29920D+05  0.94615D+04  0.29920D+04  0.94621D+03  0.29925D+03  0.94649D+02
  0.19055D+03  0.22800D+01  0.11953D+12  0.37799D+11  0.11953D+11  0.37799D+10  0.11953D+10  0.37799D+09  0.11953D+09  0.37799D+08  0.11953D+08  0.37799D+07  0.11953D+07  0.37799D+06  0.11953D+06  0.37799D+05  0.11953D+05  0.37800D+04  0.11954D+04  0.37804D+03  0.11956D+03
  0.20417D+03  0.23100D+01  0.15066D+12  0.47642D+11  0.15066D+11  0.47642D+10  0.15066D+10  0.47642D+09  0.15066D+09  0.47642D+08  0.15066D+08  0.47642D+07  0.15066D+07  0.47642D+06  0.15066D+06  0.47642D+05  0.15066D+05  0.47643D+04  0.15066D+04  0.47646D+03  0.15068D+03
  0.21878D+03  0.23400D+01  0.18890D+12  0.59735D+11  0.18890D+11  0.59735D+10  0.18890D+10  0.59735D+09  0.18890D+09  0.59735D+08  0.18890D+08  0.59735D+07  0.18890D+07  0.59735D+06  0.18890D+06  0.59735D+05  0.18890D+05  0.59735D+04  0.18890D+04  0.59739D+03  0.18892D+03
  0.23442D+03  0.23700D+01  0.23608D+12  0.74654D+11  0.23608D+11  0.74654D+10  0.23608D+10  0.74654D+09  0.23608D+09  0.74654D+08  0.23608D+08  0.74654D+07  0.23608D+07  0.74654D+06  0.23608D+06  0.74654D+05  0.23608D+05  0.74655D+04  0.23608D+04  0.74658D+03  0.23610D+03
  0.25119D+03  0.24000D+01  0.29368D+12  0.92871D+11  0.29368D+11  0.92871D+10  0.29368D+10  0.92871D+09  0.29368D+09  0.92871D+08  0.29368D+08  0.92871D+07  0.29368D+07  0.92871D+06  0.29368D+06  0.92871D+05  0.29369D+05  0.92872D+04  0.29369D+04  0.92874D+03  0.29371D+03
  0.26915D+03  0.24300D+01  0.36313D+12  0.11483D+12  0.36313D+11  0.11483D+11  0.36313D+10  0.11483D+10  0.36313D+09  0.11483D+09  0.36313D+08  0.11483D+08  0.36313D+07  0.11483D+07  0.36313D+06  0.11483D+06  0.36313D+05  0.11483D+05  0.36314D+04  0.11484D+04  0.36315D+03
  0.28840D+03  0.24600D+01  0.44504D+12  0.14073D+12  0.44504D+11  0.14073D+11  0.44504D+10  0.14073D+10  0.44504D+09  0.14073D+09  0.44504D+08  0.14073D+08  0.44504D+07  0.14073D+07  0.44504D+06  0.14073D+06  0.44504D+05  0.14073D+05  0.44504D+04  0.14074D+04  0.44506D+03
  0.30903D+03  0.24900D+01  0.54333D+12  0.17181D+12  0.54333D+11  0.17181D+11  0.54333D+10  0.17181D+10  0.54333D+09  0.17181D+09  0.54333D+08  0.17181D+08  0.54333D+07  0.17181D+07  0.54333D+06  0.17181D+06  0.54333D+05  0.17181D+05  0.54333D+04  0.17182D+04  0.54334D+03
  0.33113D+03  0.25200D+01  0.65807D+12  0.20810D+12  0.65807D+11  0.20810D+11  0.65807D+10  0.20810D+10  0.65807D+09  0.20810D+09  0.65807D+08  0.20810D+08  0.65807D+07  0.20810D+07  0.65807D+06  0.20810D+06  0.65807D+05  0.20810D+05  0.65807D+04  0.20810D+04  0.65808D+03


==> ross1/ross1_b135.dat <==
  0.10000D+01  0.00000D+00  0.73647D-04  0.73661D-04  0.73702D-04  0.73826D-04  0.74164D-04  0.74909D-04  0.76264D-04  0.78814D-04  0.83630D-04  0.92865D-04  0.11113D-03  0.15151D-03  0.24722D-03  0.39754D-03  0.54275D-03  0.92167D-03  0.19548D-02  0.48459D-02  0.13468D-01
  0.10715D+01  0.30000D-01  0.83932D-04  0.83945D-04  0.83985D-04  0.84110D-04  0.84439D-04  0.85197D-04  0.86580D-04  0.89196D-04  0.94161D-04  0.10370D-03  0.12235D-03  0.16292D-03  0.25860D-03  0.41639D-03  0.55982D-03  0.90861D-03  0.18563D-02  0.44618D-02  0.12129D-01
  0.11482D+01  0.60000D-01  0.95693D-04  0.95706D-04  0.95745D-04  0.95863D-04  0.96194D-04  0.96964D-04  0.98372D-04  0.10106D-03  0.10618D-03  0.11603D-03  0.13514D-03  0.17615D-03  0.27164D-03  0.43614D-03  0.58218D-03  0.90332D-03  0.17761D-02  0.41332D-02  0.10967D-01
  0.12303D+01  0.90000D-01  0.10914D-03  0.10916D-03  0.10919D-03  0.10931D-03  0.10964D-03  0.11042D-03  0.11185D-03  0.11461D-03  0.11990D-03  0.13009D-03  0.14974D-03  0.19128D-03  0.28634D-03  0.45849D-03  0.61010D-03  0.90570D-03  0.17128D-02  0.38540D-02  0.99597D-02
  0.13183D+01  0.12000D+00  0.12453D-03  0.12454D-03  0.12458D-03  0.12470D-03  0.12502D-03  0.12580D-03  0.12727D-03  0.13009D-03  0.13556D-03  0.14612D-03  0.16637D-03  0.20841D-03  0.30384D-03  0.48360D-03  0.64258D-03  0.91582D-03  0.16647D-02  0.36184D-02  0.90902D-02
  0.14125D+01  0.15000D+00  0.14214D-03  0.14215D-03  0.14218D-03  0.14230D-03  0.14262D-03  0.14341D-03  0.14490D-03  0.14780D-03  0.15345D-03  0.16441D-03  0.18526D-03  0.22809D-03  0.32437D-03  0.50882D-03  0.68086D-03  0.93396D-03  0.16310D-02  0.34218D-02  0.83421D-02
  0.15136D+01  0.18000D+00  0.16228D-03  0.16229D-03  0.16233D-03  0.16243D-03  0.16275D-03  0.16355D-03  0.16507D-03  0.16804D-03  0.17388D-03  0.18525D-03  0.20680D-03  0.25064D-03  0.34713D-03  0.53729D-03  0.72555D-03  0.96037D-03  0.16109D-02  0.32601D-02  0.77011D-02
  0.16218D+01  0.21000D+00  0.18533D-03  0.18534D-03  0.18537D-03  0.18548D-03  0.18580D-03  0.18659D-03  0.18814D-03  0.19118D-03  0.19722D-03  0.20904D-03  0.23138D-03  0.27612D-03  0.37348D-03  0.56979D-03  0.77526D-03  0.99562D-03  0.16037D-02  0.31300D-02  0.71548D-02
  0.17378D+01  0.24000D+00  0.21170D-03  0.21171D-03  0.21174D-03  0.21185D-03  0.21216D-03  0.21296D-03  0.21453D-03  0.21765D-03  0.22390D-03  0.23621D-03  0.25933D-03  0.30518D-03  0.40401D-03  0.60518D-03  0.82998D-03  0.10405D-02  0.16093D-02  0.30285D-02  0.66923D-02
  0.18621D+01  0.27000D+00  0.24188D-03  0.24189D-03  0.24192D-03  0.24202D-03  0.24233D-03  0.24315D-03  0.24473D-03  0.24792D-03  0.25440D-03  0.26721D-03  0.29118D-03  0.33838D-03  0.43874D-03  0.64353D-03  0.89162D-03  0.10959D-02  0.16277D-02  0.29534D-02  0.63044D-02
  0.19953D+01  0.30000D+00  0.27642D-03  0.27643D-03  0.27646D-03  0.27656D-03  0.27687D-03  0.27768D-03  0.27928D-03  0.28255D-03  0.28926D-03  0.30260D-03  0.32752D-03  0.37619D-03  0.47783D-03  0.68772D-03  0.96049D-03  0.11620D-02  0.16591D-02  0.29030D-02  0.59829D-02
  0.21380D+01  0.33000D+00  0.31595D-03  0.31596D-03  0.31599D-03  0.31608D-03  0.31639D-03  0.31720D-03  0.31882D-03  0.32217D-03  0.32911D-03  0.34303D-03  0.36898D-03  0.41902D-03  0.52279D-03  0.73833D-03  0.10324D-02  0.12406D-02  0.17042D-02  0.28759D-02  0.57210D-02
  0.22909D+01  0.36000D+00  0.36119D-03  0.36120D-03  0.36123D-03  0.36132D-03  0.36161D-03  0.36243D-03  0.36407D-03  0.36749D-03  0.37469D-03  0.38923D-03  0.41617D-03  0.46792D-03  0.57433D-03  0.79308D-03  0.11120D-02  0.13332D-02  0.17636D-02  0.28714D-02  0.55131D-02
  0.24547D+01  0.39000D+00  0.41297D-03  0.41298D-03  0.41301D-03  0.41309D-03  0.41339D-03  0.41421D-03  0.41585D-03  0.41935D-03  0.42681D-03  0.44197D-03  0.47005D-03  0.52373D-03  0.63224D-03  0.85567D-03  0.12007D-02  0.14393D-02  0.18387D-02  0.28889D-02  0.53545D-02
  0.26303D+01  0.42000D+00  0.47223D-03  0.47224D-03  0.47226D-03  0.47235D-03  0.47264D-03  0.47345D-03  0.47511D-03  0.47868D-03  0.48641D-03  0.50224D-03  0.53157D-03  0.58706D-03  0.69829D-03  0.92755D-03  0.12958D-02  0.15604D-02  0.19310D-02  0.29285D-02  0.52414D-02
  0.28184D+01  0.45000D+00  0.54005D-03  0.54005D-03  0.54008D-03  0.54016D-03  0.54043D-03  0.54126D-03  0.54293D-03  0.54657D-03  0.55458D-03  0.57115D-03  0.60171D-03  0.65922D-03  0.77380D-03  0.10085D-02  0.13977D-02  0.16992D-02  0.20423D-02  0.29905D-02  0.51712D-02
  0.30200D+01  0.48000D+00  0.61766D-03  0.61767D-03  0.61770D-03  0.61778D-03  0.61803D-03  0.61887D-03  0.62054D-03  0.62425D-03  0.63256D-03  0.64987D-03  0.68174D-03  0.74157D-03  0.85968D-03  0.10987D-02  0.15119D-02  0.18566D-02  0.21745D-02  0.30758D-02  0.51416D-02
  0.32359D+01  0.51000D+00  0.70649D-03  0.70649D-03  0.70652D-03  0.70660D-03  0.70684D-03  0.70768D-03  0.70936D-03  0.71313D-03  0.72175D-03  0.73984D-03  0.77317D-03  0.83546D-03  0.95672D-03  0.12023D-02  0.16398D-02  0.20287D-02  0.23307D-02  0.31857D-02  0.51514D-02
  0.34674D+01  0.54000D+00  0.80813D-03  0.80814D-03  0.80816D-03  0.80824D-03  0.80847D-03  0.80931D-03  0.81100D-03  0.81483D-03  0.82376D-03  0.84271D-03  0.87758D-03  0.94217D-03  0.10676D-02  0.13207D-02  0.17757D-02  0.22218D-02  0.25141D-02  0.33218D-02  0.52001D-02
  0.37154D+01  0.57000D+00  0.92445D-03  0.92446D-03  0.92448D-03  0.92455D-03  0.92478D-03  0.92562D-03  0.92730D-03  0.93120D-03  0.94046D-03  0.96031D-03  0.99667D-03  0.10640D-02  0.11941D-02  0.14528D-02  0.19285D-02  0.24386D-02  0.27264D-02  0.34866D-02  0.52878D-02
  0.39811D+01  0.60000D+00  0.10575D-02  0.10576D-02  0.10576D-02  0.10576D-02  0.10579D-02  0.10587D-02  0.10604D-02  0.10643D-02  0.10739D-02  0.10947D-02  0.11327D-02  0.12031D-02  0.13373D-02  0.16033D-02  0.21016D-02  0.26736D-02  0.29724D-02  0.36829D-02  0.54152D-02
  0.42658D+01  0.63000D+00  0.12098D-02  0.12098D-02  0.12099D-02  0.12099D-02  0.12101D-02  0.12110D-02  0.12127D-02  0.12167D-02  0.12266D-02  0.12484D-02  0.12882D-02  0.13614D-02  0.15004D-02  0.17753D-02  0.22936D-02  0.29297D-02  0.32571D-02  0.39142D-02  0.55839D-02
  0.45709D+01  0.66000D+00  0.13841D-02  0.13841D-02  0.13841D-02  0.13842D-02  0.13844D-02  0.13852D-02  0.13869D-02  0.13909D-02  0.14012D-02  0.14240D-02  0.14657D-02  0.15420D-02  0.16866D-02  0.19703D-02  0.25057D-02  0.32149D-02  0.35827D-02  0.41848D-02  0.57962D-02
  0.48978D+01  0.69000D+00  0.15834D-02  0.15834D-02  0.15834D-02  0.15835D-02  0.15837D-02  0.15845D-02  0.15862D-02  0.15903D-02  0.16010D-02  0.16249D-02  0.16684D-02  0.17482D-02  0.18987D-02  0.21901D-02  0.27472D-02  0.35309D-02  0.39513D-02  0.45001D-02  0.60549D-02
  0.52481D+01  0.72000D+00  0.18115D-02  0.18115D-02  0.18115D-02  0.18115D-02  0.18117D-02  0.18124D-02  0.18142D-02  0.18183D-02  0.18295D-02  0.18545D-02  0.19001D-02  0.19836D-02  0.21393D-02  0.24411D-02  0.30218D-02  0.38673D-02  0.43716D-02  0.48655D-02  0.63639D-02
  0.56234D+01  0.75000D+00  0.20723D-02  0.20723D-02  0.20724D-02  0.20724D-02  0.20726D-02  0.20732D-02  0.20751D-02  0.20792D-02  0.20907D-02  0.21170D-02  0.21648D-02  0.22517D-02  0.24140D-02  0.27276D-02  0.33253D-02  0.42422D-02  0.48494D-02  0.52884D-02  0.67277D-02
  0.60256D+01  0.78000D+00  0.23707D-02  0.23708D-02  0.23708D-02  0.23708D-02  0.23710D-02  0.23716D-02  0.23734D-02  0.23776D-02  0.23896D-02  0.24171D-02  0.24671D-02  0.25580D-02  0.27276D-02  0.30510D-02  0.36702D-02  0.46622D-02  0.53766D-02  0.57773D-02  0.71521D-02
  0.64565D+01  0.81000D+00  0.27121D-02  0.27121D-02  0.27121D-02  0.27122D-02  0.27123D-02  0.27129D-02  0.27147D-02  0.27190D-02  0.27314D-02  0.27602D-02  0.28127D-02  0.29077D-02  0.30839D-02  0.34207D-02  0.40614D-02  0.51208D-02  0.59689D-02  0.63408D-02  0.76437D-02
  0.69183D+01  0.84000D+00  0.31025D-02  0.31025D-02  0.31025D-02  0.31026D-02  0.31027D-02  0.31032D-02  0.31051D-02  0.31094D-02  0.31222D-02  0.31525D-02  0.32074D-02  0.33068D-02  0.34912D-02  0.38387D-02  0.45050D-02  0.56320D-02  0.66267D-02  0.69872D-02  0.82105D-02
  0.74131D+01  0.87000D+00  0.35490D-02  0.35490D-02  0.35490D-02  0.35491D-02  0.35492D-02  0.35497D-02  0.35515D-02  0.35559D-02  0.35692D-02  0.36010D-02  0.36584D-02  0.37627D-02  0.39546D-02  0.43158D-02  0.50100D-02  0.61941D-02  0.73636D-02  0.77288D-02  0.88618D-02
  0.79433D+01  0.90000D+00  0.40597D-02  0.40597D-02  0.40597D-02  0.40598D-02  0.40599D-02  0.40604D-02  0.40621D-02  0.40666D-02  0.40805D-02  0.41137D-02  0.41740D-02  0.42833D-02  0.44831D-02  0.48603D-02  0.55760D-02  0.68295D-02  0.81726D-02  0.85795D-02  0.96085D-02
  0.85114D+01  0.93000D+00  0.46438D-02  0.46438D-02  0.46438D-02  0.46439D-02  0.46440D-02  0.46445D-02  0.46461D-02  0.46507D-02  0.46651D-02  0.47001D-02  0.47634D-02  0.48773D-02  0.50868D-02  0.54788D-02  0.62206D-02  0.75483D-02  0.90565D-02  0.95507D-02  0.10463D-01
  0.91201D+01  0.96000D+00  0.53119D-02  0.53119D-02  0.53119D-02  0.53120D-02  0.53121D-02  0.53125D-02  0.53142D-02  0.53188D-02  0.53339D-02  0.53707D-02  0.54368D-02  0.55564D-02  0.57759D-02  0.61824D-02  0.69560D-02  0.83422D-02  0.10043D-01  0.10647D-01  0.11440D-01
  0.97724D+01  0.99000D+00  0.60761D-02  0.60761D-02  0.60761D-02  0.60762D-02  0.60763D-02  0.60767D-02  0.60783D-02  0.60832D-02  0.60989D-02  0.61376D-02  0.62069D-02  0.63326D-02  0.65610D-02  0.69858D-02  0.77911D-02  0.92379D-02  0.11146D-01  0.11892D-01  0.12556D-01
  0.10471D+02  0.10200D+01  0.69504D-02  0.69504D-02  0.69505D-02  0.69505D-02  0.69506D-02  0.69510D-02  0.69527D-02  0.69576D-02  0.69741D-02  0.70147D-02  0.70876D-02  0.72189D-02  0.74581D-02  0.79033D-02  0.87351D-02  0.10256D-01  0.12341D-01  0.13306D-01  0.13830D-01
  0.11220D+02  0.10500D+01  0.79511D-02  0.79511D-02  0.79511D-02  0.79511D-02  0.79512D-02  0.79516D-02  0.79533D-02  0.79584D-02  0.79756D-02  0.80183D-02  0.80948D-02  0.82322D-02  0.84836D-02  0.89461D-02  0.98133D-02  0.11410D-01  0.13672D-01  0.14884D-01  0.15283D-01
  0.12023D+02  0.10800D+01  0.90965D-02  0.90965D-02  0.90966D-02  0.90966D-02  0.90967D-02  0.90971D-02  0.90986D-02  0.91038D-02  0.91218D-02  0.91669D-02  0.92469D-02  0.93914D-02  0.96545D-02  0.10137D-01  0.11045D-01  0.12700D-01  0.15169D-01  0.16647D-01  0.16940D-01
  0.12882D+02  0.11100D+01  0.10408D-01  0.10408D-01  0.10408D-01  0.10408D-01  0.10408D-01  0.10409D-01  0.10410D-01  0.10415D-01  0.10434D-01  0.10481D-01  0.10565D-01  0.10718D-01  0.10992D-01  0.11499D-01  0.12442D-01  0.14171D-01  0.16843D-01  0.18629D-01  0.18825D-01
  0.13804D+02  0.11400D+01  0.11910D-01  0.11910D-01  0.11910D-01  0.11910D-01  0.11910D-01  0.11911D-01  0.11912D-01  0.11917D-01  0.11937D-01  0.11987D-01  0.12075D-01  0.12234D-01  0.12523D-01  0.13054D-01  0.14034D-01  0.15849D-01  0.18685D-01  0.20856D-01  0.20967D-01
  0.14791D+02  0.11700D+01  0.13631D-01  0.13631D-01  0.13631D-01  0.13631D-01  0.13631D-01  0.13632D-01  0.13633D-01  0.13638D-01  0.13659D-01  0.13711D-01  0.13804D-01  0.13971D-01  0.14275D-01  0.14828D-01  0.15856D-01  0.17750D-01  0.20772D-01  0.23301D-01  0.23401D-01
  0.15849D+02  0.12000D+01  0.15604D-01  0.15604D-01  0.15604D-01  0.15604D-01  0.15604D-01  0.15605D-01  0.15606D-01  0.15611D-01  0.15633D-01  0.15688D-01  0.15785D-01  0.15961D-01  0.16280D-01  0.16860D-01  0.17939D-01  0.19905D-01  0.23141D-01  0.26039D-01  0.26165D-01
  0.16982D+02  0.12300D+01  0.17887D-01  0.17869D-01  0.17867D-01  0.17867D-01  0.17867D-01  0.17867D-01  0.17868D-01  0.17873D-01  0.17897D-01  0.17955D-01  0.18058D-01  0.18242D-01  0.18577D-01  0.19189D-01  0.20311D-01  0.22372D-01  0.25796D-01  0.29120D-01  0.29287D-01
  0.18197D+02  0.12600D+01  0.21789D-01  0.20601D-01  0.20478D-01  0.20466D-01  0.20464D-01  0.20465D-01  0.20466D-01  0.20471D-01  0.20495D-01  0.20557D-01  0.20665D-01  0.20859D-01  0.21212D-01  0.21854D-01  0.23029D-01  0.25198D-01  0.28791D-01  0.32562D-01  0.32823D-01
  0.19498D+02  0.12900D+01  0.62400D-01  0.29741D-01  0.24152D-01  0.23520D-01  0.23456D-01  0.23450D-01  0.23450D-01  0.23455D-01  0.23482D-01  0.23547D-01  0.23661D-01  0.23865D-01  0.24238D-01  0.24911D-01  0.26149D-01  0.28409D-01  0.32216D-01  0.36380D-01  0.36835D-01
  0.20893D+02  0.13200D+01  0.39545D+00  0.12768D+00  0.47771D-01  0.29643D-01  0.27172D-01  0.26913D-01  0.26888D-01  0.26890D-01  0.26918D-01  0.26987D-01  0.27107D-01  0.27324D-01  0.27715D-01  0.28426D-01  0.29729D-01  0.32092D-01  0.36140D-01  0.40712D-01  0.41382D-01
  0.22387D+02  0.13500D+01  0.23984D+01  0.75910D+00  0.24189D+00  0.81928D-01  0.39087D-01  0.31764D-01  0.30937D-01  0.30858D-01  0.30879D-01  0.30952D-01  0.31079D-01  0.31308D-01  0.31721D-01  0.32475D-01  0.33839D-01  0.36334D-01  0.40577D-01  0.45651D-01  0.46524D-01
  0.23988D+02  0.13800D+01  0.13089D+02  0.41393D+01  0.13095D+01  0.41551D+00  0.13566D+00  0.54503D-01  0.37763D-01  0.35664D-01  0.35477D-01  0.35534D-01  0.35667D-01  0.35908D-01  0.36348D-01  0.37141D-01  0.38584D-01  0.41220D-01  0.45683D-01  0.51205D-01  0.52394D-01
  0.25704D+02  0.14100D+01  0.64606D+02  0.20430D+02  0.64608D+01  0.20435D+01  0.64742D+00  0.20839D+00  0.76401D-01  0.45566D-01  0.41262D-01  0.40886D-01  0.40982D-01  0.41234D-01  0.41700D-01  0.42540D-01  0.44076D-01  0.46839D-01  0.51590D-01  0.57546D-01  0.59130D-01
  0.27542D+02  0.14400D+01  0.29053D+03  0.91873D+02  0.29053D+02  0.91875D+01  0.29057D+01  0.91998D+00  0.29434D+00  0.10318D+00  0.55197D-01  0.47886D-01  0.47232D-01  0.47425D-01  0.47910D-01  0.48807D-01  0.50432D-01  0.53362D-01  0.58417D-01  0.64877D-01  0.66830D-01
  0.29512D+02  0.14700D+01  0.11990D+04  0.37915D+03  0.11990D+03  0.37915D+02  0.11990D+02  0.37919D+01  0.12002D+01  0.38303D+00  0.13159D+00  0.66157D-01  0.55641D-01  0.54744D-01  0.55152D-01  0.56100D-01  0.57824D-01  0.60956D-01  0.66289D-01  0.73369D-01  0.75695D-01
  0.31623D+02  0.15000D+01  0.45646D+04  0.14435D+04  0.45646D+03  0.14435D+03  0.45646D+02  0.14435D+02  0.45651D+01  0.14449D+01  0.46080D+00  0.15742D+00  0.77639D-01  0.64666D-01  0.63742D-01  0.64611D-01  0.66449D-01  0.69785D-01  0.75477D-01  0.83093D-01  0.85983D-01
  0.33884D+02  0.15300D+01  0.16127D+05  0.50998D+04  0.16127D+04  0.50998D+03  0.16127D+03  0.50998D+02  0.16127D+02  0.51004D+01  0.16145D+01  0.51527D+00  0.17703D+00  0.89054D-01  0.75214D-01  0.74698D-01  0.76528D-01  0.80065D-01  0.86203D-01  0.94417D-01  0.97932D-01
  0.36308D+02  0.15600D+01  0.53172D+05  0.16814D+05  0.53172D+04  0.16814D+04  0.53172D+03  0.16814D+03  0.53172D+02  0.16815D+02  0.53182D+01  0.16839D+01  0.53869D+00  0.18851D+00  0.10046D+00  0.87801D-01  0.88403D-01  0.92078D-01  0.98637D-01  0.10761D+00  0.11165D+00
  0.38905D+02  0.15900D+01  0.16440D+06  0.51989D+05  0.16440D+05  0.51989D+04  0.16440D+04  0.51989D+03  0.16440D+03  0.51990D+02  0.16441D+02  0.52005D+01  0.16476D+01  0.52973D+00  0.19234D+00  0.11276D+00  0.10331D+00  0.10616D+00  0.11305D+00  0.12282D+00  0.12750D+00
  0.41687D+02  0.16200D+01  0.47862D+06  0.15135D+06  0.47862D+05  0.15135D+05  0.47862D+04  0.15135D+04  0.47862D+03  0.15135D+03  0.47864D+02  0.15137D+02  0.47891D+01  0.15192D+01  0.49339D+00  0.19148D+00  0.12759D+00  0.12312D+00  0.12973D+00  0.14012D+00  0.14559D+00
  0.44668D+02  0.16500D+01  0.13165D+07  0.41631D+06  0.13165D+06  0.41631D+05  0.13165D+05  0.41631D+04  0.13165D+04  0.41631D+03  0.13165D+03  0.41634D+02  0.13169D+02  0.41681D+01  0.13257D+01  0.43948D+00  0.19094D+00  0.14710D+00  0.14917D+00  0.15977D+00  0.16594D+00
  0.47863D+02  0.16800D+01  0.34301D+07  0.10847D+07  0.34301D+06  0.10847D+06  0.34301D+05  0.10847D+05  0.34301D+04  0.10847D+04  0.34302D+03  0.10848D+03  0.34308D+02  0.10854D+02  0.34386D+01  0.10997D+01  0.38062D+00  0.19645D+00  0.17344D+00  0.18180D+00  0.18805D+00
  0.51286D+02  0.17100D+01  0.84793D+07  0.26814D+07  0.84793D+06  0.26814D+06  0.84793D+05  0.26814D+05  0.84793D+04  0.26814D+04  0.84795D+03  0.26815D+03  0.84806D+02  0.26826D+02  0.84913D+01  0.26952D+01  0.87301D+00  0.33029D+00  0.21251D+00  0.20676D+00  0.21185D+00
  0.54954D+02  0.17400D+01  0.19878D+08  0.62861D+07  0.19878D+07  0.62861D+06  0.19878D+06  0.62861D+05  0.19878D+05  0.62861D+04  0.19879D+04  0.62863D+03  0.19881D+03  0.62883D+02  0.19899D+02  0.63044D+01  0.20092D+01  0.67064D+00  0.29983D+00  0.23894D+00  0.23689D+00
  0.58884D+02  0.17700D+01  0.44152D+08  0.13962D+08  0.44152D+07  0.13962D+07  0.44152D+06  0.13962D+06  0.44152D+05  0.13962D+05  0.44153D+04  0.13963D+04  0.44156D+03  0.13966D+03  0.44187D+02  0.13991D+02  0.44404D+01  0.14293D+01  0.51346D+00  0.29352D+00  0.26410D+00
  0.63096D+02  0.18000D+01  0.92911D+08  0.29381D+08  0.92911D+07  0.29381D+07  0.92911D+06  0.29381D+06  0.92911D+05  0.29381D+05  0.92911D+04  0.29382D+04  0.92917D+03  0.29387D+03  0.92970D+02  0.29429D+02  0.93280D+01  0.29715D+01  0.98107D+00  0.41256D+00  0.29933D+00
  0.67608D+02  0.18300D+01  0.18433D+09  0.58289D+08  0.18433D+08  0.58289D+07  0.18433D+07  0.58289D+06  0.18433D+06  0.58289D+05  0.18433D+05  0.58290D+04  0.18434D+04  0.58299D+03  0.18442D+03  0.58367D+02  0.18489D+02  0.58706D+01  0.18873D+01  0.66713D+00  0.35850D+00
  0.72444D+02  0.18600D+01  0.34432D+09  0.10888D+09  0.34432D+08  0.10888D+08  0.34432D+07  0.10888D+07  0.34432D+06  0.10888D+06  0.34432D+05  0.10889D+05  0.34434D+04  0.10890D+04  0.34446D+03  0.10900D+03  0.34516D+02  0.10945D+02  0.34880D+01  0.11503D+01  0.47534D+00
  0.77625D+02  0.18900D+01  0.60827D+09  0.19235D+09  0.60827D+08  0.19235D+08  0.60827D+07  0.19235D+07  0.60827D+06  0.19235D+06  0.60827D+05  0.19235D+05  0.60829D+04  0.19237D+04  0.60844D+03  0.19250D+03  0.60940D+02  0.19311D+02  0.61342D+01  0.19744D+01  0.70101D+00
  0.83176D+02  0.19200D+01  0.10134D+10  0.32048D+09  0.10134D+09  0.32048D+08  0.10134D+08  0.32048D+07  0.10134D+07  0.32048D+06  0.10134D+06  0.32048D+05  0.10135D+05  0.32050D+04  0.10136D+04  0.32065D+03  0.10148D+03  0.32142D+02  0.10195D+02  0.32513D+01  0.10786D+01
  0.89125D+02  0.19500D+01  0.16589D+10  0.52458D+09  0.16589D+09  0.52458D+08  0.16589D+08  0.52458D+07  0.16589D+07  0.52458D+06  0.16589D+06  0.52459D+05  0.16589D+05  0.52460D+04  0.16591D+04  0.52477D+03  0.16604D+03  0.52572D+02  0.16662D+02  0.52955D+01  0.17117D+01
  0.95499D+02  0.19800D+01  0.26738D+10  0.84554D+09  0.26738D+09  0.84554D+08  0.26738D+08  0.84554D+07  0.26738D+07  0.84554D+06  0.26738D+06  0.84555D+05  0.26739D+05  0.84557D+04  0.26741D+04  0.84574D+03  0.26756D+03  0.84688D+02  0.26828D+02  0.85122D+01  0.27215D+01
  0.10233D+03  0.20100D+01  0.42406D+10  0.13410D+10  0.42406D+09  0.13410D+09  0.42406D+08  0.13410D+08  0.42406D+07  0.13410D+07  0.42406D+06  0.13410D+06  0.42406D+05  0.13410D+05  0.42408D+04  0.13412D+04  0.42425D+03  0.13425D+03  0.42512D+02  0.13477D+02  0.42885D+01
  0.10965D+03  0.20400D+01  0.66509D+10  0.21032D+10  0.66509D+09  0.21032D+09  0.66509D+08  0.21032D+08  0.66509D+07  0.21032D+07  0.66509D+06  0.21032D+06  0.66509D+05  0.21032D+05  0.66511D+04  0.21034D+04  0.66529D+03  0.21049D+03  0.66633D+02  0.21112D+02  0.67031D+01
  0.11749D+03  0.20700D+01  0.10608D+11  0.33544D+10  0.10608D+10  0.33544D+09  0.10608D+09  0.33544D+08  0.10608D+08  0.33544D+07  0.10608D+07  0.33544D+06  0.10608D+06  0.33545D+05  0.10608D+05  0.33547D+04  0.10610D+04  0.33564D+03  0.10623D+03  0.33644D+02  0.10670D+02
  0.12589D+03  0.21000D+01  0.17425D+11  0.55101D+10  0.17425D+10  0.55101D+09  0.17425D+09  0.55101D+08  0.17425D+08  0.55101D+07  0.17425D+07  0.55101D+06  0.17425D+06  0.55102D+05  0.17425D+05  0.55104D+04  0.17427D+04  0.55127D+03  0.17444D+03  0.55235D+02  0.17736D+02
  0.13490D+03  0.21300D+01  0.31520D+11  0.99674D+10  0.31520D+10  0.99674D+09  0.31520D+09  0.99674D+08  0.31520D+08  0.99674D+07  0.31520D+07  0.99674D+06  0.31520D+06  0.99675D+05  0.31520D+05  0.99679D+04  0.31524D+04  0.99714D+03  0.31551D+03  0.99893D+02  0.31658D+02
  0.14454D+03  0.21600D+01  0.59389D+11  0.18780D+11  0.59389D+10  0.18780D+10  0.59389D+09  0.18780D+09  0.59389D+08  0.18780D+08  0.59389D+07  0.18780D+07  0.59389D+06  0.18780D+06  0.59390D+05  0.18781D+05  0.59396D+04  0.18787D+04  0.59444D+03  0.18820D+03  0.59641D+02
  0.15488D+03  0.21900D+01  0.12388D+12  0.39174D+11  0.12388D+11  0.39174D+10  0.12388D+10  0.39174D+09  0.12388D+09  0.39174D+08  0.12388D+08  0.39174D+07  0.12388D+07  0.39174D+06  0.12388D+06  0.39176D+05  0.12390D+05  0.39189D+04  0.12400D+04  0.39262D+03  0.12445D+03
  0.16596D+03  0.22200D+01  0.24155D+12  0.76383D+11  0.24155D+11  0.76383D+10  0.24155D+10  0.76383D+09  0.24155D+09  0.76383D+08  0.24155D+08  0.76383D+07  0.24155D+07  0.76384D+06  0.24155D+06  0.76387D+05  0.24158D+05  0.76413D+04  0.24178D+04  0.76557D+03  0.24269D+03
  0.17783D+03  0.22500D+01  0.38877D+12  0.12294D+12  0.38877D+11  0.12294D+11  0.38877D+10  0.12294D+10  0.38877D+09  0.12294D+09  0.38877D+08  0.12294D+08  0.38877D+07  0.12294D+07  0.38877D+06  0.12294D+06  0.38881D+05  0.12298D+05  0.38909D+04  0.12318D+04  0.39036D+03
  0.19055D+03  0.22800D+01  0.55951D+12  0.17693D+12  0.55951D+11  0.17693D+11  0.55951D+10  0.17693D+10  0.55951D+09  0.17693D+09  0.55951D+08  0.17693D+08  0.55951D+07  0.17693D+07  0.55952D+06  0.17694D+06  0.55957D+05  0.17698D+05  0.55989D+04  0.17721D+04  0.56132D+03
  0.20417D+03  0.23100D+01  0.76288D+12  0.24124D+12  0.76288D+11  0.24124D+11  0.76288D+10  0.24124D+10  0.76288D+09  0.24124D+09  0.76288D+08  0.24124D+08  0.76288D+07  0.24124D+07  0.76289D+06  0.24125D+06  0.76294D+05  0.24130D+05  0.76329D+04  0.24153D+04  0.76477D+03
  0.21878D+03  0.23400D+01  0.97180D+12  0.30731D+12  0.97180D+11  0.30731D+11  0.97180D+10  0.30731D+10  0.97180D+09  0.30731D+09  0.97180D+08  0.30731D+08  0.97180D+07  0.30731D+07  0.97180D+06  0.30731D+06  0.97185D+05  0.30736D+05  0.97218D+04  0.30758D+04  0.97355D+03
  0.23442D+03  0.23700D+01  0.11700D+13  0.36998D+12  0.11700D+12  0.36998D+11  0.11700D+11  0.36998D+10  0.11700D+10  0.36998D+09  0.11700D+09  0.36998D+08  0.11700D+08  0.36998D+07  0.11700D+07  0.36998D+06  0.11700D+06  0.37002D+05  0.11703D+05  0.37021D+04  0.11715D+04
  0.25119D+03  0.24000D+01  0.13394D+13  0.42356D+12  0.13394D+12  0.42356D+11  0.13394D+11  0.42356D+10  0.13394D+10  0.42356D+09  0.13394D+09  0.42356D+08  0.13394D+08  0.42356D+07  0.13394D+07  0.42357D+06  0.13395D+06  0.42359D+05  0.13397D+05  0.42375D+04  0.13406D+04
  0.26915D+03  0.24300D+01  0.14862D+13  0.46998D+12  0.14862D+12  0.46998D+11  0.14862D+11  0.46998D+10  0.14862D+10  0.46998D+09  0.14862D+09  0.46998D+08  0.14862D+08  0.46998D+07  0.14862D+07  0.46998D+06  0.14862D+06  0.47000D+05  0.14864D+05  0.47011D+04  0.14871D+04
  0.28840D+03  0.24600D+01  0.16282D+13  0.51489D+12  0.16282D+12  0.51489D+11  0.16282D+11  0.51489D+10  0.16282D+10  0.51489D+09  0.16282D+09  0.51489D+08  0.16282D+08  0.51489D+07  0.16282D+07  0.51489D+06  0.16282D+06  0.51490D+05  0.16283D+05  0.51498D+04  0.16289D+04
  0.30903D+03  0.24900D+01  0.17574D+13  0.55575D+12  0.17574D+12  0.55575D+11  0.17574D+11  0.55575D+10  0.17574D+10  0.55575D+09  0.17574D+09  0.55575D+08  0.17574D+08  0.55575D+07  0.17574D+07  0.55575D+06  0.17575D+06  0.55576D+05  0.17575D+05  0.55581D+04  0.17579D+04
  0.33113D+03  0.25200D+01  0.18981D+13  0.60023D+12  0.18981D+12  0.60023D+11  0.18981D+11  0.60023D+10  0.18981D+10  0.60023D+09  0.18981D+09  0.60023D+08  0.18981D+08  0.60023D+07  0.18981D+07  0.60023D+06  0.18981D+06  0.60024D+05  0.18982D+05  0.60027D+04  0.18984D+04


==> ross1/ross1_b14.dat <==
  0.10000D+01  0.00000D+00  0.14820D-04  0.14822D-04  0.14826D-04  0.14839D-04  0.14879D-04  0.14996D-04  0.15293D-04  0.15886D-04  0.16866D-04  0.18454D-04  0.21213D-04  0.26242D-04  0.36006D-04  0.57958D-04  0.12168D-03  0.32791D-03  0.67026D-03  0.15246D-02  0.42923D-02
  0.10715D+01  0.30000D-01  0.16710D-04  0.16711D-04  0.16715D-04  0.16727D-04  0.16766D-04  0.16880D-04  0.17169D-04  0.17765D-04  0.18760D-04  0.20369D-04  0.23149D-04  0.28176D-04  0.37802D-04  0.58902D-04  0.11794D-03  0.31085D-03  0.64022D-03  0.13938D-02  0.38375D-02
  0.11482D+01  0.60000D-01  0.18860D-04  0.18861D-04  0.18865D-04  0.18877D-04  0.18915D-04  0.19024D-04  0.19309D-04  0.19907D-04  0.20917D-04  0.22550D-04  0.25358D-04  0.30399D-04  0.39931D-04  0.60352D-04  0.11554D-03  0.29376D-03  0.61620D-03  0.12830D-02  0.34430D-02
  0.12303D+01  0.90000D-01  0.21309D-04  0.21310D-04  0.21314D-04  0.21326D-04  0.21362D-04  0.21468D-04  0.21749D-04  0.22348D-04  0.23373D-04  0.25035D-04  0.27877D-04  0.32948D-04  0.42426D-04  0.62313D-04  0.11408D-03  0.27959D-03  0.59763D-03  0.11899D-02  0.31012D-02
  0.13183D+01  0.12000D+00  0.24100D-04  0.24101D-04  0.24104D-04  0.24116D-04  0.24150D-04  0.24254D-04  0.24530D-04  0.25128D-04  0.26173D-04  0.27867D-04  0.30748D-04  0.35862D-04  0.45322D-04  0.64779D-04  0.11378D-03  0.26825D-03  0.58162D-03  0.11124D-02  0.28057D-02
  0.14125D+01  0.15000D+00  0.27280D-04  0.27281D-04  0.27285D-04  0.27296D-04  0.27329D-04  0.27430D-04  0.27700D-04  0.28301D-04  0.29366D-04  0.31091D-04  0.34018D-04  0.39188D-04  0.48664D-04  0.67802D-04  0.11457D-03  0.25856D-03  0.56751D-03  0.10489D-02  0.25508D-02
  0.15136D+01  0.18000D+00  0.30906D-04  0.30907D-04  0.30911D-04  0.30921D-04  0.30954D-04  0.31051D-04  0.31317D-04  0.31922D-04  0.33001D-04  0.34764D-04  0.37743D-04  0.42981D-04  0.52503D-04  0.71426D-04  0.11633D-03  0.25059D-03  0.55653D-03  0.99818D-03  0.23316D-02
  0.16218D+01  0.21000D+00  0.35042D-04  0.35043D-04  0.35046D-04  0.35056D-04  0.35088D-04  0.35183D-04  0.35446D-04  0.36045D-04  0.37147D-04  0.38950D-04  0.41984D-04  0.47302D-04  0.56899D-04  0.75692D-04  0.11901D-03  0.24531D-03  0.54814D-03  0.95819D-03  0.21440D-02
  0.17378D+01  0.24000D+00  0.39760D-04  0.39761D-04  0.39764D-04  0.39773D-04  0.39804D-04  0.39896D-04  0.40153D-04  0.40753D-04  0.41877D-04  0.43720D-04  0.46815D-04  0.52223D-04  0.61923D-04  0.80652D-04  0.12277D-03  0.24242D-03  0.53798D-03  0.92841D-03  0.19843D-02
  0.18621D+01  0.27000D+00  0.45142D-04  0.45143D-04  0.45146D-04  0.45156D-04  0.45185D-04  0.45275D-04  0.45527D-04  0.46129D-04  0.47271D-04  0.49157D-04  0.52316D-04  0.57826D-04  0.67652D-04  0.86400D-04  0.12762D-03  0.24071D-03  0.53014D-03  0.90821D-03  0.18494D-02
  0.19953D+01  0.30000D+00  0.51286D-04  0.51287D-04  0.51290D-04  0.51299D-04  0.51327D-04  0.51415D-04  0.51662D-04  0.52264D-04  0.53422D-04  0.55355D-04  0.58584D-04  0.64203D-04  0.74182D-04  0.93020D-04  0.13348D-03  0.24132D-03  0.52499D-03  0.89553D-03  0.17368D-02
  0.21380D+01  0.33000D+00  0.58298D-04  0.58299D-04  0.58302D-04  0.58311D-04  0.58338D-04  0.58423D-04  0.58668D-04  0.59262D-04  0.60443D-04  0.62425D-04  0.65725D-04  0.71464D-04  0.81618D-04  0.10060D-03  0.14054D-03  0.24422D-03  0.52004D-03  0.88953D-03  0.16441D-02
  0.22909D+01  0.36000D+00  0.66304D-04  0.66304D-04  0.66307D-04  0.66316D-04  0.66343D-04  0.66425D-04  0.66663D-04  0.67257D-04  0.68460D-04  0.70486D-04  0.73863D-04  0.79730D-04  0.90081D-04  0.10926D-03  0.14892D-03  0.24897D-03  0.51575D-03  0.89063D-03  0.15697D-02
  0.24547D+01  0.39000D+00  0.75444D-04  0.75445D-04  0.75448D-04  0.75456D-04  0.75482D-04  0.75562D-04  0.75795D-04  0.76392D-04  0.77603D-04  0.79682D-04  0.83139D-04  0.89142D-04  0.99712D-04  0.11916D-03  0.15869D-03  0.25549D-03  0.51486D-03  0.89817D-03  0.15119D-02
  0.26303D+01  0.42000D+00  0.85882D-04  0.85883D-04  0.85885D-04  0.85893D-04  0.85919D-04  0.85997D-04  0.86227D-04  0.86813D-04  0.88044D-04  0.90176D-04  0.93715D-04  0.99862D-04  0.11067D-03  0.13044D-03  0.16995D-03  0.26442D-03  0.51727D-03  0.90768D-03  0.14695D-02
  0.28184D+01  0.45000D+00  0.97802D-04  0.97803D-04  0.97805D-04  0.97813D-04  0.97838D-04  0.97914D-04  0.98137D-04  0.98719D-04  0.99968D-04  0.10215D-03  0.10577D-03  0.11207D-03  0.12314D-03  0.14327D-03  0.18296D-03  0.27577D-03  0.51979D-03  0.92216D-03  0.14419D-02
  0.30200D+01  0.48000D+00  0.11142D-03  0.11142D-03  0.11142D-03  0.11143D-03  0.11145D-03  0.11152D-03  0.11174D-03  0.11232D-03  0.11358D-03  0.11581D-03  0.11953D-03  0.12598D-03  0.13733D-03  0.15787D-03  0.19791D-03  0.28908D-03  0.52624D-03  0.94185D-03  0.14278D-02
  0.32359D+01  0.51000D+00  0.12696D-03  0.12697D-03  0.12697D-03  0.12697D-03  0.12700D-03  0.12707D-03  0.12728D-03  0.12786D-03  0.12912D-03  0.13141D-03  0.13522D-03  0.14184D-03  0.15348D-03  0.17450D-03  0.21494D-03  0.30509D-03  0.53695D-03  0.96267D-03  0.14267D-02
  0.34674D+01  0.54000D+00  0.14472D-03  0.14472D-03  0.14473D-03  0.14473D-03  0.14476D-03  0.14483D-03  0.14503D-03  0.14560D-03  0.14688D-03  0.14922D-03  0.15311D-03  0.15990D-03  0.17187D-03  0.19339D-03  0.23438D-03  0.32410D-03  0.55056D-03  0.98457D-03  0.14387D-02
  0.37154D+01  0.57000D+00  0.16501D-03  0.16501D-03  0.16501D-03  0.16502D-03  0.16504D-03  0.16511D-03  0.16531D-03  0.16587D-03  0.16716D-03  0.16955D-03  0.17353D-03  0.18050D-03  0.19280D-03  0.21488D-03  0.25657D-03  0.34613D-03  0.56715D-03  0.10111D-02  0.14637D-02
  0.39811D+01  0.60000D+00  0.18817D-03  0.18817D-03  0.18818D-03  0.18818D-03  0.18820D-03  0.18827D-03  0.18847D-03  0.18903D-03  0.19031D-03  0.19275D-03  0.19683D-03  0.20398D-03  0.21663D-03  0.23933D-03  0.28183D-03  0.37133D-03  0.58886D-03  0.10422D-02  0.14989D-02
  0.42658D+01  0.63000D+00  0.21463D-03  0.21463D-03  0.21464D-03  0.21464D-03  0.21466D-03  0.21473D-03  0.21492D-03  0.21546D-03  0.21676D-03  0.21925D-03  0.22342D-03  0.23075D-03  0.24378D-03  0.26714D-03  0.31049D-03  0.40050D-03  0.61581D-03  0.10714D-02  0.15465D-02
  0.45709D+01  0.66000D+00  0.24485D-03  0.24485D-03  0.24485D-03  0.24486D-03  0.24488D-03  0.24494D-03  0.24513D-03  0.24566D-03  0.24696D-03  0.24950D-03  0.25376D-03  0.26128D-03  0.27470D-03  0.29874D-03  0.34312D-03  0.43407D-03  0.64615D-03  0.11060D-02  0.16071D-02
  0.48978D+01  0.69000D+00  0.27936D-03  0.27936D-03  0.27936D-03  0.27936D-03  0.27938D-03  0.27944D-03  0.27963D-03  0.28015D-03  0.28145D-03  0.28403D-03  0.28839D-03  0.29610D-03  0.30992D-03  0.33471D-03  0.38026D-03  0.47203D-03  0.68248D-03  0.11475D-02  0.16765D-02
  0.52481D+01  0.72000D+00  0.31876D-03  0.31876D-03  0.31876D-03  0.31877D-03  0.31878D-03  0.31884D-03  0.31902D-03  0.31954D-03  0.32082D-03  0.32345D-03  0.32790D-03  0.33581D-03  0.35005D-03  0.37565D-03  0.42238D-03  0.51540D-03  0.72553D-03  0.11922D-02  0.17550D-02
  0.56234D+01  0.75000D+00  0.36374D-03  0.36374D-03  0.36375D-03  0.36375D-03  0.36377D-03  0.36382D-03  0.36400D-03  0.36449D-03  0.36578D-03  0.36845D-03  0.37299D-03  0.38110D-03  0.39577D-03  0.42221D-03  0.47024D-03  0.56494D-03  0.77500D-03  0.12411D-02  0.18458D-02
  0.60256D+01  0.78000D+00  0.41510D-03  0.41510D-03  0.41510D-03  0.41511D-03  0.41512D-03  0.41518D-03  0.41534D-03  0.41582D-03  0.41713D-03  0.41981D-03  0.42444D-03  0.43274D-03  0.44787D-03  0.47519D-03  0.52468D-03  0.62126D-03  0.83107D-03  0.12995D-02  0.19481D-02
  0.64565D+01  0.81000D+00  0.47371D-03  0.47371D-03  0.47372D-03  0.47372D-03  0.47374D-03  0.47379D-03  0.47395D-03  0.47442D-03  0.47570D-03  0.47843D-03  0.48314D-03  0.49164D-03  0.50724D-03  0.53550D-03  0.58656D-03  0.68494D-03  0.89610D-03  0.13680D-02  0.20529D-02
  0.69183D+01  0.84000D+00  0.54061D-03  0.54061D-03  0.54061D-03  0.54062D-03  0.54063D-03  0.54068D-03  0.54084D-03  0.54130D-03  0.54256D-03  0.54532D-03  0.55010D-03  0.55881D-03  0.57490D-03  0.60416D-03  0.65676D-03  0.75748D-03  0.97099D-03  0.14414D-02  0.21697D-02
  0.74131D+01  0.87000D+00  0.61694D-03  0.61694D-03  0.61694D-03  0.61695D-03  0.61696D-03  0.61701D-03  0.61716D-03  0.61761D-03  0.61886D-03  0.62164D-03  0.62650D-03  0.63540D-03  0.65199D-03  0.68226D-03  0.73661D-03  0.84003D-03  0.10550D-02  0.15270D-02  0.23001D-02
  0.79433D+01  0.90000D+00  0.70402D-03  0.70402D-03  0.70402D-03  0.70403D-03  0.70404D-03  0.70409D-03  0.70424D-03  0.70467D-03  0.70592D-03  0.70870D-03  0.71362D-03  0.72272D-03  0.73983D-03  0.77118D-03  0.82743D-03  0.93335D-03  0.11510D-02  0.16270D-02  0.24365D-02
  0.85114D+01  0.93000D+00  0.80335D-03  0.80335D-03  0.80335D-03  0.80335D-03  0.80337D-03  0.80341D-03  0.80355D-03  0.80397D-03  0.80518D-03  0.80800D-03  0.81298D-03  0.82227D-03  0.83991D-03  0.87241D-03  0.93054D-03  0.10393D-02  0.12608D-02  0.17397D-02  0.25812D-02
  0.91201D+01  0.96000D+00  0.91661D-03  0.91661D-03  0.91662D-03  0.91662D-03  0.91663D-03  0.91668D-03  0.91681D-03  0.91722D-03  0.91840D-03  0.92124D-03  0.92626D-03  0.93575D-03  0.95394D-03  0.98761D-03  0.10477D-02  0.11598D-02  0.13852D-02  0.18656D-02  0.27436D-02
  0.97724D+01  0.99000D+00  0.10457D-02  0.10457D-02  0.10458D-02  0.10458D-02  0.10458D-02  0.10458D-02  0.10459D-02  0.10463D-02  0.10475D-02  0.10503D-02  0.10554D-02  0.10651D-02  0.10838D-02  0.11187D-02  0.11810D-02  0.12965D-02  0.15255D-02  0.20112D-02  0.29244D-02
  0.10471D+02  0.10200D+01  0.11929D-02  0.11929D-02  0.11929D-02  0.11930D-02  0.11930D-02  0.11930D-02  0.11931D-02  0.11935D-02  0.11946D-02  0.11975D-02  0.12026D-02  0.12124D-02  0.12318D-02  0.12679D-02  0.13325D-02  0.14513D-02  0.16853D-02  0.21782D-02  0.31122D-02
  0.11220D+02  0.10500D+01  0.13607D-02  0.13607D-02  0.13607D-02  0.13607D-02  0.13607D-02  0.13607D-02  0.13609D-02  0.13612D-02  0.13623D-02  0.13652D-02  0.13703D-02  0.13803D-02  0.14002D-02  0.14378D-02  0.15045D-02  0.16272D-02  0.18671D-02  0.23635D-02  0.33242D-02
  0.12023D+02  0.10800D+01  0.15518D-02  0.15518D-02  0.15518D-02  0.15518D-02  0.15518D-02  0.15519D-02  0.15520D-02  0.15523D-02  0.15533D-02  0.15562D-02  0.15614D-02  0.15715D-02  0.15921D-02  0.16309D-02  0.17002D-02  0.18270D-02  0.20719D-02  0.25749D-02  0.35647D-02
  0.12882D+02  0.11100D+01  0.17695D-02  0.17695D-02  0.17695D-02  0.17695D-02  0.17695D-02  0.17695D-02  0.17696D-02  0.17700D-02  0.17710D-02  0.17738D-02  0.17790D-02  0.17893D-02  0.18105D-02  0.18508D-02  0.19226D-02  0.20534D-02  0.23043D-02  0.28165D-02  0.38280D-02
  0.13804D+02  0.11400D+01  0.20174D-02  0.20174D-02  0.20174D-02  0.20174D-02  0.20174D-02  0.20174D-02  0.20175D-02  0.20178D-02  0.20188D-02  0.20217D-02  0.20268D-02  0.20372D-02  0.20590D-02  0.21009D-02  0.21753D-02  0.23103D-02  0.25683D-02  0.30895D-02  0.41181D-02
  0.14791D+02  0.11700D+01  0.22996D-02  0.22996D-02  0.22996D-02  0.22996D-02  0.22996D-02  0.22996D-02  0.22997D-02  0.23001D-02  0.23010D-02  0.23038D-02  0.23089D-02  0.23195D-02  0.23420D-02  0.23853D-02  0.24623D-02  0.26021D-02  0.28675D-02  0.33958D-02  0.44491D-02
  0.15849D+02  0.12000D+01  0.26212D-02  0.26209D-02  0.26209D-02  0.26209D-02  0.26209D-02  0.26209D-02  0.26210D-02  0.26213D-02  0.26222D-02  0.26249D-02  0.26301D-02  0.26407D-02  0.26639D-02  0.27088D-02  0.27888D-02  0.29331D-02  0.32058D-02  0.37452D-02  0.48187D-02
  0.16982D+02  0.12300D+01  0.30197D-02  0.29898D-02  0.29868D-02  0.29865D-02  0.29865D-02  0.29865D-02  0.29866D-02  0.29869D-02  0.29877D-02  0.29903D-02  0.29955D-02  0.30063D-02  0.30301D-02  0.30768D-02  0.31595D-02  0.33090D-02  0.35894D-02  0.41394D-02  0.52403D-02
  0.18197D+02  0.12600D+01  0.51944D-02  0.36221D-02  0.34250D-02  0.34047D-02  0.34027D-02  0.34025D-02  0.34026D-02  0.34028D-02  0.34036D-02  0.34060D-02  0.34113D-02  0.34222D-02  0.34467D-02  0.34950D-02  0.35808D-02  0.37358D-02  0.40235D-02  0.45874D-02  0.57062D-02
  0.19498D+02  0.12900D+01  0.30323D-01  0.10290D-01  0.49126D-02  0.39916D-02  0.38874D-02  0.38769D-02  0.38759D-02  0.38761D-02  0.38768D-02  0.38791D-02  0.38844D-02  0.38953D-02  0.39206D-02  0.39706D-02  0.40597D-02  0.42195D-02  0.45165D-02  0.50944D-02  0.62318D-02
  0.20893D+02  0.13200D+01  0.20365D+00  0.64618D-01  0.20897D-01  0.78334D-02  0.48660D-02  0.44613D-02  0.44188D-02  0.44148D-02  0.44151D-02  0.44172D-02  0.44225D-02  0.44335D-02  0.44595D-02  0.45114D-02  0.46035D-02  0.47690D-02  0.50761D-02  0.56649D-02  0.68298D-02
  0.22387D+02  0.13500D+01  0.12281D+01  0.38861D+00  0.12310D+00  0.39277D-01  0.13326D-01  0.63666D-02  0.51761D-02  0.50417D-02  0.50287D-02  0.50294D-02  0.50345D-02  0.50455D-02  0.50723D-02  0.51262D-02  0.52215D-02  0.53932D-02  0.57088D-02  0.63132D-02  0.75075D-02
  0.23988D+02  0.13800D+01  0.66469D+01  0.21024D+01  0.66512D+00  0.21055D+00  0.66884D-01  0.21870D-01  0.87998D-02  0.61012D-02  0.57624D-02  0.57293D-02  0.57309D-02  0.57417D-02  0.57693D-02  0.58250D-02  0.59239D-02  0.61015D-02  0.64269D-02  0.70494D-02  0.82620D-02
  0.25704D+02  0.14100D+01  0.32500D+02  0.10278D+02  0.32508D+01  0.10284D+01  0.32544D+00  0.10320D+00  0.33260D-01  0.12212D-01  0.72894D-02  0.65986D-02  0.65304D-02  0.65342D-02  0.65619D-02  0.66197D-02  0.67223D-02  0.69056D-02  0.72424D-02  0.78803D-02  0.91199D-02
  0.27542D+02  0.14400D+01  0.14460D+03  0.45727D+02  0.14461D+02  0.45733D+01  0.14465D+01  0.45766D+00  0.14500D+00  0.46442D-01  0.16302D-01  0.87259D-02  0.75638D-02  0.74482D-02  0.74647D-02  0.75235D-02  0.76293D-02  0.78194D-02  0.81679D-02  0.88214D-02  0.10095D-01
  0.29512D+02  0.14700D+01  0.58925D+03  0.18634D+03  0.58925D+02  0.18634D+02  0.58927D+01  0.18636D+01  0.58949D+00  0.18666D+00  0.59614D-01  0.20502D-01  0.10313D-01  0.86635D-02  0.85095D-02  0.85530D-02  0.86609D-02  0.88582D-02  0.92165D-02  0.98907D-02  0.11195D-01
  0.31623D+02  0.15000D+01  0.22112D+04  0.69924D+03  0.22112D+03  0.69924D+02  0.22112D+02  0.69925D+01  0.22113D+01  0.69939D+00  0.22140D+00  0.70635D-01  0.24146D-01  0.11910D-01  0.99091D-02  0.97457D-02  0.98365D-02  0.10038D-01  0.10409D-01  0.11105D-01  0.12435D-01
  0.33884D+02  0.15300D+01  0.76824D+04  0.24294D+04  0.76824D+03  0.24294D+03  0.76824D+02  0.24294D+02  0.76825D+01  0.24295D+01  0.76841D+00  0.24326D+00  0.77656D-01  0.26691D-01  0.13427D-01  0.11321D-01  0.11196D-01  0.11382D-01  0.11765D-01  0.12479D-01  0.13846D-01
  0.36308D+02  0.15600D+01  0.24864D+05  0.78628D+04  0.24864D+04  0.78628D+03  0.24864D+03  0.78628D+02  0.24865D+02  0.78631D+01  0.24867D+01  0.78658D+00  0.24910D+00  0.79706D-01  0.27897D-01  0.14857D-01  0.12938D-01  0.12932D-01  0.13307D-01  0.14041D-01  0.15452D-01
  0.38905D+02  0.15900D+01  0.75288D+05  0.23808D+05  0.75288D+04  0.23808D+04  0.75288D+03  0.23808D+03  0.75289D+02  0.23809D+02  0.75295D+01  0.23814D+01  0.75339D+00  0.23875D+00  0.76784D-01  0.27879D-01  0.16315D-01  0.14849D-01  0.15077D-01  0.15821D-01  0.17264D-01
  0.41687D+02  0.16200D+01  0.21437D+06  0.67791D+05  0.21437D+05  0.67791D+04  0.21437D+04  0.67791D+03  0.21438D+03  0.67793D+02  0.21439D+02  0.67804D+01  0.21447D+01  0.67871D+00  0.21537D+00  0.69971D-01  0.27152D-01  0.18018D-01  0.17202D-01  0.17857D-01  0.19327D-01
  0.44668D+02  0.16500D+01  0.57674D+06  0.18238D+06  0.57674D+05  0.18238D+05  0.57674D+04  0.18238D+04  0.57675D+03  0.18239D+03  0.57678D+02  0.18241D+02  0.57695D+01  0.18253D+01  0.57793D+00  0.18389D+00  0.60996D-01  0.26481D-01  0.20245D-01  0.20242D-01  0.21690D-01
  0.47863D+02  0.16800D+01  0.14726D+07  0.46567D+06  0.14726D+06  0.46567D+05  0.14726D+05  0.46567D+04  0.14726D+04  0.46568D+03  0.14726D+03  0.46573D+02  0.14730D+02  0.46597D+01  0.14747D+01  0.46740D+00  0.14958D+00  0.51811D-01  0.26687D-01  0.23326D-01  0.24428D-01
  0.51286D+02  0.17100D+01  0.35836D+07  0.11332D+07  0.35836D+06  0.11332D+06  0.35836D+05  0.11332D+05  0.35836D+04  0.11333D+04  0.35838D+03  0.11334D+03  0.35845D+02  0.11338D+02  0.35878D+01  0.11362D+01  0.36084D+00  0.11699D+00  0.44328D-01  0.28456D-01  0.27733D-01
  0.54954D+02  0.17400D+01  0.83441D+07  0.26386D+07  0.83441D+06  0.26386D+06  0.83441D+05  0.26386D+05  0.83441D+04  0.26387D+04  0.83444D+03  0.26389D+03  0.83458D+02  0.26398D+02  0.83524D+01  0.26443D+01  0.83830D+00  0.26743D+00  0.89484D-01  0.40193D-01  0.32326D-01
  0.58884D+02  0.17700D+01  0.18659D+08  0.59004D+07  0.18659D+07  0.59004D+06  0.18659D+06  0.59004D+05  0.18659D+05  0.59004D+04  0.18659D+04  0.59008D+03  0.18662D+03  0.59027D+02  0.18675D+02  0.59114D+01  0.18730D+01  0.59506D+00  0.19192D+00  0.69381D-01  0.40460D-01
  0.63096D+02  0.18000D+01  0.40210D+08  0.12715D+08  0.40210D+07  0.12715D+07  0.40210D+06  0.12715D+06  0.40210D+05  0.12715D+05  0.40210D+04  0.12716D+04  0.40216D+03  0.12720D+03  0.40242D+02  0.12737D+02  0.40348D+01  0.12802D+01  0.40857D+00  0.13568D+00  0.58361D-01
  0.67608D+02  0.18300D+01  0.83776D+08  0.26492D+08  0.83776D+07  0.26492D+07  0.83776D+06  0.26492D+06  0.83776D+05  0.26492D+05  0.83777D+04  0.26493D+04  0.83786D+03  0.26500D+03  0.83836D+02  0.26534D+02  0.84041D+01  0.26653D+01  0.84780D+00  0.27369D+00  0.98633D-01
  0.72444D+02  0.18600D+01  0.16906D+09  0.53461D+08  0.16906D+08  0.53461D+07  0.16906D+07  0.53461D+06  0.16906D+06  0.53461D+05  0.16906D+05  0.53462D+04  0.16907D+04  0.53474D+03  0.16916D+03  0.53535D+02  0.16955D+02  0.53756D+01  0.17079D+01  0.54630D+00  0.18260D+00
  0.77625D+02  0.18900D+01  0.33105D+09  0.10469D+09  0.33105D+08  0.10469D+08  0.33105D+07  0.10469D+07  0.33106D+06  0.10469D+06  0.33106D+05  0.10469D+05  0.33108D+04  0.10471D+04  0.33121D+03  0.10481D+03  0.33190D+02  0.10521D+02  0.33411D+01  0.10652D+01  0.34608D+00
  0.83176D+02  0.19200D+01  0.62943D+09  0.19904D+09  0.62943D+08  0.19904D+08  0.62943D+07  0.19904D+07  0.62943D+06  0.19904D+06  0.62943D+05  0.19905D+05  0.62946D+04  0.19907D+04  0.62967D+03  0.19923D+03  0.63080D+02  0.19993D+02  0.63468D+01  0.20206D+01  0.64924D+00
  0.89125D+02  0.19500D+01  0.11616D+10  0.36732D+09  0.11616D+09  0.36732D+08  0.11616D+08  0.36732D+07  0.11616D+07  0.36732D+06  0.11616D+06  0.36732D+05  0.11616D+05  0.36735D+04  0.11619D+04  0.36760D+03  0.11637D+03  0.36874D+02  0.11702D+02  0.37230D+01  0.11911D+01
  0.95499D+02  0.19800D+01  0.20775D+10  0.65696D+09  0.20775D+09  0.65696D+08  0.20775D+08  0.65696D+07  0.20775D+07  0.65696D+06  0.20775D+06  0.65696D+05  0.20775D+05  0.65701D+04  0.20779D+04  0.65736D+03  0.20806D+03  0.65913D+02  0.20912D+02  0.66495D+01  0.21232D+01
  0.10233D+03  0.20100D+01  0.35965D+10  0.11373D+10  0.35965D+09  0.11373D+09  0.35965D+08  0.11373D+08  0.35965D+07  0.11373D+07  0.35965D+06  0.11373D+06  0.35965D+05  0.11374D+05  0.35971D+04  0.11378D+04  0.36008D+03  0.11404D+03  0.36169D+02  0.11495D+02  0.36659D+01
  0.10965D+03  0.20400D+01  0.60225D+10  0.19045D+10  0.60225D+09  0.19045D+09  0.60225D+08  0.19045D+08  0.60225D+07  0.19045D+07  0.60225D+06  0.19045D+06  0.60226D+05  0.19046D+05  0.60233D+04  0.19052D+04  0.60284D+03  0.19088D+03  0.60515D+02  0.19223D+02  0.61248D+01
  0.11749D+03  0.20700D+01  0.97802D+10  0.30928D+10  0.97802D+09  0.30928D+09  0.97802D+08  0.30928D+08  0.97802D+07  0.30928D+07  0.97803D+06  0.30928D+06  0.97803D+05  0.30929D+05  0.97812D+04  0.30936D+04  0.97877D+03  0.30985D+03  0.98195D+02  0.31175D+02  0.99248D+01
  0.12589D+03  0.21000D+01  0.15457D+11  0.48880D+10  0.15457D+10  0.48880D+09  0.15457D+09  0.48880D+08  0.15457D+08  0.48880D+07  0.15457D+07  0.48880D+06  0.15457D+06  0.48881D+05  0.15458D+05  0.48890D+04  0.15466D+04  0.48953D+03  0.15508D+03  0.49208D+02  0.15653D+02
  0.13490D+03  0.21300D+01  0.23852D+11  0.75427D+10  0.23852D+10  0.75427D+09  0.23852D+09  0.75427D+08  0.23852D+08  0.75427D+07  0.23852D+07  0.75427D+06  0.23852D+06  0.75428D+05  0.23853D+05  0.75439D+04  0.23863D+04  0.75517D+03  0.23917D+03  0.75849D+02  0.24109D+02
  0.14454D+03  0.21600D+01  0.35620D+11  0.11264D+11  0.35620D+10  0.11264D+10  0.35620D+09  0.11264D+09  0.35620D+08  0.11264D+08  0.35620D+07  0.11264D+07  0.35620D+06  0.11264D+06  0.35621D+05  0.11265D+05  0.35633D+04  0.11275D+04  0.35698D+03  0.11316D+03  0.35939D+02
  0.15488D+03  0.21900D+01  0.53117D+11  0.16797D+11  0.53117D+10  0.16797D+10  0.53117D+09  0.16797D+09  0.53117D+08  0.16797D+08  0.53117D+07  0.16797D+07  0.53118D+06  0.16797D+06  0.53119D+05  0.16799D+05  0.53133D+04  0.16810D+04  0.53213D+03  0.16861D+03  0.53518D+02
  0.16596D+03  0.22200D+01  0.78278D+11  0.24754D+11  0.78278D+10  0.24754D+10  0.78278D+09  0.24754D+09  0.78278D+08  0.24754D+08  0.78278D+07  0.24754D+07  0.78279D+06  0.24754D+06  0.78281D+05  0.24756D+05  0.78298D+04  0.24770D+04  0.78396D+03  0.24833D+03  0.78776D+02
  0.17783D+03  0.22500D+01  0.11495D+12  0.36350D+11  0.11495D+11  0.36350D+10  0.11495D+10  0.36350D+09  0.11495D+09  0.36350D+08  0.11495D+08  0.36350D+07  0.11495D+07  0.36350D+06  0.11495D+06  0.36352D+05  0.11497D+05  0.36370D+04  0.11509D+04  0.36448D+03  0.11557D+03
  0.19055D+03  0.22800D+01  0.16765D+12  0.53017D+11  0.16765D+11  0.53017D+10  0.16765D+10  0.53017D+09  0.16765D+09  0.53017D+08  0.16765D+08  0.53017D+07  0.16765D+07  0.53017D+06  0.16766D+06  0.53020D+05  0.16768D+05  0.53042D+04  0.16784D+04  0.53140D+03  0.16843D+03
  0.20417D+03  0.23100D+01  0.24631D+12  0.77891D+11  0.24631D+11  0.77891D+10  0.24631D+10  0.77891D+09  0.24631D+09  0.77891D+08  0.24631D+08  0.77891D+07  0.24631D+07  0.77892D+06  0.24632D+06  0.77896D+05  0.24635D+05  0.77924D+04  0.24655D+04  0.78050D+03  0.24731D+03
  0.21878D+03  0.23400D+01  0.36269D+12  0.11469D+12  0.36269D+11  0.11469D+11  0.36269D+10  0.11469D+10  0.36269D+09  0.11469D+09  0.36269D+08  0.11469D+08  0.36269D+07  0.11469D+07  0.36270D+06  0.11470D+06  0.36275D+05  0.11474D+05  0.36301D+04  0.11490D+04  0.36399D+03
  0.23442D+03  0.23700D+01  0.54336D+12  0.17183D+12  0.54336D+11  0.17183D+11  0.54336D+10  0.17183D+10  0.54336D+09  0.17183D+09  0.54336D+08  0.17183D+08  0.54337D+07  0.17183D+07  0.54337D+06  0.17183D+06  0.54344D+05  0.17189D+05  0.54380D+04  0.17211D+04  0.54514D+03
  0.25119D+03  0.24000D+01  0.83918D+12  0.26537D+12  0.83918D+11  0.26537D+11  0.83918D+10  0.26537D+10  0.83918D+09  0.26537D+09  0.83918D+08  0.26537D+08  0.83918D+07  0.26537D+07  0.83919D+06  0.26538D+06  0.83928D+05  0.26546D+05  0.83981D+04  0.26579D+04  0.84179D+03
  0.26915D+03  0.24300D+01  0.12259D+13  0.38768D+12  0.12259D+12  0.38768D+11  0.12259D+11  0.38768D+10  0.12259D+10  0.38768D+09  0.12259D+09  0.38768D+08  0.12259D+08  0.38768D+07  0.12260D+07  0.38769D+06  0.12261D+06  0.38778D+05  0.12268D+05  0.38824D+04  0.12294D+04
  0.28840D+03  0.24600D+01  0.17867D+13  0.56500D+12  0.17867D+12  0.56500D+11  0.17867D+11  0.56500D+10  0.17867D+10  0.56500D+09  0.17867D+09  0.56500D+08  0.17867D+08  0.56500D+07  0.17867D+07  0.56501D+06  0.17868D+06  0.56513D+05  0.17877D+05  0.56572D+04  0.17913D+04
  0.30903D+03  0.24900D+01  0.25577D+13  0.80881D+12  0.25577D+12  0.80881D+11  0.25577D+11  0.80881D+10  0.25577D+10  0.80881D+09  0.25577D+09  0.80881D+08  0.25577D+08  0.80881D+07  0.25577D+07  0.80883D+06  0.25579D+06  0.80896D+05  0.25589D+05  0.80972D+04  0.25635D+04
  0.33113D+03  0.25200D+01  0.36478D+13  0.11535D+13  0.36478D+12  0.11535D+12  0.36478D+11  0.11535D+11  0.36478D+10  0.11535D+10  0.36478D+09  0.11535D+09  0.36478D+08  0.11535D+08  0.36478D+07  0.11536D+07  0.36480D+06  0.11537D+06  0.36493D+05  0.11546D+05  0.36552D+04


==> ross1/ross1_b145.dat <==
  0.10000D+01  0.00000D+00  0.41295D-05  0.41295D-05  0.41296D-05  0.41298D-05  0.41304D-05  0.41325D-05  0.41390D-05  0.41592D-05  0.42216D-05  0.44088D-05  0.48863D-05  0.59375D-05  0.77611D-05  0.10509D-04  0.15558D-04  0.27642D-04  0.75956D-04  0.22249D-03  0.42865D-03
  0.10715D+01  0.30000D-01  0.46309D-05  0.46309D-05  0.46310D-05  0.46312D-05  0.46318D-05  0.46338D-05  0.46401D-05  0.46599D-05  0.47226D-05  0.48998D-05  0.53698D-05  0.63966D-05  0.81532D-05  0.10776D-04  0.15516D-04  0.26579D-04  0.68494D-04  0.20414D-03  0.38855D-03
  0.11482D+01  0.60000D-01  0.51893D-05  0.51893D-05  0.51894D-05  0.51896D-05  0.51902D-05  0.51921D-05  0.51983D-05  0.52178D-05  0.52770D-05  0.54512D-05  0.59129D-05  0.69104D-05  0.86155D-05  0.11136D-04  0.15625D-04  0.25850D-04  0.62709D-04  0.18811D-03  0.35599D-03
  0.12303D+01  0.90000D-01  0.58131D-05  0.58131D-05  0.58132D-05  0.58134D-05  0.58140D-05  0.58158D-05  0.58218D-05  0.58406D-05  0.58983D-05  0.60691D-05  0.65180D-05  0.74914D-05  0.91573D-05  0.11596D-04  0.15878D-04  0.25415D-04  0.58229D-04  0.17257D-03  0.32980D-03
  0.13183D+01  0.12000D+00  0.65119D-05  0.65119D-05  0.65119D-05  0.65121D-05  0.65127D-05  0.65146D-05  0.65204D-05  0.65385D-05  0.65948D-05  0.67609D-05  0.71967D-05  0.81533D-05  0.97862D-05  0.12159D-04  0.16276D-04  0.25248D-04  0.54677D-04  0.15910D-03  0.30898D-03
  0.14125D+01  0.15000D+00  0.72965D-05  0.72965D-05  0.72966D-05  0.72968D-05  0.72973D-05  0.72991D-05  0.73047D-05  0.73224D-05  0.73771D-05  0.75373D-05  0.79648D-05  0.89059D-05  0.10508D-04  0.12834D-04  0.16819D-04  0.25327D-04  0.52027D-04  0.14766D-03  0.29210D-03
  0.15136D+01  0.18000D+00  0.81794D-05  0.81795D-05  0.81795D-05  0.81797D-05  0.81802D-05  0.81820D-05  0.81874D-05  0.82046D-05  0.82573D-05  0.84136D-05  0.88363D-05  0.97527D-05  0.11341D-04  0.13632D-04  0.17512D-04  0.25641D-04  0.50145D-04  0.13734D-03  0.27832D-03
  0.16218D+01  0.21000D+00  0.91750D-05  0.91750D-05  0.91750D-05  0.91752D-05  0.91757D-05  0.91774D-05  0.91827D-05  0.91992D-05  0.92505D-05  0.94067D-05  0.98104D-05  0.10718D-04  0.12296D-04  0.14563D-04  0.18363D-04  0.26185D-04  0.48873D-04  0.12819D-03  0.26749D-03
  0.17378D+01  0.24000D+00  0.10299D-04  0.10299D-04  0.10299D-04  0.10299D-04  0.10300D-04  0.10302D-04  0.10307D-04  0.10323D-04  0.10374D-04  0.10520D-04  0.10919D-04  0.11819D-04  0.13386D-04  0.15641D-04  0.19384D-04  0.26959D-04  0.48128D-04  0.12082D-03  0.25902D-03
  0.18621D+01  0.27000D+00  0.11571D-04  0.11571D-04  0.11571D-04  0.11571D-04  0.11572D-04  0.11573D-04  0.11578D-04  0.11594D-04  0.11642D-04  0.11786D-04  0.12179D-04  0.13065D-04  0.14631D-04  0.16885D-04  0.20588D-04  0.27967D-04  0.47915D-04  0.11495D-03  0.25110D-03
  0.19953D+01  0.30000D+00  0.13011D-04  0.13011D-04  0.13011D-04  0.13011D-04  0.13011D-04  0.13013D-04  0.13018D-04  0.13033D-04  0.13080D-04  0.13220D-04  0.13605D-04  0.14480D-04  0.16052D-04  0.18311D-04  0.21992D-04  0.29222D-04  0.48185D-04  0.10980D-03  0.24462D-03
  0.21380D+01  0.33000D+00  0.14643D-04  0.14643D-04  0.14643D-04  0.14643D-04  0.14643D-04  0.14645D-04  0.14649D-04  0.14664D-04  0.14710D-04  0.14847D-04  0.15221D-04  0.16093D-04  0.17673D-04  0.19943D-04  0.23617D-04  0.30737D-04  0.48869D-04  0.10600D-03  0.23954D-03
  0.22909D+01  0.36000D+00  0.16494D-04  0.16494D-04  0.16494D-04  0.16495D-04  0.16495D-04  0.16496D-04  0.16501D-04  0.16515D-04  0.16560D-04  0.16692D-04  0.17061D-04  0.17932D-04  0.19513D-04  0.21808D-04  0.25488D-04  0.32533D-04  0.50000D-04  0.10345D-03  0.23456D-03
  0.24547D+01  0.39000D+00  0.18597D-04  0.18597D-04  0.18597D-04  0.18597D-04  0.18597D-04  0.18599D-04  0.18603D-04  0.18617D-04  0.18660D-04  0.18790D-04  0.19159D-04  0.20011D-04  0.21611D-04  0.23934D-04  0.27633D-04  0.34635D-04  0.51586D-04  0.10180D-03  0.22959D-03
  0.26303D+01  0.42000D+00  0.20985D-04  0.20985D-04  0.20985D-04  0.20985D-04  0.20986D-04  0.20987D-04  0.20991D-04  0.21005D-04  0.21047D-04  0.21177D-04  0.21529D-04  0.22383D-04  0.24001D-04  0.26356D-04  0.30086D-04  0.37073D-04  0.53620D-04  0.10095D-03  0.22576D-03
  0.28184D+01  0.45000D+00  0.23700D-04  0.23700D-04  0.23700D-04  0.23700D-04  0.23701D-04  0.23702D-04  0.23706D-04  0.23719D-04  0.23761D-04  0.23884D-04  0.24232D-04  0.25087D-04  0.26718D-04  0.29113D-04  0.32886D-04  0.39884D-04  0.56111D-04  0.10116D-03  0.22296D-03
  0.30200D+01  0.48000D+00  0.26788D-04  0.26788D-04  0.26788D-04  0.26788D-04  0.26788D-04  0.26790D-04  0.26794D-04  0.26806D-04  0.26846D-04  0.26967D-04  0.27313D-04  0.28160D-04  0.29809D-04  0.32251D-04  0.36075D-04  0.43108D-04  0.59119D-04  0.10233D-03  0.21961D-03
  0.32359D+01  0.51000D+00  0.30300D-04  0.30300D-04  0.30300D-04  0.30301D-04  0.30301D-04  0.30302D-04  0.30306D-04  0.30318D-04  0.30357D-04  0.30476D-04  0.30817D-04  0.31655D-04  0.33331D-04  0.35822D-04  0.39707D-04  0.46796D-04  0.62679D-04  0.10419D-03  0.21752D-03
  0.34674D+01  0.54000D+00  0.34298D-04  0.34298D-04  0.34298D-04  0.34298D-04  0.34299D-04  0.34300D-04  0.34304D-04  0.34316D-04  0.34353D-04  0.34470D-04  0.34800D-04  0.35641D-04  0.37341D-04  0.39882D-04  0.43839D-04  0.51005D-04  0.66813D-04  0.10699D-03  0.21691D-03
  0.37154D+01  0.57000D+00  0.38849D-04  0.38849D-04  0.38849D-04  0.38849D-04  0.38849D-04  0.38850D-04  0.38854D-04  0.38866D-04  0.38903D-04  0.39015D-04  0.39342D-04  0.40188D-04  0.41898D-04  0.44502D-04  0.48538D-04  0.55800D-04  0.71600D-04  0.11078D-03  0.21701D-03
  0.39811D+01  0.60000D+00  0.44030D-04  0.44030D-04  0.44030D-04  0.44030D-04  0.44031D-04  0.44032D-04  0.44035D-04  0.44047D-04  0.44083D-04  0.44193D-04  0.44524D-04  0.45347D-04  0.47089D-04  0.49757D-04  0.53880D-04  0.61256D-04  0.77120D-04  0.11550D-03  0.21788D-03
  0.42658D+01  0.63000D+00  0.49931D-04  0.49931D-04  0.49931D-04  0.49931D-04  0.49931D-04  0.49932D-04  0.49936D-04  0.49947D-04  0.49982D-04  0.50093D-04  0.50407D-04  0.51233D-04  0.53004D-04  0.55734D-04  0.59952D-04  0.67461D-04  0.83442D-04  0.12113D-03  0.22053D-03
  0.45709D+01  0.66000D+00  0.56651D-04  0.56651D-04  0.56651D-04  0.56652D-04  0.56652D-04  0.56653D-04  0.56656D-04  0.56667D-04  0.56701D-04  0.56807D-04  0.57117D-04  0.57946D-04  0.59734D-04  0.62534D-04  0.66855D-04  0.74513D-04  0.90648D-04  0.12792D-03  0.22490D-03
  0.48978D+01  0.69000D+00  0.64307D-04  0.64307D-04  0.64307D-04  0.64307D-04  0.64307D-04  0.64308D-04  0.64311D-04  0.64322D-04  0.64355D-04  0.64458D-04  0.64766D-04  0.65589D-04  0.67396D-04  0.70271D-04  0.74702D-04  0.82524D-04  0.98872D-04  0.13594D-03  0.23004D-03
  0.52481D+01  0.72000D+00  0.73027D-04  0.73027D-04  0.73027D-04  0.73027D-04  0.73027D-04  0.73028D-04  0.73031D-04  0.73042D-04  0.73074D-04  0.73175D-04  0.73480D-04  0.74288D-04  0.76127D-04  0.79076D-04  0.83622D-04  0.91624D-04  0.10824D-03  0.14513D-03  0.23707D-03
  0.56234D+01  0.75000D+00  0.82960D-04  0.82960D-04  0.82960D-04  0.82960D-04  0.82961D-04  0.82962D-04  0.82965D-04  0.82975D-04  0.83006D-04  0.83107D-04  0.83399D-04  0.84209D-04  0.86076D-04  0.89093D-04  0.93762D-04  0.10196D-03  0.11887D-03  0.15576D-03  0.24618D-03
  0.60256D+01  0.78000D+00  0.94276D-04  0.94276D-04  0.94276D-04  0.94276D-04  0.94276D-04  0.94277D-04  0.94280D-04  0.94290D-04  0.94321D-04  0.94417D-04  0.94706D-04  0.95524D-04  0.97390D-04  0.10049D-03  0.10529D-03  0.11370D-03  0.13095D-03  0.16803D-03  0.25707D-03
  0.64565D+01  0.81000D+00  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10718D-03  0.10721D-03  0.10730D-03  0.10760D-03  0.10838D-03  0.11028D-03  0.11347D-03  0.11840D-03  0.12703D-03  0.14468D-03  0.18204D-03  0.26969D-03
  0.69183D+01  0.84000D+00  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12186D-03  0.12189D-03  0.12198D-03  0.12226D-03  0.12305D-03  0.12497D-03  0.12823D-03  0.13330D-03  0.14217D-03  0.16025D-03  0.19792D-03  0.28488D-03
  0.74131D+01  0.87000D+00  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13858D-03  0.13861D-03  0.13870D-03  0.13897D-03  0.13976D-03  0.14170D-03  0.14503D-03  0.15024D-03  0.15937D-03  0.17790D-03  0.21606D-03  0.30278D-03
  0.79433D+01  0.90000D+00  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15762D-03  0.15765D-03  0.15774D-03  0.15801D-03  0.15879D-03  0.16073D-03  0.16415D-03  0.16951D-03  0.17890D-03  0.19794D-03  0.23672D-03  0.32295D-03
  0.85114D+01  0.93000D+00  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17930D-03  0.17933D-03  0.17941D-03  0.17968D-03  0.18044D-03  0.18241D-03  0.18591D-03  0.19142D-03  0.20108D-03  0.22068D-03  0.26007D-03  0.34627D-03
  0.91201D+01  0.96000D+00  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20398D-03  0.20401D-03  0.20409D-03  0.20435D-03  0.20510D-03  0.20709D-03  0.21066D-03  0.21632D-03  0.22627D-03  0.24645D-03  0.28657D-03  0.37320D-03
  0.97724D+01  0.99000D+00  0.23206D-03  0.23206D-03  0.23206D-03  0.23206D-03  0.23206D-03  0.23206D-03  0.23207D-03  0.23207D-03  0.23210D-03  0.23218D-03  0.23243D-03  0.23319D-03  0.23516D-03  0.23882D-03  0.24463D-03  0.25488D-03  0.27567D-03  0.31666D-03  0.40386D-03
  0.10471D+02  0.10200D+01  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26404D-03  0.26406D-03  0.26414D-03  0.26440D-03  0.26512D-03  0.26711D-03  0.27085D-03  0.27682D-03  0.28738D-03  0.30883D-03  0.35077D-03  0.43840D-03
  0.11220D+02  0.10500D+01  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30040D-03  0.30043D-03  0.30050D-03  0.30074D-03  0.30146D-03  0.30347D-03  0.30728D-03  0.31339D-03  0.32428D-03  0.34643D-03  0.38927D-03  0.47789D-03
  0.12023D+02  0.10800D+01  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34176D-03  0.34178D-03  0.34185D-03  0.34208D-03  0.34280D-03  0.34481D-03  0.34869D-03  0.35496D-03  0.36618D-03  0.38904D-03  0.43296D-03  0.52290D-03
  0.12882D+02  0.11100D+01  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38878D-03  0.38880D-03  0.38887D-03  0.38910D-03  0.38982D-03  0.39180D-03  0.39577D-03  0.40219D-03  0.41374D-03  0.43737D-03  0.48248D-03  0.57346D-03
  0.13804D+02  0.11400D+01  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44223D-03  0.44225D-03  0.44232D-03  0.44253D-03  0.44322D-03  0.44523D-03  0.44926D-03  0.45583D-03  0.46773D-03  0.49218D-03  0.53843D-03  0.63076D-03
  0.14791D+02  0.11700D+01  0.50296D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50296D-03  0.50298D-03  0.50305D-03  0.50325D-03  0.50393D-03  0.50596D-03  0.51003D-03  0.51674D-03  0.52901D-03  0.55428D-03  0.60174D-03  0.69584D-03
  0.15849D+02  0.12000D+01  0.57273D-03  0.57201D-03  0.57194D-03  0.57193D-03  0.57193D-03  0.57193D-03  0.57193D-03  0.57194D-03  0.57196D-03  0.57202D-03  0.57222D-03  0.57292D-03  0.57490D-03  0.57905D-03  0.58590D-03  0.59853D-03  0.62465D-03  0.67348D-03  0.76942D-03
  0.16982D+02  0.12300D+01  0.71875D-03  0.65744D-03  0.65098D-03  0.65033D-03  0.65027D-03  0.65026D-03  0.65026D-03  0.65027D-03  0.65029D-03  0.65035D-03  0.65054D-03  0.65120D-03  0.65319D-03  0.65742D-03  0.66440D-03  0.67739D-03  0.70442D-03  0.75468D-03  0.85217D-03
  0.18197D+02  0.12600D+01  0.27686D-02  0.11251D-02  0.78651D-03  0.74404D-03  0.73965D-03  0.73921D-03  0.73917D-03  0.73917D-03  0.73919D-03  0.73925D-03  0.73944D-03  0.74007D-03  0.74208D-03  0.74635D-03  0.75346D-03  0.76683D-03  0.79481D-03  0.84638D-03  0.94597D-03
  0.19498D+02  0.12900D+01  0.20341D-01  0.65083D-02  0.22175D-02  0.10631D-02  0.86499D-03  0.84257D-03  0.84029D-03  0.84007D-03  0.84007D-03  0.84012D-03  0.84030D-03  0.84093D-03  0.84293D-03  0.84725D-03  0.85448D-03  0.86823D-03  0.89714D-03  0.95020D-03  0.10522D-02
  0.20893D+02  0.13200D+01  0.13731D+00  0.43501D-01  0.13826D-01  0.44845D-02  0.16882D-02  0.10515D-02  0.96461D-03  0.95548D-03  0.95458D-03  0.95454D-03  0.95471D-03  0.95535D-03  0.95729D-03  0.96168D-03  0.96903D-03  0.98315D-03  0.10131D-02  0.10677D-02  0.11717D-02
  0.22387D+02  0.13500D+01  0.82666D+00  0.26162D+00  0.82843D-01  0.26273D-01  0.84009D-02  0.28603D-02  0.13714D-02  0.11163D-02  0.10874D-02  0.10846D-02  0.10844D-02  0.10850D-02  0.10870D-02  0.10914D-02  0.10989D-02  0.11134D-02  0.11443D-02  0.12005D-02  0.13067D-02
  0.23988D+02  0.13800D+01  0.44653D+01  0.14124D+01  0.44690D+00  0.14148D+00  0.44832D-01  0.14265D-01  0.46777D-02  0.18890D-02  0.13121D-02  0.12396D-02  0.12322D-02  0.12320D-02  0.12340D-02  0.12384D-02  0.12460D-02  0.12609D-02  0.12929D-02  0.13506D-02  0.14594D-02
  0.25704D+02  0.14100D+01  0.21797D+02  0.68944D+01  0.21808D+01  0.68988D+00  0.21830D+00  0.69135D-01  0.21952D-01  0.70912D-02  0.26125D-02  0.15630D-02  0.14153D-02  0.14002D-02  0.14006D-02  0.14050D-02  0.14126D-02  0.14279D-02  0.14609D-02  0.15204D-02  0.16319D-02
  0.27542D+02  0.14400D+01  0.96728D+02  0.30590D+02  0.96746D+01  0.30601D+01  0.96803D+00  0.30629D+00  0.96964D-01  0.30756D-01  0.98708D-02  0.34756D-02  0.18649D-02  0.16171D-02  0.15921D-02  0.15939D-02  0.16014D-02  0.16170D-02  0.16511D-02  0.17123D-02  0.18260D-02
  0.29512D+02  0.14700D+01  0.39273D+03  0.12419D+03  0.39274D+02  0.12420D+02  0.39279D+01  0.12424D+01  0.39311D+00  0.12445D+00  0.39456D-01  0.12627D-01  0.43555D-02  0.21961D-02  0.18461D-02  0.18116D-02  0.18154D-02  0.18310D-02  0.18662D-02  0.19290D-02  0.20455D-02
  0.31623D+02  0.15000D+01  0.14695D+04  0.46468D+03  0.14695D+03  0.46469D+02  0.14695D+02  0.46473D+01  0.14698D+01  0.46497D+00  0.14715D+00  0.46637D-01  0.14909D-01  0.51116D-02  0.25276D-02  0.21024D-02  0.20621D-02  0.20736D-02  0.21095D-02  0.21739D-02  0.22935D-02
  0.33884D+02  0.15300D+01  0.50995D+04  0.16126D+04  0.50995D+03  0.16126D+03  0.50995D+02  0.16126D+02  0.50997D+01  0.16128D+01  0.51009D+00  0.16139D+00  0.51130D-01  0.16347D-01  0.56315D-02  0.28360D-02  0.23868D-02  0.23526D-02  0.23849D-02  0.24508D-02  0.25729D-02
  0.36308D+02  0.15600D+01  0.16455D+05  0.52037D+04  0.16455D+04  0.52037D+03  0.16455D+03  0.52037D+02  0.16456D+02  0.52038D+01  0.16456D+01  0.52046D+00  0.16464D+00  0.52157D-01  0.16704D-01  0.58548D-02  0.31184D-02  0.27087D-02  0.27006D-02  0.27638D-02  0.28883D-02
  0.38905D+02  0.15900D+01  0.49607D+05  0.15687D+05  0.49607D+04  0.15687D+04  0.49607D+03  0.15687D+03  0.49608D+02  0.15687D+02  0.49608D+01  0.15688D+01  0.49615D+00  0.15696D+00  0.49745D-01  0.16005D-01  0.58152D-02  0.34010D-02  0.30889D-02  0.31206D-02  0.32448D-02
  0.41687D+02  0.16200D+01  0.14060D+06  0.44460D+05  0.14060D+05  0.44460D+04  0.14060D+04  0.44460D+03  0.14060D+03  0.44460D+02  0.14060D+02  0.44462D+01  0.14061D+01  0.44474D+00  0.14073D+00  0.44662D-01  0.14512D-01  0.56309D-02  0.37311D-02  0.35456D-02  0.36495D-02
  0.44668D+02  0.16500D+01  0.37622D+06  0.11897D+06  0.37622D+05  0.11897D+05  0.37622D+04  0.11897D+04  0.37622D+03  0.11897D+03  0.37623D+02  0.11898D+02  0.37626D+01  0.11900D+01  0.37648D+00  0.11921D+00  0.37930D-01  0.12576D-01  0.54524D-02  0.41521D-02  0.41191D-02
  0.47863D+02  0.16800D+01  0.95330D+06  0.30146D+06  0.95330D+05  0.30146D+05  0.95330D+04  0.30146D+04  0.95330D+03  0.30146D+03  0.95331D+02  0.30147D+02  0.95338D+01  0.30153D+01  0.95387D+00  0.30189D+00  0.95687D-01  0.30610D-01  0.10590D-01  0.54390D-02  0.47210D-02
  0.51286D+02  0.17100D+01  0.22974D+07  0.72651D+06  0.22974D+06  0.72651D+05  0.22974D+05  0.72651D+04  0.22974D+04  0.72651D+03  0.22974D+03  0.72653D+02  0.22976D+02  0.72666D+01  0.22986D+01  0.72741D+00  0.23036D+00  0.73139D-01  0.23690D-01  0.89588D-02  0.57202D-02
  0.54954D+02  0.17400D+01  0.52880D+07  0.16722D+07  0.52880D+06  0.16722D+06  0.52880D+05  0.16722D+05  0.52881D+04  0.16722D+04  0.52881D+03  0.16723D+03  0.52884D+02  0.16725D+02  0.52904D+01  0.16740D+01  0.52995D+00  0.16795D+00  0.53531D-01  0.17886D-01  0.80057D-02
  0.58884D+02  0.17700D+01  0.11664D+08  0.36884D+07  0.11664D+07  0.36884D+06  0.11664D+06  0.36884D+05  0.11664D+05  0.36884D+04  0.11664D+04  0.36884D+03  0.11664D+03  0.36889D+02  0.11668D+02  0.36915D+01  0.11684D+01  0.37007D+00  0.11747D+00  0.37839D-01  0.13651D-01
  0.63096D+02  0.18000D+01  0.24731D+08  0.78207D+07  0.24731D+07  0.78207D+06  0.24731D+06  0.78207D+05  0.24731D+05  0.78207D+04  0.24731D+04  0.78208D+03  0.24732D+03  0.78217D+02  0.24739D+02  0.78264D+01  0.24768D+01  0.78428D+00  0.24864D+00  0.79260D-01  0.26284D-01
  0.67608D+02  0.18300D+01  0.50578D+08  0.15994D+08  0.50578D+07  0.15994D+07  0.50578D+06  0.15994D+06  0.50578D+05  0.15994D+05  0.50578D+04  0.15994D+04  0.50580D+03  0.15996D+03  0.50591D+02  0.16004D+02  0.50644D+01  0.16033D+01  0.50807D+00  0.16144D+00  0.52052D-01
  0.72444D+02  0.18600D+01  0.99990D+08  0.31620D+08  0.99990D+07  0.31620D+07  0.99990D+06  0.31620D+06  0.99990D+05  0.31620D+05  0.99990D+04  0.31620D+04  0.99993D+03  0.31622D+03  0.10001D+03  0.31637D+02  0.10011D+02  0.31690D+01  0.10040D+01  0.31863D+00  0.10180D+00
  0.77625D+02  0.18900D+01  0.19154D+09  0.60569D+08  0.19154D+08  0.60569D+07  0.19154D+07  0.60569D+06  0.19154D+06  0.60569D+05  0.19154D+05  0.60571D+04  0.19155D+04  0.60577D+03  0.19159D+03  0.60602D+02  0.19175D+02  0.60694D+01  0.19225D+01  0.60986D+00  0.19420D+00
  0.83176D+02  0.19200D+01  0.35661D+09  0.11277D+09  0.35661D+08  0.11277D+08  0.35661D+07  0.11277D+07  0.35661D+06  0.11277D+06  0.35661D+05  0.11277D+05  0.35663D+04  0.11278D+04  0.35669D+03  0.11282D+03  0.35696D+02  0.11298D+02  0.35781D+01  0.11347D+01  0.36083D+00
  0.89125D+02  0.19500D+01  0.64605D+09  0.20430D+09  0.64605D+08  0.20430D+08  0.64605D+07  0.20430D+07  0.64605D+06  0.20430D+06  0.64605D+05  0.20430D+05  0.64606D+04  0.20431D+04  0.64617D+03  0.20438D+03  0.64660D+02  0.20463D+02  0.64799D+01  0.20543D+01  0.65279D+00
  0.95499D+02  0.19800D+01  0.11415D+10  0.36096D+09  0.11415D+09  0.36096D+08  0.11415D+08  0.36096D+07  0.11415D+07  0.36096D+06  0.11415D+06  0.36097D+05  0.11415D+05  0.36100D+04  0.11417D+04  0.36111D+03  0.11424D+03  0.36153D+02  0.11447D+02  0.36279D+01  0.11522D+01
  0.10233D+03  0.20100D+01  0.19673D+10  0.62210D+09  0.19673D+09  0.62210D+08  0.19673D+08  0.62211D+07  0.19673D+07  0.62211D+06  0.19673D+06  0.62211D+05  0.19673D+05  0.62213D+04  0.19675D+04  0.62229D+03  0.19686D+03  0.62297D+02  0.19722D+02  0.62493D+01  0.19838D+01
  0.10965D+03  0.20400D+01  0.33137D+10  0.10479D+10  0.33137D+09  0.10479D+09  0.33137D+08  0.10479D+08  0.33137D+07  0.10479D+07  0.33137D+06  0.10479D+06  0.33137D+05  0.10479D+05  0.33141D+04  0.10482D+04  0.33158D+03  0.10492D+03  0.33214D+02  0.10522D+02  0.33387D+01
  0.11749D+03  0.20700D+01  0.54581D+10  0.17260D+10  0.54581D+09  0.17260D+09  0.54581D+08  0.17260D+08  0.54581D+07  0.17260D+07  0.54581D+06  0.17260D+06  0.54581D+05  0.17260D+05  0.54585D+04  0.17264D+04  0.54611D+03  0.17280D+03  0.54697D+02  0.17325D+02  0.54950D+01
  0.12589D+03  0.21000D+01  0.87766D+10  0.27754D+10  0.87766D+09  0.27754D+09  0.87766D+08  0.27754D+08  0.87766D+07  0.27754D+07  0.87766D+06  0.27754D+06  0.87767D+05  0.27755D+05  0.87777D+04  0.27762D+04  0.87818D+03  0.27786D+03  0.87945D+02  0.27852D+02  0.88308D+01
  0.13490D+03  0.21300D+01  0.13798D+11  0.43634D+10  0.13798D+10  0.43634D+09  0.13798D+09  0.43634D+08  0.13798D+08  0.43634D+07  0.13798D+07  0.43634D+06  0.13798D+06  0.43635D+05  0.13799D+05  0.43644D+04  0.13805D+04  0.43678D+03  0.13824D+03  0.43772D+02  0.13875D+02
  0.14454D+03  0.21600D+01  0.21188D+11  0.67003D+10  0.21188D+10  0.67003D+09  0.21188D+09  0.67003D+08  0.21188D+08  0.67003D+07  0.21188D+07  0.67003D+06  0.21188D+06  0.67005D+05  0.21190D+05  0.67017D+04  0.21198D+04  0.67066D+03  0.21224D+03  0.67198D+02  0.21294D+02
  0.15488D+03  0.21900D+01  0.31876D+11  0.10080D+11  0.31876D+10  0.10080D+10  0.31876D+09  0.10080D+09  0.31876D+08  0.10080D+08  0.31876D+07  0.10080D+07  0.31876D+06  0.10080D+06  0.31878D+05  0.10082D+05  0.31890D+04  0.10089D+04  0.31927D+03  0.10107D+03  0.32022D+02
  0.16596D+03  0.22200D+01  0.47081D+11  0.14888D+11  0.47081D+10  0.14888D+10  0.47081D+09  0.14888D+09  0.47081D+08  0.14888D+08  0.47081D+07  0.14888D+07  0.47081D+06  0.14888D+06  0.47083D+05  0.14891D+05  0.47099D+04  0.14900D+04  0.47151D+03  0.14926D+03  0.47280D+02
  0.17783D+03  0.22500D+01  0.68510D+11  0.21665D+11  0.68510D+10  0.21665D+10  0.68510D+09  0.21665D+09  0.68510D+08  0.21665D+08  0.68510D+07  0.21665D+07  0.68511D+06  0.21665D+06  0.68514D+05  0.21668D+05  0.68535D+04  0.21681D+04  0.68607D+03  0.21717D+03  0.68780D+02
  0.19055D+03  0.22800D+01  0.98567D+11  0.31170D+11  0.98567D+10  0.31170D+10  0.98567D+09  0.31170D+09  0.98567D+08  0.31170D+08  0.98568D+07  0.31170D+07  0.98568D+06  0.31170D+06  0.98572D+05  0.31174D+05  0.98599D+04  0.31191D+04  0.98698D+03  0.31240D+03  0.98932D+02
  0.20417D+03  0.23100D+01  0.14056D+12  0.44449D+11  0.14056D+11  0.44449D+10  0.14056D+10  0.44449D+09  0.14056D+09  0.44449D+08  0.14056D+08  0.44449D+07  0.14056D+07  0.44449D+06  0.14056D+06  0.44454D+05  0.14060D+05  0.44476D+04  0.14073D+04  0.44544D+03  0.14105D+03
  0.21878D+03  0.23400D+01  0.19882D+12  0.62872D+11  0.19882D+11  0.62872D+10  0.19882D+10  0.62872D+09  0.19882D+09  0.62872D+08  0.19882D+08  0.62872D+07  0.19882D+07  0.62872D+06  0.19882D+06  0.62878D+05  0.19887D+05  0.62907D+04  0.19904D+04  0.62999D+03  0.19948D+03
  0.23442D+03  0.23700D+01  0.27910D+12  0.88258D+11  0.27910D+11  0.88258D+10  0.27910D+10  0.88258D+09  0.27910D+09  0.88258D+08  0.27910D+08  0.88258D+07  0.27910D+07  0.88259D+06  0.27910D+06  0.88265D+05  0.27915D+05  0.88300D+04  0.27937D+04  0.88421D+03  0.27996D+03
  0.25119D+03  0.24000D+01  0.39129D+12  0.12374D+12  0.39129D+11  0.12374D+11  0.39129D+10  0.12374D+10  0.39129D+09  0.12374D+09  0.39129D+08  0.12374D+08  0.39129D+07  0.12374D+07  0.39129D+06  0.12374D+06  0.39135D+05  0.12378D+05  0.39161D+04  0.12394D+04  0.39241D+03
  0.26915D+03  0.24300D+01  0.54613D+12  0.17270D+12  0.54613D+11  0.17270D+11  0.54613D+10  0.17270D+10  0.54613D+09  0.17270D+09  0.54613D+08  0.17270D+08  0.54613D+07  0.17270D+07  0.54614D+06  0.17271D+06  0.54620D+05  0.17275D+05  0.54651D+04  0.17295D+04  0.54756D+03
  0.28840D+03  0.24600D+01  0.76167D+12  0.24086D+12  0.76167D+11  0.24086D+11  0.76167D+10  0.24086D+10  0.76167D+09  0.24086D+09  0.76167D+08  0.24086D+08  0.76167D+07  0.24086D+07  0.76167D+06  0.24087D+06  0.76173D+05  0.24092D+05  0.76209D+04  0.24116D+04  0.76346D+03
  0.30903D+03  0.24900D+01  0.10648D+13  0.33673D+12  0.10648D+12  0.33673D+11  0.10648D+11  0.33673D+10  0.10648D+10  0.33673D+09  0.10648D+09  0.33673D+08  0.10648D+08  0.33673D+07  0.10648D+07  0.33674D+06  0.10649D+06  0.33679D+05  0.10653D+05  0.33708D+04  0.10671D+04
  0.33113D+03  0.25200D+01  0.14891D+13  0.47089D+12  0.14891D+12  0.47089D+11  0.14891D+11  0.47089D+10  0.14891D+10  0.47089D+09  0.14891D+09  0.47089D+08  0.14891D+08  0.47089D+07  0.14891D+07  0.47090D+06  0.14892D+06  0.47096D+05  0.14897D+05  0.47131D+04  0.14919D+04


==> ross1/ross1_b15.dat <==
  0.10000D+01  0.00000D+00  0.82277D-06  0.82277D-06  0.82278D-06  0.82278D-06  0.82280D-06  0.82284D-06  0.82299D-06  0.82345D-06  0.82491D-06  0.82951D-06  0.84391D-06  0.88891D-06  0.10271D-05  0.14326D-05  0.26676D-05  0.67410D-05  0.19621D-04  0.58734D-04  0.17875D-03
  0.10715D+01  0.30000D-01  0.96110D-06  0.96110D-06  0.96110D-06  0.96111D-06  0.96112D-06  0.96117D-06  0.96134D-06  0.96185D-06  0.96347D-06  0.96858D-06  0.98457D-06  0.10348D-05  0.11858D-05  0.16338D-05  0.29863D-05  0.73000D-05  0.20619D-04  0.60362D-04  0.18285D-03
  0.11482D+01  0.60000D-01  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11221D-05  0.11223D-05  0.11228D-05  0.11246D-05  0.11303D-05  0.11483D-05  0.12028D-05  0.13697D-05  0.18642D-05  0.33183D-05  0.78653D-05  0.21361D-04  0.60351D-04  0.18070D-03
  0.12303D+01  0.90000D-01  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13087D-05  0.13089D-05  0.13095D-05  0.13115D-05  0.13179D-05  0.13372D-05  0.13974D-05  0.15821D-05  0.21164D-05  0.36803D-05  0.84234D-05  0.21782D-04  0.58819D-04  0.17247D-03
  0.13183D+01  0.12000D+00  0.15240D-05  0.15240D-05  0.15240D-05  0.15240D-05  0.15241D-05  0.15241D-05  0.15243D-05  0.15250D-05  0.15272D-05  0.15340D-05  0.15554D-05  0.16217D-05  0.18211D-05  0.24002D-05  0.40725D-05  0.89402D-05  0.21904D-04  0.56111D-04  0.15961D-03
  0.14125D+01  0.15000D+00  0.17716D-05  0.17716D-05  0.17716D-05  0.17716D-05  0.17717D-05  0.17717D-05  0.17720D-05  0.17727D-05  0.17751D-05  0.17825D-05  0.18059D-05  0.18776D-05  0.20933D-05  0.27188D-05  0.44847D-05  0.94103D-05  0.21794D-04  0.52669D-04  0.14424D-03
  0.15136D+01  0.18000D+00  0.20549D-05  0.20549D-05  0.20549D-05  0.20549D-05  0.20549D-05  0.20550D-05  0.20552D-05  0.20560D-05  0.20586D-05  0.20667D-05  0.20919D-05  0.21693D-05  0.24020D-05  0.30710D-05  0.49110D-05  0.98557D-05  0.21515D-04  0.48950D-04  0.12837D-03
  0.16218D+01  0.21000D+00  0.23772D-05  0.23772D-05  0.23772D-05  0.23772D-05  0.23773D-05  0.23774D-05  0.23776D-05  0.23785D-05  0.23813D-05  0.23899D-05  0.24170D-05  0.25001D-05  0.27503D-05  0.34526D-05  0.53654D-05  0.10282D-04  0.21115D-04  0.45319D-04  0.11342D-03
  0.17378D+01  0.24000D+00  0.27425D-05  0.27425D-05  0.27425D-05  0.27425D-05  0.27425D-05  0.27426D-05  0.27429D-05  0.27439D-05  0.27468D-05  0.27560D-05  0.27849D-05  0.28746D-05  0.31355D-05  0.38758D-05  0.58498D-05  0.10661D-04  0.20696D-04  0.41991D-04  0.10016D-03
  0.18621D+01  0.27000D+00  0.31546D-05  0.31546D-05  0.31546D-05  0.31546D-05  0.31547D-05  0.31548D-05  0.31551D-05  0.31561D-05  0.31592D-05  0.31689D-05  0.32002D-05  0.32927D-05  0.35680D-05  0.43443D-05  0.63445D-05  0.11046D-04  0.20312D-04  0.39074D-04  0.88832D-04
  0.19953D+01  0.30000D+00  0.36181D-05  0.36181D-05  0.36181D-05  0.36181D-05  0.36181D-05  0.36182D-05  0.36185D-05  0.36196D-05  0.36228D-05  0.36333D-05  0.36649D-05  0.37626D-05  0.40518D-05  0.48476D-05  0.68736D-05  0.11451D-04  0.19996D-04  0.36617D-04  0.79412D-04
  0.21380D+01  0.33000D+00  0.41378D-05  0.41378D-05  0.41378D-05  0.41378D-05  0.41378D-05  0.41379D-05  0.41382D-05  0.41393D-05  0.41427D-05  0.41533D-05  0.41865D-05  0.42883D-05  0.45852D-05  0.54012D-05  0.74462D-05  0.11879D-04  0.19780D-04  0.34616D-04  0.71709D-04
  0.22909D+01  0.36000D+00  0.47195D-05  0.47195D-05  0.47195D-05  0.47195D-05  0.47196D-05  0.47197D-05  0.47200D-05  0.47211D-05  0.47246D-05  0.47355D-05  0.47698D-05  0.48744D-05  0.51786D-05  0.60135D-05  0.80618D-05  0.12343D-04  0.19690D-04  0.33042D-04  0.65495D-04
  0.24547D+01  0.39000D+00  0.53701D-05  0.53701D-05  0.53701D-05  0.53702D-05  0.53702D-05  0.53703D-05  0.53707D-05  0.53718D-05  0.53753D-05  0.53865D-05  0.54216D-05  0.55284D-05  0.58397D-05  0.66890D-05  0.87217D-05  0.12874D-04  0.19741D-04  0.31863D-04  0.60544D-04
  0.26303D+01  0.42000D+00  0.60976D-05  0.60976D-05  0.60976D-05  0.60976D-05  0.60977D-05  0.60978D-05  0.60981D-05  0.60993D-05  0.61029D-05  0.61143D-05  0.61499D-05  0.62586D-05  0.65782D-05  0.74247D-05  0.94532D-05  0.13486D-04  0.19931D-04  0.31047D-04  0.56659D-04
  0.28184D+01  0.45000D+00  0.69113D-05  0.69113D-05  0.69113D-05  0.69114D-05  0.69114D-05  0.69115D-05  0.69119D-05  0.69130D-05  0.69167D-05  0.69282D-05  0.69642D-05  0.70765D-05  0.73926D-05  0.82466D-05  0.10269D-04  0.14173D-04  0.20278D-04  0.30564D-04  0.53672D-04
  0.30200D+01  0.48000D+00  0.78224D-05  0.78224D-05  0.78224D-05  0.78224D-05  0.78224D-05  0.78225D-05  0.78229D-05  0.78241D-05  0.78277D-05  0.78393D-05  0.78774D-05  0.79859D-05  0.83062D-05  0.91670D-05  0.11161D-04  0.14968D-04  0.20789D-04  0.30391D-04  0.51451D-04
  0.32359D+01  0.51000D+00  0.88435D-05  0.88435D-05  0.88436D-05  0.88436D-05  0.88436D-05  0.88437D-05  0.88441D-05  0.88452D-05  0.88489D-05  0.88606D-05  0.88967D-05  0.90073D-05  0.93306D-05  0.10183D-04  0.12160D-04  0.15888D-04  0.21470D-04  0.30511D-04  0.49891D-04
  0.34674D+01  0.54000D+00  0.99898D-05  0.99898D-05  0.99898D-05  0.99898D-05  0.99898D-05  0.99900D-05  0.99903D-05  0.99915D-05  0.99951D-05  0.10007D-04  0.10043D-04  0.10154D-04  0.10475D-04  0.11322D-04  0.13289D-04  0.16943D-04  0.22330D-04  0.30915D-04  0.48913D-04
  0.37154D+01  0.57000D+00  0.11278D-04  0.11278D-04  0.11278D-04  0.11278D-04  0.11278D-04  0.11278D-04  0.11279D-04  0.11280D-04  0.11284D-04  0.11295D-04  0.11331D-04  0.11441D-04  0.11760D-04  0.12606D-04  0.14558D-04  0.18145D-04  0.23386D-04  0.31597D-04  0.48458D-04
  0.39811D+01  0.60000D+00  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12730D-04  0.12734D-04  0.12745D-04  0.12781D-04  0.12890D-04  0.13207D-04  0.14055D-04  0.15976D-04  0.19526D-04  0.24651D-04  0.32560D-04  0.48486D-04
  0.42658D+01  0.63000D+00  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14365D-04  0.14369D-04  0.14380D-04  0.14415D-04  0.14523D-04  0.14844D-04  0.15671D-04  0.17586D-04  0.21110D-04  0.26140D-04  0.33811D-04  0.48968D-04
  0.45709D+01  0.66000D+00  0.16209D-04  0.16209D-04  0.16209D-04  0.16209D-04  0.16209D-04  0.16209D-04  0.16210D-04  0.16211D-04  0.16214D-04  0.16225D-04  0.16260D-04  0.16372D-04  0.16678D-04  0.17505D-04  0.19415D-04  0.22904D-04  0.27879D-04  0.35364D-04  0.49892D-04
  0.48978D+01  0.69000D+00  0.18294D-04  0.18294D-04  0.18294D-04  0.18294D-04  0.18294D-04  0.18294D-04  0.18295D-04  0.18296D-04  0.18299D-04  0.18310D-04  0.18345D-04  0.18450D-04  0.18758D-04  0.19585D-04  0.21471D-04  0.24950D-04  0.29893D-04  0.37236D-04  0.51255D-04
  0.52481D+01  0.72000D+00  0.20652D-04  0.20652D-04  0.20652D-04  0.20652D-04  0.20653D-04  0.20653D-04  0.20653D-04  0.20654D-04  0.20657D-04  0.20668D-04  0.20702D-04  0.20806D-04  0.21112D-04  0.21927D-04  0.23801D-04  0.27285D-04  0.32211D-04  0.39453D-04  0.53062D-04
  0.56234D+01  0.75000D+00  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23323D-04  0.23327D-04  0.23337D-04  0.23370D-04  0.23473D-04  0.23774D-04  0.24579D-04  0.26452D-04  0.29940D-04  0.34867D-04  0.42044D-04  0.55329D-04
  0.60256D+01  0.78000D+00  0.26345D-04  0.26345D-04  0.26345D-04  0.26345D-04  0.26345D-04  0.26345D-04  0.26346D-04  0.26347D-04  0.26350D-04  0.26360D-04  0.26393D-04  0.26494D-04  0.26790D-04  0.27591D-04  0.29461D-04  0.32947D-04  0.37904D-04  0.45045D-04  0.58082D-04
  0.64565D+01  0.81000D+00  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29773D-04  0.29777D-04  0.29787D-04  0.29819D-04  0.29917D-04  0.30210D-04  0.31014D-04  0.32855D-04  0.36369D-04  0.41367D-04  0.48500D-04  0.61354D-04
  0.69183D+01  0.84000D+00  0.33657D-04  0.33657D-04  0.33657D-04  0.33657D-04  0.33657D-04  0.33657D-04  0.33658D-04  0.33659D-04  0.33662D-04  0.33672D-04  0.33703D-04  0.33800D-04  0.34099D-04  0.34872D-04  0.36719D-04  0.40263D-04  0.45306D-04  0.52458D-04  0.65188D-04
  0.74131D+01  0.87000D+00  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38065D-04  0.38069D-04  0.38078D-04  0.38109D-04  0.38208D-04  0.38488D-04  0.39263D-04  0.41116D-04  0.44670D-04  0.49785D-04  0.56979D-04  0.69635D-04
  0.79433D+01  0.90000D+00  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43065D-04  0.43068D-04  0.43078D-04  0.43108D-04  0.43201D-04  0.43480D-04  0.44255D-04  0.46089D-04  0.49675D-04  0.54874D-04  0.62129D-04  0.74757D-04
  0.85114D+01  0.93000D+00  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48739D-04  0.48742D-04  0.48752D-04  0.48781D-04  0.48872D-04  0.49148D-04  0.49910D-04  0.51735D-04  0.55362D-04  0.60650D-04  0.67984D-04  0.80627D-04
  0.91201D+01  0.96000D+00  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55178D-04  0.55181D-04  0.55190D-04  0.55219D-04  0.55309D-04  0.55579D-04  0.56327D-04  0.58158D-04  0.61819D-04  0.67199D-04  0.74635D-04  0.87328D-04
  0.97724D+01  0.99000D+00  0.62485D-04  0.62485D-04  0.62485D-04  0.62485D-04  0.62485D-04  0.62486D-04  0.62486D-04  0.62487D-04  0.62490D-04  0.62499D-04  0.62527D-04  0.62615D-04  0.62878D-04  0.63620D-04  0.65458D-04  0.69129D-04  0.74627D-04  0.82179D-04  0.94958D-04
  0.10471D+02  0.10200D+01  0.70780D-04  0.70780D-04  0.70780D-04  0.70780D-04  0.70780D-04  0.70780D-04  0.70781D-04  0.70781D-04  0.70784D-04  0.70793D-04  0.70820D-04  0.70906D-04  0.71165D-04  0.71917D-04  0.73711D-04  0.77433D-04  0.83052D-04  0.90732D-04  0.10363D-03
  0.11220D+02  0.10500D+01  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80195D-04  0.80198D-04  0.80206D-04  0.80233D-04  0.80317D-04  0.80584D-04  0.81292D-04  0.83097D-04  0.86864D-04  0.92596D-04  0.10042D-03  0.11346D-03
  0.12023D+02  0.10800D+01  0.90876D-04  0.90876D-04  0.90876D-04  0.90876D-04  0.90876D-04  0.90876D-04  0.90877D-04  0.90877D-04  0.90880D-04  0.90888D-04  0.90915D-04  0.90997D-04  0.91245D-04  0.91954D-04  0.93766D-04  0.97547D-04  0.10341D-03  0.11140D-03  0.12461D-03
  0.12882D+02  0.11100D+01  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10301D-03  0.10303D-03  0.10311D-03  0.10336D-03  0.10406D-03  0.10585D-03  0.10966D-03  0.11567D-03  0.12382D-03  0.13723D-03
  0.13804D+02  0.11400D+01  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11676D-03  0.11678D-03  0.11686D-03  0.11710D-03  0.11779D-03  0.11956D-03  0.12342D-03  0.12956D-03  0.13789D-03  0.15152D-03
  0.14791D+02  0.11700D+01  0.13236D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13235D-03  0.13238D-03  0.13245D-03  0.13268D-03  0.13336D-03  0.13512D-03  0.13902D-03  0.14528D-03  0.15381D-03  0.16767D-03
  0.15849D+02  0.12000D+01  0.15206D-03  0.15023D-03  0.15004D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15003D-03  0.15006D-03  0.15013D-03  0.15036D-03  0.15102D-03  0.15279D-03  0.15667D-03  0.16309D-03  0.17182D-03  0.18594D-03
  0.16982D+02  0.12300D+01  0.30168D-03  0.18765D-03  0.17191D-03  0.17025D-03  0.17008D-03  0.17007D-03  0.17006D-03  0.17006D-03  0.17007D-03  0.17007D-03  0.17010D-03  0.17017D-03  0.17039D-03  0.17107D-03  0.17277D-03  0.17670D-03  0.18326D-03  0.19219D-03  0.20659D-03
  0.18197D+02  0.12600D+01  0.21460D-02  0.71053D-03  0.29159D-03  0.20492D-03  0.19402D-03  0.19290D-03  0.19279D-03  0.19278D-03  0.19278D-03  0.19279D-03  0.19281D-03  0.19288D-03  0.19310D-03  0.19373D-03  0.19543D-03  0.19940D-03  0.20608D-03  0.21522D-03  0.22992D-03
  0.19498D+02  0.12900D+01  0.16229D-01  0.51638D-02  0.16599D-02  0.57000D-03  0.27558D-03  0.22489D-03  0.21915D-03  0.21857D-03  0.21851D-03  0.21851D-03  0.21853D-03  0.21860D-03  0.21881D-03  0.21943D-03  0.22113D-03  0.22509D-03  0.23192D-03  0.24127D-03  0.25628D-03
  0.20893D+02  0.13200D+01  0.10944D+00  0.34682D-01  0.11012D-01  0.35125D-02  0.11458D-02  0.43492D-03  0.27246D-03  0.25023D-03  0.24790D-03  0.24767D-03  0.24767D-03  0.24773D-03  0.24793D-03  0.24854D-03  0.25021D-03  0.25418D-03  0.26115D-03  0.27072D-03  0.28605D-03
  0.22387D+02  0.13500D+01  0.66033D+00  0.20896D+00  0.66139D-01  0.20958D-01  0.66599D-02  0.21380D-02  0.73287D-03  0.35393D-03  0.28882D-03  0.28145D-03  0.28072D-03  0.28071D-03  0.28090D-03  0.28150D-03  0.28312D-03  0.28712D-03  0.29422D-03  0.30400D-03  0.31966D-03
  0.23988D+02  0.13800D+01  0.35635D+01  0.11273D+01  0.35666D+00  0.11291D+00  0.35769D-01  0.11349D-01  0.36213D-02  0.11937D-02  0.48552D-03  0.33858D-03  0.32008D-03  0.31823D-03  0.31822D-03  0.31878D-03  0.32039D-03  0.32440D-03  0.33161D-03  0.34161D-03  0.35762D-03
  0.25704D+02  0.14100D+01  0.17365D+02  0.54915D+01  0.17367D+01  0.54932D+00  0.17382D+00  0.55058D-01  0.17468D-01  0.55616D-02  0.18044D-02  0.66908D-03  0.40223D-03  0.36464D-03  0.36084D-03  0.36100D-03  0.36259D-03  0.36651D-03  0.37388D-03  0.38409D-03  0.40045D-03
  0.27542D+02  0.14400D+01  0.77019D+02  0.24356D+02  0.77023D+01  0.24360D+01  0.77061D+00  0.24388D+00  0.77227D-01  0.24478D-01  0.77809D-02  0.25063D-02  0.88759D-03  0.47872D-03  0.41574D-03  0.40945D-03  0.41026D-03  0.41416D-03  0.42165D-03  0.43206D-03  0.44878D-03
  0.29512D+02  0.14700D+01  0.31253D+03  0.98833D+02  0.31255D+02  0.98852D+01  0.31271D+01  0.98955D+00  0.31320D+00  0.99149D-01  0.31407D-01  0.99720D-02  0.32009D-02  0.11098D-02  0.56250D-03  0.47358D-03  0.46516D-03  0.46813D-03  0.47562D-03  0.48621D-03  0.50330D-03
  0.31623D+02  0.15000D+01  0.11672D+04  0.36910D+03  0.11672D+03  0.36910D+02  0.11672D+02  0.36913D+01  0.11675D+01  0.36938D+00  0.11694D+00  0.37056D-01  0.11766D-01  0.37730D-02  0.12999D-02  0.64596D-03  0.53849D-03  0.53021D-03  0.53668D-03  0.54734D-03  0.56479D-03
  0.33884D+02  0.15300D+01  0.40350D+04  0.12760D+04  0.40350D+03  0.12760D+03  0.40350D+02  0.12760D+02  0.40352D+01  0.12762D+01  0.40373D+00  0.12779D+00  0.40492D-01  0.12858D-01  0.41259D-02  0.14291D-02  0.72380D-03  0.61193D-03  0.60680D-03  0.61643D-03  0.63413D-03
  0.36308D+02  0.15600D+01  0.13008D+05  0.41134D+04  0.13008D+04  0.41135D+03  0.13008D+03  0.41135D+02  0.13009D+02  0.41141D+01  0.13012D+01  0.41158D+00  0.13023D+00  0.41243D-01  0.13096D-01  0.42114D-02  0.14855D-02  0.79679D-03  0.69626D-03  0.69542D-03  0.71239D-03
  0.38905D+02  0.15900D+01  0.39272D+05  0.12419D+05  0.39272D+04  0.12419D+04  0.39272D+03  0.12419D+03  0.39272D+02  0.12419D+02  0.39274D+01  0.12421D+01  0.39288D+00  0.12432D+00  0.39374D-01  0.12509D-01  0.40431D-02  0.14794D-02  0.87076D-03  0.79254D-03  0.80142D-03
  0.41687D+02  0.16200D+01  0.11168D+06  0.35316D+05  0.11168D+05  0.35316D+04  0.11168D+04  0.35316D+03  0.11168D+03  0.35316D+02  0.11168D+02  0.35317D+01  0.11169D+01  0.35328D+00  0.11178D+00  0.35402D-01  0.11256D-01  0.36721D-02  0.14332D-02  0.95356D-03  0.90726D-03
  0.44668D+02  0.16500D+01  0.29871D+06  0.94461D+05  0.29871D+05  0.94461D+04  0.29871D+04  0.94461D+03  0.29871D+03  0.94461D+02  0.29871D+02  0.94462D+01  0.29872D+01  0.94472D+00  0.29881D+00  0.94546D-01  0.29954D-01  0.95483D-02  0.31795D-02  0.13863D-02  0.10586D-02
  0.47863D+02  0.16800D+01  0.75514D+06  0.23880D+06  0.75514D+05  0.23880D+05  0.75514D+04  0.23880D+04  0.75514D+03  0.23880D+03  0.75514D+02  0.23880D+02  0.75515D+01  0.23881D+01  0.75527D+00  0.23891D+00  0.75623D-01  0.23988D-01  0.76941D-02  0.26751D-02  0.13810D-02
  0.51286D+02  0.17100D+01  0.18190D+07  0.57522D+06  0.18190D+06  0.57522D+05  0.18190D+05  0.57522D+04  0.18190D+04  0.57522D+03  0.18190D+03  0.57522D+02  0.18190D+02  0.57524D+01  0.18193D+01  0.57546D+00  0.18211D+00  0.57702D-01  0.18352D-01  0.59644D-02  0.22661D-02
  0.54954D+02  0.17400D+01  0.41881D+07  0.13244D+07  0.41881D+06  0.13244D+06  0.41881D+05  0.13244D+05  0.41881D+04  0.13244D+04  0.41881D+03  0.13244D+03  0.41882D+02  0.13245D+02  0.41888D+01  0.13250D+01  0.41929D+00  0.13281D+00  0.42158D-01  0.13472D-01  0.45138D-02
  0.58884D+02  0.17700D+01  0.92271D+07  0.29179D+07  0.92271D+06  0.29179D+06  0.92271D+05  0.29179D+05  0.92271D+04  0.29179D+04  0.92271D+03  0.29179D+03  0.92272D+02  0.29180D+02  0.92284D+01  0.29190D+01  0.92366D+00  0.29253D+00  0.92790D-01  0.29522D-01  0.95300D-02
  0.63096D+02  0.18000D+01  0.19521D+08  0.61730D+07  0.19521D+07  0.61730D+06  0.19521D+06  0.61730D+05  0.19521D+05  0.61730D+04  0.19521D+04  0.61730D+03  0.19521D+03  0.61732D+02  0.19523D+02  0.61751D+01  0.19538D+01  0.61863D+00  0.19613D+00  0.62303D-01  0.19903D-01
  0.67608D+02  0.18300D+01  0.39775D+08  0.12578D+08  0.39775D+07  0.12578D+07  0.39775D+06  0.12578D+06  0.39775D+05  0.12578D+05  0.39775D+04  0.12578D+04  0.39775D+03  0.12578D+03  0.39779D+02  0.12582D+02  0.39805D+01  0.12601D+01  0.39933D+00  0.12676D+00  0.40361D-01
  0.72444D+02  0.18600D+01  0.78324D+08  0.24768D+08  0.78324D+07  0.24768D+07  0.78324D+06  0.24768D+06  0.78324D+05  0.24768D+05  0.78324D+04  0.24768D+04  0.78325D+03  0.24769D+03  0.78331D+02  0.24774D+02  0.78374D+01  0.24807D+01  0.78595D+00  0.24937D+00  0.79300D-01
  0.77625D+02  0.18900D+01  0.14954D+09  0.47287D+08  0.14954D+08  0.47287D+07  0.14954D+07  0.47287D+06  0.14954D+06  0.47287D+05  0.14954D+05  0.47287D+04  0.14954D+04  0.47288D+03  0.14955D+03  0.47297D+02  0.14962D+02  0.47352D+01  0.14999D+01  0.47575D+00  0.15119D+00
  0.83176D+02  0.19200D+01  0.27725D+09  0.87675D+08  0.27725D+08  0.87675D+07  0.27725D+07  0.87675D+06  0.27725D+06  0.87675D+05  0.27725D+05  0.87675D+04  0.27725D+04  0.87677D+03  0.27727D+03  0.87691D+02  0.27739D+02  0.87783D+01  0.27802D+01  0.88164D+00  0.28006D+00
  0.89125D+02  0.19500D+01  0.50081D+09  0.15837D+09  0.50081D+08  0.15837D+08  0.50081D+07  0.15837D+07  0.50081D+06  0.15837D+06  0.50081D+05  0.15837D+05  0.50081D+04  0.15837D+04  0.50085D+03  0.15840D+03  0.50106D+02  0.15856D+02  0.50211D+01  0.15920D+01  0.50556D+00
  0.95499D+02  0.19800D+01  0.88247D+09  0.27906D+09  0.88247D+08  0.27906D+08  0.88247D+07  0.27906D+07  0.88247D+06  0.27906D+06  0.88247D+05  0.27906D+05  0.88248D+04  0.27907D+04  0.88254D+03  0.27912D+03  0.88290D+02  0.27937D+02  0.88461D+01  0.28041D+01  0.89025D+00
  0.10233D+03  0.20100D+01  0.15214D+10  0.48111D+09  0.15214D+09  0.48111D+08  0.15214D+08  0.48111D+07  0.15214D+07  0.48111D+06  0.15214D+06  0.48111D+05  0.15214D+05  0.48113D+04  0.15216D+04  0.48123D+03  0.15222D+03  0.48166D+02  0.15250D+02  0.48333D+01  0.15340D+01
  0.10965D+03  0.20400D+01  0.25688D+10  0.81232D+09  0.25688D+09  0.81232D+08  0.25688D+08  0.81232D+07  0.25688D+07  0.81232D+06  0.25688D+06  0.81232D+05  0.25688D+05  0.81237D+04  0.25691D+04  0.81256D+03  0.25703D+03  0.81328D+02  0.25748D+02  0.81594D+01  0.25889D+01
  0.11749D+03  0.20700D+01  0.42532D+10  0.13450D+10  0.42532D+09  0.13450D+09  0.42532D+08  0.13450D+08  0.42532D+07  0.13450D+07  0.42532D+06  0.13450D+06  0.42533D+05  0.13451D+05  0.42541D+04  0.13456D+04  0.42568D+03  0.13470D+03  0.42646D+02  0.13513D+02  0.42866D+01
  0.12589D+03  0.21000D+01  0.69082D+10  0.21846D+10  0.69082D+09  0.21846D+09  0.69082D+08  0.21846D+08  0.69083D+07  0.21846D+07  0.69083D+06  0.21846D+06  0.69085D+05  0.21848D+05  0.69100D+04  0.21858D+04  0.69150D+03  0.21882D+03  0.69275D+02  0.21949D+02  0.69614D+01
  0.13490D+03  0.21300D+01  0.11007D+11  0.34808D+10  0.11007D+10  0.34808D+09  0.11007D+09  0.34808D+08  0.11007D+08  0.34808D+07  0.11007D+07  0.34809D+06  0.11008D+06  0.34812D+05  0.11010D+05  0.34827D+04  0.11018D+04  0.34868D+03  0.11039D+03  0.34972D+02  0.11090D+02
  0.14454D+03  0.21600D+01  0.17164D+11  0.54277D+10  0.17164D+10  0.54277D+09  0.17164D+09  0.54277D+08  0.17164D+08  0.54277D+07  0.17164D+07  0.54277D+06  0.17164D+06  0.54282D+05  0.17168D+05  0.54305D+04  0.17182D+04  0.54376D+03  0.17216D+03  0.54540D+02  0.17294D+02
  0.15488D+03  0.21900D+01  0.26275D+11  0.83088D+10  0.26275D+10  0.83088D+09  0.26275D+09  0.83088D+08  0.26275D+08  0.83088D+07  0.26275D+07  0.83089D+06  0.26275D+06  0.83094D+05  0.26280D+05  0.83124D+04  0.26297D+04  0.83215D+03  0.26344D+03  0.83451D+02  0.26458D+02
  0.16596D+03  0.22200D+01  0.39492D+11  0.12489D+11  0.39492D+10  0.12489D+10  0.39492D+09  0.12489D+09  0.39492D+08  0.12489D+08  0.39492D+07  0.12489D+07  0.39493D+06  0.12489D+06  0.39498D+05  0.12493D+05  0.39520D+04  0.12505D+04  0.39585D+03  0.12538D+03  0.39748D+02
  0.17783D+03  0.22500D+01  0.58377D+11  0.18460D+11  0.58377D+10  0.18460D+10  0.58377D+09  0.18460D+09  0.58377D+08  0.18460D+08  0.58377D+07  0.18461D+07  0.58378D+06  0.18461D+06  0.58384D+05  0.18465D+05  0.58409D+04  0.18481D+04  0.58499D+03  0.18528D+03  0.58729D+02
  0.19055D+03  0.22800D+01  0.85456D+11  0.27024D+11  0.85456D+10  0.27024D+10  0.85456D+09  0.27024D+09  0.85456D+08  0.27024D+08  0.85456D+07  0.27024D+07  0.85457D+06  0.27025D+06  0.85463D+05  0.27029D+05  0.85491D+04  0.27047D+04  0.85605D+03  0.27111D+03  0.85924D+02
  0.20417D+03  0.23100D+01  0.12421D+12  0.39280D+11  0.12421D+11  0.39280D+10  0.12421D+10  0.39280D+09  0.12421D+09  0.39280D+08  0.12421D+08  0.39280D+07  0.12421D+07  0.39281D+06  0.12422D+06  0.39285D+05  0.12425D+05  0.39307D+04  0.12439D+04  0.39390D+03  0.12483D+03
  0.21878D+03  0.23400D+01  0.17941D+12  0.56734D+11  0.17941D+11  0.56734D+10  0.17941D+10  0.56734D+09  0.17941D+09  0.56734D+08  0.17941D+08  0.56734D+07  0.17941D+07  0.56735D+06  0.17941D+06  0.56739D+05  0.17945D+05  0.56766D+04  0.17963D+04  0.56873D+03  0.18021D+03
  0.23442D+03  0.23700D+01  0.25744D+12  0.81410D+11  0.25744D+11  0.81410D+10  0.25744D+10  0.81410D+09  0.25744D+09  0.81410D+08  0.25744D+08  0.81410D+07  0.25744D+07  0.81411D+06  0.25745D+06  0.81416D+05  0.25749D+05  0.81449D+04  0.25771D+04  0.81585D+03  0.25847D+03
  0.25119D+03  0.24000D+01  0.36974D+12  0.11692D+12  0.36974D+11  0.11692D+11  0.36974D+10  0.11692D+10  0.36974D+09  0.11692D+09  0.36974D+08  0.11692D+08  0.36975D+07  0.11692D+07  0.36975D+06  0.11693D+06  0.36981D+05  0.11697D+05  0.37010D+04  0.11715D+04  0.37108D+03
  0.26915D+03  0.24300D+01  0.52775D+12  0.16689D+12  0.52775D+11  0.16689D+11  0.52775D+10  0.16689D+10  0.52775D+09  0.16689D+09  0.52775D+08  0.16689D+08  0.52775D+07  0.16689D+07  0.52776D+06  0.16690D+06  0.52783D+05  0.16695D+05  0.52819D+04  0.16717D+04  0.52946D+03
  0.28840D+03  0.24600D+01  0.75094D+12  0.23747D+12  0.75094D+11  0.23747D+11  0.75094D+10  0.23747D+10  0.75094D+09  0.23747D+09  0.75094D+08  0.23747D+08  0.75094D+07  0.23747D+07  0.75095D+06  0.23748D+06  0.75102D+05  0.23754D+05  0.75145D+04  0.23782D+04  0.75312D+03
  0.30903D+03  0.24900D+01  0.10651D+13  0.33680D+12  0.10651D+12  0.33680D+11  0.10651D+11  0.33680D+10  0.10651D+10  0.33680D+09  0.10651D+09  0.33680D+08  0.10651D+08  0.33680D+07  0.10651D+07  0.33681D+06  0.10651D+06  0.33688D+05  0.10657D+05  0.33725D+04  0.10679D+04
  0.33113D+03  0.25200D+01  0.15066D+13  0.47642D+12  0.15066D+12  0.47642D+11  0.15066D+11  0.47642D+10  0.15066D+10  0.47642D+09  0.15066D+09  0.47642D+08  0.15066D+08  0.47642D+07  0.15066D+07  0.47643D+06  0.15067D+06  0.47653D+05  0.15074D+05  0.47702D+04  0.15104D+04


==> ross2/ross2_b105.dat <==
  0.10000D+01  0.00000D+00  0.34570D+00  0.34512D+00  0.34477D+00  0.34468D+00  0.34469D+00  0.34473D+00  0.34481D+00  0.34501D+00  0.34552D+00  0.34689D+00  0.35045D+00  0.35926D+00  0.37960D+00  0.42369D+00  0.51649D+00  0.71499D+00  0.11665D+01  0.11665D+01  0.11665D+01
  0.10715D+01  0.30000D-01  0.34453D+00  0.34405D+00  0.34374D+00  0.34367D+00  0.34368D+00  0.34371D+00  0.34378D+00  0.34394D+00  0.34435D+00  0.34547D+00  0.34842D+00  0.35579D+00  0.37302D+00  0.41067D+00  0.48999D+00  0.65839D+00  0.10354D+01  0.10354D+01  0.10354D+01
  0.11482D+01  0.60000D-01  0.34344D+00  0.34303D+00  0.34278D+00  0.34272D+00  0.34273D+00  0.34275D+00  0.34281D+00  0.34294D+00  0.34327D+00  0.34418D+00  0.34660D+00  0.35275D+00  0.36729D+00  0.39937D+00  0.46718D+00  0.61036D+00  0.92637D+00  0.16829D+01  0.16829D+01
  0.12303D+01  0.90000D-01  0.34252D+00  0.34215D+00  0.34190D+00  0.34184D+00  0.34185D+00  0.34187D+00  0.34191D+00  0.34201D+00  0.34229D+00  0.34303D+00  0.34502D+00  0.35014D+00  0.36240D+00  0.38974D+00  0.44777D+00  0.56979D+00  0.83564D+00  0.14600D+01  0.14600D+01
  0.13183D+01  0.12000D+00  0.34150D+00  0.34119D+00  0.34099D+00  0.34094D+00  0.34095D+00  0.34097D+00  0.34100D+00  0.34108D+00  0.34130D+00  0.34190D+00  0.34353D+00  0.34778D+00  0.35809D+00  0.38133D+00  0.43093D+00  0.53502D+00  0.75939D+00  0.12768D+01  0.12768D+01
  0.14125D+01  0.15000D+00  0.34051D+00  0.34025D+00  0.34010D+00  0.34007D+00  0.34007D+00  0.34008D+00  0.34011D+00  0.34018D+00  0.34035D+00  0.34084D+00  0.34217D+00  0.34568D+00  0.35432D+00  0.37402D+00  0.41639D+00  0.50530D+00  0.69520D+00  0.11258D+01  0.11258D+01
  0.15136D+01  0.18000D+00  0.33962D+00  0.33940D+00  0.33926D+00  0.33923D+00  0.33923D+00  0.33924D+00  0.33926D+00  0.33931D+00  0.33945D+00  0.33985D+00  0.34094D+00  0.34383D+00  0.35106D+00  0.36777D+00  0.40397D+00  0.47999D+00  0.64113D+00  0.10008D+01  0.10008D+01
  0.16218D+01  0.21000D+00  0.33867D+00  0.33848D+00  0.33837D+00  0.33834D+00  0.33835D+00  0.33835D+00  0.33837D+00  0.33841D+00  0.33853D+00  0.33884D+00  0.33973D+00  0.34211D+00  0.34813D+00  0.36221D+00  0.39304D+00  0.45801D+00  0.59504D+00  0.89669D+00  0.89669D+00
  0.17378D+01  0.24000D+00  0.33771D+00  0.33756D+00  0.33748D+00  0.33746D+00  0.33746D+00  0.33747D+00  0.33748D+00  0.33751D+00  0.33760D+00  0.33786D+00  0.33858D+00  0.34053D+00  0.34554D+00  0.35741D+00  0.38366D+00  0.43920D+00  0.55592D+00  0.80973D+00  0.80973D+00
  0.18621D+01  0.27000D+00  0.33675D+00  0.33663D+00  0.33657D+00  0.33655D+00  0.33656D+00  0.33656D+00  0.33657D+00  0.33660D+00  0.33667D+00  0.33687D+00  0.33745D+00  0.33905D+00  0.34319D+00  0.35316D+00  0.37543D+00  0.42289D+00  0.52245D+00  0.73670D+00  0.73670D+00
  0.19953D+01  0.30000D+00  0.33582D+00  0.33572D+00  0.33566D+00  0.33565D+00  0.33565D+00  0.33565D+00  0.33566D+00  0.33568D+00  0.33574D+00  0.33590D+00  0.33637D+00  0.33767D+00  0.34110D+00  0.34944D+00  0.36833D+00  0.40885D+00  0.49384D+00  0.67517D+00  0.67517D+00
  0.21380D+01  0.33000D+00  0.33482D+00  0.33474D+00  0.33470D+00  0.33469D+00  0.33469D+00  0.33469D+00  0.33470D+00  0.33472D+00  0.33476D+00  0.33489D+00  0.33527D+00  0.33633D+00  0.33915D+00  0.34611D+00  0.36208D+00  0.39662D+00  0.46923D+00  0.62306D+00  0.62306D+00
  0.22909D+01  0.36000D+00  0.33380D+00  0.33374D+00  0.33370D+00  0.33370D+00  0.33370D+00  0.33370D+00  0.33370D+00  0.33372D+00  0.33375D+00  0.33386D+00  0.33416D+00  0.33502D+00  0.33734D+00  0.34314D+00  0.35660D+00  0.38601D+00  0.44804D+00  0.57880D+00  0.57880D+00
  0.24547D+01  0.39000D+00  0.33276D+00  0.33271D+00  0.33268D+00  0.33267D+00  0.33267D+00  0.33268D+00  0.33268D+00  0.33269D+00  0.33272D+00  0.33280D+00  0.33305D+00  0.33374D+00  0.33564D+00  0.34047D+00  0.35181D+00  0.37682D+00  0.42977D+00  0.54109D+00  0.78286D+00
  0.26303D+01  0.42000D+00  0.33166D+00  0.33162D+00  0.33160D+00  0.33159D+00  0.33159D+00  0.33159D+00  0.33160D+00  0.33161D+00  0.33163D+00  0.33170D+00  0.33189D+00  0.33245D+00  0.33400D+00  0.33798D+00  0.34748D+00  0.36869D+00  0.41389D+00  0.50879D+00  0.71281D+00
  0.28184D+01  0.45000D+00  0.33051D+00  0.33048D+00  0.33047D+00  0.33046D+00  0.33046D+00  0.33047D+00  0.33047D+00  0.33047D+00  0.33049D+00  0.33055D+00  0.33070D+00  0.33115D+00  0.33241D+00  0.33570D+00  0.34364D+00  0.36158D+00  0.40013D+00  0.48107D+00  0.65369D+00
  0.30200D+01  0.48000D+00  0.32931D+00  0.32929D+00  0.32928D+00  0.32928D+00  0.32928D+00  0.32928D+00  0.32928D+00  0.32929D+00  0.32930D+00  0.32934D+00  0.32947D+00  0.32983D+00  0.33085D+00  0.33355D+00  0.34017D+00  0.35532D+00  0.38814D+00  0.45721D+00  0.60358D+00
  0.32359D+01  0.51000D+00  0.32806D+00  0.32804D+00  0.32803D+00  0.32803D+00  0.32803D+00  0.32803D+00  0.32804D+00  0.32804D+00  0.32805D+00  0.32808D+00  0.32818D+00  0.32847D+00  0.32930D+00  0.33151D+00  0.33702D+00  0.34978D+00  0.37767D+00  0.43660D+00  0.56094D+00
  0.34674D+01  0.54000D+00  0.32674D+00  0.32673D+00  0.32672D+00  0.32672D+00  0.32672D+00  0.32672D+00  0.32672D+00  0.32673D+00  0.32673D+00  0.32676D+00  0.32684D+00  0.32707D+00  0.32774D+00  0.32954D+00  0.33410D+00  0.34481D+00  0.36848D+00  0.41874D+00  0.52451D+00
  0.37154D+01  0.57000D+00  0.32535D+00  0.32534D+00  0.32533D+00  0.32533D+00  0.32534D+00  0.32534D+00  0.32534D+00  0.32534D+00  0.32535D+00  0.32537D+00  0.32543D+00  0.32562D+00  0.32615D+00  0.32762D+00  0.33139D+00  0.34035D+00  0.36039D+00  0.40322D+00  0.49329D+00
  0.39811D+01  0.60000D+00  0.32388D+00  0.32388D+00  0.32387D+00  0.32387D+00  0.32388D+00  0.32388D+00  0.32388D+00  0.32388D+00  0.32388D+00  0.32390D+00  0.32395D+00  0.32410D+00  0.32453D+00  0.32572D+00  0.32882D+00  0.33630D+00  0.35323D+00  0.38969D+00  0.46642D+00
  0.42658D+01  0.63000D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32235D+00  0.32236D+00  0.32240D+00  0.32252D+00  0.32286D+00  0.32383D+00  0.32637D+00  0.33259D+00  0.34685D+00  0.37784D+00  0.44322D+00
  0.45709D+01  0.66000D+00  0.32072D+00  0.32071D+00  0.32071D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32073D+00  0.32076D+00  0.32086D+00  0.32113D+00  0.32191D+00  0.32399D+00  0.32915D+00  0.34113D+00  0.36742D+00  0.42312D+00
  0.48978D+01  0.69000D+00  0.31901D+00  0.31900D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31902D+00  0.31905D+00  0.31912D+00  0.31934D+00  0.31997D+00  0.32166D+00  0.32593D+00  0.33596D+00  0.35821D+00  0.40564D+00
  0.52481D+01  0.72000D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31722D+00  0.31724D+00  0.31730D+00  0.31747D+00  0.31798D+00  0.31936D+00  0.32287D+00  0.33125D+00  0.35004D+00  0.39038D+00
  0.56234D+01  0.75000D+00  0.31531D+00  0.31531D+00  0.31531D+00  0.31531D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31534D+00  0.31538D+00  0.31552D+00  0.31593D+00  0.31704D+00  0.31993D+00  0.32690D+00  0.34274D+00  0.37700D+00
  0.60256D+01  0.78000D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31333D+00  0.31333D+00  0.31334D+00  0.31338D+00  0.31349D+00  0.31381D+00  0.31471D+00  0.31707D+00  0.32286D+00  0.33616D+00  0.36521D+00
  0.64565D+01  0.81000D+00  0.31122D+00  0.31122D+00  0.31122D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31124D+00  0.31127D+00  0.31136D+00  0.31161D+00  0.31234D+00  0.31427D+00  0.31905D+00  0.33020D+00  0.35478D+00
  0.69183D+01  0.84000D+00  0.30902D+00  0.30902D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30904D+00  0.30906D+00  0.30913D+00  0.30934D+00  0.30992D+00  0.31149D+00  0.31543D+00  0.32474D+00  0.34550D+00
  0.74131D+01  0.87000D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30673D+00  0.30673D+00  0.30675D+00  0.30680D+00  0.30697D+00  0.30743D+00  0.30870D+00  0.31194D+00  0.31969D+00  0.33718D+00
  0.79433D+01  0.90000D+00  0.30430D+00  0.30430D+00  0.30430D+00  0.30430D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30433D+00  0.30437D+00  0.30450D+00  0.30487D+00  0.30590D+00  0.30855D+00  0.31498D+00  0.32967D+00
  0.85114D+01  0.93000D+00  0.30177D+00  0.30177D+00  0.30177D+00  0.30177D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30179D+00  0.30183D+00  0.30193D+00  0.30222D+00  0.30305D+00  0.30522D+00  0.31053D+00  0.32284D+00
  0.91201D+01  0.96000D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29914D+00  0.29915D+00  0.29917D+00  0.29925D+00  0.29949D+00  0.30015D+00  0.30191D+00  0.30630D+00  0.31657D+00
  0.97724D+01  0.99000D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29638D+00  0.29638D+00  0.29640D+00  0.29647D+00  0.29665D+00  0.29719D+00  0.29861D+00  0.30221D+00  0.31076D+00
  0.10471D+02  0.10200D+01  0.29350D+00  0.29349D+00  0.29349D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29352D+00  0.29357D+00  0.29372D+00  0.29414D+00  0.29530D+00  0.29824D+00  0.30534D+00
  0.11220D+02  0.10500D+01  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29051D+00  0.29051D+00  0.29052D+00  0.29056D+00  0.29068D+00  0.29102D+00  0.29195D+00  0.29435D+00  0.30022D+00
  0.12023D+02  0.10800D+01  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28740D+00  0.28741D+00  0.28744D+00  0.28753D+00  0.28780D+00  0.28855D+00  0.29050D+00  0.29533D+00
  0.12882D+02  0.11100D+01  0.28417D+00  0.28416D+00  0.28416D+00  0.28416D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28418D+00  0.28420D+00  0.28427D+00  0.28449D+00  0.28508D+00  0.28667D+00  0.29064D+00
  0.13804D+02  0.11400D+01  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28083D+00  0.28085D+00  0.28091D+00  0.28107D+00  0.28155D+00  0.28283D+00  0.28608D+00
  0.14791D+02  0.11700D+01  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27737D+00  0.27737D+00  0.27738D+00  0.27743D+00  0.27756D+00  0.27794D+00  0.27897D+00  0.28162D+00
  0.15849D+02  0.12000D+01  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27380D+00  0.27381D+00  0.27384D+00  0.27395D+00  0.27425D+00  0.27508D+00  0.27723D+00
  0.16982D+02  0.12300D+01  0.27012D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27012D+00  0.27013D+00  0.27015D+00  0.27024D+00  0.27047D+00  0.27114D+00  0.27288D+00
  0.18197D+02  0.12600D+01  0.26654D+00  0.26635D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26634D+00  0.26636D+00  0.26642D+00  0.26661D+00  0.26714D+00  0.26855D+00
  0.19498D+02  0.12900D+01  0.27319D+00  0.26353D+00  0.26255D+00  0.26245D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26245D+00  0.26246D+00  0.26251D+00  0.26266D+00  0.26308D+00  0.26421D+00
  0.20893D+02  0.13200D+01  0.54504D+00  0.29971D+00  0.26287D+00  0.25890D+00  0.25850D+00  0.25846D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25846D+00  0.25847D+00  0.25851D+00  0.25863D+00  0.25896D+00  0.25987D+00
  0.22387D+02  0.13500D+01  0.27119D+01  0.89088D+00  0.37095D+00  0.26832D+00  0.25580D+00  0.25451D+00  0.25439D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25438D+00  0.25439D+00  0.25442D+00  0.25451D+00  0.25477D+00  0.25550D+00
  0.23988D+02  0.13800D+01  0.13623D+02  0.43145D+01  0.13849D+01  0.49813D+00  0.28488D+00  0.25389D+00  0.25058D+00  0.25024D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25022D+00  0.25024D+00  0.25031D+00  0.25052D+00  0.25110D+00
  0.25704D+02  0.14100D+01  0.62065D+02  0.19628D+02  0.62113D+01  0.19780D+01  0.66761D+00  0.31467D+00  0.25367D+00  0.24674D+00  0.24604D+00  0.24597D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24597D+00  0.24598D+00  0.24604D+00  0.24621D+00  0.24666D+00
  0.27542D+02  0.14400D+01  0.25718D+03  0.81328D+02  0.25719D+02  0.81364D+01  0.25831D+01  0.84842D+00  0.35289D+00  0.25496D+00  0.24300D+00  0.24177D+00  0.24165D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24166D+00  0.24170D+00  0.24183D+00  0.24219D+00
  0.29512D+02  0.14700D+01  0.97535D+03  0.30843D+03  0.97535D+02  0.30844D+02  0.97564D+01  0.30934D+01  0.10038D+01  0.38913D+00  0.25652D+00  0.23924D+00  0.23745D+00  0.23727D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23726D+00  0.23730D+00  0.23740D+00  0.23768D+00
  0.31623D+02  0.15000D+01  0.34057D+04  0.10770D+04  0.34057D+03  0.10770D+03  0.34058D+02  0.10772D+02  0.34136D+01  0.11019D+01  0.41254D+00  0.25652D+00  0.23528D+00  0.23305D+00  0.23282D+00  0.23280D+00  0.23280D+00  0.23281D+00  0.23283D+00  0.23291D+00  0.23314D+00
  0.33884D+02  0.15300D+01  0.11011D+05  0.34819D+04  0.11011D+04  0.34819D+03  0.11011D+03  0.34820D+02  0.11013D+02  0.34894D+01  0.11245D+01  0.41639D+00  0.25349D+00  0.23095D+00  0.22856D+00  0.22832D+00  0.22829D+00  0.22830D+00  0.22832D+00  0.22838D+00  0.22856D+00
  0.36308D+02  0.15600D+01  0.33135D+05  0.10478D+05  0.33135D+04  0.10478D+04  0.33135D+03  0.10478D+03  0.33136D+02  0.10481D+02  0.33211D+01  0.10715D+01  0.39989D+00  0.24714D+00  0.22622D+00  0.22400D+00  0.22377D+00  0.22375D+00  0.22376D+00  0.22381D+00  0.22395D+00
  0.38905D+02  0.15900D+01  0.93286D+05  0.29500D+05  0.93286D+04  0.29500D+04  0.93286D+03  0.29500D+03  0.93286D+02  0.29500D+02  0.93312D+01  0.29581D+01  0.95831D+00  0.36764D+00  0.23833D+00  0.22120D+00  0.21938D+00  0.21918D+00  0.21917D+00  0.21920D+00  0.21931D+00
  0.41687D+02  0.16200D+01  0.24687D+06  0.78068D+05  0.24687D+05  0.78068D+04  0.24687D+04  0.78068D+03  0.24687D+03  0.78068D+02  0.24688D+02  0.78098D+01  0.24781D+01  0.80975D+00  0.32735D+00  0.22856D+00  0.21607D+00  0.21472D+00  0.21457D+00  0.21458D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.61694D+06  0.19509D+06  0.61694D+05  0.19509D+05  0.61694D+04  0.19509D+04  0.61694D+03  0.19509D+03  0.61694D+02  0.19510D+02  0.61730D+01  0.19623D+01  0.65193D+00  0.28709D+00  0.21919D+00  0.21098D+00  0.21005D+00  0.20995D+00  0.20999D+00
  0.47863D+02  0.16800D+01  0.14624D+07  0.46244D+06  0.14624D+06  0.46244D+05  0.14624D+05  0.46244D+04  0.14624D+04  0.46244D+03  0.14624D+03  0.46244D+02  0.14625D+02  0.46290D+01  0.14769D+01  0.50649D+00  0.25291D+00  0.21097D+00  0.20600D+00  0.20539D+00  0.20533D+00
  0.51286D+02  0.17100D+01  0.33013D+07  0.10440D+07  0.33013D+06  0.10440D+06  0.33013D+05  0.10440D+05  0.33013D+04  0.10440D+04  0.33013D+03  0.10440D+03  0.33013D+02  0.10441D+02  0.33075D+01  0.10635D+01  0.38736D+00  0.22748D+00  0.20402D+00  0.20114D+00  0.20074D+00
  0.54954D+02  0.17400D+01  0.71271D+07  0.22538D+07  0.71271D+06  0.22538D+06  0.71271D+05  0.22538D+05  0.71271D+04  0.22538D+04  0.71271D+03  0.22538D+03  0.71271D+02  0.22539D+02  0.71299D+01  0.22626D+01  0.74003D+00  0.30058D+00  0.21028D+00  0.19806D+00  0.19638D+00
  0.58884D+02  0.17700D+01  0.14767D+08  0.46697D+07  0.14767D+07  0.46697D+06  0.14767D+06  0.46697D+05  0.14767D+05  0.46697D+04  0.14767D+04  0.46697D+03  0.14767D+03  0.46697D+02  0.14768D+02  0.46738D+01  0.14896D+01  0.50640D+00  0.24468D+00  0.19897D+00  0.19272D+00
  0.63096D+02  0.18000D+01  0.29469D+08  0.93191D+07  0.29469D+07  0.93191D+06  0.29469D+06  0.93191D+05  0.29469D+05  0.93191D+04  0.29469D+04  0.93191D+03  0.29469D+03  0.93191D+02  0.29470D+02  0.93211D+01  0.29533D+01  0.95173D+00  0.35216D+00  0.21259D+00  0.19107D+00
  0.67608D+02  0.18300D+01  0.56813D+08  0.17966D+08  0.56813D+07  0.17966D+07  0.56813D+06  0.17966D+06  0.56813D+05  0.17966D+05  0.56813D+04  0.17966D+04  0.56813D+03  0.17966D+03  0.56813D+02  0.17967D+02  0.56845D+01  0.18067D+01  0.59928D+00  0.26117D+00  0.19502D+00
  0.72444D+02  0.18600D+01  0.10610D+09  0.33553D+08  0.10610D+08  0.33553D+07  0.10610D+07  0.33553D+06  0.10610D+06  0.33553D+05  0.10610D+05  0.33553D+04  0.10610D+04  0.33553D+03  0.10610D+03  0.33553D+02  0.10612D+02  0.33606D+01  0.10777D+01  0.38475D+00  0.21379D+00
  0.77625D+02  0.18900D+01  0.19242D+09  0.60849D+08  0.19242D+08  0.60849D+07  0.19242D+07  0.60849D+06  0.19242D+06  0.60849D+05  0.19242D+05  0.60849D+04  0.19242D+04  0.60849D+03  0.19242D+03  0.60850D+02  0.19243D+02  0.60878D+01  0.19333D+01  0.63661D+00  0.26717D+00
  0.83176D+02  0.19200D+01  0.33950D+09  0.10736D+09  0.33950D+08  0.10736D+08  0.33950D+07  0.10736D+07  0.33950D+06  0.10736D+06  0.33950D+05  0.10736D+05  0.33950D+04  0.10736D+04  0.33950D+03  0.10736D+03  0.33951D+02  0.10738D+02  0.34001D+01  0.10896D+01  0.38666D+00
  0.89125D+02  0.19500D+01  0.58386D+09  0.18463D+09  0.58386D+08  0.18463D+08  0.58386D+07  0.18463D+07  0.58386D+06  0.18463D+06  0.58386D+05  0.18463D+05  0.58386D+04  0.18463D+04  0.58386D+03  0.18463D+03  0.58386D+02  0.18464D+02  0.58415D+01  0.18556D+01  0.61233D+00
  0.95499D+02  0.19800D+01  0.97966D+09  0.30980D+09  0.97966D+08  0.30980D+08  0.97966D+07  0.30980D+07  0.97966D+06  0.30980D+06  0.97966D+05  0.30980D+05  0.97966D+04  0.30980D+04  0.97966D+03  0.30980D+03  0.97966D+02  0.30980D+02  0.97984D+01  0.31035D+01  0.99677D+00
  0.10233D+03  0.20100D+01  0.16061D+10  0.50790D+09  0.16061D+09  0.50790D+08  0.16061D+08  0.50790D+07  0.16061D+07  0.50790D+06  0.16061D+06  0.50790D+05  0.16061D+05  0.50790D+04  0.16061D+04  0.50790D+03  0.16061D+03  0.50790D+02  0.16062D+02  0.50823D+01  0.16165D+01
  0.10965D+03  0.20400D+01  0.25739D+10  0.81394D+09  0.25739D+09  0.81394D+08  0.25739D+08  0.81394D+07  0.25739D+07  0.81394D+06  0.25739D+06  0.81394D+05  0.25739D+05  0.81394D+04  0.25739D+04  0.81394D+03  0.25739D+03  0.81394D+02  0.25740D+02  0.81415D+01  0.25804D+01
  0.11749D+03  0.20700D+01  0.40360D+10  0.12763D+10  0.40360D+09  0.12763D+09  0.40360D+08  0.12763D+08  0.40360D+07  0.12763D+07  0.40360D+06  0.12763D+06  0.40360D+05  0.12763D+05  0.40360D+04  0.12763D+04  0.40360D+03  0.12763D+03  0.40360D+02  0.12764D+02  0.40401D+01
  0.12589D+03  0.21000D+01  0.61945D+10  0.19589D+10  0.61945D+09  0.19589D+09  0.61945D+08  0.19589D+08  0.61945D+07  0.19589D+07  0.61945D+06  0.19589D+06  0.61945D+05  0.19589D+05  0.61945D+04  0.19589D+04  0.61945D+03  0.19589D+03  0.61945D+02  0.19590D+02  0.61972D+01
  0.13490D+03  0.21300D+01  0.93115D+10  0.29446D+10  0.93115D+09  0.29446D+09  0.93115D+08  0.29446D+08  0.93115D+07  0.29446D+07  0.93115D+06  0.29446D+06  0.93115D+05  0.29446D+05  0.93115D+04  0.29446D+04  0.93115D+03  0.29446D+03  0.93116D+02  0.29446D+02  0.93133D+01
  0.14454D+03  0.21600D+01  0.13716D+11  0.43374D+10  0.13716D+10  0.43374D+09  0.13716D+09  0.43374D+08  0.13716D+08  0.43374D+07  0.13716D+07  0.43374D+06  0.13716D+06  0.43374D+05  0.13716D+05  0.43374D+04  0.13716D+04  0.43374D+03  0.13716D+03  0.43374D+02  0.13717D+02
  0.15488D+03  0.21900D+01  0.19810D+11  0.62644D+10  0.19810D+10  0.62644D+09  0.19810D+09  0.62644D+08  0.19810D+08  0.62644D+07  0.19810D+07  0.62644D+06  0.19810D+06  0.62644D+05  0.19810D+05  0.62644D+04  0.19810D+04  0.62644D+03  0.19810D+03  0.62644D+02  0.19811D+02
  0.16596D+03  0.22200D+01  0.28074D+11  0.88779D+10  0.28074D+10  0.88779D+09  0.28074D+09  0.88779D+08  0.28074D+08  0.88779D+07  0.28074D+07  0.88779D+06  0.28074D+06  0.88779D+05  0.28074D+05  0.88779D+04  0.28074D+04  0.88779D+03  0.28074D+03  0.88779D+02  0.28075D+02
  0.17783D+03  0.22500D+01  0.39067D+11  0.12354D+11  0.39067D+10  0.12354D+10  0.39067D+09  0.12354D+09  0.39067D+08  0.12354D+08  0.39067D+07  0.12354D+07  0.39067D+06  0.12354D+06  0.39067D+05  0.12354D+05  0.39067D+04  0.12354D+04  0.39067D+03  0.12354D+03  0.39068D+02
  0.19055D+03  0.22800D+01  0.53440D+11  0.16899D+11  0.53440D+10  0.16899D+10  0.53440D+09  0.16899D+09  0.53440D+08  0.16899D+08  0.53440D+07  0.16899D+07  0.53440D+06  0.16899D+06  0.53440D+05  0.16899D+05  0.53440D+04  0.16899D+04  0.53440D+03  0.16899D+03  0.53440D+02
  0.20417D+03  0.23100D+01  0.71917D+11  0.22742D+11  0.71917D+10  0.22742D+10  0.71917D+09  0.22742D+09  0.71917D+08  0.22742D+08  0.71917D+07  0.22742D+07  0.71917D+06  0.22742D+06  0.71917D+05  0.22742D+05  0.71917D+04  0.22742D+04  0.71917D+03  0.22742D+03  0.71917D+02
  0.21878D+03  0.23400D+01  0.95331D+11  0.30146D+11  0.95331D+10  0.30146D+10  0.95331D+09  0.30146D+09  0.95331D+08  0.30146D+08  0.95331D+07  0.30146D+07  0.95331D+06  0.30146D+06  0.95331D+05  0.30146D+05  0.95331D+04  0.30146D+04  0.95331D+03  0.30146D+03  0.95332D+02
  0.23442D+03  0.23700D+01  0.12461D+12  0.39404D+11  0.12461D+11  0.39404D+10  0.12461D+10  0.39404D+09  0.12461D+09  0.39404D+08  0.12461D+08  0.39404D+07  0.12461D+07  0.39404D+06  0.12461D+06  0.39404D+05  0.12461D+05  0.39404D+04  0.12461D+04  0.39404D+03  0.12461D+03
  0.25119D+03  0.24000D+01  0.16079D+12  0.50846D+11  0.16079D+11  0.50846D+10  0.16079D+10  0.50846D+09  0.16079D+09  0.50846D+08  0.16079D+08  0.50846D+07  0.16079D+07  0.50846D+06  0.16079D+06  0.50846D+05  0.16079D+05  0.50846D+04  0.16079D+04  0.50846D+03  0.16079D+03
  0.26915D+03  0.24300D+01  0.20505D+12  0.64844D+11  0.20505D+11  0.64844D+10  0.20505D+10  0.64844D+09  0.20505D+09  0.64844D+08  0.20505D+08  0.64844D+07  0.20505D+07  0.64844D+06  0.20505D+06  0.64844D+05  0.20505D+05  0.64844D+04  0.20505D+04  0.64844D+03  0.20505D+03
  0.28840D+03  0.24600D+01  0.25872D+12  0.81815D+11  0.25872D+11  0.81815D+10  0.25872D+10  0.81815D+09  0.25872D+09  0.81815D+08  0.25872D+08  0.81815D+07  0.25872D+07  0.81815D+06  0.25872D+06  0.81815D+05  0.25872D+05  0.81815D+04  0.25872D+04  0.81815D+03  0.25872D+03
  0.30903D+03  0.24900D+01  0.32331D+12  0.10224D+12  0.32331D+11  0.10224D+11  0.32331D+10  0.10224D+10  0.32331D+09  0.10224D+09  0.32331D+08  0.10224D+08  0.32331D+07  0.10224D+07  0.32331D+06  0.10224D+06  0.32331D+05  0.10224D+05  0.32331D+04  0.10224D+04  0.32331D+03
  0.33113D+03  0.25200D+01  0.40052D+12  0.12666D+12  0.40052D+11  0.12666D+11  0.40052D+10  0.12666D+10  0.40052D+09  0.12666D+09  0.40052D+08  0.12666D+08  0.40052D+07  0.12666D+07  0.40052D+06  0.12666D+06  0.40052D+05  0.12666D+05  0.12666D+05  0.12666D+05  0.12666D+05


==> ross2/ross2_b11.dat <==
  0.10000D+01  0.00000D+00  0.41659D+00  0.40756D+00  0.39091D+00  0.38217D+00  0.38013D+00  0.38095D+00  0.38166D+00  0.38255D+00  0.38382D+00  0.38599D+00  0.39021D+00  0.39895D+00  0.41786D+00  0.45899D+00  0.54813D+00  0.74445D+00  0.11981D+01  0.11981D+01  0.11981D+01
  0.10715D+01  0.30000D-01  0.40992D+00  0.40230D+00  0.38776D+00  0.37859D+00  0.37636D+00  0.37690D+00  0.37751D+00  0.37822D+00  0.37923D+00  0.38098D+00  0.38440D+00  0.39160D+00  0.40740D+00  0.44210D+00  0.51759D+00  0.68323D+00  0.10610D+01  0.10610D+01  0.10610D+01
  0.11482D+01  0.60000D-01  0.40336D+00  0.39707D+00  0.38426D+00  0.37584D+00  0.37306D+00  0.37332D+00  0.37366D+00  0.37420D+00  0.37501D+00  0.37641D+00  0.37918D+00  0.38509D+00  0.39826D+00  0.42757D+00  0.49172D+00  0.63210D+00  0.94835D+00  0.17111D+01  0.17111D+01
  0.12303D+01  0.90000D-01  0.39712D+00  0.39189D+00  0.38089D+00  0.37278D+00  0.37004D+00  0.36989D+00  0.37003D+00  0.37045D+00  0.37109D+00  0.37221D+00  0.37445D+00  0.37929D+00  0.39022D+00  0.41486D+00  0.46930D+00  0.58845D+00  0.85434D+00  0.14855D+01  0.14855D+01
  0.13183D+01  0.12000D+00  0.39074D+00  0.38641D+00  0.37699D+00  0.36939D+00  0.36678D+00  0.36648D+00  0.36642D+00  0.36668D+00  0.36718D+00  0.36807D+00  0.36988D+00  0.37383D+00  0.38289D+00  0.40363D+00  0.44985D+00  0.55101D+00  0.77443D+00  0.12941D+01  0.12941D+01
  0.14125D+01  0.15000D+00  0.38488D+00  0.38137D+00  0.37338D+00  0.36623D+00  0.36332D+00  0.36305D+00  0.36286D+00  0.36304D+00  0.36345D+00  0.36417D+00  0.36562D+00  0.36885D+00  0.37637D+00  0.39382D+00  0.43306D+00  0.51917D+00  0.70805D+00  0.11406D+01  0.11406D+01
  0.15136D+01  0.18000D+00  0.37946D+00  0.37661D+00  0.36985D+00  0.36324D+00  0.36039D+00  0.35991D+00  0.35963D+00  0.35977D+00  0.36011D+00  0.36069D+00  0.36186D+00  0.36450D+00  0.37072D+00  0.38535D+00  0.41862D+00  0.49187D+00  0.65165D+00  0.10120D+01  0.10120D+01
  0.16218D+01  0.21000D+00  0.37443D+00  0.37216D+00  0.36652D+00  0.36039D+00  0.35776D+00  0.35706D+00  0.35667D+00  0.35675D+00  0.35703D+00  0.35751D+00  0.35845D+00  0.36060D+00  0.36575D+00  0.37801D+00  0.40618D+00  0.46858D+00  0.60430D+00  0.90679D+00  0.90679D+00
  0.17378D+01  0.24000D+00  0.36938D+00  0.36757D+00  0.36280D+00  0.35743D+00  0.35488D+00  0.35418D+00  0.35372D+00  0.35379D+00  0.35401D+00  0.35439D+00  0.35515D+00  0.35690D+00  0.36113D+00  0.37137D+00  0.39519D+00  0.44827D+00  0.56343D+00  0.81695D+00  0.81695D+00
  0.18621D+01  0.27000D+00  0.36473D+00  0.36327D+00  0.35928D+00  0.35444D+00  0.35216D+00  0.35143D+00  0.35098D+00  0.35106D+00  0.35124D+00  0.35154D+00  0.35215D+00  0.35357D+00  0.35705D+00  0.36559D+00  0.38571D+00  0.43097D+00  0.52925D+00  0.74366D+00  0.74366D+00
  0.19953D+01  0.30000D+00  0.36040D+00  0.35924D+00  0.35597D+00  0.35150D+00  0.34949D+00  0.34877D+00  0.34838D+00  0.34845D+00  0.34860D+00  0.34885D+00  0.34934D+00  0.35049D+00  0.35335D+00  0.36045D+00  0.37739D+00  0.41580D+00  0.49930D+00  0.67994D+00  0.67994D+00
  0.21380D+01  0.33000D+00  0.35652D+00  0.35558D+00  0.35286D+00  0.34898D+00  0.34716D+00  0.34644D+00  0.34604D+00  0.34605D+00  0.34617D+00  0.34636D+00  0.34675D+00  0.34768D+00  0.35003D+00  0.35592D+00  0.37017D+00  0.40280D+00  0.47400D+00  0.62727D+00  0.62727D+00
  0.22909D+01  0.36000D+00  0.35267D+00  0.35193D+00  0.34968D+00  0.34631D+00  0.34478D+00  0.34405D+00  0.34370D+00  0.34369D+00  0.34379D+00  0.34394D+00  0.34426D+00  0.34501D+00  0.34692D+00  0.35180D+00  0.36374D+00  0.39139D+00  0.45202D+00  0.58202D+00  0.58202D+00
  0.24547D+01  0.39000D+00  0.34908D+00  0.34849D+00  0.34661D+00  0.34372D+00  0.34239D+00  0.34175D+00  0.34149D+00  0.34148D+00  0.34155D+00  0.34167D+00  0.34192D+00  0.34253D+00  0.34409D+00  0.34811D+00  0.35810D+00  0.38150D+00  0.43319D+00  0.54376D+00  0.78505D+00
  0.26303D+01  0.42000D+00  0.34593D+00  0.34546D+00  0.34390D+00  0.34137D+00  0.34021D+00  0.33960D+00  0.33934D+00  0.33930D+00  0.33935D+00  0.33945D+00  0.33965D+00  0.34014D+00  0.34141D+00  0.34474D+00  0.35309D+00  0.37293D+00  0.41711D+00  0.51175D+00  0.71625D+00
  0.28184D+01  0.45000D+00  0.34279D+00  0.34242D+00  0.34116D+00  0.33898D+00  0.33800D+00  0.33747D+00  0.33725D+00  0.33723D+00  0.33727D+00  0.33735D+00  0.33751D+00  0.33791D+00  0.33894D+00  0.34166D+00  0.34859D+00  0.36525D+00  0.40267D+00  0.48290D+00  0.65514D+00
  0.30200D+01  0.48000D+00  0.33993D+00  0.33966D+00  0.33864D+00  0.33667D+00  0.33582D+00  0.33537D+00  0.33518D+00  0.33516D+00  0.33520D+00  0.33527D+00  0.33540D+00  0.33571D+00  0.33655D+00  0.33878D+00  0.34454D+00  0.35856D+00  0.39040D+00  0.45889D+00  0.60492D+00
  0.32359D+01  0.51000D+00  0.33714D+00  0.33693D+00  0.33611D+00  0.33442D+00  0.33367D+00  0.33331D+00  0.33317D+00  0.33315D+00  0.33318D+00  0.33323D+00  0.33333D+00  0.33359D+00  0.33426D+00  0.33608D+00  0.34083D+00  0.35257D+00  0.37952D+00  0.43780D+00  0.56170D+00
  0.34674D+01  0.54000D+00  0.33471D+00  0.33454D+00  0.33387D+00  0.33238D+00  0.33169D+00  0.33137D+00  0.33124D+00  0.33120D+00  0.33122D+00  0.33127D+00  0.33135D+00  0.33155D+00  0.33210D+00  0.33358D+00  0.33751D+00  0.34733D+00  0.37018D+00  0.41992D+00  0.52544D+00
  0.37154D+01  0.57000D+00  0.33219D+00  0.33206D+00  0.33153D+00  0.33020D+00  0.32963D+00  0.32936D+00  0.32927D+00  0.32924D+00  0.32927D+00  0.32930D+00  0.32937D+00  0.32953D+00  0.32997D+00  0.33117D+00  0.33440D+00  0.34257D+00  0.36182D+00  0.40409D+00  0.49383D+00
  0.39811D+01  0.60000D+00  0.32975D+00  0.32965D+00  0.32923D+00  0.32807D+00  0.32757D+00  0.32736D+00  0.32729D+00  0.32728D+00  0.32731D+00  0.32734D+00  0.32739D+00  0.32752D+00  0.32787D+00  0.32885D+00  0.33149D+00  0.33829D+00  0.35452D+00  0.39048D+00  0.46692D+00
  0.42658D+01  0.63000D+00  0.32735D+00  0.32727D+00  0.32693D+00  0.32593D+00  0.32552D+00  0.32536D+00  0.32530D+00  0.32530D+00  0.32533D+00  0.32535D+00  0.32539D+00  0.32550D+00  0.32578D+00  0.32657D+00  0.32872D+00  0.33435D+00  0.34795D+00  0.37845D+00  0.44354D+00
  0.45709D+01  0.66000D+00  0.32509D+00  0.32503D+00  0.32476D+00  0.32388D+00  0.32351D+00  0.32338D+00  0.32333D+00  0.32333D+00  0.32335D+00  0.32337D+00  0.32340D+00  0.32349D+00  0.32371D+00  0.32435D+00  0.32611D+00  0.33075D+00  0.34214D+00  0.36799D+00  0.42345D+00
  0.48978D+01  0.69000D+00  0.32274D+00  0.32269D+00  0.32248D+00  0.32171D+00  0.32140D+00  0.32131D+00  0.32127D+00  0.32128D+00  0.32130D+00  0.32131D+00  0.32134D+00  0.32141D+00  0.32159D+00  0.32210D+00  0.32353D+00  0.32734D+00  0.33685D+00  0.35870D+00  0.40588D+00
  0.52481D+01  0.72000D+00  0.32040D+00  0.32036D+00  0.32020D+00  0.31954D+00  0.31925D+00  0.31920D+00  0.31917D+00  0.31920D+00  0.31921D+00  0.31923D+00  0.31925D+00  0.31930D+00  0.31944D+00  0.31985D+00  0.32101D+00  0.32414D+00  0.33205D+00  0.35046D+00  0.39057D+00
  0.56234D+01  0.75000D+00  0.31809D+00  0.31806D+00  0.31793D+00  0.31738D+00  0.31712D+00  0.31707D+00  0.31706D+00  0.31708D+00  0.31709D+00  0.31710D+00  0.31712D+00  0.31716D+00  0.31727D+00  0.31760D+00  0.31854D+00  0.32110D+00  0.32767D+00  0.34318D+00  0.37726D+00
  0.60256D+01  0.78000D+00  0.31570D+00  0.31567D+00  0.31557D+00  0.31512D+00  0.31487D+00  0.31484D+00  0.31485D+00  0.31486D+00  0.31488D+00  0.31489D+00  0.31490D+00  0.31494D+00  0.31503D+00  0.31529D+00  0.31604D+00  0.31812D+00  0.32353D+00  0.33651D+00  0.36537D+00
  0.64565D+01  0.81000D+00  0.31328D+00  0.31326D+00  0.31318D+00  0.31282D+00  0.31255D+00  0.31254D+00  0.31256D+00  0.31258D+00  0.31260D+00  0.31261D+00  0.31262D+00  0.31265D+00  0.31272D+00  0.31293D+00  0.31353D+00  0.31522D+00  0.31968D+00  0.33053D+00  0.35494D+00
  0.69183D+01  0.84000D+00  0.31080D+00  0.31079D+00  0.31072D+00  0.31044D+00  0.31017D+00  0.31017D+00  0.31019D+00  0.31022D+00  0.31024D+00  0.31025D+00  0.31026D+00  0.31028D+00  0.31034D+00  0.31050D+00  0.31098D+00  0.31235D+00  0.31600D+00  0.32503D+00  0.34561D+00
  0.74131D+01  0.87000D+00  0.30828D+00  0.30827D+00  0.30822D+00  0.30799D+00  0.30772D+00  0.30772D+00  0.30774D+00  0.30777D+00  0.30779D+00  0.30780D+00  0.30781D+00  0.30782D+00  0.30787D+00  0.30800D+00  0.30839D+00  0.30949D+00  0.31247D+00  0.31997D+00  0.33730D+00
  0.79433D+01  0.90000D+00  0.30565D+00  0.30564D+00  0.30560D+00  0.30543D+00  0.30516D+00  0.30517D+00  0.30520D+00  0.30523D+00  0.30525D+00  0.30526D+00  0.30526D+00  0.30527D+00  0.30531D+00  0.30541D+00  0.30572D+00  0.30661D+00  0.30904D+00  0.31523D+00  0.32977D+00
  0.85114D+01  0.93000D+00  0.30294D+00  0.30293D+00  0.30290D+00  0.30276D+00  0.30251D+00  0.30251D+00  0.30255D+00  0.30258D+00  0.30260D+00  0.30261D+00  0.30261D+00  0.30262D+00  0.30265D+00  0.30273D+00  0.30298D+00  0.30369D+00  0.30566D+00  0.31077D+00  0.32293D+00
  0.91201D+01  0.96000D+00  0.30014D+00  0.30014D+00  0.30012D+00  0.30001D+00  0.29976D+00  0.29976D+00  0.29980D+00  0.29984D+00  0.29985D+00  0.29986D+00  0.29986D+00  0.29987D+00  0.29989D+00  0.29996D+00  0.30015D+00  0.30072D+00  0.30232D+00  0.30651D+00  0.31666D+00
  0.97724D+01  0.99000D+00  0.29726D+00  0.29726D+00  0.29724D+00  0.29716D+00  0.29693D+00  0.29691D+00  0.29695D+00  0.29698D+00  0.29700D+00  0.29700D+00  0.29701D+00  0.29701D+00  0.29703D+00  0.29708D+00  0.29723D+00  0.29769D+00  0.29898D+00  0.30242D+00  0.31085D+00
  0.10471D+02  0.10200D+01  0.29427D+00  0.29426D+00  0.29425D+00  0.29418D+00  0.29398D+00  0.29395D+00  0.29399D+00  0.29402D+00  0.29404D+00  0.29404D+00  0.29404D+00  0.29405D+00  0.29406D+00  0.29410D+00  0.29422D+00  0.29459D+00  0.29562D+00  0.29843D+00  0.30542D+00
  0.11220D+02  0.10500D+01  0.29116D+00  0.29116D+00  0.29115D+00  0.29110D+00  0.29093D+00  0.29088D+00  0.29092D+00  0.29095D+00  0.29096D+00  0.29097D+00  0.29097D+00  0.29097D+00  0.29098D+00  0.29101D+00  0.29111D+00  0.29140D+00  0.29223D+00  0.29452D+00  0.30029D+00
  0.12023D+02  0.10800D+01  0.28795D+00  0.28795D+00  0.28794D+00  0.28790D+00  0.28777D+00  0.28771D+00  0.28775D+00  0.28778D+00  0.28779D+00  0.28779D+00  0.28779D+00  0.28779D+00  0.28780D+00  0.28783D+00  0.28790D+00  0.28813D+00  0.28880D+00  0.29066D+00  0.29540D+00
  0.12882D+02  0.11100D+01  0.28463D+00  0.28463D+00  0.28463D+00  0.28460D+00  0.28449D+00  0.28443D+00  0.28447D+00  0.28449D+00  0.28450D+00  0.28450D+00  0.28450D+00  0.28450D+00  0.28451D+00  0.28453D+00  0.28459D+00  0.28477D+00  0.28531D+00  0.28680D+00  0.29070D+00
  0.13804D+02  0.11400D+01  0.28121D+00  0.28121D+00  0.28120D+00  0.28118D+00  0.28109D+00  0.28104D+00  0.28107D+00  0.28109D+00  0.28110D+00  0.28110D+00  0.28110D+00  0.28111D+00  0.28111D+00  0.28113D+00  0.28117D+00  0.28132D+00  0.28174D+00  0.28295D+00  0.28613D+00
  0.14791D+02  0.11700D+01  0.27768D+00  0.27768D+00  0.27768D+00  0.27766D+00  0.27759D+00  0.27754D+00  0.27758D+00  0.27759D+00  0.27760D+00  0.27760D+00  0.27760D+00  0.27760D+00  0.27760D+00  0.27762D+00  0.27765D+00  0.27777D+00  0.27811D+00  0.27908D+00  0.28167D+00
  0.15849D+02  0.12000D+01  0.27405D+00  0.27405D+00  0.27405D+00  0.27404D+00  0.27399D+00  0.27394D+00  0.27397D+00  0.27398D+00  0.27399D+00  0.27399D+00  0.27399D+00  0.27399D+00  0.27399D+00  0.27400D+00  0.27403D+00  0.27412D+00  0.27439D+00  0.27517D+00  0.27727D+00
  0.16982D+02  0.12300D+01  0.27033D+00  0.27032D+00  0.27032D+00  0.27031D+00  0.27027D+00  0.27023D+00  0.27026D+00  0.27027D+00  0.27027D+00  0.27027D+00  0.27027D+00  0.27027D+00  0.27028D+00  0.27028D+00  0.27031D+00  0.27038D+00  0.27059D+00  0.27121D+00  0.27292D+00
  0.18197D+02  0.12600D+01  0.26671D+00  0.26652D+00  0.26650D+00  0.26649D+00  0.26646D+00  0.26642D+00  0.26645D+00  0.26645D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26647D+00  0.26648D+00  0.26654D+00  0.26671D+00  0.26721D+00  0.26858D+00
  0.19498D+02  0.12900D+01  0.27333D+00  0.26367D+00  0.26268D+00  0.26258D+00  0.26255D+00  0.26252D+00  0.26254D+00  0.26254D+00  0.26254D+00  0.26254D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26257D+00  0.26261D+00  0.26274D+00  0.26314D+00  0.26424D+00
  0.20893D+02  0.13200D+01  0.54536D+00  0.29985D+00  0.26298D+00  0.25900D+00  0.25858D+00  0.25852D+00  0.25853D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25855D+00  0.25859D+00  0.25869D+00  0.25901D+00  0.25989D+00
  0.22387D+02  0.13500D+01  0.27132D+01  0.89132D+00  0.37110D+00  0.26841D+00  0.25587D+00  0.25457D+00  0.25445D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25445D+00  0.25446D+00  0.25448D+00  0.25456D+00  0.25481D+00  0.25552D+00
  0.23988D+02  0.13800D+01  0.13628D+02  0.43162D+01  0.13854D+01  0.49830D+00  0.28495D+00  0.25393D+00  0.25063D+00  0.25030D+00  0.25027D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25027D+00  0.25027D+00  0.25029D+00  0.25036D+00  0.25055D+00  0.25112D+00
  0.25704D+02  0.14100D+01  0.62082D+02  0.19633D+02  0.62130D+01  0.19785D+01  0.66778D+00  0.31473D+00  0.25371D+00  0.24679D+00  0.24608D+00  0.24601D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24601D+00  0.24601D+00  0.24603D+00  0.24608D+00  0.24623D+00  0.24668D+00
  0.27542D+02  0.14400D+01  0.25725D+03  0.81348D+02  0.25726D+02  0.81384D+01  0.25838D+01  0.84862D+00  0.35296D+00  0.25500D+00  0.24304D+00  0.24181D+00  0.24169D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24168D+00  0.24169D+00  0.24173D+00  0.24185D+00  0.24221D+00
  0.29512D+02  0.14700D+01  0.97556D+03  0.30850D+03  0.97556D+02  0.30851D+02  0.97584D+01  0.30941D+01  0.10040D+01  0.38920D+00  0.25655D+00  0.23927D+00  0.23748D+00  0.23729D+00  0.23728D+00  0.23728D+00  0.23728D+00  0.23729D+00  0.23732D+00  0.23741D+00  0.23770D+00
  0.31623D+02  0.15000D+01  0.34063D+04  0.10772D+04  0.34063D+03  0.10772D+03  0.34064D+02  0.10774D+02  0.34142D+01  0.11020D+01  0.41261D+00  0.25654D+00  0.23530D+00  0.23307D+00  0.23284D+00  0.23282D+00  0.23282D+00  0.23283D+00  0.23285D+00  0.23293D+00  0.23315D+00
  0.33884D+02  0.15300D+01  0.11012D+05  0.34824D+04  0.11012D+04  0.34824D+03  0.11012D+03  0.34825D+02  0.11015D+02  0.34899D+01  0.11247D+01  0.41644D+00  0.25352D+00  0.23097D+00  0.22858D+00  0.22834D+00  0.22831D+00  0.22832D+00  0.22833D+00  0.22839D+00  0.22857D+00
  0.36308D+02  0.15600D+01  0.33139D+05  0.10480D+05  0.33139D+04  0.10480D+04  0.33139D+03  0.10480D+03  0.33140D+02  0.10482D+02  0.33215D+01  0.10716D+01  0.39993D+00  0.24716D+00  0.22624D+00  0.22401D+00  0.22378D+00  0.22376D+00  0.22377D+00  0.22382D+00  0.22396D+00
  0.38905D+02  0.15900D+01  0.93295D+05  0.29502D+05  0.93295D+04  0.29502D+04  0.93295D+03  0.29502D+03  0.93295D+02  0.29503D+02  0.93321D+01  0.29584D+01  0.95841D+00  0.36767D+00  0.23835D+00  0.22122D+00  0.21939D+00  0.21919D+00  0.21918D+00  0.21921D+00  0.21932D+00
  0.41687D+02  0.16200D+01  0.24689D+06  0.78075D+05  0.24689D+05  0.78075D+04  0.24689D+04  0.78075D+03  0.24689D+03  0.78075D+02  0.24690D+02  0.78104D+01  0.24783D+01  0.80981D+00  0.32737D+00  0.22857D+00  0.21608D+00  0.21473D+00  0.21458D+00  0.21458D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.61696D+06  0.19510D+06  0.61696D+05  0.19510D+05  0.61696D+04  0.19510D+04  0.61696D+03  0.19510D+03  0.61697D+02  0.19511D+02  0.61732D+01  0.19624D+01  0.65196D+00  0.28710D+00  0.21919D+00  0.21098D+00  0.21005D+00  0.20995D+00  0.20999D+00
  0.47863D+02  0.16800D+01  0.14624D+07  0.46245D+06  0.14624D+06  0.46245D+05  0.14624D+05  0.46245D+04  0.14624D+04  0.46245D+03  0.14624D+03  0.46246D+02  0.14626D+02  0.46292D+01  0.14769D+01  0.50651D+00  0.25291D+00  0.21098D+00  0.20601D+00  0.20539D+00  0.20533D+00
  0.51286D+02  0.17100D+01  0.33014D+07  0.10440D+07  0.33014D+06  0.10440D+06  0.33014D+05  0.10440D+05  0.33014D+04  0.10440D+04  0.33014D+03  0.10440D+03  0.33014D+02  0.10442D+02  0.33076D+01  0.10635D+01  0.38737D+00  0.22748D+00  0.20403D+00  0.20114D+00  0.20074D+00
  0.54954D+02  0.17400D+01  0.71273D+07  0.22539D+07  0.71273D+06  0.22539D+06  0.71273D+05  0.22539D+05  0.71273D+04  0.22539D+04  0.71273D+03  0.22539D+03  0.71273D+02  0.22539D+02  0.71301D+01  0.22626D+01  0.74005D+00  0.30058D+00  0.21028D+00  0.19806D+00  0.19638D+00
  0.58884D+02  0.17700D+01  0.14767D+08  0.46698D+07  0.14767D+07  0.46698D+06  0.14767D+06  0.46698D+05  0.14767D+05  0.46698D+04  0.14767D+04  0.46698D+03  0.14767D+03  0.46699D+02  0.14769D+02  0.46739D+01  0.14897D+01  0.50641D+00  0.24468D+00  0.19897D+00  0.19272D+00
  0.63096D+02  0.18000D+01  0.29470D+08  0.93193D+07  0.29470D+07  0.93193D+06  0.29470D+06  0.93193D+05  0.29470D+05  0.93193D+04  0.29470D+04  0.93193D+03  0.29470D+03  0.93193D+02  0.29471D+02  0.93213D+01  0.29533D+01  0.95175D+00  0.35217D+00  0.21259D+00  0.19107D+00
  0.67608D+02  0.18300D+01  0.56814D+08  0.17966D+08  0.56814D+07  0.17966D+07  0.56814D+06  0.17966D+06  0.56814D+05  0.17966D+05  0.56814D+04  0.17966D+04  0.56814D+03  0.17966D+03  0.56814D+02  0.17967D+02  0.56846D+01  0.18067D+01  0.59929D+00  0.26117D+00  0.19503D+00
  0.72444D+02  0.18600D+01  0.10610D+09  0.33553D+08  0.10610D+08  0.33553D+07  0.10610D+07  0.33553D+06  0.10610D+06  0.33553D+05  0.10610D+05  0.33553D+04  0.10610D+04  0.33553D+03  0.10610D+03  0.33554D+02  0.10612D+02  0.33606D+01  0.10777D+01  0.38475D+00  0.21379D+00
  0.77625D+02  0.18900D+01  0.19242D+09  0.60850D+08  0.19242D+08  0.60850D+07  0.19242D+07  0.60850D+06  0.19242D+06  0.60850D+05  0.19242D+05  0.60850D+04  0.19242D+04  0.60850D+03  0.19242D+03  0.60850D+02  0.19243D+02  0.60879D+01  0.19334D+01  0.63661D+00  0.26717D+00
  0.83176D+02  0.19200D+01  0.33951D+09  0.10736D+09  0.33951D+08  0.10736D+08  0.33951D+07  0.10736D+07  0.33951D+06  0.10736D+06  0.33951D+05  0.10736D+05  0.33951D+04  0.10736D+04  0.33951D+03  0.10736D+03  0.33951D+02  0.10738D+02  0.34002D+01  0.10896D+01  0.38666D+00
  0.89125D+02  0.19500D+01  0.58386D+09  0.18463D+09  0.58386D+08  0.18463D+08  0.58386D+07  0.18463D+07  0.58386D+06  0.18463D+06  0.58386D+05  0.18463D+05  0.58386D+04  0.18463D+04  0.58386D+03  0.18463D+03  0.58387D+02  0.18464D+02  0.58416D+01  0.18556D+01  0.61234D+00
  0.95499D+02  0.19800D+01  0.97967D+09  0.30980D+09  0.97967D+08  0.30980D+08  0.97967D+07  0.30980D+07  0.97967D+06  0.30980D+06  0.97967D+05  0.30980D+05  0.97967D+04  0.30980D+04  0.97967D+03  0.30980D+03  0.97967D+02  0.30980D+02  0.97985D+01  0.31035D+01  0.99678D+00
  0.10233D+03  0.20100D+01  0.16061D+10  0.50790D+09  0.16061D+09  0.50790D+08  0.16061D+08  0.50790D+07  0.16061D+07  0.50790D+06  0.16061D+06  0.50790D+05  0.16061D+05  0.50790D+04  0.16061D+04  0.50790D+03  0.16061D+03  0.50790D+02  0.16062D+02  0.50824D+01  0.16165D+01
  0.10965D+03  0.20400D+01  0.25739D+10  0.81394D+09  0.25739D+09  0.81394D+08  0.25739D+08  0.81394D+07  0.25739D+07  0.81394D+06  0.25739D+06  0.81394D+05  0.25739D+05  0.81394D+04  0.25739D+04  0.81394D+03  0.25739D+03  0.81395D+02  0.25740D+02  0.81415D+01  0.25804D+01
  0.11749D+03  0.20700D+01  0.40360D+10  0.12763D+10  0.40360D+09  0.12763D+09  0.40360D+08  0.12763D+08  0.40360D+07  0.12763D+07  0.40360D+06  0.12763D+06  0.40360D+05  0.12763D+05  0.40360D+04  0.12763D+04  0.40360D+03  0.12763D+03  0.40361D+02  0.12764D+02  0.40401D+01
  0.12589D+03  0.21000D+01  0.61945D+10  0.19589D+10  0.61945D+09  0.19589D+09  0.61945D+08  0.19589D+08  0.61945D+07  0.19589D+07  0.61945D+06  0.19589D+06  0.61945D+05  0.19589D+05  0.61945D+04  0.19589D+04  0.61945D+03  0.19589D+03  0.61945D+02  0.19590D+02  0.61972D+01
  0.13490D+03  0.21300D+01  0.93115D+10  0.29446D+10  0.93115D+09  0.29446D+09  0.93115D+08  0.29446D+08  0.93115D+07  0.29446D+07  0.93115D+06  0.29446D+06  0.93115D+05  0.29446D+05  0.93115D+04  0.29446D+04  0.93115D+03  0.29446D+03  0.93116D+02  0.29446D+02  0.93134D+01
  0.14454D+03  0.21600D+01  0.13716D+11  0.43374D+10  0.13716D+10  0.43374D+09  0.13716D+09  0.43374D+08  0.13716D+08  0.43374D+07  0.13716D+07  0.43374D+06  0.13716D+06  0.43374D+05  0.13716D+05  0.43374D+04  0.13716D+04  0.43374D+03  0.13716D+03  0.43374D+02  0.13717D+02
  0.15488D+03  0.21900D+01  0.19810D+11  0.62644D+10  0.19810D+10  0.62644D+09  0.19810D+09  0.62644D+08  0.19810D+08  0.62644D+07  0.19810D+07  0.62644D+06  0.19810D+06  0.62644D+05  0.19810D+05  0.62644D+04  0.19810D+04  0.62644D+03  0.19810D+03  0.62644D+02  0.19811D+02
  0.16596D+03  0.22200D+01  0.28074D+11  0.88779D+10  0.28074D+10  0.88779D+09  0.28074D+09  0.88779D+08  0.28074D+08  0.88779D+07  0.28074D+07  0.88779D+06  0.28074D+06  0.88779D+05  0.28074D+05  0.88779D+04  0.28074D+04  0.88779D+03  0.28074D+03  0.88779D+02  0.28075D+02
  0.17783D+03  0.22500D+01  0.39067D+11  0.12354D+11  0.39067D+10  0.12354D+10  0.39067D+09  0.12354D+09  0.39067D+08  0.12354D+08  0.39067D+07  0.12354D+07  0.39067D+06  0.12354D+06  0.39067D+05  0.12354D+05  0.39067D+04  0.12354D+04  0.39067D+03  0.12354D+03  0.39068D+02
  0.19055D+03  0.22800D+01  0.53440D+11  0.16899D+11  0.53440D+10  0.16899D+10  0.53440D+09  0.16899D+09  0.53440D+08  0.16899D+08  0.53440D+07  0.16899D+07  0.53440D+06  0.16899D+06  0.53440D+05  0.16899D+05  0.53440D+04  0.16899D+04  0.53440D+03  0.16899D+03  0.53440D+02
  0.20417D+03  0.23100D+01  0.71917D+11  0.22742D+11  0.71917D+10  0.22742D+10  0.71917D+09  0.22742D+09  0.71917D+08  0.22742D+08  0.71917D+07  0.22742D+07  0.71917D+06  0.22742D+06  0.71917D+05  0.22742D+05  0.71917D+04  0.22742D+04  0.71917D+03  0.22742D+03  0.71917D+02
  0.21878D+03  0.23400D+01  0.95331D+11  0.30146D+11  0.95331D+10  0.30146D+10  0.95331D+09  0.30146D+09  0.95331D+08  0.30146D+08  0.95331D+07  0.30146D+07  0.95331D+06  0.30146D+06  0.95331D+05  0.30146D+05  0.95331D+04  0.30146D+04  0.95331D+03  0.30146D+03  0.95332D+02
  0.23442D+03  0.23700D+01  0.12461D+12  0.39404D+11  0.12461D+11  0.39404D+10  0.12461D+10  0.39404D+09  0.12461D+09  0.39404D+08  0.12461D+08  0.39404D+07  0.12461D+07  0.39404D+06  0.12461D+06  0.39404D+05  0.12461D+05  0.39404D+04  0.12461D+04  0.39404D+03  0.12461D+03
  0.25119D+03  0.24000D+01  0.16079D+12  0.50846D+11  0.16079D+11  0.50846D+10  0.16079D+10  0.50846D+09  0.16079D+09  0.50846D+08  0.16079D+08  0.50846D+07  0.16079D+07  0.50846D+06  0.16079D+06  0.50846D+05  0.16079D+05  0.50846D+04  0.16079D+04  0.50846D+03  0.16079D+03
  0.26915D+03  0.24300D+01  0.20505D+12  0.64844D+11  0.20505D+11  0.64844D+10  0.20505D+10  0.64844D+09  0.20505D+09  0.64844D+08  0.20505D+08  0.64844D+07  0.20505D+07  0.64844D+06  0.20505D+06  0.64844D+05  0.20505D+05  0.64844D+04  0.20505D+04  0.64844D+03  0.20505D+03
  0.28840D+03  0.24600D+01  0.25872D+12  0.81815D+11  0.25872D+11  0.81815D+10  0.25872D+10  0.81815D+09  0.25872D+09  0.81815D+08  0.25872D+08  0.81815D+07  0.25872D+07  0.81815D+06  0.25872D+06  0.81815D+05  0.25872D+05  0.81815D+04  0.25872D+04  0.81815D+03  0.25872D+03
  0.30903D+03  0.24900D+01  0.32331D+12  0.10224D+12  0.32331D+11  0.10224D+11  0.32331D+10  0.10224D+10  0.32331D+09  0.10224D+09  0.32331D+08  0.10224D+08  0.32331D+07  0.10224D+07  0.32331D+06  0.10224D+06  0.32331D+05  0.10224D+05  0.32331D+04  0.10224D+04  0.32331D+03
  0.33113D+03  0.25200D+01  0.40052D+12  0.12666D+12  0.40052D+11  0.12666D+11  0.40052D+10  0.12666D+10  0.40052D+09  0.12666D+09  0.40052D+08  0.12666D+08  0.40052D+07  0.12666D+07  0.40052D+06  0.12666D+06  0.40052D+05  0.12666D+05  0.40052D+04  0.40052D+04  0.40052D+04


==> ross2/ross2_b115.dat <==
  0.10000D+01  0.00000D+00  0.48303D+00  0.48972D+00  0.47703D+00  0.41873D+00  0.35707D+00  0.34156D+00  0.33691D+00  0.34032D+00  0.35083D+00  0.36323D+00  0.38088D+00  0.40801D+00  0.45193D+00  0.52697D+00  0.66141D+00  0.91637D+00  0.14575D+01  0.27578D+01  0.27578D+01
  0.10715D+01  0.30000D-01  0.51773D+00  0.52334D+00  0.50957D+00  0.44913D+00  0.38222D+00  0.36371D+00  0.35566D+00  0.35784D+00  0.36781D+00  0.37943D+00  0.39531D+00  0.41941D+00  0.45810D+00  0.52348D+00  0.63878D+00  0.85427D+00  0.13059D+01  0.23706D+01  0.23706D+01
  0.11482D+01  0.60000D-01  0.54596D+00  0.55010D+00  0.53586D+00  0.47730D+00  0.40564D+00  0.38443D+00  0.37139D+00  0.37215D+00  0.38232D+00  0.39297D+00  0.40698D+00  0.42798D+00  0.46154D+00  0.51794D+00  0.61657D+00  0.79964D+00  0.11792D+01  0.20551D+01  0.20551D+01
  0.12303D+01  0.90000D-01  0.56647D+00  0.56947D+00  0.55522D+00  0.49842D+00  0.42642D+00  0.40210D+00  0.38439D+00  0.38493D+00  0.39464D+00  0.40459D+00  0.41691D+00  0.43504D+00  0.46388D+00  0.51212D+00  0.59595D+00  0.75071D+00  0.10687D+01  0.17890D+01  0.17890D+01
  0.13183D+01  0.12000D+00  0.57950D+00  0.58144D+00  0.56843D+00  0.51538D+00  0.44403D+00  0.41889D+00  0.39614D+00  0.39574D+00  0.40494D+00  0.41447D+00  0.42536D+00  0.44095D+00  0.46556D+00  0.50653D+00  0.57741D+00  0.70786D+00  0.97366D+00  0.15652D+01  0.15652D+01
  0.14125D+01  0.15000D+00  0.58497D+00  0.58634D+00  0.57426D+00  0.52919D+00  0.45883D+00  0.43222D+00  0.40466D+00  0.40322D+00  0.41292D+00  0.42179D+00  0.43131D+00  0.44457D+00  0.46531D+00  0.49978D+00  0.55940D+00  0.66929D+00  0.89195D+00  0.13796D+01  0.13796D+01
  0.15136D+01  0.18000D+00  0.58250D+00  0.58318D+00  0.57277D+00  0.53298D+00  0.46842D+00  0.44166D+00  0.41075D+00  0.40983D+00  0.41772D+00  0.42629D+00  0.43446D+00  0.44551D+00  0.46273D+00  0.49135D+00  0.54095D+00  0.63279D+00  0.81877D+00  0.12215D+01  0.12215D+01
  0.16218D+01  0.21000D+00  0.57438D+00  0.57477D+00  0.56587D+00  0.53186D+00  0.47432D+00  0.44879D+00  0.41482D+00  0.41396D+00  0.42023D+00  0.42855D+00  0.43560D+00  0.44480D+00  0.45902D+00  0.48267D+00  0.52388D+00  0.60070D+00  0.75610D+00  0.10890D+01  0.10890D+01
  0.17378D+01  0.24000D+00  0.56282D+00  0.56293D+00  0.55564D+00  0.52677D+00  0.47694D+00  0.45251D+00  0.41666D+00  0.41597D+00  0.42233D+00  0.43005D+00  0.43633D+00  0.44411D+00  0.45585D+00  0.47538D+00  0.50957D+00  0.57373D+00  0.70357D+00  0.97928D+00  0.97928D+00
  0.18621D+01  0.27000D+00  0.54809D+00  0.54810D+00  0.54202D+00  0.51972D+00  0.47610D+00  0.45408D+00  0.41687D+00  0.41616D+00  0.42144D+00  0.42854D+00  0.43391D+00  0.44036D+00  0.44993D+00  0.46587D+00  0.49402D+00  0.54736D+00  0.65555D+00  0.88422D+00  0.14026D+01
  0.19953D+01  0.30000D+00  0.53283D+00  0.53272D+00  0.52789D+00  0.50965D+00  0.47316D+00  0.45326D+00  0.41663D+00  0.41515D+00  0.41876D+00  0.42600D+00  0.43053D+00  0.43582D+00  0.44356D+00  0.45648D+00  0.47952D+00  0.52364D+00  0.61365D+00  0.80346D+00  0.12292D+01
  0.21380D+01  0.33000D+00  0.51735D+00  0.51727D+00  0.51341D+00  0.49888D+00  0.46843D+00  0.45126D+00  0.41558D+00  0.41275D+00  0.41526D+00  0.42210D+00  0.42631D+00  0.43082D+00  0.43711D+00  0.44758D+00  0.46645D+00  0.50306D+00  0.57830D+00  0.73677D+00  0.10888D+01
  0.22909D+01  0.36000D+00  0.50176D+00  0.50164D+00  0.49867D+00  0.48700D+00  0.46215D+00  0.44702D+00  0.41359D+00  0.40996D+00  0.41121D+00  0.41746D+00  0.42131D+00  0.42511D+00  0.43019D+00  0.43864D+00  0.45402D+00  0.48429D+00  0.54700D+00  0.67905D+00  0.97012D+00
  0.24547D+01  0.39000D+00  0.48680D+00  0.48669D+00  0.48432D+00  0.47546D+00  0.45491D+00  0.44214D+00  0.41072D+00  0.40624D+00  0.40677D+00  0.41206D+00  0.41531D+00  0.41848D+00  0.42258D+00  0.42936D+00  0.44184D+00  0.46671D+00  0.51876D+00  0.62884D+00  0.87043D+00
  0.26303D+01  0.42000D+00  0.47257D+00  0.47247D+00  0.47070D+00  0.46355D+00  0.44689D+00  0.43599D+00  0.40744D+00  0.40134D+00  0.40178D+00  0.40628D+00  0.40913D+00  0.41180D+00  0.41508D+00  0.42050D+00  0.43061D+00  0.45105D+00  0.49432D+00  0.58636D+00  0.78783D+00
  0.28184D+01  0.45000D+00  0.45861D+00  0.45855D+00  0.45715D+00  0.45166D+00  0.43834D+00  0.42920D+00  0.40388D+00  0.39634D+00  0.39601D+00  0.40020D+00  0.40286D+00  0.40510D+00  0.40773D+00  0.41206D+00  0.42022D+00  0.43698D+00  0.47292D+00  0.54995D+00  0.71826D+00
  0.30200D+01  0.48000D+00  0.44569D+00  0.44563D+00  0.44459D+00  0.44033D+00  0.42952D+00  0.42199D+00  0.39952D+00  0.39128D+00  0.39022D+00  0.39360D+00  0.39607D+00  0.39796D+00  0.40007D+00  0.40353D+00  0.41013D+00  0.42388D+00  0.45376D+00  0.51832D+00  0.65942D+00
  0.32359D+01  0.51000D+00  0.43259D+00  0.43254D+00  0.43174D+00  0.42849D+00  0.42000D+00  0.41391D+00  0.39441D+00  0.38589D+00  0.38473D+00  0.38752D+00  0.38974D+00  0.39134D+00  0.39308D+00  0.39585D+00  0.40116D+00  0.41239D+00  0.43712D+00  0.49109D+00  0.60928D+00
  0.34674D+01  0.54000D+00  0.42085D+00  0.42082D+00  0.42022D+00  0.41769D+00  0.41099D+00  0.40607D+00  0.38919D+00  0.38041D+00  0.37911D+00  0.38136D+00  0.38322D+00  0.38451D+00  0.38589D+00  0.38810D+00  0.39236D+00  0.40152D+00  0.42200D+00  0.46721D+00  0.56666D+00
  0.37154D+01  0.57000D+00  0.40974D+00  0.40972D+00  0.40927D+00  0.40734D+00  0.40209D+00  0.39817D+00  0.38400D+00  0.37521D+00  0.37366D+00  0.37522D+00  0.37700D+00  0.37810D+00  0.37921D+00  0.38097D+00  0.38439D+00  0.39186D+00  0.40881D+00  0.44665D+00  0.53027D+00
  0.39811D+01  0.60000D+00  0.39938D+00  0.39936D+00  0.39902D+00  0.39757D+00  0.39345D+00  0.39042D+00  0.37863D+00  0.36961D+00  0.36798D+00  0.36942D+00  0.37085D+00  0.37178D+00  0.37268D+00  0.37408D+00  0.37683D+00  0.38290D+00  0.39689D+00  0.42855D+00  0.49898D+00
  0.42658D+01  0.63000D+00  0.38978D+00  0.38976D+00  0.38951D+00  0.38840D+00  0.38518D+00  0.38275D+00  0.37316D+00  0.36444D+00  0.36289D+00  0.36393D+00  0.36513D+00  0.36596D+00  0.36670D+00  0.36783D+00  0.37003D+00  0.37496D+00  0.38647D+00  0.41290D+00  0.47220D+00
  0.45709D+01  0.66000D+00  0.38071D+00  0.38070D+00  0.38052D+00  0.37967D+00  0.37718D+00  0.37532D+00  0.36722D+00  0.35927D+00  0.35771D+00  0.35862D+00  0.35967D+00  0.36035D+00  0.36097D+00  0.36187D+00  0.36364D+00  0.36763D+00  0.37709D+00  0.39912D+00  0.44902D+00
  0.48978D+01  0.69000D+00  0.37239D+00  0.37239D+00  0.37226D+00  0.37161D+00  0.36967D+00  0.36818D+00  0.36158D+00  0.35426D+00  0.35283D+00  0.35355D+00  0.35434D+00  0.35483D+00  0.35536D+00  0.35610D+00  0.35751D+00  0.36074D+00  0.36851D+00  0.38686D+00  0.42883D+00
  0.52481D+01  0.72000D+00  0.36438D+00  0.36438D+00  0.36429D+00  0.36381D+00  0.36230D+00  0.36114D+00  0.35583D+00  0.34902D+00  0.34771D+00  0.34812D+00  0.34893D+00  0.34940D+00  0.34989D+00  0.35049D+00  0.35162D+00  0.35423D+00  0.36061D+00  0.37586D+00  0.41115D+00
  0.56234D+01  0.75000D+00  0.35726D+00  0.35726D+00  0.35720D+00  0.35683D+00  0.35566D+00  0.35471D+00  0.35052D+00  0.34402D+00  0.34293D+00  0.34319D+00  0.34389D+00  0.34440D+00  0.34481D+00  0.34529D+00  0.34619D+00  0.34830D+00  0.35352D+00  0.36619D+00  0.39586D+00
  0.60256D+01  0.78000D+00  0.35065D+00  0.35065D+00  0.35061D+00  0.35033D+00  0.34944D+00  0.34870D+00  0.34520D+00  0.33915D+00  0.33837D+00  0.33853D+00  0.33907D+00  0.33948D+00  0.33981D+00  0.34020D+00  0.34092D+00  0.34263D+00  0.34689D+00  0.35740D+00  0.38231D+00
  0.64565D+01  0.81000D+00  0.34439D+00  0.34439D+00  0.34435D+00  0.34415D+00  0.34346D+00  0.34286D+00  0.34015D+00  0.33427D+00  0.33376D+00  0.33395D+00  0.33430D+00  0.33474D+00  0.33503D+00  0.33535D+00  0.33593D+00  0.33730D+00  0.34077D+00  0.34945D+00  0.37026D+00
  0.69183D+01  0.84000D+00  0.33841D+00  0.33841D+00  0.33839D+00  0.33823D+00  0.33772D+00  0.33724D+00  0.33510D+00  0.32964D+00  0.32924D+00  0.32941D+00  0.32979D+00  0.33021D+00  0.33045D+00  0.33071D+00  0.33118D+00  0.33228D+00  0.33509D+00  0.34223D+00  0.35961D+00
  0.74131D+01  0.87000D+00  0.33278D+00  0.33278D+00  0.33276D+00  0.33264D+00  0.33225D+00  0.33189D+00  0.33012D+00  0.32513D+00  0.32475D+00  0.32497D+00  0.32535D+00  0.32575D+00  0.32599D+00  0.32623D+00  0.32661D+00  0.32749D+00  0.32977D+00  0.33562D+00  0.35004D+00
  0.79433D+01  0.90000D+00  0.32755D+00  0.32755D+00  0.32753D+00  0.32744D+00  0.32715D+00  0.32687D+00  0.32547D+00  0.32102D+00  0.32064D+00  0.32080D+00  0.32119D+00  0.32154D+00  0.32182D+00  0.32202D+00  0.32232D+00  0.32303D+00  0.32486D+00  0.32964D+00  0.34160D+00
  0.85114D+01  0.93000D+00  0.32223D+00  0.32224D+00  0.32222D+00  0.32215D+00  0.32193D+00  0.32169D+00  0.32060D+00  0.31678D+00  0.31620D+00  0.31638D+00  0.31680D+00  0.31719D+00  0.31747D+00  0.31765D+00  0.31789D+00  0.31846D+00  0.31993D+00  0.32383D+00  0.33371D+00
  0.91201D+01  0.96000D+00  0.31721D+00  0.31721D+00  0.31720D+00  0.31715D+00  0.31698D+00  0.31680D+00  0.31594D+00  0.31277D+00  0.31192D+00  0.31215D+00  0.31260D+00  0.31301D+00  0.31327D+00  0.31343D+00  0.31363D+00  0.31407D+00  0.31526D+00  0.31842D+00  0.32658D+00
  0.97724D+01  0.99000D+00  0.31242D+00  0.31242D+00  0.31241D+00  0.31237D+00  0.31224D+00  0.31210D+00  0.31141D+00  0.30881D+00  0.30760D+00  0.30782D+00  0.30828D+00  0.30876D+00  0.30899D+00  0.30911D+00  0.30927D+00  0.30963D+00  0.31058D+00  0.31314D+00  0.31983D+00
  0.10471D+02  0.10200D+01  0.30797D+00  0.30797D+00  0.30796D+00  0.30793D+00  0.30783D+00  0.30771D+00  0.30718D+00  0.30503D+00  0.30349D+00  0.30366D+00  0.30412D+00  0.30459D+00  0.30481D+00  0.30492D+00  0.30505D+00  0.30533D+00  0.30609D+00  0.30816D+00  0.31364D+00
  0.11220D+02  0.10500D+01  0.30335D+00  0.30335D+00  0.30334D+00  0.30332D+00  0.30324D+00  0.30316D+00  0.30274D+00  0.30100D+00  0.29921D+00  0.29930D+00  0.29980D+00  0.30030D+00  0.30051D+00  0.30061D+00  0.30071D+00  0.30093D+00  0.30154D+00  0.30321D+00  0.30769D+00
  0.12023D+02  0.10800D+01  0.29877D+00  0.29877D+00  0.29877D+00  0.29875D+00  0.29869D+00  0.29862D+00  0.29830D+00  0.29690D+00  0.29500D+00  0.29498D+00  0.29550D+00  0.29600D+00  0.29618D+00  0.29626D+00  0.29634D+00  0.29652D+00  0.29701D+00  0.29835D+00  0.30201D+00
  0.12882D+02  0.11100D+01  0.29440D+00  0.29440D+00  0.29439D+00  0.29438D+00  0.29433D+00  0.29428D+00  0.29403D+00  0.29292D+00  0.29094D+00  0.29069D+00  0.29124D+00  0.29170D+00  0.29187D+00  0.29194D+00  0.29201D+00  0.29215D+00  0.29253D+00  0.29362D+00  0.29660D+00
  0.13804D+02  0.11400D+01  0.28983D+00  0.28983D+00  0.28983D+00  0.28982D+00  0.28979D+00  0.28975D+00  0.28955D+00  0.28869D+00  0.28680D+00  0.28635D+00  0.28691D+00  0.28733D+00  0.28747D+00  0.28754D+00  0.28759D+00  0.28771D+00  0.28801D+00  0.28888D+00  0.29130D+00
  0.14791D+02  0.11700D+01  0.28524D+00  0.28524D+00  0.28524D+00  0.28523D+00  0.28521D+00  0.28518D+00  0.28503D+00  0.28435D+00  0.28262D+00  0.28202D+00  0.28258D+00  0.28297D+00  0.28310D+00  0.28315D+00  0.28320D+00  0.28329D+00  0.28353D+00  0.28423D+00  0.28619D+00
  0.15849D+02  0.12000D+01  0.28054D+00  0.28054D+00  0.28053D+00  0.28053D+00  0.28051D+00  0.28049D+00  0.28037D+00  0.27985D+00  0.27837D+00  0.27767D+00  0.27822D+00  0.27857D+00  0.27868D+00  0.27872D+00  0.27876D+00  0.27883D+00  0.27902D+00  0.27958D+00  0.28116D+00
  0.16982D+02  0.12300D+01  0.27587D+00  0.27587D+00  0.27586D+00  0.27586D+00  0.27584D+00  0.27583D+00  0.27574D+00  0.27534D+00  0.27411D+00  0.27337D+00  0.27390D+00  0.27419D+00  0.27428D+00  0.27432D+00  0.27434D+00  0.27440D+00  0.27455D+00  0.27500D+00  0.27628D+00
  0.18197D+02  0.12600D+01  0.27133D+00  0.27114D+00  0.27112D+00  0.27111D+00  0.27110D+00  0.27109D+00  0.27102D+00  0.27071D+00  0.26973D+00  0.26902D+00  0.26950D+00  0.26975D+00  0.26982D+00  0.26984D+00  0.26987D+00  0.26991D+00  0.27003D+00  0.27039D+00  0.27142D+00
  0.19498D+02  0.12900D+01  0.27735D+00  0.26751D+00  0.26650D+00  0.26640D+00  0.26638D+00  0.26637D+00  0.26632D+00  0.26608D+00  0.26531D+00  0.26466D+00  0.26510D+00  0.26530D+00  0.26536D+00  0.26538D+00  0.26539D+00  0.26543D+00  0.26553D+00  0.26581D+00  0.26664D+00
  0.20893D+02  0.13200D+01  0.55271D+00  0.30360D+00  0.26616D+00  0.26212D+00  0.26170D+00  0.26166D+00  0.26161D+00  0.26143D+00  0.26082D+00  0.26027D+00  0.26066D+00  0.26082D+00  0.26086D+00  0.26087D+00  0.26089D+00  0.26091D+00  0.26099D+00  0.26122D+00  0.26189D+00
  0.22387D+02  0.13500D+01  0.27449D+01  0.90162D+00  0.37516D+00  0.27116D+00  0.25846D+00  0.25715D+00  0.25699D+00  0.25684D+00  0.25636D+00  0.25590D+00  0.25622D+00  0.25634D+00  0.25637D+00  0.25639D+00  0.25640D+00  0.25642D+00  0.25648D+00  0.25666D+00  0.25720D+00
  0.23988D+02  0.13800D+01  0.13760D+02  0.43579D+01  0.13987D+01  0.50294D+00  0.28740D+00  0.25605D+00  0.25268D+00  0.25224D+00  0.25184D+00  0.25146D+00  0.25173D+00  0.25182D+00  0.25184D+00  0.25185D+00  0.25186D+00  0.25188D+00  0.25193D+00  0.25207D+00  0.25250D+00
  0.25704D+02  0.14100D+01  0.62577D+02  0.19790D+02  0.62626D+01  0.19943D+01  0.67299D+00  0.31701D+00  0.25543D+00  0.24835D+00  0.24736D+00  0.24700D+00  0.24720D+00  0.24727D+00  0.24729D+00  0.24730D+00  0.24730D+00  0.24732D+00  0.24736D+00  0.24747D+00  0.24782D+00
  0.27542D+02  0.14400D+01  0.25891D+03  0.81876D+02  0.25893D+02  0.81912D+01  0.26005D+01  0.85405D+00  0.35507D+00  0.25635D+00  0.24409D+00  0.24262D+00  0.24267D+00  0.24271D+00  0.24272D+00  0.24272D+00  0.24273D+00  0.24274D+00  0.24277D+00  0.24286D+00  0.24313D+00
  0.29512D+02  0.14700D+01  0.98044D+03  0.31004D+03  0.98044D+02  0.31005D+02  0.98073D+01  0.31096D+01  0.10090D+01  0.39097D+00  0.25748D+00  0.23995D+00  0.23827D+00  0.23813D+00  0.23812D+00  0.23812D+00  0.23813D+00  0.23814D+00  0.23816D+00  0.23823D+00  0.23845D+00
  0.31623D+02  0.15000D+01  0.34182D+04  0.10809D+04  0.34182D+03  0.10809D+03  0.34183D+02  0.10812D+02  0.34261D+01  0.11058D+01  0.41390D+00  0.25717D+00  0.23596D+00  0.23374D+00  0.23352D+00  0.23350D+00  0.23350D+00  0.23351D+00  0.23353D+00  0.23359D+00  0.23376D+00
  0.33884D+02  0.15300D+01  0.11041D+05  0.34915D+04  0.11041D+04  0.34915D+03  0.11041D+03  0.34916D+02  0.11044D+02  0.34990D+01  0.11276D+01  0.41749D+00  0.25413D+00  0.23152D+00  0.22912D+00  0.22888D+00  0.22886D+00  0.22886D+00  0.22887D+00  0.22892D+00  0.22906D+00
  0.36308D+02  0.15600D+01  0.33220D+05  0.10505D+05  0.33220D+04  0.10505D+04  0.33220D+03  0.10505D+03  0.33221D+02  0.10508D+02  0.33296D+01  0.10742D+01  0.40084D+00  0.24766D+00  0.22668D+00  0.22445D+00  0.22422D+00  0.22420D+00  0.22421D+00  0.22424D+00  0.22435D+00
  0.38905D+02  0.15900D+01  0.93485D+05  0.29563D+05  0.93485D+04  0.29563D+04  0.93485D+03  0.29563D+03  0.93485D+02  0.29563D+02  0.93511D+01  0.29644D+01  0.96033D+00  0.36835D+00  0.23874D+00  0.22157D+00  0.21974D+00  0.21954D+00  0.21952D+00  0.21955D+00  0.21963D+00
  0.41687D+02  0.16200D+01  0.24731D+06  0.78205D+05  0.24731D+05  0.78205D+04  0.24731D+04  0.78205D+03  0.24731D+03  0.78205D+02  0.24732D+02  0.78235D+01  0.24824D+01  0.81115D+00  0.32786D+00  0.22888D+00  0.21636D+00  0.21500D+00  0.21485D+00  0.21485D+00  0.21491D+00
  0.44668D+02  0.16500D+01  0.61730D+06  0.19521D+06  0.61730D+05  0.19521D+05  0.61730D+04  0.19521D+04  0.61730D+03  0.19521D+03  0.61730D+02  0.19522D+02  0.61766D+01  0.19634D+01  0.65229D+00  0.28720D+00  0.21924D+00  0.21103D+00  0.21010D+00  0.20999D+00  0.21003D+00
  0.47863D+02  0.16800D+01  0.14631D+07  0.46268D+06  0.14631D+06  0.46268D+05  0.14631D+05  0.46268D+04  0.14631D+04  0.46268D+03  0.14631D+03  0.46269D+02  0.14633D+02  0.46315D+01  0.14777D+01  0.50673D+00  0.25299D+00  0.21102D+00  0.20605D+00  0.20543D+00  0.20537D+00
  0.51286D+02  0.17100D+01  0.33028D+07  0.10444D+07  0.33028D+06  0.10444D+06  0.33028D+05  0.10444D+05  0.33028D+04  0.10444D+04  0.33028D+03  0.10444D+03  0.33029D+02  0.10446D+02  0.33090D+01  0.10640D+01  0.38752D+00  0.22754D+00  0.20407D+00  0.20118D+00  0.20078D+00
  0.54954D+02  0.17400D+01  0.71301D+07  0.22547D+07  0.71301D+06  0.22547D+06  0.71301D+05  0.22547D+05  0.71301D+04  0.22547D+04  0.71301D+03  0.22547D+03  0.71301D+02  0.22548D+02  0.71329D+01  0.22635D+01  0.74032D+00  0.30067D+00  0.21033D+00  0.19810D+00  0.19641D+00
  0.58884D+02  0.17700D+01  0.14772D+08  0.46714D+07  0.14772D+07  0.46714D+06  0.14772D+06  0.46714D+05  0.14772D+05  0.46714D+04  0.14772D+04  0.46714D+03  0.14772D+03  0.46715D+02  0.14774D+02  0.46755D+01  0.14902D+01  0.50657D+00  0.24474D+00  0.19901D+00  0.19275D+00
  0.63096D+02  0.18000D+01  0.29479D+08  0.93221D+07  0.29479D+07  0.93221D+06  0.29479D+06  0.93221D+05  0.29479D+05  0.93221D+04  0.29479D+04  0.93221D+03  0.29479D+03  0.93221D+02  0.29480D+02  0.93241D+01  0.29542D+01  0.95203D+00  0.35226D+00  0.21263D+00  0.19110D+00
  0.67608D+02  0.18300D+01  0.56829D+08  0.17971D+08  0.56829D+07  0.17971D+07  0.56829D+06  0.17971D+06  0.56829D+05  0.17971D+05  0.56829D+04  0.17971D+04  0.56829D+03  0.17971D+03  0.56829D+02  0.17972D+02  0.56861D+01  0.18072D+01  0.59944D+00  0.26122D+00  0.19505D+00
  0.72444D+02  0.18600D+01  0.10613D+09  0.33561D+08  0.10613D+08  0.33561D+07  0.10613D+07  0.33561D+06  0.10613D+06  0.33561D+05  0.10613D+05  0.33561D+04  0.10613D+04  0.33561D+03  0.10613D+03  0.33561D+02  0.10615D+02  0.33614D+01  0.10780D+01  0.38483D+00  0.21382D+00
  0.77625D+02  0.18900D+01  0.19246D+09  0.60862D+08  0.19246D+08  0.60862D+07  0.19246D+07  0.60862D+06  0.19246D+06  0.60862D+05  0.19246D+05  0.60862D+04  0.19246D+04  0.60862D+03  0.19246D+03  0.60863D+02  0.19247D+02  0.60891D+01  0.19337D+01  0.63673D+00  0.26721D+00
  0.83176D+02  0.19200D+01  0.33956D+09  0.10738D+09  0.33956D+08  0.10738D+08  0.33956D+07  0.10738D+07  0.33956D+06  0.10738D+06  0.33956D+05  0.10738D+05  0.33956D+04  0.10738D+04  0.33956D+03  0.10738D+03  0.33957D+02  0.10740D+02  0.34008D+01  0.10898D+01  0.38672D+00
  0.89125D+02  0.19500D+01  0.58395D+09  0.18466D+09  0.58395D+08  0.18466D+08  0.58395D+07  0.18466D+07  0.58395D+06  0.18466D+06  0.58395D+05  0.18466D+05  0.58395D+04  0.18466D+04  0.58395D+03  0.18466D+03  0.58395D+02  0.18467D+02  0.58424D+01  0.18559D+01  0.61242D+00
  0.95499D+02  0.19800D+01  0.97979D+09  0.30984D+09  0.97979D+08  0.30984D+08  0.97979D+07  0.30984D+07  0.97979D+06  0.30984D+06  0.97979D+05  0.30984D+05  0.97979D+04  0.30984D+04  0.97979D+03  0.30984D+03  0.97980D+02  0.30984D+02  0.97997D+01  0.31039D+01  0.99690D+00
  0.10233D+03  0.20100D+01  0.16063D+10  0.50796D+09  0.16063D+09  0.50796D+08  0.16063D+08  0.50796D+07  0.16063D+07  0.50796D+06  0.16063D+06  0.50796D+05  0.16063D+05  0.50796D+04  0.16063D+04  0.50796D+03  0.16063D+03  0.50796D+02  0.16064D+02  0.50829D+01  0.16167D+01
  0.10965D+03  0.20400D+01  0.25741D+10  0.81402D+09  0.25741D+09  0.81402D+08  0.25741D+08  0.81402D+07  0.25741D+07  0.81402D+06  0.25741D+06  0.81402D+05  0.25741D+05  0.81402D+04  0.25741D+04  0.81402D+03  0.25741D+03  0.81402D+02  0.25742D+02  0.81423D+01  0.25806D+01
  0.11749D+03  0.20700D+01  0.40363D+10  0.12764D+10  0.40363D+09  0.12764D+09  0.40363D+08  0.12764D+08  0.40363D+07  0.12764D+07  0.40363D+06  0.12764D+06  0.40363D+05  0.12764D+05  0.40363D+04  0.12764D+04  0.40363D+03  0.12764D+03  0.40364D+02  0.12765D+02  0.40404D+01
  0.12589D+03  0.21000D+01  0.61949D+10  0.19590D+10  0.61949D+09  0.19590D+09  0.61949D+08  0.19590D+08  0.61949D+07  0.19590D+07  0.61949D+06  0.19590D+06  0.61949D+05  0.19590D+05  0.61949D+04  0.19590D+04  0.61949D+03  0.19590D+03  0.61949D+02  0.19591D+02  0.61976D+01
  0.13490D+03  0.21300D+01  0.93120D+10  0.29447D+10  0.93120D+09  0.29447D+09  0.93120D+08  0.29447D+08  0.93120D+07  0.29447D+07  0.93120D+06  0.29447D+06  0.93120D+05  0.29447D+05  0.93120D+04  0.29447D+04  0.93120D+03  0.29447D+03  0.93121D+02  0.29448D+02  0.93138D+01
  0.14454D+03  0.21600D+01  0.13717D+11  0.43376D+10  0.13717D+10  0.43376D+09  0.13717D+09  0.43376D+08  0.13717D+08  0.43376D+07  0.13717D+07  0.43376D+06  0.13717D+06  0.43376D+05  0.13717D+05  0.43376D+04  0.13717D+04  0.43376D+03  0.13717D+03  0.43376D+02  0.13718D+02
  0.15488D+03  0.21900D+01  0.19810D+11  0.62646D+10  0.19810D+10  0.62646D+09  0.19810D+09  0.62646D+08  0.19810D+08  0.62646D+07  0.19810D+07  0.62646D+06  0.19810D+06  0.62646D+05  0.19810D+05  0.62646D+04  0.19810D+04  0.62646D+03  0.19810D+03  0.62647D+02  0.19811D+02
  0.16596D+03  0.22200D+01  0.28075D+11  0.88781D+10  0.28075D+10  0.88781D+09  0.28075D+09  0.88781D+08  0.28075D+08  0.88781D+07  0.28075D+07  0.88781D+06  0.28075D+06  0.88781D+05  0.28075D+05  0.88781D+04  0.28075D+04  0.88781D+03  0.28075D+03  0.88782D+02  0.28076D+02
  0.17783D+03  0.22500D+01  0.39068D+11  0.12354D+11  0.39068D+10  0.12354D+10  0.39068D+09  0.12354D+09  0.39068D+08  0.12354D+08  0.39068D+07  0.12354D+07  0.39068D+06  0.12354D+06  0.39068D+05  0.12354D+05  0.39068D+04  0.12354D+04  0.39068D+03  0.12354D+03  0.39069D+02
  0.19055D+03  0.22800D+01  0.53441D+11  0.16899D+11  0.53441D+10  0.16899D+10  0.53441D+09  0.16899D+09  0.53441D+08  0.16899D+08  0.53441D+07  0.16899D+07  0.53441D+06  0.16899D+06  0.53441D+05  0.16899D+05  0.53441D+04  0.16899D+04  0.53441D+03  0.16900D+03  0.53441D+02
  0.20417D+03  0.23100D+01  0.71918D+11  0.22742D+11  0.71918D+10  0.22742D+10  0.71918D+09  0.22742D+09  0.71918D+08  0.22742D+08  0.71918D+07  0.22742D+07  0.71918D+06  0.22742D+06  0.71918D+05  0.22742D+05  0.71918D+04  0.22742D+04  0.71918D+03  0.22742D+03  0.71918D+02
  0.21878D+03  0.23400D+01  0.95332D+11  0.30147D+11  0.95332D+10  0.30147D+10  0.95332D+09  0.30147D+09  0.95332D+08  0.30147D+08  0.95332D+07  0.30147D+07  0.95332D+06  0.30147D+06  0.95332D+05  0.30147D+05  0.95332D+04  0.30147D+04  0.95332D+03  0.30147D+03  0.95333D+02
  0.23442D+03  0.23700D+01  0.12461D+12  0.39405D+11  0.12461D+11  0.39405D+10  0.12461D+10  0.39405D+09  0.12461D+09  0.39405D+08  0.12461D+08  0.39405D+07  0.12461D+07  0.39405D+06  0.12461D+06  0.39405D+05  0.12461D+05  0.39405D+04  0.12461D+04  0.39405D+03  0.12461D+03
  0.25119D+03  0.24000D+01  0.16079D+12  0.50846D+11  0.16079D+11  0.50846D+10  0.16079D+10  0.50846D+09  0.16079D+09  0.50846D+08  0.16079D+08  0.50846D+07  0.16079D+07  0.50846D+06  0.16079D+06  0.50846D+05  0.16079D+05  0.50846D+04  0.16079D+04  0.50846D+03  0.16079D+03
  0.26915D+03  0.24300D+01  0.20505D+12  0.64844D+11  0.20505D+11  0.64844D+10  0.20505D+10  0.64844D+09  0.20505D+09  0.64844D+08  0.20505D+08  0.64844D+07  0.20505D+07  0.64844D+06  0.20505D+06  0.64844D+05  0.20505D+05  0.64844D+04  0.20505D+04  0.64844D+03  0.20506D+03
  0.28840D+03  0.24600D+01  0.25872D+12  0.81816D+11  0.25872D+11  0.81816D+10  0.25872D+10  0.81816D+09  0.25872D+09  0.81816D+08  0.25872D+08  0.81816D+07  0.25872D+07  0.81816D+06  0.25872D+06  0.81816D+05  0.25872D+05  0.81816D+04  0.25872D+04  0.81816D+03  0.25872D+03
  0.30903D+03  0.24900D+01  0.32331D+12  0.10224D+12  0.32331D+11  0.10224D+11  0.32331D+10  0.10224D+10  0.32331D+09  0.10224D+09  0.32331D+08  0.10224D+08  0.32331D+07  0.10224D+07  0.32331D+06  0.10224D+06  0.32331D+05  0.10224D+05  0.32331D+04  0.10224D+04  0.32331D+03
  0.33113D+03  0.25200D+01  0.40052D+12  0.12666D+12  0.40052D+11  0.12666D+11  0.40052D+10  0.12666D+10  0.40052D+09  0.12666D+09  0.40052D+08  0.12666D+08  0.40052D+07  0.12666D+07  0.40052D+06  0.12666D+06  0.40052D+05  0.12666D+05  0.40052D+04  0.12666D+04  0.40052D+03


==> ross2/ross2_b1175.dat <==
  0.10000D+01  0.00000D+00  0.16155D+00  0.16731D+00  0.17584D+00  0.18539D+00  0.18648D+00  0.17091D+00  0.16169D+00  0.16432D+00  0.17021D+00  0.17888D+00  0.19213D+00  0.21282D+00  0.24620D+00  0.30265D+00  0.40509D+00  0.61097D+00  0.10751D+01  0.22199D+01  0.52707D+01
  0.10715D+01  0.30000D-01  0.18764D+00  0.19383D+00  0.20298D+00  0.21286D+00  0.21325D+00  0.19447D+00  0.18103D+00  0.18325D+00  0.18919D+00  0.19785D+00  0.21109D+00  0.23155D+00  0.26428D+00  0.31906D+00  0.41714D+00  0.61056D+00  0.10338D+01  0.20386D+01  0.46340D+01
  0.11482D+01  0.60000D-01  0.21743D+00  0.22410D+00  0.23385D+00  0.24404D+00  0.24358D+00  0.22029D+00  0.20217D+00  0.20354D+00  0.20939D+00  0.21798D+00  0.23114D+00  0.25121D+00  0.28305D+00  0.33577D+00  0.42889D+00  0.60885D+00  0.99035D+00  0.18619D+01  0.40479D+01
  0.12303D+01  0.90000D-01  0.25099D+00  0.25814D+00  0.26833D+00  0.27884D+00  0.27729D+00  0.24892D+00  0.22503D+00  0.22531D+00  0.23113D+00  0.23954D+00  0.25258D+00  0.27220D+00  0.30302D+00  0.35355D+00  0.44163D+00  0.60831D+00  0.94995D+00  0.17000D+01  0.35277D+01
  0.13183D+01  0.12000D+00  0.28818D+00  0.29570D+00  0.30631D+00  0.31681D+00  0.31378D+00  0.28179D+00  0.24971D+00  0.24817D+00  0.25340D+00  0.26137D+00  0.27425D+00  0.29320D+00  0.32263D+00  0.37040D+00  0.45253D+00  0.60472D+00  0.90687D+00  0.15480D+01  0.30725D+01
  0.14125D+01  0.15000D+00  0.32843D+00  0.33620D+00  0.34710D+00  0.35734D+00  0.35266D+00  0.31459D+00  0.27573D+00  0.27133D+00  0.27592D+00  0.28350D+00  0.29606D+00  0.31410D+00  0.34184D+00  0.38642D+00  0.46208D+00  0.59936D+00  0.86367D+00  0.14079D+01  0.26763D+01
  0.15136D+01  0.18000D+00  0.37059D+00  0.37853D+00  0.38945D+00  0.39928D+00  0.39309D+00  0.34879D+00  0.30257D+00  0.29578D+00  0.29862D+00  0.30550D+00  0.31772D+00  0.33486D+00  0.36075D+00  0.40195D+00  0.47104D+00  0.59410D+00  0.82466D+00  0.12871D+01  0.23434D+01
  0.16218D+01  0.21000D+00  0.41338D+00  0.42130D+00  0.43191D+00  0.44116D+00  0.43318D+00  0.38420D+00  0.33050D+00  0.32040D+00  0.32078D+00  0.32684D+00  0.33914D+00  0.35534D+00  0.37928D+00  0.41700D+00  0.47955D+00  0.58898D+00  0.78895D+00  0.11813D+01  0.20622D+01
  0.17378D+01  0.24000D+00  0.45514D+00  0.46279D+00  0.47293D+00  0.48103D+00  0.47166D+00  0.42212D+00  0.35788D+00  0.34462D+00  0.34204D+00  0.34734D+00  0.35955D+00  0.37474D+00  0.39664D+00  0.43074D+00  0.48666D+00  0.58288D+00  0.75497D+00  0.10870D+01  0.18211D+01
  0.18621D+01  0.27000D+00  0.49349D+00  0.50065D+00  0.51003D+00  0.51702D+00  0.50627D+00  0.45422D+00  0.38413D+00  0.36833D+00  0.36152D+00  0.36582D+00  0.37737D+00  0.39165D+00  0.41138D+00  0.44169D+00  0.49088D+00  0.57435D+00  0.72122D+00  0.10013D+01  0.16122D+01
  0.19953D+01  0.30000D+00  0.52655D+00  0.53310D+00  0.54146D+00  0.54728D+00  0.53643D+00  0.48287D+00  0.40936D+00  0.39068D+00  0.37939D+00  0.38277D+00  0.39405D+00  0.40722D+00  0.42486D+00  0.45153D+00  0.49443D+00  0.56637D+00  0.69131D+00  0.92769D+00  0.14374D+01
  0.21380D+01  0.33000D+00  0.55310D+00  0.55888D+00  0.56608D+00  0.57081D+00  0.55959D+00  0.50781D+00  0.43211D+00  0.41102D+00  0.39384D+00  0.39671D+00  0.40771D+00  0.42015D+00  0.43581D+00  0.45900D+00  0.49601D+00  0.55766D+00  0.66410D+00  0.86465D+00  0.12911D+01
  0.22909D+01  0.36000D+00  0.57087D+00  0.57576D+00  0.58182D+00  0.58526D+00  0.57470D+00  0.52818D+00  0.45172D+00  0.42859D+00  0.40570D+00  0.40905D+00  0.41971D+00  0.43187D+00  0.44587D+00  0.46593D+00  0.49763D+00  0.55004D+00  0.63997D+00  0.80882D+00  0.11639D+01
  0.24547D+01  0.39000D+00  0.58051D+00  0.58455D+00  0.58949D+00  0.59207D+00  0.58244D+00  0.54012D+00  0.46763D+00  0.44465D+00  0.41473D+00  0.41750D+00  0.42837D+00  0.43973D+00  0.45212D+00  0.46924D+00  0.49599D+00  0.54002D+00  0.61552D+00  0.75745D+00  0.10533D+01
  0.26303D+01  0.42000D+00  0.58201D+00  0.58527D+00  0.58915D+00  0.59098D+00  0.58256D+00  0.54529D+00  0.47927D+00  0.45581D+00  0.42134D+00  0.42447D+00  0.43404D+00  0.44529D+00  0.45626D+00  0.47072D+00  0.49306D+00  0.52976D+00  0.59283D+00  0.71191D+00  0.95895D+00
  0.28184D+01  0.45000D+00  0.57749D+00  0.58005D+00  0.58304D+00  0.58430D+00  0.57712D+00  0.54671D+00  0.48619D+00  0.46389D+00  0.42491D+00  0.42947D+00  0.43784D+00  0.44875D+00  0.45839D+00  0.47053D+00  0.48908D+00  0.51953D+00  0.57212D+00  0.67185D+00  0.87748D+00
  0.30200D+01  0.48000D+00  0.56818D+00  0.57014D+00  0.57242D+00  0.57326D+00  0.56738D+00  0.54200D+00  0.48943D+00  0.46814D+00  0.42583D+00  0.43114D+00  0.43908D+00  0.44933D+00  0.45806D+00  0.46832D+00  0.48360D+00  0.50865D+00  0.55221D+00  0.63536D+00  0.80634D+00
  0.32359D+01  0.51000D+00  0.55618D+00  0.55769D+00  0.55941D+00  0.56001D+00  0.55537D+00  0.53445D+00  0.48946D+00  0.46992D+00  0.42626D+00  0.43151D+00  0.43845D+00  0.44850D+00  0.45650D+00  0.46520D+00  0.47776D+00  0.49832D+00  0.53431D+00  0.60351D+00  0.74564D+00
  0.34674D+01  0.54000D+00  0.54184D+00  0.54298D+00  0.54427D+00  0.54471D+00  0.54100D+00  0.52429D+00  0.48655D+00  0.46878D+00  0.42518D+00  0.42966D+00  0.43539D+00  0.44480D+00  0.45184D+00  0.45903D+00  0.46916D+00  0.48579D+00  0.51522D+00  0.57243D+00  0.69027D+00
  0.37154D+01  0.57000D+00  0.52679D+00  0.52765D+00  0.52861D+00  0.52891D+00  0.52604D+00  0.51306D+00  0.48158D+00  0.46618D+00  0.42451D+00  0.42725D+00  0.43156D+00  0.44081D+00  0.44749D+00  0.45354D+00  0.46177D+00  0.47525D+00  0.49934D+00  0.54666D+00  0.64448D+00
  0.39811D+01  0.60000D+00  0.51139D+00  0.51203D+00  0.51276D+00  0.51295D+00  0.51071D+00  0.50055D+00  0.47484D+00  0.46161D+00  0.42187D+00  0.42352D+00  0.42632D+00  0.43543D+00  0.44151D+00  0.44655D+00  0.45321D+00  0.46407D+00  0.48370D+00  0.52269D+00  0.60372D+00
  0.42658D+01  0.63000D+00  0.49569D+00  0.49618D+00  0.49673D+00  0.49691D+00  0.49525D+00  0.48722D+00  0.46677D+00  0.45557D+00  0.41872D+00  0.41869D+00  0.42079D+00  0.42871D+00  0.43429D+00  0.43872D+00  0.44416D+00  0.45291D+00  0.46884D+00  0.50089D+00  0.56812D+00
  0.45709D+01  0.66000D+00  0.48052D+00  0.48089D+00  0.48131D+00  0.48144D+00  0.48018D+00  0.47406D+00  0.45762D+00  0.44836D+00  0.41496D+00  0.41302D+00  0.41388D+00  0.42153D+00  0.42662D+00  0.43035D+00  0.43477D+00  0.44177D+00  0.45466D+00  0.48092D+00  0.53649D+00
  0.48978D+01  0.69000D+00  0.46502D+00  0.46530D+00  0.46562D+00  0.46573D+00  0.46481D+00  0.46020D+00  0.44720D+00  0.43947D+00  0.41047D+00  0.40639D+00  0.40672D+00  0.41356D+00  0.41807D+00  0.42119D+00  0.42472D+00  0.43029D+00  0.44064D+00  0.46207D+00  0.50795D+00
  0.52481D+01  0.72000D+00  0.45072D+00  0.45093D+00  0.45117D+00  0.45125D+00  0.45060D+00  0.44707D+00  0.43687D+00  0.43083D+00  0.40555D+00  0.39978D+00  0.40008D+00  0.40613D+00  0.41063D+00  0.41348D+00  0.41649D+00  0.42098D+00  0.42934D+00  0.44686D+00  0.48480D+00
  0.56234D+01  0.75000D+00  0.43674D+00  0.43690D+00  0.43708D+00  0.43716D+00  0.43671D+00  0.43406D+00  0.42608D+00  0.42126D+00  0.39976D+00  0.39249D+00  0.39239D+00  0.39778D+00  0.40173D+00  0.40435D+00  0.40679D+00  0.41036D+00  0.41707D+00  0.43134D+00  0.46268D+00
  0.60256D+01  0.78000D+00  0.42348D+00  0.42360D+00  0.42374D+00  0.42381D+00  0.42352D+00  0.42158D+00  0.41536D+00  0.41164D+00  0.39351D+00  0.38509D+00  0.38508D+00  0.38990D+00  0.39365D+00  0.39599D+00  0.39796D+00  0.40080D+00  0.40616D+00  0.41770D+00  0.44343D+00
  0.64565D+01  0.81000D+00  0.41033D+00  0.41042D+00  0.41053D+00  0.41058D+00  0.41038D+00  0.40893D+00  0.40419D+00  0.40117D+00  0.38643D+00  0.37728D+00  0.37767D+00  0.38172D+00  0.38488D+00  0.38699D+00  0.38866D+00  0.39093D+00  0.39521D+00  0.40458D+00  0.42575D+00
  0.69183D+01  0.84000D+00  0.39820D+00  0.39827D+00  0.39834D+00  0.39838D+00  0.39824D+00  0.39715D+00  0.39357D+00  0.39116D+00  0.37883D+00  0.37002D+00  0.37052D+00  0.37399D+00  0.37698D+00  0.37895D+00  0.38037D+00  0.38220D+00  0.38564D+00  0.39324D+00  0.41068D+00
  0.74131D+01  0.87000D+00  0.38669D+00  0.38674D+00  0.38680D+00  0.38683D+00  0.38671D+00  0.38590D+00  0.38321D+00  0.38114D+00  0.37128D+00  0.36234D+00  0.36347D+00  0.36635D+00  0.36902D+00  0.37075D+00  0.37194D+00  0.37342D+00  0.37617D+00  0.38231D+00  0.39659D+00
  0.79433D+01  0.90000D+00  0.37643D+00  0.37647D+00  0.37652D+00  0.37654D+00  0.37645D+00  0.37585D+00  0.37382D+00  0.37222D+00  0.36431D+00  0.35531D+00  0.35656D+00  0.35895D+00  0.36143D+00  0.36307D+00  0.36419D+00  0.36542D+00  0.36762D+00  0.37255D+00  0.38421D+00
  0.85114D+01  0.93000D+00  0.36697D+00  0.36700D+00  0.36704D+00  0.36705D+00  0.36697D+00  0.36652D+00  0.36500D+00  0.36375D+00  0.35746D+00  0.34797D+00  0.34939D+00  0.35158D+00  0.35394D+00  0.35546D+00  0.35655D+00  0.35757D+00  0.35934D+00  0.36331D+00  0.37283D+00
  0.91201D+01  0.96000D+00  0.35829D+00  0.35832D+00  0.35834D+00  0.35836D+00  0.35830D+00  0.35795D+00  0.35681D+00  0.35587D+00  0.35068D+00  0.34139D+00  0.34263D+00  0.34465D+00  0.34698D+00  0.34850D+00  0.34947D+00  0.35033D+00  0.35174D+00  0.35493D+00  0.36267D+00
  0.97724D+01  0.99000D+00  0.34998D+00  0.35000D+00  0.35002D+00  0.35003D+00  0.34998D+00  0.34971D+00  0.34884D+00  0.34802D+00  0.34397D+00  0.33494D+00  0.33608D+00  0.33774D+00  0.33987D+00  0.34147D+00  0.34242D+00  0.34312D+00  0.34424D+00  0.34679D+00  0.35305D+00
  0.10471D+02  0.10200D+01  0.34167D+00  0.34169D+00  0.34170D+00  0.34171D+00  0.34167D+00  0.34147D+00  0.34081D+00  0.34020D+00  0.33696D+00  0.32881D+00  0.32936D+00  0.33081D+00  0.33281D+00  0.33447D+00  0.33529D+00  0.33588D+00  0.33677D+00  0.33880D+00  0.34387D+00
  0.11220D+02  0.10500D+01  0.33409D+00  0.33410D+00  0.33411D+00  0.33412D+00  0.33409D+00  0.33393D+00  0.33343D+00  0.33296D+00  0.33034D+00  0.32306D+00  0.32294D+00  0.32422D+00  0.32621D+00  0.32790D+00  0.32868D+00  0.32918D+00  0.32989D+00  0.33151D+00  0.33559D+00
  0.12023D+02  0.10800D+01  0.32688D+00  0.32689D+00  0.32690D+00  0.32690D+00  0.32688D+00  0.32675D+00  0.32638D+00  0.32601D+00  0.32394D+00  0.31764D+00  0.31654D+00  0.31747D+00  0.31938D+00  0.32101D+00  0.32174D+00  0.32217D+00  0.32274D+00  0.32404D+00  0.32734D+00
  0.12882D+02  0.11100D+01  0.32026D+00  0.32027D+00  0.32027D+00  0.32028D+00  0.32026D+00  0.32016D+00  0.31987D+00  0.31957D+00  0.31798D+00  0.31254D+00  0.31022D+00  0.31077D+00  0.31277D+00  0.31440D+00  0.31507D+00  0.31544D+00  0.31590D+00  0.31692D+00  0.31954D+00
  0.13804D+02  0.11400D+01  0.31346D+00  0.31347D+00  0.31348D+00  0.31348D+00  0.31347D+00  0.31339D+00  0.31317D+00  0.31294D+00  0.31171D+00  0.30721D+00  0.30402D+00  0.30398D+00  0.30597D+00  0.30752D+00  0.30811D+00  0.30841D+00  0.30878D+00  0.30959D+00  0.31170D+00
  0.14791D+02  0.11700D+01  0.30691D+00  0.30692D+00  0.30692D+00  0.30693D+00  0.30692D+00  0.30685D+00  0.30669D+00  0.30652D+00  0.30553D+00  0.30188D+00  0.29810D+00  0.29742D+00  0.29943D+00  0.30088D+00  0.30142D+00  0.30168D+00  0.30197D+00  0.30262D+00  0.30430D+00
  0.15849D+02  0.12000D+01  0.30069D+00  0.30069D+00  0.30070D+00  0.30070D+00  0.30069D+00  0.30064D+00  0.30052D+00  0.30037D+00  0.29962D+00  0.29666D+00  0.29243D+00  0.29110D+00  0.29307D+00  0.29440D+00  0.29490D+00  0.29513D+00  0.29536D+00  0.29587D+00  0.29721D+00
  0.16982D+02  0.12300D+01  0.29414D+00  0.29414D+00  0.29414D+00  0.29415D+00  0.29414D+00  0.29410D+00  0.29401D+00  0.29390D+00  0.29333D+00  0.29097D+00  0.28665D+00  0.28486D+00  0.28676D+00  0.28799D+00  0.28841D+00  0.28861D+00  0.28879D+00  0.28920D+00  0.29026D+00
  0.18197D+02  0.12600D+01  0.28758D+00  0.28738D+00  0.28736D+00  0.28736D+00  0.28735D+00  0.28733D+00  0.28726D+00  0.28718D+00  0.28674D+00  0.28488D+00  0.28086D+00  0.27879D+00  0.28060D+00  0.28166D+00  0.28202D+00  0.28218D+00  0.28233D+00  0.28264D+00  0.28350D+00
  0.19498D+02  0.12900D+01  0.29221D+00  0.28174D+00  0.28067D+00  0.28056D+00  0.28055D+00  0.28053D+00  0.28048D+00  0.28042D+00  0.28008D+00  0.27863D+00  0.27508D+00  0.27290D+00  0.27464D+00  0.27557D+00  0.27586D+00  0.27598D+00  0.27610D+00  0.27635D+00  0.27703D+00
  0.20893D+02  0.13200D+01  0.58053D+00  0.31814D+00  0.27863D+00  0.27436D+00  0.27393D+00  0.27387D+00  0.27383D+00  0.27378D+00  0.27353D+00  0.27240D+00  0.26938D+00  0.26727D+00  0.26886D+00  0.26961D+00  0.26983D+00  0.26992D+00  0.27001D+00  0.27021D+00  0.27075D+00
  0.22387D+02  0.13500D+01  0.28652D+01  0.94087D+00  0.39091D+00  0.28207D+00  0.26877D+00  0.26740D+00  0.26723D+00  0.26718D+00  0.26699D+00  0.26612D+00  0.26366D+00  0.26172D+00  0.26315D+00  0.26376D+00  0.26394D+00  0.26402D+00  0.26409D+00  0.26425D+00  0.26468D+00
  0.23988D+02  0.13800D+01  0.14270D+02  0.45194D+01  0.14504D+01  0.52115D+00  0.29730D+00  0.26469D+00  0.26118D+00  0.26081D+00  0.26062D+00  0.25995D+00  0.25798D+00  0.25632D+00  0.25753D+00  0.25802D+00  0.25815D+00  0.25821D+00  0.25827D+00  0.25839D+00  0.25874D+00
  0.25704D+02  0.14100D+01  0.64541D+02  0.20411D+02  0.64590D+01  0.20568D+01  0.69384D+00  0.32638D+00  0.26274D+00  0.25548D+00  0.25464D+00  0.25405D+00  0.25246D+00  0.25108D+00  0.25208D+00  0.25245D+00  0.25256D+00  0.25261D+00  0.25265D+00  0.25275D+00  0.25303D+00
  0.27542D+02  0.14400D+01  0.26569D+03  0.84017D+02  0.26570D+02  0.84054D+01  0.26685D+01  0.87622D+00  0.36395D+00  0.26253D+00  0.25005D+00  0.24839D+00  0.24702D+00  0.24587D+00  0.24670D+00  0.24699D+00  0.24707D+00  0.24710D+00  0.24713D+00  0.24721D+00  0.24743D+00
  0.29512D+02  0.14700D+01  0.10018D+04  0.31681D+03  0.10018D+03  0.31682D+02  0.10021D+02  0.31774D+01  0.10309D+01  0.39923D+00  0.26273D+00  0.24464D+00  0.24184D+00  0.24075D+00  0.24140D+00  0.24162D+00  0.24168D+00  0.24170D+00  0.24173D+00  0.24179D+00  0.24197D+00
  0.31623D+02  0.15000D+01  0.34806D+04  0.11007D+04  0.34806D+03  0.11007D+03  0.34807D+02  0.11009D+02  0.34887D+01  0.11259D+01  0.42122D+00  0.26134D+00  0.23890D+00  0.23592D+00  0.23622D+00  0.23636D+00  0.23640D+00  0.23642D+00  0.23644D+00  0.23649D+00  0.23663D+00
  0.33884D+02  0.15300D+01  0.11196D+05  0.35405D+04  0.11196D+04  0.35405D+03  0.11196D+03  0.35405D+02  0.11198D+02  0.35480D+01  0.11433D+01  0.42295D+00  0.25679D+00  0.23335D+00  0.23134D+00  0.23121D+00  0.23122D+00  0.23123D+00  0.23124D+00  0.23128D+00  0.23139D+00
  0.36308D+02  0.15600D+01  0.33526D+05  0.10602D+05  0.33526D+04  0.10602D+04  0.33526D+03  0.10602D+03  0.33527D+02  0.10604D+02  0.33602D+01  0.10840D+01  0.40422D+00  0.24935D+00  0.22850D+00  0.22633D+00  0.22612D+00  0.22610D+00  0.22611D+00  0.22614D+00  0.22623D+00
  0.38905D+02  0.15900D+01  0.94111D+05  0.29761D+05  0.94111D+04  0.29761D+04  0.94111D+03  0.29761D+03  0.94112D+02  0.29761D+02  0.94137D+01  0.29843D+01  0.96674D+00  0.37079D+00  0.24036D+00  0.22309D+00  0.22126D+00  0.22107D+00  0.22105D+00  0.22107D+00  0.22114D+00
  0.41687D+02  0.16200D+01  0.24890D+06  0.78710D+05  0.24890D+05  0.78710D+04  0.24890D+04  0.78710D+03  0.24890D+03  0.78710D+02  0.24891D+02  0.78740D+01  0.24984D+01  0.81634D+00  0.32987D+00  0.23020D+00  0.21760D+00  0.21623D+00  0.21608D+00  0.21607D+00  0.21613D+00
  0.44668D+02  0.16500D+01  0.61832D+06  0.19553D+06  0.61832D+05  0.19553D+05  0.61832D+04  0.19553D+04  0.61832D+03  0.19553D+03  0.61832D+02  0.19554D+02  0.61868D+01  0.19666D+01  0.65331D+00  0.28755D+00  0.21944D+00  0.21121D+00  0.21028D+00  0.21017D+00  0.21020D+00
  0.47863D+02  0.16800D+01  0.14653D+07  0.46337D+06  0.14653D+06  0.46337D+05  0.14653D+05  0.46337D+04  0.14653D+04  0.46337D+03  0.14653D+03  0.46338D+02  0.14655D+02  0.46384D+01  0.14798D+01  0.50743D+00  0.25325D+00  0.21120D+00  0.20622D+00  0.20560D+00  0.20553D+00
  0.51286D+02  0.17100D+01  0.33073D+07  0.10459D+07  0.33073D+06  0.10459D+06  0.33073D+05  0.10459D+05  0.33073D+04  0.10459D+04  0.33073D+03  0.10459D+03  0.33074D+02  0.10461D+02  0.33135D+01  0.10654D+01  0.38798D+00  0.22774D+00  0.20423D+00  0.20134D+00  0.20093D+00
  0.54954D+02  0.17400D+01  0.71389D+07  0.22575D+07  0.71389D+06  0.22575D+06  0.71389D+05  0.22575D+05  0.71389D+04  0.22575D+04  0.71389D+03  0.22575D+03  0.71389D+02  0.22576D+02  0.71417D+01  0.22663D+01  0.74121D+00  0.30098D+00  0.21050D+00  0.19825D+00  0.19655D+00
  0.58884D+02  0.17700D+01  0.14789D+08  0.46766D+07  0.14789D+07  0.46766D+06  0.14789D+06  0.46766D+05  0.14789D+05  0.46766D+04  0.14789D+04  0.46766D+03  0.14789D+03  0.46766D+02  0.14790D+02  0.46807D+01  0.14918D+01  0.50710D+00  0.24494D+00  0.19914D+00  0.19287D+00
  0.63096D+02  0.18000D+01  0.29508D+08  0.93312D+07  0.29508D+07  0.93312D+06  0.29508D+06  0.93312D+05  0.29508D+05  0.93312D+04  0.29508D+04  0.93312D+03  0.29508D+03  0.93313D+02  0.29509D+02  0.93332D+01  0.29571D+01  0.95295D+00  0.35257D+00  0.21278D+00  0.19122D+00
  0.67608D+02  0.18300D+01  0.56878D+08  0.17986D+08  0.56878D+07  0.17986D+07  0.56878D+06  0.17986D+06  0.56878D+05  0.17986D+05  0.56878D+04  0.17986D+04  0.56878D+03  0.17987D+03  0.56879D+02  0.17988D+02  0.56910D+01  0.18088D+01  0.59995D+00  0.26141D+00  0.19517D+00
  0.72444D+02  0.18600D+01  0.10621D+09  0.33587D+08  0.10621D+08  0.33587D+07  0.10621D+07  0.33587D+06  0.10621D+06  0.33587D+05  0.10621D+05  0.33587D+04  0.10621D+04  0.33587D+03  0.10621D+03  0.33587D+02  0.10623D+02  0.33640D+01  0.10788D+01  0.38511D+00  0.21394D+00
  0.77625D+02  0.18900D+01  0.19260D+09  0.60904D+08  0.19260D+08  0.60904D+07  0.19260D+07  0.60904D+06  0.19260D+06  0.60904D+05  0.19260D+05  0.60904D+04  0.19260D+04  0.60904D+03  0.19260D+03  0.60904D+02  0.19260D+02  0.60933D+01  0.19351D+01  0.63716D+00  0.26736D+00
  0.83176D+02  0.19200D+01  0.33977D+09  0.10744D+09  0.33977D+08  0.10744D+08  0.33977D+07  0.10744D+07  0.33977D+06  0.10744D+06  0.33977D+05  0.10744D+05  0.33977D+04  0.10744D+04  0.33977D+03  0.10744D+03  0.33977D+02  0.10746D+02  0.34028D+01  0.10904D+01  0.38694D+00
  0.89125D+02  0.19500D+01  0.58426D+09  0.18476D+09  0.58426D+08  0.18476D+08  0.58426D+07  0.18476D+07  0.58426D+06  0.18476D+06  0.58426D+05  0.18476D+05  0.58426D+04  0.18476D+04  0.58426D+03  0.18476D+03  0.58426D+02  0.18477D+02  0.58455D+01  0.18568D+01  0.61273D+00
  0.95499D+02  0.19800D+01  0.98024D+09  0.30998D+09  0.98024D+08  0.30998D+08  0.98024D+07  0.30998D+07  0.98024D+06  0.30998D+06  0.98024D+05  0.30998D+05  0.98024D+04  0.30998D+04  0.98024D+03  0.30998D+03  0.98024D+02  0.30999D+02  0.98042D+01  0.31053D+01  0.99735D+00
  0.10233D+03  0.20100D+01  0.16069D+10  0.50815D+09  0.16069D+09  0.50815D+08  0.16069D+08  0.50815D+07  0.16069D+07  0.50815D+06  0.16069D+06  0.50815D+05  0.16069D+05  0.50816D+04  0.16069D+04  0.50816D+03  0.16069D+03  0.50816D+02  0.16070D+02  0.50849D+01  0.16173D+01
  0.10965D+03  0.20400D+01  0.25750D+10  0.81429D+09  0.25750D+09  0.81429D+08  0.25750D+08  0.81429D+07  0.25750D+07  0.81429D+06  0.25750D+06  0.81429D+05  0.25750D+05  0.81429D+04  0.25750D+04  0.81429D+03  0.25750D+03  0.81429D+02  0.25751D+02  0.81450D+01  0.25815D+01
  0.11749D+03  0.20700D+01  0.40375D+10  0.12768D+10  0.40375D+09  0.12768D+09  0.40375D+08  0.12768D+08  0.40375D+07  0.12768D+07  0.40375D+06  0.12768D+06  0.40375D+05  0.12768D+05  0.40375D+04  0.12768D+04  0.40375D+03  0.12768D+03  0.40375D+02  0.12769D+02  0.40416D+01
  0.12589D+03  0.21000D+01  0.61964D+10  0.19595D+10  0.61964D+09  0.19595D+09  0.61964D+08  0.19595D+08  0.61964D+07  0.19595D+07  0.61964D+06  0.19595D+06  0.61964D+05  0.19595D+05  0.61964D+04  0.19595D+04  0.61964D+03  0.19595D+03  0.61964D+02  0.19596D+02  0.61991D+01
  0.13490D+03  0.21300D+01  0.93139D+10  0.29453D+10  0.93139D+09  0.29453D+09  0.93139D+08  0.29453D+08  0.93139D+07  0.29453D+07  0.93139D+06  0.29453D+06  0.93139D+05  0.29453D+05  0.93139D+04  0.29453D+04  0.93139D+03  0.29453D+03  0.93139D+02  0.29454D+02  0.93157D+01
  0.14454D+03  0.21600D+01  0.13719D+11  0.43383D+10  0.13719D+10  0.43383D+09  0.13719D+09  0.43383D+08  0.13719D+08  0.43383D+07  0.13719D+07  0.43383D+06  0.13719D+06  0.43383D+05  0.13719D+05  0.43383D+04  0.13719D+04  0.43383D+03  0.13719D+03  0.43384D+02  0.13720D+02
  0.15488D+03  0.21900D+01  0.19813D+11  0.62655D+10  0.19813D+10  0.62655D+09  0.19813D+09  0.62655D+08  0.19813D+08  0.62655D+07  0.19813D+07  0.62655D+06  0.19813D+06  0.62655D+05  0.19813D+05  0.62655D+04  0.19813D+04  0.62655D+03  0.19813D+03  0.62655D+02  0.19814D+02
  0.16596D+03  0.22200D+01  0.28078D+11  0.88792D+10  0.28078D+10  0.88792D+09  0.28078D+09  0.88792D+08  0.28078D+08  0.88792D+07  0.28078D+07  0.88792D+06  0.28078D+06  0.88792D+05  0.28078D+05  0.88792D+04  0.28078D+04  0.88792D+03  0.28078D+03  0.88792D+02  0.28079D+02
  0.17783D+03  0.22500D+01  0.39072D+11  0.12356D+11  0.39072D+10  0.12356D+10  0.39072D+09  0.12356D+09  0.39072D+08  0.12356D+08  0.39072D+07  0.12356D+07  0.39072D+06  0.12356D+06  0.39072D+05  0.12356D+05  0.39072D+04  0.12356D+04  0.39072D+03  0.12356D+03  0.39072D+02
  0.19055D+03  0.22800D+01  0.53445D+11  0.16901D+11  0.53445D+10  0.16901D+10  0.53445D+09  0.16901D+09  0.53445D+08  0.16901D+08  0.53445D+07  0.16901D+07  0.53445D+06  0.16901D+06  0.53445D+05  0.16901D+05  0.53445D+04  0.16901D+04  0.53445D+03  0.16901D+03  0.53445D+02
  0.20417D+03  0.23100D+01  0.71922D+11  0.22744D+11  0.71922D+10  0.22744D+10  0.71922D+09  0.22744D+09  0.71922D+08  0.22744D+08  0.71922D+07  0.22744D+07  0.71922D+06  0.22744D+06  0.71922D+05  0.22744D+05  0.71922D+04  0.22744D+04  0.71922D+03  0.22744D+03  0.71922D+02
  0.21878D+03  0.23400D+01  0.95337D+11  0.30148D+11  0.95337D+10  0.30148D+10  0.95337D+09  0.30148D+09  0.95337D+08  0.30148D+08  0.95337D+07  0.30148D+07  0.95337D+06  0.30148D+06  0.95337D+05  0.30148D+05  0.95337D+04  0.30148D+04  0.95337D+03  0.30148D+03  0.95337D+02
  0.23442D+03  0.23700D+01  0.12461D+12  0.39406D+11  0.12461D+11  0.39406D+10  0.12461D+10  0.39406D+09  0.12461D+09  0.39406D+08  0.12461D+08  0.39406D+07  0.12461D+07  0.39406D+06  0.12461D+06  0.39406D+05  0.12461D+05  0.39406D+04  0.12461D+04  0.39406D+03  0.12461D+03
  0.25119D+03  0.24000D+01  0.16079D+12  0.50848D+11  0.16079D+11  0.50848D+10  0.16079D+10  0.50848D+09  0.16079D+09  0.50848D+08  0.16079D+08  0.50848D+07  0.16079D+07  0.50848D+06  0.16079D+06  0.50848D+05  0.16079D+05  0.50848D+04  0.16079D+04  0.50848D+03  0.16080D+03
  0.26915D+03  0.24300D+01  0.20506D+12  0.64846D+11  0.20506D+11  0.64846D+10  0.20506D+10  0.64846D+09  0.20506D+09  0.64846D+08  0.20506D+08  0.64846D+07  0.20506D+07  0.64846D+06  0.20506D+06  0.64846D+05  0.20506D+05  0.64846D+04  0.20506D+04  0.64846D+03  0.20506D+03
  0.28840D+03  0.24600D+01  0.25873D+12  0.81817D+11  0.25873D+11  0.81817D+10  0.25873D+10  0.81817D+09  0.25873D+09  0.81817D+08  0.25873D+08  0.81817D+07  0.25873D+07  0.81817D+06  0.25873D+06  0.81817D+05  0.25873D+05  0.81817D+04  0.25873D+04  0.81817D+03  0.25873D+03
  0.30903D+03  0.24900D+01  0.32332D+12  0.10224D+12  0.32332D+11  0.10224D+11  0.32332D+10  0.10224D+10  0.32332D+09  0.10224D+09  0.32332D+08  0.10224D+08  0.32332D+07  0.10224D+07  0.32332D+06  0.10224D+06  0.32332D+05  0.10224D+05  0.32332D+04  0.10224D+04  0.32332D+03
  0.33113D+03  0.25200D+01  0.40053D+12  0.12666D+12  0.40053D+11  0.12666D+11  0.40053D+10  0.12666D+10  0.40053D+09  0.12666D+09  0.40053D+08  0.12666D+08  0.40053D+07  0.12666D+07  0.40053D+06  0.12666D+06  0.40053D+05  0.12666D+05  0.40053D+04  0.12666D+04  0.40053D+03


==> ross2/ross2_b12.dat <==
  0.10000D+01  0.00000D+00  0.45079D-01  0.46084D-01  0.47878D-01  0.50972D-01  0.55950D-01  0.61786D-01  0.63295D-01  0.60723D-01  0.61710D-01  0.65078D-01  0.70611D-01  0.79455D-01  0.93913D-01  0.11854D+00  0.16303D+00  0.24979D+00  0.43612D+00  0.88469D+00  0.21012D+01
  0.10715D+01  0.30000D-01  0.52110D-01  0.53197D-01  0.55117D-01  0.58432D-01  0.63723D-01  0.69999D-01  0.71788D-01  0.68642D-01  0.69380D-01  0.72811D-01  0.78444D-01  0.87389D-01  0.10188D+00  0.12629D+00  0.16968D+00  0.25270D+00  0.42731D+00  0.83983D+00  0.19442D+01
  0.11482D+01  0.60000D-01  0.60327D-01  0.61499D-01  0.63569D-01  0.67133D-01  0.72741D-01  0.79508D-01  0.81519D-01  0.77657D-01  0.78029D-01  0.81530D-01  0.87276D-01  0.96335D-01  0.11089D+00  0.13514D+00  0.17763D+00  0.25750D+00  0.42230D+00  0.80495D+00  0.18161D+01
  0.12303D+01  0.90000D-01  0.69946D-01  0.71213D-01  0.73457D-01  0.77270D-01  0.83268D-01  0.90444D-01  0.92640D-01  0.87939D-01  0.87771D-01  0.91367D-01  0.97235D-01  0.10641D+00  0.12106D+00  0.14520D+00  0.18696D+00  0.26419D+00  0.42076D+00  0.77842D+00  0.17105D+01
  0.13183D+01  0.12000D+00  0.81218D-01  0.82598D-01  0.85029D-01  0.89131D-01  0.95573D-01  0.10317D+00  0.10548D+00  0.99794D-01  0.98760D-01  0.10245D+00  0.10845D+00  0.11776D+00  0.13251D+00  0.15660D+00  0.19776D+00  0.27279D+00  0.42244D+00  0.75895D+00  0.16225D+01
  0.14125D+01  0.15000D+00  0.94439D-01  0.95947D-01  0.98578D-01  0.10302D+00  0.10989D+00  0.11801D+00  0.12038D+00  0.11325D+00  0.11113D+00  0.11492D+00  0.12107D+00  0.13052D+00  0.14539D+00  0.16946D+00  0.21017D+00  0.28335D+00  0.42715D+00  0.74551D+00  0.15479D+01
  0.15136D+01  0.18000D+00  0.10994D+00  0.11158D+00  0.11445D+00  0.11927D+00  0.12661D+00  0.13526D+00  0.13755D+00  0.12873D+00  0.12508D+00  0.12892D+00  0.13522D+00  0.14481D+00  0.15980D+00  0.18389D+00  0.22419D+00  0.29575D+00  0.43436D+00  0.73620D+00  0.14803D+01
  0.16218D+01  0.21000D+00  0.12809D+00  0.12988D+00  0.13302D+00  0.13822D+00  0.14614D+00  0.15522D+00  0.15737D+00  0.14690D+00  0.14070D+00  0.14446D+00  0.15096D+00  0.16071D+00  0.17582D+00  0.19990D+00  0.23982D+00  0.30986D+00  0.44359D+00  0.72956D+00  0.14161D+01
  0.17378D+01  0.24000D+00  0.14924D+00  0.15121D+00  0.15462D+00  0.16026D+00  0.16877D+00  0.17833D+00  0.18018D+00  0.16706D+00  0.15812D+00  0.16165D+00  0.16838D+00  0.17824D+00  0.19343D+00  0.21744D+00  0.25687D+00  0.32528D+00  0.45403D+00  0.72385D+00  0.13522D+01
  0.18621D+01  0.27000D+00  0.17374D+00  0.17589D+00  0.17960D+00  0.18573D+00  0.19479D+00  0.20494D+00  0.20640D+00  0.18984D+00  0.17752D+00  0.18050D+00  0.18745D+00  0.19739D+00  0.21262D+00  0.23646D+00  0.27528D+00  0.34188D+00  0.46540D+00  0.71867D+00  0.12889D+01
  0.19953D+01  0.30000D+00  0.20188D+00  0.20422D+00  0.20826D+00  0.21485D+00  0.22451D+00  0.23508D+00  0.23588D+00  0.21570D+00  0.19882D+00  0.20108D+00  0.20821D+00  0.21812D+00  0.23332D+00  0.25689D+00  0.29492D+00  0.35946D+00  0.47734D+00  0.71342D+00  0.12257D+01
  0.21380D+01  0.33000D+00  0.23381D+00  0.23634D+00  0.24071D+00  0.24774D+00  0.25800D+00  0.26884D+00  0.26886D+00  0.24605D+00  0.22198D+00  0.22325D+00  0.23031D+00  0.24013D+00  0.25527D+00  0.27843D+00  0.31541D+00  0.37748D+00  0.48909D+00  0.70698D+00  0.11621D+01
  0.22909D+01  0.36000D+00  0.26942D+00  0.27215D+00  0.27679D+00  0.28426D+00  0.29500D+00  0.30613D+00  0.30528D+00  0.27752D+00  0.24680D+00  0.24665D+00  0.25374D+00  0.26332D+00  0.27838D+00  0.30097D+00  0.33666D+00  0.39591D+00  0.50074D+00  0.70003D+00  0.11006D+01
  0.24547D+01  0.39000D+00  0.30837D+00  0.31124D+00  0.31614D+00  0.32397D+00  0.33498D+00  0.34625D+00  0.34421D+00  0.31145D+00  0.27322D+00  0.27127D+00  0.27762D+00  0.28666D+00  0.30142D+00  0.32318D+00  0.35712D+00  0.41279D+00  0.50964D+00  0.68889D+00  0.10368D+01
  0.26303D+01  0.42000D+00  0.34990D+00  0.35289D+00  0.35797D+00  0.36597D+00  0.37717D+00  0.38815D+00  0.38480D+00  0.34734D+00  0.30084D+00  0.29618D+00  0.30197D+00  0.31064D+00  0.32512D+00  0.34592D+00  0.37793D+00  0.42981D+00  0.51862D+00  0.67870D+00  0.97929D+00
  0.28184D+01  0.45000D+00  0.39281D+00  0.39587D+00  0.40102D+00  0.40905D+00  0.42020D+00  0.43061D+00  0.42595D+00  0.38618D+00  0.32931D+00  0.32266D+00  0.32613D+00  0.33418D+00  0.34852D+00  0.36830D+00  0.39814D+00  0.44595D+00  0.52654D+00  0.66840D+00  0.92760D+00
  0.30200D+01  0.48000D+00  0.43546D+00  0.43851D+00  0.44358D+00  0.45148D+00  0.46218D+00  0.47207D+00  0.46646D+00  0.42257D+00  0.35845D+00  0.34851D+00  0.34888D+00  0.35661D+00  0.37084D+00  0.38969D+00  0.41726D+00  0.46081D+00  0.53314D+00  0.65775D+00  0.88018D+00
  0.32359D+01  0.51000D+00  0.47593D+00  0.47887D+00  0.48376D+00  0.49129D+00  0.50128D+00  0.51019D+00  0.50362D+00  0.45746D+00  0.38659D+00  0.37382D+00  0.36959D+00  0.37677D+00  0.39084D+00  0.40854D+00  0.43361D+00  0.47256D+00  0.53637D+00  0.64438D+00  0.83410D+00
  0.34674D+01  0.54000D+00  0.51215D+00  0.51490D+00  0.51947D+00  0.52636D+00  0.53550D+00  0.54320D+00  0.53587D+00  0.49096D+00  0.41385D+00  0.39856D+00  0.38869D+00  0.39586D+00  0.40954D+00  0.42609D+00  0.44869D+00  0.48320D+00  0.53900D+00  0.63196D+00  0.79309D+00
  0.37154D+01  0.57000D+00  0.54186D+00  0.54437D+00  0.54848D+00  0.55463D+00  0.56269D+00  0.56914D+00  0.56167D+00  0.51730D+00  0.43866D+00  0.42084D+00  0.40462D+00  0.41212D+00  0.42473D+00  0.44067D+00  0.46084D+00  0.49095D+00  0.53909D+00  0.61846D+00  0.75517D+00
  0.39811D+01  0.60000D+00  0.56383D+00  0.56603D+00  0.56960D+00  0.57493D+00  0.58176D+00  0.58702D+00  0.58005D+00  0.53808D+00  0.46085D+00  0.44136D+00  0.41720D+00  0.42607D+00  0.43892D+00  0.45407D+00  0.47208D+00  0.49829D+00  0.53967D+00  0.60729D+00  0.72329D+00
  0.42658D+01  0.63000D+00  0.57669D+00  0.57856D+00  0.58158D+00  0.58602D+00  0.59169D+00  0.59583D+00  0.58941D+00  0.55137D+00  0.47783D+00  0.45727D+00  0.42547D+00  0.43667D+00  0.44816D+00  0.46288D+00  0.47906D+00  0.50153D+00  0.53652D+00  0.59341D+00  0.69112D+00
  0.45709D+01  0.66000D+00  0.58245D+00  0.58400D+00  0.58649D+00  0.59007D+00  0.59469D+00  0.59781D+00  0.59217D+00  0.56008D+00  0.49142D+00  0.47077D+00  0.43157D+00  0.44542D+00  0.45588D+00  0.47066D+00  0.48527D+00  0.50456D+00  0.53408D+00  0.58179D+00  0.66381D+00
  0.48978D+01  0.69000D+00  0.58023D+00  0.58148D+00  0.58347D+00  0.58633D+00  0.58993D+00  0.59232D+00  0.58767D+00  0.56008D+00  0.49906D+00  0.47914D+00  0.43558D+00  0.45020D+00  0.46029D+00  0.47435D+00  0.48740D+00  0.50381D+00  0.52839D+00  0.56802D+00  0.63653D+00
  0.52481D+01  0.72000D+00  0.57340D+00  0.57440D+00  0.57597D+00  0.57820D+00  0.58098D+00  0.58278D+00  0.57908D+00  0.55636D+00  0.50316D+00  0.48452D+00  0.43645D+00  0.45400D+00  0.46262D+00  0.47713D+00  0.48926D+00  0.50318D+00  0.52360D+00  0.55646D+00  0.61365D+00
  0.56234D+01  0.75000D+00  0.56322D+00  0.56400D+00  0.56523D+00  0.56695D+00  0.56910D+00  0.57043D+00  0.56757D+00  0.54921D+00  0.50406D+00  0.48706D+00  0.43727D+00  0.45429D+00  0.46100D+00  0.47549D+00  0.48681D+00  0.49864D+00  0.51541D+00  0.54235D+00  0.58968D+00
  0.60256D+01  0.78000D+00  0.55088D+00  0.55149D+00  0.55245D+00  0.55376D+00  0.55537D+00  0.55642D+00  0.55432D+00  0.53993D+00  0.50200D+00  0.48706D+00  0.43744D+00  0.45276D+00  0.45831D+00  0.47248D+00  0.48337D+00  0.49357D+00  0.50738D+00  0.52939D+00  0.56834D+00
  0.64565D+01  0.81000D+00  0.53701D+00  0.53749D+00  0.53822D+00  0.53922D+00  0.54042D+00  0.54133D+00  0.53980D+00  0.52858D+00  0.49752D+00  0.48427D+00  0.43640D+00  0.44930D+00  0.45408D+00  0.46742D+00  0.47742D+00  0.48621D+00  0.49750D+00  0.51539D+00  0.54738D+00
  0.69183D+01  0.84000D+00  0.52126D+00  0.52163D+00  0.52220D+00  0.52295D+00  0.52386D+00  0.52459D+00  0.52360D+00  0.51513D+00  0.49009D+00  0.47925D+00  0.43552D+00  0.44399D+00  0.44744D+00  0.46015D+00  0.46993D+00  0.47758D+00  0.48680D+00  0.50122D+00  0.52726D+00
  0.74131D+01  0.87000D+00  0.50600D+00  0.50629D+00  0.50672D+00  0.50729D+00  0.50798D+00  0.50853D+00  0.50793D+00  0.50160D+00  0.48172D+00  0.47276D+00  0.43353D+00  0.43656D+00  0.44002D+00  0.45236D+00  0.46138D+00  0.46800D+00  0.47546D+00  0.48702D+00  0.50809D+00
  0.79433D+01  0.90000D+00  0.48943D+00  0.48966D+00  0.48998D+00  0.49041D+00  0.49093D+00  0.49131D+00  0.49088D+00  0.48613D+00  0.47100D+00  0.46344D+00  0.42859D+00  0.42840D+00  0.43144D+00  0.44305D+00  0.45206D+00  0.45809D+00  0.46434D+00  0.47366D+00  0.49074D+00
  0.85114D+01  0.93000D+00  0.47296D+00  0.47313D+00  0.47338D+00  0.47371D+00  0.47409D+00  0.47440D+00  0.47402D+00  0.47048D+00  0.45908D+00  0.45292D+00  0.42271D+00  0.41968D+00  0.42254D+00  0.43372D+00  0.44230D+00  0.44803D+00  0.45334D+00  0.46087D+00  0.47469D+00
  0.91201D+01  0.96000D+00  0.45585D+00  0.45599D+00  0.45618D+00  0.45643D+00  0.45671D+00  0.45694D+00  0.45660D+00  0.45394D+00  0.44538D+00  0.44010D+00  0.41487D+00  0.40980D+00  0.41299D+00  0.42323D+00  0.43148D+00  0.43701D+00  0.44155D+00  0.44763D+00  0.45878D+00
  0.97724D+01  0.99000D+00  0.43927D+00  0.43938D+00  0.43953D+00  0.43971D+00  0.43992D+00  0.44010D+00  0.43982D+00  0.43787D+00  0.43140D+00  0.42728D+00  0.40623D+00  0.40022D+00  0.40386D+00  0.41305D+00  0.42107D+00  0.42625D+00  0.43016D+00  0.43505D+00  0.44395D+00
  0.10471D+02  0.10200D+01  0.42314D+00  0.42323D+00  0.42334D+00  0.42348D+00  0.42364D+00  0.42377D+00  0.42355D+00  0.42203D+00  0.41726D+00  0.41411D+00  0.39660D+00  0.38922D+00  0.39371D+00  0.40183D+00  0.40978D+00  0.41489D+00  0.41821D+00  0.42214D+00  0.42925D+00
  0.11220D+02  0.10500D+01  0.41048D+00  0.41054D+00  0.41062D+00  0.41073D+00  0.41085D+00  0.41095D+00  0.41078D+00  0.40961D+00  0.40602D+00  0.40317D+00  0.38913D+00  0.37952D+00  0.38468D+00  0.39183D+00  0.39973D+00  0.40480D+00  0.40777D+00  0.41097D+00  0.41667D+00
  0.12023D+02  0.10800D+01  0.39783D+00  0.39788D+00  0.39795D+00  0.39803D+00  0.39812D+00  0.39819D+00  0.39806D+00  0.39716D+00  0.39445D+00  0.39234D+00  0.38094D+00  0.36952D+00  0.37502D+00  0.38112D+00  0.38884D+00  0.39376D+00  0.39644D+00  0.39906D+00  0.40358D+00
  0.12882D+02  0.11100D+01  0.38631D+00  0.38635D+00  0.38640D+00  0.38646D+00  0.38653D+00  0.38658D+00  0.38648D+00  0.38580D+00  0.38374D+00  0.38214D+00  0.37289D+00  0.36013D+00  0.36544D+00  0.37035D+00  0.37779D+00  0.38269D+00  0.38520D+00  0.38735D+00  0.39093D+00
  0.13804D+02  0.11400D+01  0.37467D+00  0.37470D+00  0.37474D+00  0.37478D+00  0.37483D+00  0.37487D+00  0.37480D+00  0.37425D+00  0.37271D+00  0.37149D+00  0.36391D+00  0.35099D+00  0.35556D+00  0.35902D+00  0.36623D+00  0.37105D+00  0.37328D+00  0.37505D+00  0.37789D+00
  0.14791D+02  0.11700D+01  0.36392D+00  0.36394D+00  0.36397D+00  0.36401D+00  0.36404D+00  0.36407D+00  0.36402D+00  0.36359D+00  0.36241D+00  0.36131D+00  0.35542D+00  0.34278D+00  0.34596D+00  0.34784D+00  0.35485D+00  0.35945D+00  0.36142D+00  0.36286D+00  0.36510D+00
  0.15849D+02  0.12000D+01  0.35436D+00  0.35437D+00  0.35440D+00  0.35442D+00  0.35445D+00  0.35447D+00  0.35443D+00  0.35410D+00  0.35321D+00  0.35239D+00  0.34772D+00  0.33621D+00  0.33673D+00  0.33680D+00  0.34374D+00  0.34808D+00  0.34992D+00  0.35112D+00  0.35287D+00
  0.16982D+02  0.12300D+01  0.34517D+00  0.34518D+00  0.34520D+00  0.34522D+00  0.34524D+00  0.34526D+00  0.34523D+00  0.34496D+00  0.34429D+00  0.34366D+00  0.33984D+00  0.32971D+00  0.32746D+00  0.32589D+00  0.33263D+00  0.33669D+00  0.33835D+00  0.33936D+00  0.34074D+00
  0.18197D+02  0.12600D+01  0.33607D+00  0.33583D+00  0.33582D+00  0.33583D+00  0.33585D+00  0.33586D+00  0.33584D+00  0.33563D+00  0.33513D+00  0.33465D+00  0.33167D+00  0.32298D+00  0.31852D+00  0.31553D+00  0.32181D+00  0.32555D+00  0.32700D+00  0.32785D+00  0.32894D+00
  0.19498D+02  0.12900D+01  0.34069D+00  0.32810D+00  0.32683D+00  0.32671D+00  0.32671D+00  0.32672D+00  0.32670D+00  0.32654D+00  0.32617D+00  0.32575D+00  0.32350D+00  0.31619D+00  0.30943D+00  0.30522D+00  0.31119D+00  0.31458D+00  0.31579D+00  0.31645D+00  0.31730D+00
  0.20893D+02  0.13200D+01  0.67941D+00  0.36963D+00  0.32270D+00  0.31763D+00  0.31713D+00  0.31709D+00  0.31707D+00  0.31695D+00  0.31667D+00  0.31637D+00  0.31464D+00  0.30857D+00  0.30047D+00  0.29549D+00  0.30110D+00  0.30409D+00  0.30513D+00  0.30565D+00  0.30631D+00
  0.22387D+02  0.13500D+01  0.33263D+01  0.10913D+01  0.45133D+00  0.32398D+00  0.30837D+00  0.30677D+00  0.30660D+00  0.30650D+00  0.30629D+00  0.30606D+00  0.30471D+00  0.29987D+00  0.29140D+00  0.28613D+00  0.29130D+00  0.29382D+00  0.29462D+00  0.29504D+00  0.29556D+00
  0.23988D+02  0.13800D+01  0.16359D+02  0.51809D+01  0.16622D+01  0.59591D+00  0.33812D+00  0.30041D+00  0.29637D+00  0.29590D+00  0.29570D+00  0.29550D+00  0.29451D+00  0.29062D+00  0.28264D+00  0.27738D+00  0.28191D+00  0.28403D+00  0.28469D+00  0.28501D+00  0.28542D+00
  0.25704D+02  0.14100D+01  0.72861D+02  0.23042D+02  0.72916D+01  0.23216D+01  0.78236D+00  0.36648D+00  0.29415D+00  0.28586D+00  0.28491D+00  0.28469D+00  0.28393D+00  0.28088D+00  0.27382D+00  0.26902D+00  0.27295D+00  0.27464D+00  0.27520D+00  0.27547D+00  0.27578D+00
  0.27542D+02  0.14400D+01  0.29542D+03  0.93422D+02  0.29544D+02  0.93462D+01  0.29670D+01  0.97370D+00  0.40324D+00  0.28989D+00  0.27594D+00  0.27441D+00  0.27370D+00  0.27130D+00  0.26538D+00  0.26112D+00  0.26447D+00  0.26584D+00  0.26624D+00  0.26645D+00  0.26669D+00
  0.29512D+02  0.14700D+01  0.10979D+04  0.34719D+03  0.10979D+03  0.34720D+02  0.10982D+02  0.34820D+01  0.11293D+01  0.43646D+00  0.28634D+00  0.26666D+00  0.26418D+00  0.26214D+00  0.25724D+00  0.25360D+00  0.25640D+00  0.25749D+00  0.25782D+00  0.25798D+00  0.25817D+00
  0.31623D+02  0.15000D+01  0.37645D+04  0.11904D+04  0.37645D+03  0.11904D+03  0.37646D+02  0.11907D+02  0.37731D+01  0.12175D+01  0.45480D+00  0.28155D+00  0.25760D+00  0.25369D+00  0.24952D+00  0.24648D+00  0.24876D+00  0.24958D+00  0.24982D+00  0.24994D+00  0.25009D+00
  0.33884D+02  0.15300D+01  0.11974D+05  0.37864D+04  0.11974D+04  0.37864D+03  0.11974D+03  0.37865D+02  0.11976D+02  0.37944D+01  0.12225D+01  0.45179D+00  0.27383D+00  0.24810D+00  0.24243D+00  0.23973D+00  0.24153D+00  0.24215D+00  0.24233D+00  0.24242D+00  0.24253D+00
  0.36308D+02  0.15600D+01  0.35486D+05  0.11222D+05  0.35486D+04  0.11222D+04  0.35486D+03  0.11222D+03  0.35487D+02  0.11224D+02  0.35566D+01  0.11472D+01  0.42729D+00  0.26246D+00  0.23773D+00  0.23344D+00  0.23460D+00  0.23507D+00  0.23520D+00  0.23528D+00  0.23537D+00
  0.38905D+02  0.15900D+01  0.98393D+05  0.31115D+05  0.98393D+04  0.31115D+04  0.98393D+03  0.31115D+03  0.98393D+02  0.31115D+02  0.98420D+01  0.31199D+01  0.10103D+01  0.38649D+00  0.24852D+00  0.22910D+00  0.22828D+00  0.22845D+00  0.22852D+00  0.22857D+00  0.22864D+00
  0.41687D+02  0.16200D+01  0.25655D+06  0.81127D+05  0.25655D+05  0.81127D+04  0.25655D+04  0.81127D+03  0.25655D+03  0.81127D+02  0.25656D+02  0.81157D+01  0.25750D+01  0.84106D+00  0.33904D+00  0.23552D+00  0.22338D+00  0.22222D+00  0.22212D+00  0.22213D+00  0.22218D+00
  0.44668D+02  0.16500D+01  0.62274D+06  0.19693D+06  0.62274D+05  0.19693D+05  0.62274D+04  0.19693D+04  0.62274D+03  0.19693D+03  0.62274D+02  0.19694D+02  0.62310D+01  0.19806D+01  0.65779D+00  0.28915D+00  0.22039D+00  0.21205D+00  0.21111D+00  0.21100D+00  0.21103D+00
  0.47863D+02  0.16800D+01  0.14744D+07  0.46625D+06  0.14744D+06  0.46625D+05  0.14744D+05  0.46625D+04  0.14744D+04  0.46625D+03  0.14744D+03  0.46626D+02  0.14746D+02  0.46671D+01  0.14890D+01  0.51039D+00  0.25443D+00  0.21204D+00  0.20701D+00  0.20639D+00  0.20632D+00
  0.51286D+02  0.17100D+01  0.33261D+07  0.10518D+07  0.33261D+06  0.10518D+06  0.33261D+05  0.10518D+05  0.33261D+04  0.10518D+04  0.33261D+03  0.10518D+03  0.33262D+02  0.10520D+02  0.33323D+01  0.10714D+01  0.38999D+00  0.22870D+00  0.20501D+00  0.20210D+00  0.20168D+00
  0.54954D+02  0.17400D+01  0.71756D+07  0.22691D+07  0.71756D+06  0.22691D+06  0.71756D+05  0.22691D+05  0.71756D+04  0.22691D+04  0.71756D+03  0.22691D+03  0.71756D+02  0.22692D+02  0.71784D+01  0.22779D+01  0.74494D+00  0.30232D+00  0.21128D+00  0.19895D+00  0.19725D+00
  0.58884D+02  0.17700D+01  0.14858D+08  0.46984D+07  0.14858D+07  0.46984D+06  0.14858D+06  0.46984D+05  0.14858D+05  0.46984D+04  0.14858D+04  0.46984D+03  0.14858D+03  0.46985D+02  0.14859D+02  0.47025D+01  0.14988D+01  0.50936D+00  0.24588D+00  0.19982D+00  0.19351D+00
  0.63096D+02  0.18000D+01  0.29632D+08  0.93705D+07  0.29632D+07  0.93705D+06  0.29632D+06  0.93705D+05  0.29632D+05  0.93705D+04  0.29632D+04  0.93705D+03  0.29632D+03  0.93706D+02  0.29633D+02  0.93726D+01  0.29696D+01  0.95692D+00  0.35393D+00  0.21347D+00  0.19180D+00
  0.67608D+02  0.18300D+01  0.57094D+08  0.18055D+08  0.57094D+07  0.18055D+07  0.57094D+06  0.18055D+06  0.57094D+05  0.18055D+05  0.57094D+04  0.18055D+04  0.57094D+03  0.18055D+03  0.57095D+02  0.18056D+02  0.57127D+01  0.18156D+01  0.60217D+00  0.26226D+00  0.19572D+00
  0.72444D+02  0.18600D+01  0.10657D+09  0.33701D+08  0.10657D+08  0.33701D+07  0.10657D+07  0.33701D+06  0.10657D+06  0.33701D+05  0.10657D+05  0.33701D+04  0.10657D+04  0.33701D+03  0.10657D+03  0.33701D+02  0.10659D+02  0.33754D+01  0.10824D+01  0.38634D+00  0.21453D+00
  0.77625D+02  0.18900D+01  0.19318D+09  0.61088D+08  0.19318D+08  0.61088D+07  0.19318D+07  0.61088D+06  0.19318D+06  0.61088D+05  0.19318D+05  0.61088D+04  0.19318D+04  0.61088D+03  0.19318D+03  0.61088D+02  0.19319D+02  0.61117D+01  0.19409D+01  0.63904D+00  0.26807D+00
  0.83176D+02  0.19200D+01  0.34069D+09  0.10774D+09  0.34069D+08  0.10774D+08  0.34069D+07  0.10774D+07  0.34069D+06  0.10774D+06  0.34069D+05  0.10774D+05  0.34069D+04  0.10774D+04  0.34069D+03  0.10774D+03  0.34070D+02  0.10775D+02  0.34120D+01  0.10934D+01  0.38793D+00
  0.89125D+02  0.19500D+01  0.58565D+09  0.18520D+09  0.58565D+08  0.18520D+08  0.58565D+07  0.18520D+07  0.58565D+06  0.18520D+06  0.58565D+05  0.18520D+05  0.58565D+04  0.18520D+04  0.58565D+03  0.18520D+03  0.58566D+02  0.18521D+02  0.58595D+01  0.18613D+01  0.61416D+00
  0.95499D+02  0.19800D+01  0.98230D+09  0.31063D+09  0.98230D+08  0.31063D+08  0.98230D+07  0.31063D+07  0.98230D+06  0.31063D+06  0.98230D+05  0.31063D+05  0.98230D+04  0.31063D+04  0.98230D+03  0.31063D+03  0.98230D+02  0.31064D+02  0.98248D+01  0.31118D+01  0.99942D+00
  0.10233D+03  0.20100D+01  0.16099D+10  0.50909D+09  0.16099D+09  0.50909D+08  0.16099D+08  0.50909D+07  0.16099D+07  0.50909D+06  0.16099D+06  0.50909D+05  0.16099D+05  0.50909D+04  0.16099D+04  0.50909D+03  0.16099D+03  0.50909D+02  0.16100D+02  0.50942D+01  0.16203D+01
  0.10965D+03  0.20400D+01  0.25791D+10  0.81559D+09  0.25791D+09  0.81559D+08  0.25791D+08  0.81559D+07  0.25791D+07  0.81559D+06  0.25791D+06  0.81559D+05  0.25791D+05  0.81559D+04  0.25791D+04  0.81559D+03  0.25791D+03  0.81559D+02  0.25792D+02  0.81580D+01  0.25856D+01
  0.11749D+03  0.20700D+01  0.40430D+10  0.12785D+10  0.40430D+09  0.12785D+09  0.40430D+08  0.12785D+08  0.40430D+07  0.12785D+07  0.40430D+06  0.12785D+06  0.40430D+05  0.12785D+05  0.40430D+04  0.12785D+04  0.40430D+03  0.12785D+03  0.40430D+02  0.12786D+02  0.40471D+01
  0.12589D+03  0.21000D+01  0.62036D+10  0.19618D+10  0.62036D+09  0.19618D+09  0.62036D+08  0.19618D+08  0.62036D+07  0.19618D+07  0.62036D+06  0.19618D+06  0.62036D+05  0.19618D+05  0.62036D+04  0.19618D+04  0.62036D+03  0.19618D+03  0.62036D+02  0.19618D+02  0.62063D+01
  0.13490D+03  0.21300D+01  0.93231D+10  0.29482D+10  0.93231D+09  0.29482D+09  0.93231D+08  0.29482D+08  0.93231D+07  0.29482D+07  0.93231D+06  0.29482D+06  0.93231D+05  0.29482D+05  0.93231D+04  0.29482D+04  0.93231D+03  0.29482D+03  0.93231D+02  0.29483D+02  0.93249D+01
  0.14454D+03  0.21600D+01  0.13730D+11  0.43419D+10  0.13730D+10  0.43419D+09  0.13730D+09  0.43419D+08  0.13730D+08  0.43419D+07  0.13730D+07  0.43419D+06  0.13730D+06  0.43419D+05  0.13730D+05  0.43419D+04  0.13730D+04  0.43419D+03  0.13730D+03  0.43419D+02  0.13732D+02
  0.15488D+03  0.21900D+01  0.19827D+11  0.62698D+10  0.19827D+10  0.62698D+09  0.19827D+09  0.62698D+08  0.19827D+08  0.62698D+07  0.19827D+07  0.62698D+06  0.19827D+06  0.62698D+05  0.19827D+05  0.62698D+04  0.19827D+04  0.62698D+03  0.19827D+03  0.62698D+02  0.19828D+02
  0.16596D+03  0.22200D+01  0.28094D+11  0.88842D+10  0.28094D+10  0.88842D+09  0.28094D+09  0.88842D+08  0.28094D+08  0.88842D+07  0.28094D+07  0.88842D+06  0.28094D+06  0.88842D+05  0.28094D+05  0.88842D+04  0.28094D+04  0.88842D+03  0.28094D+03  0.88842D+02  0.28095D+02
  0.17783D+03  0.22500D+01  0.39090D+11  0.12361D+11  0.39090D+10  0.12361D+10  0.39090D+09  0.12361D+09  0.39090D+08  0.12361D+08  0.39090D+07  0.12361D+07  0.39090D+06  0.12361D+06  0.39090D+05  0.12361D+05  0.39090D+04  0.12361D+04  0.39090D+03  0.12361D+03  0.39091D+02
  0.19055D+03  0.22800D+01  0.53465D+11  0.16907D+11  0.53465D+10  0.16907D+10  0.53465D+09  0.16907D+09  0.53465D+08  0.16907D+08  0.53465D+07  0.16907D+07  0.53465D+06  0.16907D+06  0.53465D+05  0.16907D+05  0.53465D+04  0.16907D+04  0.53465D+03  0.16907D+03  0.53466D+02
  0.20417D+03  0.23100D+01  0.71944D+11  0.22751D+11  0.71944D+10  0.22751D+10  0.71944D+09  0.22751D+09  0.71944D+08  0.22751D+08  0.71944D+07  0.22751D+07  0.71944D+06  0.22751D+06  0.71944D+05  0.22751D+05  0.71944D+04  0.22751D+04  0.71944D+03  0.22751D+03  0.71944D+02
  0.21878D+03  0.23400D+01  0.95360D+11  0.30156D+11  0.95360D+10  0.30156D+10  0.95360D+09  0.30156D+09  0.95360D+08  0.30156D+08  0.95360D+07  0.30156D+07  0.95360D+06  0.30156D+06  0.95360D+05  0.30156D+05  0.95360D+04  0.30156D+04  0.95360D+03  0.30156D+03  0.95361D+02
  0.23442D+03  0.23700D+01  0.12464D+12  0.39414D+11  0.12464D+11  0.39414D+10  0.12464D+10  0.39414D+09  0.12464D+09  0.39414D+08  0.12464D+08  0.39414D+07  0.12464D+07  0.39414D+06  0.12464D+06  0.39414D+05  0.12464D+05  0.39414D+04  0.12464D+04  0.39414D+03  0.12464D+03
  0.25119D+03  0.24000D+01  0.16082D+12  0.50856D+11  0.16082D+11  0.50856D+10  0.16082D+10  0.50856D+09  0.16082D+09  0.50856D+08  0.16082D+08  0.50856D+07  0.16082D+07  0.50856D+06  0.16082D+06  0.50856D+05  0.16082D+05  0.50856D+04  0.16082D+04  0.50856D+03  0.16082D+03
  0.26915D+03  0.24300D+01  0.20508D+12  0.64854D+11  0.20508D+11  0.64854D+10  0.20508D+10  0.64854D+09  0.20508D+09  0.64854D+08  0.20508D+08  0.64854D+07  0.20508D+07  0.64854D+06  0.20508D+06  0.64854D+05  0.20508D+05  0.64854D+04  0.20508D+04  0.64854D+03  0.20509D+03
  0.28840D+03  0.24600D+01  0.25875D+12  0.81825D+11  0.25875D+11  0.81825D+10  0.25875D+10  0.81825D+09  0.25875D+09  0.81825D+08  0.25875D+08  0.81825D+07  0.25875D+07  0.81825D+06  0.25875D+06  0.81825D+05  0.25875D+05  0.81825D+04  0.25875D+04  0.81825D+03  0.25875D+03
  0.30903D+03  0.24900D+01  0.32334D+12  0.10225D+12  0.32334D+11  0.10225D+11  0.32334D+10  0.10225D+10  0.32334D+09  0.10225D+09  0.32334D+08  0.10225D+08  0.32334D+07  0.10225D+07  0.32334D+06  0.10225D+06  0.32334D+05  0.10225D+05  0.32334D+04  0.10225D+04  0.32334D+03
  0.33113D+03  0.25200D+01  0.40055D+12  0.12667D+12  0.40055D+11  0.12667D+11  0.40055D+10  0.12667D+10  0.40055D+09  0.12667D+09  0.40055D+08  0.12667D+08  0.40055D+07  0.12667D+07  0.40055D+06  0.12667D+06  0.40055D+05  0.12667D+05  0.40055D+04  0.12667D+04  0.40055D+03


==> ross2/ross2_b1225.dat <==
  0.10000D+01  0.00000D+00  0.13766D-01  0.13943D-01  0.14265D-01  0.14858D-01  0.15942D-01  0.17891D-01  0.20909D-01  0.23385D-01  0.22960D-01  0.23019D-01  0.24861D-01  0.28237D-01  0.33940D-01  0.43851D-01  0.62135D-01  0.98664D-01  0.17897D+00  0.37489D+00  0.90339D+00
  0.10715D+01  0.30000D-01  0.15816D-01  0.16004D-01  0.16348D-01  0.16975D-01  0.18123D-01  0.20185D-01  0.23404D-01  0.26304D-01  0.25982D-01  0.25836D-01  0.27662D-01  0.31074D-01  0.36805D-01  0.46646D-01  0.64495D-01  0.99414D-01  0.17433D+00  0.35253D+00  0.82229D+00
  0.11482D+01  0.60000D-01  0.18180D-01  0.18381D-01  0.18747D-01  0.19414D-01  0.20633D-01  0.22800D-01  0.26248D-01  0.29540D-01  0.29396D-01  0.29030D-01  0.30831D-01  0.34283D-01  0.40054D-01  0.49852D-01  0.67347D-01  0.10089D+00  0.17117D+00  0.33412D+00  0.75361D+00
  0.12303D+01  0.90000D-01  0.20910D-01  0.21127D-01  0.21516D-01  0.22227D-01  0.23517D-01  0.25807D-01  0.29491D-01  0.33190D-01  0.33261D-01  0.32647D-01  0.34416D-01  0.37911D-01  0.43732D-01  0.53513D-01  0.70721D-01  0.10309D+00  0.16936D+00  0.31920D+00  0.69562D+00
  0.13183D+01  0.12000D+00  0.24068D-01  0.24299D-01  0.24716D-01  0.25475D-01  0.26841D-01  0.29272D-01  0.33164D-01  0.37321D-01  0.37638D-01  0.36743D-01  0.38468D-01  0.42010D-01  0.47890D-01  0.57677D-01  0.74658D-01  0.10602D+00  0.16884D+00  0.30738D+00  0.64693D+00
  0.14125D+01  0.15000D+00  0.27724D-01  0.27972D-01  0.28419D-01  0.29227D-01  0.30683D-01  0.33255D-01  0.37384D-01  0.41963D-01  0.42560D-01  0.41381D-01  0.43046D-01  0.46639D-01  0.52586D-01  0.62399D-01  0.79207D-01  0.10973D+00  0.16956D+00  0.29836D+00  0.60643D+00
  0.15136D+01  0.18000D+00  0.31963D-01  0.32230D-01  0.32709D-01  0.33573D-01  0.35129D-01  0.37846D-01  0.42246D-01  0.47216D-01  0.48129D-01  0.46631D-01  0.48214D-01  0.51863D-01  0.57885D-01  0.67742D-01  0.84423D-01  0.11423D+00  0.17149D+00  0.29192D+00  0.57314D+00
  0.16218D+01  0.21000D+00  0.36888D-01  0.37175D-01  0.37689D-01  0.38618D-01  0.40273D-01  0.43165D-01  0.47831D-01  0.53229D-01  0.54456D-01  0.52589D-01  0.54048D-01  0.57759D-01  0.63865D-01  0.73781D-01  0.90379D-01  0.11959D+00  0.17466D+00  0.28791D+00  0.54640D+00
  0.17378D+01  0.24000D+00  0.42618D-01  0.42928D-01  0.43482D-01  0.44478D-01  0.46249D-01  0.49339D-01  0.54265D-01  0.60133D-01  0.61651D-01  0.59339D-01  0.60632D-01  0.64413D-01  0.70612D-01  0.80605D-01  0.97159D-01  0.12589D+00  0.17910D+00  0.28626D+00  0.52562D+00
  0.18621D+01  0.27000D+00  0.49299D-01  0.49635D-01  0.50233D-01  0.51303D-01  0.53209D-01  0.56494D-01  0.61738D-01  0.68001D-01  0.69812D-01  0.67015D-01  0.68064D-01  0.71926D-01  0.78230D-01  0.88317D-01  0.10487D+00  0.13323D+00  0.18490D+00  0.28694D+00  0.51040D+00
  0.19953D+01  0.30000D+00  0.57104D-01  0.57470D-01  0.58114D-01  0.59272D-01  0.61323D-01  0.64831D-01  0.70436D-01  0.77100D-01  0.79178D-01  0.75764D-01  0.76453D-01  0.80414D-01  0.86837D-01  0.97037D-01  0.11363D+00  0.14173D+00  0.19214D+00  0.28997D+00  0.50030D+00
  0.21380D+01  0.33000D+00  0.66239D-01  0.66636D-01  0.67335D-01  0.68592D-01  0.70797D-01  0.74572D-01  0.80520D-01  0.87671D-01  0.89973D-01  0.85846D-01  0.85926D-01  0.90000D-01  0.96559D-01  0.10689D+00  0.12356D+00  0.15149D+00  0.20091D+00  0.29526D+00  0.49477D+00
  0.22909D+01  0.36000D+00  0.76946D-01  0.77379D-01  0.78142D-01  0.79500D-01  0.81891D-01  0.85960D-01  0.92294D-01  0.99944D-01  0.10240D+00  0.97307D-01  0.96637D-01  0.10083D+00  0.10754D+00  0.11803D+00  0.13481D+00  0.16265D+00  0.21130D+00  0.30284D+00  0.49343D+00
  0.24547D+01  0.39000D+00  0.89507D-01  0.89983D-01  0.90814D-01  0.92292D-01  0.94896D-01  0.99265D-01  0.10607D+00  0.11415D+00  0.11674D+00  0.11050D+00  0.10878D+00  0.11305D+00  0.11993D+00  0.13058D+00  0.14749D+00  0.17531D+00  0.22338D+00  0.31258D+00  0.49561D+00
  0.26303D+01  0.42000D+00  0.10425D+00  0.10477D+00  0.10568D+00  0.10729D+00  0.11012D+00  0.11485D+00  0.12217D+00  0.13075D+00  0.13339D+00  0.12568D+00  0.12249D+00  0.12682D+00  0.13391D+00  0.14475D+00  0.16184D+00  0.18971D+00  0.23737D+00  0.32474D+00  0.50154D+00
  0.28184D+01  0.45000D+00  0.12151D+00  0.12209D+00  0.12308D+00  0.12485D+00  0.12793D+00  0.13307D+00  0.14090D+00  0.15010D+00  0.15275D+00  0.14358D+00  0.13794D+00  0.14229D+00  0.14962D+00  0.16064D+00  0.17792D+00  0.20587D+00  0.25320D+00  0.33896D+00  0.51000D+00
  0.30200D+01  0.48000D+00  0.14167D+00  0.14230D+00  0.14340D+00  0.14533D+00  0.14869D+00  0.15426D+00  0.16266D+00  0.17241D+00  0.17494D+00  0.16371D+00  0.15526D+00  0.15952D+00  0.16721D+00  0.17846D+00  0.19594D+00  0.22399D+00  0.27108D+00  0.35544D+00  0.52119D+00
  0.32359D+01  0.51000D+00  0.16506D+00  0.16577D+00  0.16697D+00  0.16908D+00  0.17275D+00  0.17876D+00  0.18783D+00  0.19807D+00  0.20045D+00  0.18669D+00  0.17448D+00  0.17861D+00  0.18663D+00  0.19802D+00  0.21565D+00  0.24369D+00  0.29035D+00  0.37296D+00  0.53260D+00
  0.34674D+01  0.54000D+00  0.19199D+00  0.19277D+00  0.19408D+00  0.19639D+00  0.20036D+00  0.20687D+00  0.21655D+00  0.22736D+00  0.22946D+00  0.21348D+00  0.19589D+00  0.19947D+00  0.20793D+00  0.21945D+00  0.23719D+00  0.26515D+00  0.31123D+00  0.39188D+00  0.54501D+00
  0.37154D+01  0.57000D+00  0.22264D+00  0.22349D+00  0.22493D+00  0.22742D+00  0.23171D+00  0.23873D+00  0.24896D+00  0.26040D+00  0.26216D+00  0.24254D+00  0.21929D+00  0.22195D+00  0.23082D+00  0.24230D+00  0.26000D+00  0.28763D+00  0.33272D+00  0.41065D+00  0.55581D+00
  0.39811D+01  0.60000D+00  0.25703D+00  0.25796D+00  0.25950D+00  0.26218D+00  0.26679D+00  0.27421D+00  0.28502D+00  0.29676D+00  0.29800D+00  0.27475D+00  0.24469D+00  0.24603D+00  0.25530D+00  0.26680D+00  0.28451D+00  0.31171D+00  0.35561D+00  0.43053D+00  0.56727D+00
  0.42658D+01  0.63000D+00  0.29487D+00  0.29588D+00  0.29752D+00  0.30038D+00  0.30525D+00  0.31303D+00  0.32433D+00  0.33627D+00  0.33690D+00  0.30957D+00  0.27169D+00  0.27139D+00  0.28064D+00  0.29195D+00  0.30948D+00  0.33596D+00  0.37816D+00  0.44919D+00  0.57609D+00
  0.45709D+01  0.66000D+00  0.33558D+00  0.33666D+00  0.33839D+00  0.34138D+00  0.34643D+00  0.35450D+00  0.36601D+00  0.37811D+00  0.37793D+00  0.34758D+00  0.30018D+00  0.29770D+00  0.30643D+00  0.31757D+00  0.33498D+00  0.36061D+00  0.40079D+00  0.46744D+00  0.58402D+00
  0.48978D+01  0.69000D+00  0.37816D+00  0.37930D+00  0.38109D+00  0.38414D+00  0.38931D+00  0.39750D+00  0.40902D+00  0.42101D+00  0.42010D+00  0.38566D+00  0.32987D+00  0.32475D+00  0.33220D+00  0.34306D+00  0.36022D+00  0.38483D+00  0.42263D+00  0.48437D+00  0.59018D+00
  0.52481D+01  0.72000D+00  0.42096D+00  0.42214D+00  0.42394D+00  0.42701D+00  0.43218D+00  0.44021D+00  0.45157D+00  0.46290D+00  0.46122D+00  0.42377D+00  0.35972D+00  0.35169D+00  0.35622D+00  0.36742D+00  0.38443D+00  0.40785D+00  0.44291D+00  0.49928D+00  0.59400D+00
  0.56234D+01  0.75000D+00  0.46223D+00  0.46344D+00  0.46521D+00  0.46821D+00  0.47320D+00  0.48093D+00  0.49174D+00  0.50224D+00  0.49991D+00  0.46037D+00  0.38972D+00  0.37878D+00  0.37936D+00  0.39058D+00  0.40693D+00  0.42900D+00  0.46106D+00  0.51172D+00  0.59527D+00
  0.60256D+01  0.78000D+00  0.49987D+00  0.50105D+00  0.50274D+00  0.50558D+00  0.51028D+00  0.51752D+00  0.52733D+00  0.53700D+00  0.53427D+00  0.49465D+00  0.41845D+00  0.40508D+00  0.39893D+00  0.41194D+00  0.42785D+00  0.44896D+00  0.47812D+00  0.52328D+00  0.59657D+00
  0.64565D+01  0.81000D+00  0.53191D+00  0.53300D+00  0.53457D+00  0.53716D+00  0.54146D+00  0.54796D+00  0.55669D+00  0.56517D+00  0.56196D+00  0.52346D+00  0.44530D+00  0.42962D+00  0.41570D+00  0.43098D+00  0.44643D+00  0.46654D+00  0.49282D+00  0.53258D+00  0.59612D+00
  0.69183D+01  0.84000D+00  0.55631D+00  0.55728D+00  0.55869D+00  0.56099D+00  0.56478D+00  0.57044D+00  0.57801D+00  0.58516D+00  0.58186D+00  0.54602D+00  0.46858D+00  0.45148D+00  0.42865D+00  0.44767D+00  0.46174D+00  0.48144D+00  0.50530D+00  0.54010D+00  0.59475D+00
  0.74131D+01  0.87000D+00  0.57286D+00  0.57368D+00  0.57491D+00  0.57690D+00  0.58013D+00  0.58494D+00  0.59125D+00  0.59724D+00  0.59444D+00  0.56287D+00  0.48857D+00  0.47030D+00  0.44043D+00  0.46114D+00  0.47457D+00  0.49342D+00  0.51499D+00  0.54514D+00  0.59167D+00
  0.79433D+01  0.90000D+00  0.57970D+00  0.58036D+00  0.58140D+00  0.58305D+00  0.58572D+00  0.58967D+00  0.59476D+00  0.59956D+00  0.59774D+00  0.57012D+00  0.50223D+00  0.48391D+00  0.44529D+00  0.47082D+00  0.48233D+00  0.50072D+00  0.52022D+00  0.54602D+00  0.58509D+00
  0.85114D+01  0.93000D+00  0.58114D+00  0.58164D+00  0.58251D+00  0.58386D+00  0.58604D+00  0.58919D+00  0.59328D+00  0.59712D+00  0.59581D+00  0.57307D+00  0.51271D+00  0.49487D+00  0.44988D+00  0.47801D+00  0.48779D+00  0.50630D+00  0.52433D+00  0.54654D+00  0.57933D+00
  0.91201D+01  0.96000D+00  0.57819D+00  0.57856D+00  0.57929D+00  0.58037D+00  0.58212D+00  0.58462D+00  0.58789D+00  0.59082D+00  0.58989D+00  0.57115D+00  0.51992D+00  0.50289D+00  0.45386D+00  0.48284D+00  0.49023D+00  0.50932D+00  0.52653D+00  0.54571D+00  0.57308D+00
  0.97724D+01  0.99000D+00  0.57184D+00  0.57210D+00  0.57270D+00  0.57357D+00  0.57495D+00  0.57692D+00  0.57944D+00  0.58171D+00  0.58068D+00  0.56597D+00  0.52345D+00  0.50784D+00  0.45873D+00  0.48414D+00  0.48920D+00  0.50799D+00  0.52448D+00  0.54117D+00  0.56388D+00
  0.10471D+02  0.10200D+01  0.56119D+00  0.56136D+00  0.56185D+00  0.56252D+00  0.56361D+00  0.56514D+00  0.56706D+00  0.56881D+00  0.56787D+00  0.55623D+00  0.52238D+00  0.50802D+00  0.45902D+00  0.48211D+00  0.48597D+00  0.50439D+00  0.52059D+00  0.53527D+00  0.55410D+00
  0.11220D+02  0.10500D+01  0.54761D+00  0.54772D+00  0.54811D+00  0.54864D+00  0.54946D+00  0.55066D+00  0.55211D+00  0.55337D+00  0.55258D+00  0.54335D+00  0.51676D+00  0.50480D+00  0.45744D+00  0.47769D+00  0.48095D+00  0.49885D+00  0.51490D+00  0.52811D+00  0.54376D+00
  0.12023D+02  0.10800D+01  0.53261D+00  0.53269D+00  0.53299D+00  0.53340D+00  0.53402D+00  0.53495D+00  0.53603D+00  0.53698D+00  0.53630D+00  0.52887D+00  0.50850D+00  0.49910D+00  0.45731D+00  0.47151D+00  0.47475D+00  0.49250D+00  0.50869D+00  0.52079D+00  0.53392D+00
  0.12882D+02  0.11100D+01  0.51384D+00  0.51388D+00  0.51410D+00  0.51442D+00  0.51490D+00  0.51559D+00  0.51636D+00  0.51713D+00  0.51657D+00  0.51082D+00  0.49516D+00  0.48766D+00  0.45003D+00  0.46174D+00  0.46563D+00  0.48223D+00  0.49851D+00  0.50978D+00  0.52073D+00
  0.13804D+02  0.11400D+01  0.49531D+00  0.49534D+00  0.49550D+00  0.49574D+00  0.49610D+00  0.49659D+00  0.49717D+00  0.49775D+00  0.49728D+00  0.49288D+00  0.48091D+00  0.47391D+00  0.44169D+00  0.45180D+00  0.45696D+00  0.47208D+00  0.48889D+00  0.49966D+00  0.50898D+00
  0.14791D+02  0.11700D+01  0.47603D+00  0.47605D+00  0.47617D+00  0.47636D+00  0.47663D+00  0.47699D+00  0.47742D+00  0.47785D+00  0.47750D+00  0.47413D+00  0.46507D+00  0.45973D+00  0.43178D+00  0.43843D+00  0.44639D+00  0.45918D+00  0.47631D+00  0.48676D+00  0.49469D+00
  0.15849D+02  0.12000D+01  0.46058D+00  0.46060D+00  0.46067D+00  0.46083D+00  0.46103D+00  0.46131D+00  0.46163D+00  0.46196D+00  0.46170D+00  0.45897D+00  0.45223D+00  0.44817D+00  0.42465D+00  0.42553D+00  0.43584D+00  0.44597D+00  0.46349D+00  0.47367D+00  0.48056D+00
  0.16982D+02  0.12300D+01  0.44611D+00  0.44611D+00  0.44617D+00  0.44629D+00  0.44644D+00  0.44666D+00  0.44691D+00  0.44716D+00  0.44697D+00  0.44484D+00  0.43971D+00  0.43580D+00  0.41683D+00  0.41170D+00  0.42410D+00  0.43108D+00  0.44848D+00  0.45845D+00  0.46447D+00
  0.18197D+02  0.12600D+01  0.43274D+00  0.43239D+00  0.43238D+00  0.43248D+00  0.43260D+00  0.43276D+00  0.43294D+00  0.43313D+00  0.43299D+00  0.43134D+00  0.42745D+00  0.42444D+00  0.40851D+00  0.39908D+00  0.41122D+00  0.41508D+00  0.43203D+00  0.44165D+00  0.44690D+00
  0.19498D+02  0.12900D+01  0.43850D+00  0.42074D+00  0.41894D+00  0.41884D+00  0.41891D+00  0.41903D+00  0.41917D+00  0.41931D+00  0.41919D+00  0.41786D+00  0.41498D+00  0.41275D+00  0.39932D+00  0.38758D+00  0.39865D+00  0.39912D+00  0.41558D+00  0.42484D+00  0.42946D+00
  0.20893D+02  0.13200D+01  0.90245D+00  0.48028D+00  0.41510D+00  0.40807D+00  0.40742D+00  0.40745D+00  0.40754D+00  0.40765D+00  0.40756D+00  0.40654D+00  0.40430D+00  0.40255D+00  0.39145D+00  0.37827D+00  0.38539D+00  0.38297D+00  0.39868D+00  0.40728D+00  0.41130D+00
  0.22387D+02  0.13500D+01  0.44606D+01  0.14598D+01  0.59540D+00  0.42055D+00  0.39892D+00  0.39676D+00  0.39661D+00  0.39667D+00  0.39660D+00  0.39582D+00  0.39411D+00  0.39243D+00  0.38375D+00  0.36990D+00  0.37090D+00  0.36579D+00  0.38071D+00  0.38848D+00  0.39179D+00
  0.23988D+02  0.13800D+01  0.21958D+02  0.69535D+01  0.22290D+01  0.79376D+00  0.44300D+00  0.39103D+00  0.38550D+00  0.38499D+00  0.38488D+00  0.38429D+00  0.38300D+00  0.38171D+00  0.37473D+00  0.36132D+00  0.35655D+00  0.34951D+00  0.36331D+00  0.37007D+00  0.37294D+00
  0.25704D+02  0.14100D+01  0.97879D+02  0.30954D+02  0.97949D+01  0.31175D+01  0.10473D+01  0.48429D+00  0.38515D+00  0.37382D+00  0.37263D+00  0.37206D+00  0.37110D+00  0.37016D+00  0.36445D+00  0.35212D+00  0.34190D+00  0.33361D+00  0.34607D+00  0.35195D+00  0.35422D+00
  0.27542D+02  0.14400D+01  0.39434D+03  0.12470D+03  0.39435D+02  0.12475D+02  0.39596D+01  0.12973D+01  0.53247D+00  0.37892D+00  0.35995D+00  0.35767D+00  0.35676D+00  0.35605D+00  0.35162D+00  0.34045D+00  0.32706D+00  0.31831D+00  0.32915D+00  0.33409D+00  0.33597D+00
  0.29512D+02  0.14700D+01  0.14473D+04  0.45768D+03  0.14473D+03  0.45769D+02  0.14477D+02  0.45895D+01  0.14871D+01  0.57113D+00  0.37100D+00  0.34443D+00  0.34116D+00  0.34027D+00  0.33702D+00  0.32725D+00  0.31246D+00  0.30390D+00  0.31320D+00  0.31726D+00  0.31871D+00
  0.31623D+02  0.15000D+01  0.48618D+04  0.15374D+04  0.48618D+03  0.15374D+03  0.48619D+02  0.15378D+02  0.48726D+01  0.15712D+01  0.58416D+00  0.35833D+00  0.32699D+00  0.32329D+00  0.32057D+00  0.31239D+00  0.29806D+00  0.29007D+00  0.29782D+00  0.30110D+00  0.30230D+00
  0.33884D+02  0.15300D+01  0.15090D+05  0.47719D+04  0.15090D+04  0.47719D+03  0.15090D+03  0.47720D+02  0.15093D+02  0.47817D+01  0.15397D+01  0.56687D+00  0.34109D+00  0.30929D+00  0.30409D+00  0.29727D+00  0.28432D+00  0.27725D+00  0.28357D+00  0.28619D+00  0.28707D+00
  0.36308D+02  0.15600D+01  0.43625D+05  0.13795D+05  0.43625D+04  0.13795D+04  0.43625D+03  0.13795D+03  0.43626D+02  0.13798D+02  0.43721D+01  0.14095D+01  0.52336D+00  0.32006D+00  0.29076D+00  0.28269D+00  0.27137D+00  0.26526D+00  0.27037D+00  0.27245D+00  0.27318D+00
  0.38905D+02  0.15900D+01  0.11821D+06  0.37383D+05  0.11821D+05  0.37383D+04  0.11821D+04  0.37383D+03  0.11821D+03  0.37384D+02  0.11825D+02  0.37483D+01  0.12134D+01  0.46301D+00  0.29683D+00  0.27091D+00  0.25952D+00  0.25416D+00  0.25815D+00  0.25976D+00  0.26026D+00
  0.41687D+02  0.16200D+01  0.30137D+06  0.95302D+05  0.30137D+05  0.95302D+04  0.30137D+04  0.95302D+03  0.30137D+03  0.95303D+02  0.30138D+02  0.95337D+01  0.30248D+01  0.98734D+00  0.39655D+00  0.27218D+00  0.24972D+00  0.24396D+00  0.24688D+00  0.24803D+00  0.24845D+00
  0.44668D+02  0.16500D+01  0.70244D+06  0.22213D+06  0.70244D+05  0.22213D+05  0.70244D+04  0.22213D+04  0.70244D+03  0.22213D+03  0.70244D+02  0.22214D+02  0.70284D+01  0.22303D+01  0.73695D+00  0.31265D+00  0.22567D+00  0.21640D+00  0.21512D+00  0.21493D+00  0.21495D+00
  0.47863D+02  0.16800D+01  0.15199D+07  0.48064D+06  0.15199D+06  0.48064D+05  0.15199D+05  0.48064D+04  0.15199D+04  0.48064D+03  0.15199D+03  0.48065D+02  0.15201D+02  0.48111D+01  0.15347D+01  0.52542D+00  0.26072D+00  0.21638D+00  0.21092D+00  0.21021D+00  0.21013D+00
  0.51286D+02  0.17100D+01  0.34161D+07  0.10803D+07  0.34161D+06  0.10803D+06  0.34161D+05  0.10803D+05  0.34161D+04  0.10803D+04  0.34161D+03  0.10803D+03  0.34161D+02  0.10805D+02  0.34224D+01  0.11001D+01  0.39977D+00  0.23346D+00  0.20882D+00  0.20575D+00  0.20532D+00
  0.54954D+02  0.17400D+01  0.73450D+07  0.23227D+07  0.73450D+06  0.23227D+06  0.73450D+05  0.23227D+05  0.73450D+04  0.23227D+04  0.73450D+03  0.23227D+03  0.73450D+02  0.23228D+02  0.73478D+01  0.23316D+01  0.76222D+00  0.30868D+00  0.21511D+00  0.20238D+00  0.20062D+00
  0.58884D+02  0.17700D+01  0.15168D+08  0.47966D+07  0.15168D+07  0.47966D+06  0.15168D+06  0.47966D+05  0.15168D+05  0.47966D+04  0.15168D+04  0.47966D+03  0.15168D+03  0.47966D+02  0.15169D+02  0.48007D+01  0.15300D+01  0.51965D+00  0.25027D+00  0.20307D+00  0.19659D+00
  0.63096D+02  0.18000D+01  0.30195D+08  0.95484D+07  0.30195D+07  0.95484D+06  0.30195D+06  0.95484D+05  0.30195D+05  0.95484D+04  0.30195D+04  0.95484D+03  0.30195D+03  0.95485D+02  0.30195D+02  0.95505D+01  0.30259D+01  0.97494D+00  0.36024D+00  0.21684D+00  0.19466D+00
  0.67608D+02  0.18300D+01  0.58070D+08  0.18363D+08  0.58070D+07  0.18363D+07  0.58070D+06  0.18363D+06  0.58070D+05  0.18363D+05  0.58070D+04  0.18363D+04  0.58070D+03  0.18363D+03  0.58070D+02  0.18364D+02  0.58102D+01  0.18466D+01  0.61226D+00  0.26628D+00  0.19844D+00
  0.72444D+02  0.18600D+01  0.10821D+09  0.34220D+08  0.10821D+08  0.34220D+07  0.10821D+07  0.34220D+06  0.10821D+06  0.34220D+05  0.10821D+05  0.34220D+04  0.10821D+04  0.34220D+03  0.10821D+03  0.34220D+02  0.10823D+02  0.34274D+01  0.10990D+01  0.39202D+00  0.21735D+00
  0.77625D+02  0.18900D+01  0.19585D+09  0.61934D+08  0.19585D+08  0.61934D+07  0.19585D+07  0.61934D+06  0.19585D+06  0.61934D+05  0.19585D+05  0.61934D+04  0.19585D+04  0.61934D+03  0.19585D+03  0.61934D+02  0.19586D+02  0.61963D+01  0.19677D+01  0.64775D+00  0.27145D+00
  0.83176D+02  0.19200D+01  0.34495D+09  0.10908D+09  0.34495D+08  0.10908D+08  0.34495D+07  0.10908D+07  0.34495D+06  0.10908D+06  0.34495D+05  0.10908D+05  0.34495D+04  0.10908D+04  0.34495D+03  0.10908D+03  0.34495D+02  0.10910D+02  0.34546D+01  0.11070D+01  0.39257D+00
  0.89125D+02  0.19500D+01  0.59219D+09  0.18727D+09  0.59219D+08  0.18727D+08  0.59219D+07  0.18727D+07  0.59219D+06  0.18727D+06  0.59219D+05  0.18727D+05  0.59219D+04  0.18727D+04  0.59219D+03  0.18727D+03  0.59219D+02  0.18728D+02  0.59249D+01  0.18820D+01  0.62091D+00
  0.95499D+02  0.19800D+01  0.99202D+09  0.31370D+09  0.99202D+08  0.31370D+08  0.99202D+07  0.31370D+07  0.99202D+06  0.31370D+06  0.99202D+05  0.31370D+05  0.99202D+04  0.31370D+04  0.99202D+03  0.31370D+03  0.99202D+02  0.31371D+02  0.99220D+01  0.31426D+01  0.10093D+01
  0.10233D+03  0.20100D+01  0.16239D+10  0.51354D+09  0.16239D+09  0.51354D+08  0.16239D+08  0.51354D+07  0.16239D+07  0.51354D+06  0.16239D+06  0.51354D+05  0.16239D+05  0.51354D+04  0.16239D+04  0.51354D+03  0.16239D+03  0.51354D+02  0.16241D+02  0.51387D+01  0.16344D+01
  0.10965D+03  0.20400D+01  0.25988D+10  0.82181D+09  0.25988D+09  0.82181D+08  0.25988D+08  0.82181D+07  0.25988D+07  0.82181D+06  0.25988D+06  0.82181D+05  0.25988D+05  0.82181D+04  0.25988D+04  0.82181D+03  0.25988D+03  0.82181D+02  0.25989D+02  0.82202D+01  0.26053D+01
  0.11749D+03  0.20700D+01  0.40696D+10  0.12869D+10  0.40696D+09  0.12869D+09  0.40696D+08  0.12869D+08  0.40696D+07  0.12869D+07  0.40696D+06  0.12869D+06  0.40696D+05  0.12869D+05  0.40696D+04  0.12869D+04  0.40696D+03  0.12869D+03  0.40697D+02  0.12871D+02  0.40737D+01
  0.12589D+03  0.21000D+01  0.62388D+10  0.19729D+10  0.62388D+09  0.19729D+09  0.62388D+08  0.19729D+08  0.62388D+07  0.19729D+07  0.62388D+06  0.19729D+06  0.62388D+05  0.19729D+05  0.62388D+04  0.19729D+04  0.62388D+03  0.19729D+03  0.62388D+02  0.19730D+02  0.62415D+01
  0.13490D+03  0.21300D+01  0.93684D+10  0.29625D+10  0.93684D+09  0.29625D+09  0.93684D+08  0.29625D+08  0.93684D+07  0.29625D+07  0.93684D+06  0.29625D+06  0.93684D+05  0.29625D+05  0.93684D+04  0.29625D+04  0.93684D+03  0.29625D+03  0.93684D+02  0.29626D+02  0.93702D+01
  0.14454D+03  0.21600D+01  0.13787D+11  0.43597D+10  0.13787D+10  0.43597D+09  0.13787D+09  0.43597D+08  0.13787D+08  0.43597D+07  0.13787D+07  0.43597D+06  0.13787D+06  0.43597D+05  0.13787D+05  0.43597D+04  0.13787D+04  0.43597D+03  0.13787D+03  0.43597D+02  0.13788D+02
  0.15488D+03  0.21900D+01  0.19895D+11  0.62913D+10  0.19895D+10  0.62913D+09  0.19895D+09  0.62913D+08  0.19895D+08  0.62913D+07  0.19895D+07  0.62913D+06  0.19895D+06  0.62913D+05  0.19895D+05  0.62913D+04  0.19895D+04  0.62913D+03  0.19895D+03  0.62914D+02  0.19896D+02
  0.16596D+03  0.22200D+01  0.28174D+11  0.89095D+10  0.28174D+10  0.89095D+09  0.28174D+09  0.89095D+08  0.28174D+08  0.89095D+07  0.28174D+07  0.89095D+06  0.28174D+06  0.89095D+05  0.28174D+05  0.89095D+04  0.28174D+04  0.89095D+03  0.28174D+03  0.89095D+02  0.28175D+02
  0.17783D+03  0.22500D+01  0.39182D+11  0.12390D+11  0.39182D+10  0.12390D+10  0.39182D+09  0.12390D+09  0.39182D+08  0.12390D+08  0.39182D+07  0.12390D+07  0.39182D+06  0.12390D+06  0.39182D+05  0.12390D+05  0.39182D+04  0.12390D+04  0.39182D+03  0.12390D+03  0.39183D+02
  0.19055D+03  0.22800D+01  0.53568D+11  0.16940D+11  0.53568D+10  0.16940D+10  0.53568D+09  0.16940D+09  0.53568D+08  0.16940D+08  0.53568D+07  0.16940D+07  0.53568D+06  0.16940D+06  0.53568D+05  0.16940D+05  0.53568D+04  0.16940D+04  0.53568D+03  0.16940D+03  0.53568D+02
  0.20417D+03  0.23100D+01  0.72056D+11  0.22786D+11  0.72056D+10  0.22786D+10  0.72056D+09  0.22786D+09  0.72056D+08  0.22786D+08  0.72056D+07  0.22786D+07  0.72056D+06  0.22786D+06  0.72056D+05  0.22786D+05  0.72056D+04  0.22786D+04  0.72056D+03  0.22786D+03  0.72057D+02
  0.21878D+03  0.23400D+01  0.95480D+11  0.30194D+11  0.95480D+10  0.30194D+10  0.95480D+09  0.30194D+09  0.95480D+08  0.30194D+08  0.95480D+07  0.30194D+07  0.95480D+06  0.30194D+06  0.95480D+05  0.30194D+05  0.95480D+04  0.30194D+04  0.95480D+03  0.30194D+03  0.95481D+02
  0.23442D+03  0.23700D+01  0.12476D+12  0.39454D+11  0.12476D+11  0.39454D+10  0.12476D+10  0.39454D+09  0.12476D+09  0.39454D+08  0.12476D+08  0.39454D+07  0.12476D+07  0.39454D+06  0.12476D+06  0.39454D+05  0.12476D+05  0.39454D+04  0.12476D+04  0.39454D+03  0.12476D+03
  0.25119D+03  0.24000D+01  0.16095D+12  0.50896D+11  0.16095D+11  0.50896D+10  0.16095D+10  0.50896D+09  0.16095D+09  0.50896D+08  0.16095D+08  0.50896D+07  0.16095D+07  0.50896D+06  0.16095D+06  0.50896D+05  0.16095D+05  0.50896D+04  0.16095D+04  0.50896D+03  0.16095D+03
  0.26915D+03  0.24300D+01  0.20521D+12  0.64895D+11  0.20521D+11  0.64895D+10  0.20521D+10  0.64895D+09  0.20521D+09  0.64895D+08  0.20521D+08  0.64895D+07  0.20521D+07  0.64895D+06  0.20521D+06  0.64895D+05  0.20521D+05  0.64895D+04  0.20521D+04  0.64895D+03  0.20521D+03
  0.28840D+03  0.24600D+01  0.25888D+12  0.81866D+11  0.25888D+11  0.81866D+10  0.25888D+10  0.81866D+09  0.25888D+09  0.81866D+08  0.25888D+08  0.81866D+07  0.25888D+07  0.81866D+06  0.25888D+06  0.81866D+05  0.25888D+05  0.81866D+04  0.25888D+04  0.81866D+03  0.25888D+03
  0.30903D+03  0.24900D+01  0.32347D+12  0.10229D+12  0.32347D+11  0.10229D+11  0.32347D+10  0.10229D+10  0.32347D+09  0.10229D+09  0.32347D+08  0.10229D+08  0.32347D+07  0.10229D+07  0.32347D+06  0.10229D+06  0.32347D+05  0.10229D+05  0.32347D+04  0.10229D+04  0.32347D+03
  0.33113D+03  0.25200D+01  0.40068D+12  0.12670D+12  0.40068D+11  0.12670D+11  0.40068D+10  0.12670D+10  0.40068D+09  0.12670D+09  0.40068D+08  0.12670D+08  0.40068D+07  0.12670D+07  0.40068D+06  0.12670D+06  0.40068D+05  0.12670D+05  0.40068D+04  0.12670D+04  0.40068D+03


==> ross2/ross2_b125.dat <==
  0.10000D+01  0.00000D+00  0.44187D-02  0.44520D-02  0.45125D-02  0.46229D-02  0.48290D-02  0.52167D-02  0.59496D-02  0.72302D-02  0.86473D-02  0.88721D-02  0.89384D-02  0.10024D-01  0.12180D-01  0.16072D-01  0.23435D-01  0.38543D-01  0.72751D-01  0.15873D+00  0.39671D+00
  0.10715D+01  0.30000D-01  0.50672D-02  0.51027D-02  0.51668D-02  0.52839D-02  0.55012D-02  0.59090D-02  0.66806D-02  0.80323D-02  0.96565D-02  0.10025D-01  0.99872D-02  0.11031D-01  0.13185D-01  0.17041D-01  0.24212D-01  0.38607D-01  0.70396D-01  0.14831D+00  0.35933D+00
  0.11482D+01  0.60000D-01  0.58119D-02  0.58496D-02  0.59178D-02  0.60420D-02  0.62712D-02  0.67016D-02  0.75092D-02  0.89418D-02  0.10774D-01  0.11330D-01  0.11185D-01  0.12174D-01  0.14328D-01  0.18159D-01  0.25174D-01  0.38961D-01  0.68672D-01  0.13966D+00  0.32758D+00
  0.12303D+01  0.90000D-01  0.66673D-02  0.67075D-02  0.67802D-02  0.69114D-02  0.71542D-02  0.76078D-02  0.84546D-02  0.99746D-02  0.11997D-01  0.12805D-01  0.12553D-01  0.13471D-01  0.15625D-01  0.19443D-01  0.26332D-01  0.39604D-01  0.67531D-01  0.13258D+00  0.30071D+00
  0.13183D+01  0.12000D+00  0.76502D-02  0.76932D-02  0.77703D-02  0.79096D-02  0.81671D-02  0.86439D-02  0.95361D-02  0.11137D-01  0.13366D-01  0.14448D-01  0.14112D-01  0.14943D-01  0.17097D-01  0.20911D-01  0.27702D-01  0.40539D-01  0.66936D-01  0.12688D+00  0.27806D+00
  0.14125D+01  0.15000D+00  0.87802D-02  0.88261D-02  0.89080D-02  0.90563D-02  0.93281D-02  0.98321D-02  0.10772D-01  0.12455D-01  0.14902D-01  0.16283D-01  0.15889D-01  0.16611D-01  0.18765D-01  0.22584D-01  0.29302D-01  0.41775D-01  0.66862D-01  0.12243D+00  0.25908D+00
  0.15136D+01  0.18000D+00  0.10080D-01  0.10129D-01  0.10216D-01  0.10373D-01  0.10661D-01  0.11195D-01  0.12181D-01  0.13958D-01  0.16607D-01  0.18340D-01  0.17913D-01  0.18504D-01  0.20655D-01  0.24486D-01  0.31152D-01  0.43325D-01  0.67293D-01  0.11909D+00  0.24330D+00
  0.16218D+01  0.21000D+00  0.11575D-01  0.11628D-01  0.11721D-01  0.11888D-01  0.12194D-01  0.12757D-01  0.13796D-01  0.15674D-01  0.18515D-01  0.20641D-01  0.20213D-01  0.20649D-01  0.22794D-01  0.26645D-01  0.33280D-01  0.45207D-01  0.68221D-01  0.11679D+00  0.23031D+00
  0.17378D+01  0.24000D+00  0.13297D-01  0.13353D-01  0.13452D-01  0.13630D-01  0.13956D-01  0.14551D-01  0.15650D-01  0.17619D-01  0.20676D-01  0.23176D-01  0.22817D-01  0.23080D-01  0.25215D-01  0.29090D-01  0.35712D-01  0.47444D-01  0.69649D-01  0.11544D+00  0.21978D+00
  0.18621D+01  0.27000D+00  0.15281D-01  0.15341D-01  0.15447D-01  0.15637D-01  0.15982D-01  0.16615D-01  0.17774D-01  0.19846D-01  0.23128D-01  0.26016D-01  0.25768D-01  0.25833D-01  0.27954D-01  0.31859D-01  0.38484D-01  0.50064D-01  0.71583D-01  0.11498D+00  0.21143D+00
  0.19953D+01  0.30000D+00  0.17569D-01  0.17634D-01  0.17747D-01  0.17950D-01  0.18317D-01  0.18990D-01  0.20211D-01  0.22402D-01  0.25880D-01  0.29209D-01  0.29112D-01  0.28950D-01  0.31049D-01  0.34990D-01  0.41632D-01  0.53098D-01  0.74042D-01  0.11538D+00  0.20503D+00
  0.21380D+01  0.33000D+00  0.20211D-01  0.20280D-01  0.20402D-01  0.20618D-01  0.21010D-01  0.21722D-01  0.23017D-01  0.25330D-01  0.29018D-01  0.32776D-01  0.32875D-01  0.32476D-01  0.34547D-01  0.38527D-01  0.45200D-01  0.56585D-01  0.77049D-01  0.11662D+00  0.20040D+00
  0.22909D+01  0.36000D+00  0.23264D-01  0.23338D-01  0.23469D-01  0.23700D-01  0.24118D-01  0.24876D-01  0.26252D-01  0.28683D-01  0.32611D-01  0.36761D-01  0.37120D-01  0.36467D-01  0.38497D-01  0.42521D-01  0.49236D-01  0.60571D-01  0.80637D-01  0.11869D+00  0.19740D+00
  0.24547D+01  0.39000D+00  0.26797D-01  0.26877D-01  0.27017D-01  0.27265D-01  0.27711D-01  0.28521D-01  0.29978D-01  0.32550D-01  0.36719D-01  0.41281D-01  0.41922D-01  0.40981D-01  0.42955D-01  0.47028D-01  0.53796D-01  0.65107D-01  0.84850D-01  0.12160D+00  0.19595D+00
  0.26303D+01  0.42000D+00  0.30891D-01  0.30978D-01  0.31129D-01  0.31394D-01  0.31872D-01  0.32738D-01  0.34285D-01  0.37017D-01  0.41406D-01  0.46429D-01  0.47357D-01  0.46089D-01  0.47985D-01  0.52113D-01  0.58945D-01  0.70257D-01  0.89743D-01  0.12539D+00  0.19600D+00
  0.28184D+01  0.45000D+00  0.35644D-01  0.35738D-01  0.35900D-01  0.36186D-01  0.36700D-01  0.37623D-01  0.39276D-01  0.42166D-01  0.46817D-01  0.52238D-01  0.53477D-01  0.51875D-01  0.53658D-01  0.57849D-01  0.64756D-01  0.76093D-01  0.95383D-01  0.13011D+00  0.19752D+00
  0.30200D+01  0.48000D+00  0.41171D-01  0.41273D-01  0.41449D-01  0.41757D-01  0.42307D-01  0.43299D-01  0.45068D-01  0.48130D-01  0.53080D-01  0.58884D-01  0.60444D-01  0.58460D-01  0.60057D-01  0.64323D-01  0.71316D-01  0.82701D-01  0.10185D+00  0.13582D+00  0.20054D+00
  0.32359D+01  0.51000D+00  0.47611D-01  0.47724D-01  0.47915D-01  0.48247D-01  0.48839D-01  0.49908D-01  0.51795D-01  0.55065D-01  0.60302D-01  0.66549D-01  0.68412D-01  0.65944D-01  0.67283D-01  0.71636D-01  0.78731D-01  0.90189D-01  0.10927D+00  0.14263D+00  0.20513D+00
  0.34674D+01  0.54000D+00  0.55131D-01  0.55255D-01  0.55463D-01  0.55822D-01  0.56463D-01  0.57611D-01  0.59641D-01  0.63143D-01  0.68682D-01  0.75404D-01  0.77519D-01  0.74492D-01  0.75455D-01  0.79914D-01  0.87134D-01  0.98697D-01  0.11777D+00  0.15071D+00  0.21146D+00
  0.37154D+01  0.57000D+00  0.63929D-01  0.64065D-01  0.64292D-01  0.64683D-01  0.65377D-01  0.66616D-01  0.68810D-01  0.72544D-01  0.78458D-01  0.85585D-01  0.87971D-01  0.84377D-01  0.84706D-01  0.89301D-01  0.96666D-01  0.10837D+00  0.12749D+00  0.16017D+00  0.21959D+00
  0.39811D+01  0.60000D+00  0.74243D-01  0.74390D-01  0.74640D-01  0.75068D-01  0.75818D-01  0.77165D-01  0.79533D-01  0.83544D-01  0.89881D-01  0.97450D-01  0.10008D+00  0.95688D-01  0.95194D-01  0.99945D-01  0.10749D+00  0.11936D+00  0.13861D+00  0.17118D+00  0.22966D+00
  0.42658D+01  0.63000D+00  0.86347D-01  0.86506D-01  0.86783D-01  0.87250D-01  0.88068D-01  0.89534D-01  0.92095D-01  0.96433D-01  0.10318D+00  0.11131D+00  0.11415D+00  0.10875D+00  0.10712D+00  0.11204D+00  0.11980D+00  0.13188D+00  0.15133D+00  0.18393D+00  0.24184D+00
  0.45709D+01  0.66000D+00  0.10055D+00  0.10072D+00  0.10103D+00  0.10154D+00  0.10244D+00  0.10403D+00  0.10682D+00  0.11152D+00  0.11874D+00  0.12743D+00  0.13040D+00  0.12384D+00  0.12066D+00  0.12571D+00  0.13372D+00  0.14605D+00  0.16574D+00  0.19847D+00  0.25603D+00
  0.48978D+01  0.69000D+00  0.11722D+00  0.11739D+00  0.11774D+00  0.11831D+00  0.11928D+00  0.12102D+00  0.12408D+00  0.12914D+00  0.13694D+00  0.14616D+00  0.14932D+00  0.14157D+00  0.13602D+00  0.14118D+00  0.14954D+00  0.16214D+00  0.18213D+00  0.21511D+00  0.27256D+00
  0.52481D+01  0.72000D+00  0.13669D+00  0.13686D+00  0.13726D+00  0.13788D+00  0.13895D+00  0.14086D+00  0.14418D+00  0.14968D+00  0.15810D+00  0.16793D+00  0.17123D+00  0.16176D+00  0.15333D+00  0.15847D+00  0.16725D+00  0.18014D+00  0.20045D+00  0.23367D+00  0.29104D+00
  0.56234D+01  0.75000D+00  0.15933D+00  0.15951D+00  0.15995D+00  0.16064D+00  0.16182D+00  0.16390D+00  0.16752D+00  0.17350D+00  0.18251D+00  0.19309D+00  0.19646D+00  0.18493D+00  0.17276D+00  0.17774D+00  0.18717D+00  0.20034D+00  0.22096D+00  0.25445D+00  0.31175D+00
  0.60256D+01  0.78000D+00  0.18541D+00  0.18558D+00  0.18608D+00  0.18684D+00  0.18813D+00  0.19039D+00  0.19433D+00  0.20079D+00  0.21045D+00  0.22167D+00  0.22512D+00  0.21113D+00  0.19424D+00  0.19877D+00  0.20899D+00  0.22244D+00  0.24333D+00  0.27693D+00  0.33388D+00
  0.64565D+01  0.81000D+00  0.21517D+00  0.21532D+00  0.21588D+00  0.21671D+00  0.21811D+00  0.22058D+00  0.22484D+00  0.23177D+00  0.24213D+00  0.25393D+00  0.25738D+00  0.24117D+00  0.21790D+00  0.22161D+00  0.23294D+00  0.24655D+00  0.26762D+00  0.30116D+00  0.35745D+00
  0.69183D+01  0.84000D+00  0.24863D+00  0.24878D+00  0.24938D+00  0.25029D+00  0.25180D+00  0.25446D+00  0.25901D+00  0.26642D+00  0.27735D+00  0.28980D+00  0.29317D+00  0.27380D+00  0.24349D+00  0.24605D+00  0.25860D+00  0.27240D+00  0.29359D+00  0.32689D+00  0.38211D+00
  0.74131D+01  0.87000D+00  0.28561D+00  0.28574D+00  0.28637D+00  0.28736D+00  0.28898D+00  0.29180D+00  0.29663D+00  0.30446D+00  0.31584D+00  0.32885D+00  0.33201D+00  0.30925D+00  0.27116D+00  0.27197D+00  0.28568D+00  0.29952D+00  0.32072D+00  0.35349D+00  0.40711D+00
  0.79433D+01  0.90000D+00  0.32546D+00  0.32558D+00  0.32622D+00  0.32727D+00  0.32898D+00  0.33194D+00  0.33699D+00  0.34507D+00  0.35682D+00  0.36993D+00  0.37298D+00  0.34733D+00  0.30015D+00  0.29879D+00  0.31315D+00  0.32725D+00  0.34837D+00  0.38032D+00  0.43175D+00
  0.85114D+01  0.93000D+00  0.36731D+00  0.36741D+00  0.36804D+00  0.36915D+00  0.37092D+00  0.37396D+00  0.37913D+00  0.38733D+00  0.39921D+00  0.41229D+00  0.41492D+00  0.38610D+00  0.33062D+00  0.32637D+00  0.34084D+00  0.35488D+00  0.37571D+00  0.40652D+00  0.45511D+00
  0.91201D+01  0.96000D+00  0.41017D+00  0.41026D+00  0.41084D+00  0.41200D+00  0.41379D+00  0.41686D+00  0.42203D+00  0.43022D+00  0.44185D+00  0.45475D+00  0.45703D+00  0.42529D+00  0.36176D+00  0.35491D+00  0.36808D+00  0.38260D+00  0.40299D+00  0.43256D+00  0.47808D+00
  0.97724D+01  0.99000D+00  0.45112D+00  0.45119D+00  0.45169D+00  0.45287D+00  0.45464D+00  0.45764D+00  0.46268D+00  0.47059D+00  0.48167D+00  0.49407D+00  0.49564D+00  0.46211D+00  0.39223D+00  0.38237D+00  0.39190D+00  0.40792D+00  0.42748D+00  0.45548D+00  0.49727D+00
  0.10471D+02  0.10200D+01  0.48906D+00  0.48912D+00  0.48952D+00  0.49069D+00  0.49238D+00  0.49524D+00  0.50003D+00  0.50742D+00  0.51781D+00  0.52937D+00  0.53078D+00  0.49594D+00  0.42294D+00  0.41012D+00  0.41421D+00  0.43284D+00  0.45151D+00  0.47805D+00  0.51628D+00
  0.11220D+02  0.10500D+01  0.52184D+00  0.52189D+00  0.52221D+00  0.52330D+00  0.52488D+00  0.52752D+00  0.53186D+00  0.53865D+00  0.54803D+00  0.55815D+00  0.55934D+00  0.52556D+00  0.45165D+00  0.43545D+00  0.43306D+00  0.45408D+00  0.47176D+00  0.49711D+00  0.53182D+00
  0.12023D+02  0.10800D+01  0.54810D+00  0.54813D+00  0.54838D+00  0.54936D+00  0.55079D+00  0.55314D+00  0.55699D+00  0.56302D+00  0.57117D+00  0.58002D+00  0.58017D+00  0.54887D+00  0.47744D+00  0.45962D+00  0.44851D+00  0.47418D+00  0.49086D+00  0.51552D+00  0.54721D+00
  0.12882D+02  0.11100D+01  0.56443D+00  0.56446D+00  0.56464D+00  0.56547D+00  0.56671D+00  0.56874D+00  0.57205D+00  0.57714D+00  0.58385D+00  0.59137D+00  0.59098D+00  0.56054D+00  0.49726D+00  0.47893D+00  0.45771D+00  0.48977D+00  0.50457D+00  0.52847D+00  0.55715D+00
  0.13804D+02  0.11400D+01  0.57468D+00  0.57470D+00  0.57483D+00  0.57551D+00  0.57656D+00  0.57828D+00  0.58105D+00  0.58520D+00  0.59081D+00  0.59687D+00  0.59602D+00  0.56985D+00  0.51311D+00  0.49562D+00  0.46968D+00  0.50363D+00  0.51654D+00  0.54027D+00  0.56664D+00
  0.14791D+02  0.11700D+01  0.57944D+00  0.57945D+00  0.57955D+00  0.58008D+00  0.58097D+00  0.58240D+00  0.58465D+00  0.58805D+00  0.59259D+00  0.59742D+00  0.59654D+00  0.57400D+00  0.52486D+00  0.50924D+00  0.47837D+00  0.51459D+00  0.52585D+00  0.54932D+00  0.57397D+00
  0.15849D+02  0.12000D+01  0.57836D+00  0.57837D+00  0.57843D+00  0.57883D+00  0.57958D+00  0.58073D+00  0.58255D+00  0.58527D+00  0.58883D+00  0.59263D+00  0.59170D+00  0.57270D+00  0.53118D+00  0.51562D+00  0.48306D+00  0.52041D+00  0.53043D+00  0.55309D+00  0.57678D+00
  0.16982D+02  0.12300D+01  0.57329D+00  0.57329D+00  0.57333D+00  0.57361D+00  0.57423D+00  0.57516D+00  0.57661D+00  0.57875D+00  0.58156D+00  0.58453D+00  0.58357D+00  0.56678D+00  0.53342D+00  0.52015D+00  0.48526D+00  0.52357D+00  0.53220D+00  0.55386D+00  0.57652D+00
  0.18197D+02  0.12600D+01  0.56230D+00  0.56166D+00  0.56163D+00  0.56181D+00  0.56231D+00  0.56304D+00  0.56416D+00  0.56582D+00  0.56798D+00  0.57016D+00  0.56934D+00  0.55578D+00  0.52888D+00  0.51768D+00  0.48475D+00  0.52014D+00  0.52971D+00  0.55026D+00  0.57259D+00
  0.19498D+02  0.12900D+01  0.58281D+00  0.55249D+00  0.54938D+00  0.54919D+00  0.54956D+00  0.55013D+00  0.55100D+00  0.55228D+00  0.55389D+00  0.55557D+00  0.55487D+00  0.54407D+00  0.52278D+00  0.51164D+00  0.48128D+00  0.51542D+00  0.52787D+00  0.54737D+00  0.57004D+00
  0.20893D+02  0.13200D+01  0.12977D+01  0.64979D+00  0.54413D+00  0.53249D+00  0.53160D+00  0.53193D+00  0.53258D+00  0.53355D+00  0.53474D+00  0.53598D+00  0.53546D+00  0.52691D+00  0.51027D+00  0.50096D+00  0.47127D+00  0.50543D+00  0.51938D+00  0.53651D+00  0.55928D+00
  0.22387D+02  0.13500D+01  0.64632D+01  0.21019D+01  0.82622D+00  0.55600D+00  0.52155D+00  0.51830D+00  0.51845D+00  0.51916D+00  0.52005D+00  0.52098D+00  0.52055D+00  0.51354D+00  0.50086D+00  0.49323D+00  0.46502D+00  0.49240D+00  0.51131D+00  0.52529D+00  0.54817D+00
  0.23988D+02  0.13800D+01  0.31451D+02  0.99570D+01  0.31846D+01  0.11142D+01  0.59293D+00  0.51262D+00  0.50423D+00  0.50392D+00  0.50449D+00  0.50520D+00  0.50485D+00  0.49947D+00  0.48967D+00  0.48361D+00  0.45797D+00  0.47633D+00  0.49846D+00  0.50896D+00  0.53210D+00
  0.25704D+02  0.14100D+01  0.14003D+03  0.44285D+02  0.14012D+02  0.44554D+01  0.14841D+01  0.66176D+00  0.51152D+00  0.49438D+00  0.49308D+00  0.49346D+00  0.49318D+00  0.48900D+00  0.48129D+00  0.47550D+00  0.45315D+00  0.46226D+00  0.48552D+00  0.49281D+00  0.51557D+00
  0.27542D+02  0.14400D+01  0.56673D+03  0.17922D+03  0.56675D+02  0.17928D+02  0.56876D+01  0.18552D+01  0.74240D+00  0.51214D+00  0.48341D+00  0.48083D+00  0.48031D+00  0.47698D+00  0.47103D+00  0.46632D+00  0.44613D+00  0.45026D+00  0.46795D+00  0.47125D+00  0.49298D+00
  0.29512D+02  0.14700D+01  0.21135D+04  0.66835D+03  0.21135D+03  0.66836D+02  0.21140D+02  0.67000D+01  0.21652D+01  0.81687D+00  0.51507D+00  0.47470D+00  0.47027D+00  0.46734D+00  0.46260D+00  0.45877D+00  0.44064D+00  0.43727D+00  0.44915D+00  0.44844D+00  0.46839D+00
  0.31623D+02  0.15000D+01  0.72414D+04  0.22899D+04  0.72414D+03  0.22899D+03  0.72416D+02  0.22904D+02  0.72559D+01  0.23352D+01  0.85673D+00  0.51195D+00  0.46336D+00  0.45634D+00  0.45222D+00  0.44931D+00  0.43363D+00  0.42433D+00  0.42828D+00  0.42479D+00  0.44293D+00
  0.33884D+02  0.15300D+01  0.22977D+05  0.72660D+04  0.22977D+04  0.72660D+03  0.22977D+03  0.72661D+02  0.22981D+02  0.72796D+01  0.23405D+01  0.85222D+00  0.50090D+00  0.44951D+00  0.44149D+00  0.43823D+00  0.42539D+00  0.41095D+00  0.40530D+00  0.39989D+00  0.41555D+00
  0.36308D+02  0.15600D+01  0.67211D+05  0.21254D+05  0.67211D+04  0.21254D+04  0.67211D+03  0.21254D+03  0.67212D+02  0.21258D+02  0.67347D+01  0.21681D+01  0.79677D+00  0.47670D+00  0.43046D+00  0.42360D+00  0.41254D+00  0.39663D+00  0.38223D+00  0.37555D+00  0.38904D+00
  0.38905D+02  0.15900D+01  0.18111D+06  0.57272D+05  0.18111D+05  0.57272D+04  0.18111D+04  0.57272D+03  0.18111D+03  0.57273D+02  0.18116D+02  0.57415D+01  0.18557D+01  0.70110D+00  0.44252D+00  0.40614D+00  0.39395D+00  0.37743D+00  0.35814D+00  0.35098D+00  0.36213D+00
  0.41687D+02  0.16200D+01  0.45748D+06  0.14467D+06  0.45748D+05  0.14467D+05  0.45748D+04  0.14467D+04  0.45748D+03  0.14467D+03  0.45749D+02  0.14472D+02  0.45907D+01  0.14961D+01  0.59549D+00  0.40615D+00  0.37559D+00  0.35772D+00  0.33635D+00  0.32893D+00  0.33780D+00
  0.44668D+02  0.16500D+01  0.10779D+07  0.34087D+06  0.10779D+06  0.34087D+05  0.10779D+05  0.34087D+04  0.10779D+04  0.34087D+03  0.10779D+03  0.34089D+02  0.10785D+02  0.34272D+01  0.11337D+01  0.48992D+00  0.35654D+00  0.28229D+00  0.23697D+00  0.23518D+00  0.23467D+00
  0.47863D+02  0.16800D+01  0.23878D+07  0.75510D+06  0.23878D+06  0.75510D+05  0.23878D+05  0.75510D+04  0.23878D+04  0.75510D+03  0.23878D+03  0.75511D+02  0.23881D+02  0.75581D+01  0.24075D+01  0.82007D+00  0.39318D+00  0.27877D+00  0.23200D+00  0.22963D+00  0.22897D+00
  0.51286D+02  0.17100D+01  0.49132D+07  0.15537D+07  0.49132D+06  0.15537D+06  0.49132D+05  0.15537D+05  0.49132D+04  0.15537D+04  0.49132D+03  0.15537D+03  0.49133D+02  0.15540D+02  0.49220D+01  0.15752D+01  0.55812D+00  0.29126D+00  0.22890D+00  0.22396D+00  0.22291D+00
  0.54954D+02  0.17400D+01  0.91143D+07  0.28822D+07  0.91143D+06  0.28822D+06  0.91143D+05  0.28822D+05  0.91143D+04  0.28822D+04  0.91143D+03  0.28822D+03  0.91143D+02  0.28823D+02  0.91177D+01  0.28929D+01  0.93505D+00  0.35755D+00  0.23512D+00  0.21948D+00  0.21695D+00
  0.58884D+02  0.17700D+01  0.16737D+08  0.52929D+07  0.16737D+07  0.52929D+06  0.16737D+06  0.52929D+05  0.16737D+05  0.52929D+04  0.16737D+04  0.52929D+03  0.16737D+03  0.52929D+02  0.16739D+02  0.52974D+01  0.16878D+01  0.57198D+00  0.27287D+00  0.21934D+00  0.21161D+00
  0.63096D+02  0.18000D+01  0.32955D+08  0.10421D+08  0.32955D+07  0.10421D+07  0.32955D+06  0.10421D+06  0.32955D+05  0.10421D+05  0.32955D+04  0.10421D+04  0.32955D+03  0.10421D+03  0.32955D+02  0.10423D+02  0.33023D+01  0.10635D+01  0.39143D+00  0.23348D+00  0.20857D+00
  0.67608D+02  0.18300D+01  0.62794D+08  0.19857D+08  0.62794D+07  0.19857D+07  0.62794D+06  0.19857D+06  0.62794D+05  0.19857D+05  0.62794D+04  0.19857D+04  0.62794D+03  0.19857D+03  0.62794D+02  0.19858D+02  0.62829D+01  0.19966D+01  0.66128D+00  0.28601D+00  0.21177D+00
  0.72444D+02  0.18600D+01  0.11610D+09  0.36713D+08  0.11610D+08  0.36713D+07  0.11610D+07  0.36713D+06  0.11610D+06  0.36713D+05  0.11610D+05  0.36713D+04  0.11610D+04  0.36713D+03  0.11610D+03  0.36714D+02  0.11612D+02  0.36771D+01  0.11788D+01  0.41955D+00  0.23119D+00
  0.77625D+02  0.18900D+01  0.20875D+09  0.66014D+08  0.20875D+08  0.66014D+07  0.20875D+07  0.66014D+06  0.20875D+06  0.66014D+05  0.20875D+05  0.66014D+04  0.20875D+04  0.66014D+03  0.20875D+03  0.66014D+02  0.20877D+02  0.66046D+01  0.20972D+01  0.68991D+00  0.28802D+00
  0.83176D+02  0.19200D+01  0.36542D+09  0.11556D+09  0.36542D+08  0.11556D+08  0.36542D+07  0.11556D+07  0.36542D+06  0.11556D+06  0.36542D+05  0.11556D+05  0.36542D+04  0.11556D+04  0.36542D+03  0.11556D+03  0.36543D+02  0.11557D+02  0.36597D+01  0.11724D+01  0.41509D+00
  0.89125D+02  0.19500D+01  0.62377D+09  0.19725D+09  0.62377D+08  0.19725D+08  0.62377D+07  0.19725D+07  0.62377D+06  0.19725D+06  0.62377D+05  0.19725D+05  0.62377D+04  0.19725D+04  0.62377D+03  0.19726D+03  0.62378D+02  0.19727D+02  0.62410D+01  0.19823D+01  0.65359D+00
  0.95499D+02  0.19800D+01  0.10390D+10  0.32857D+09  0.10390D+09  0.32857D+08  0.10390D+08  0.32857D+07  0.10390D+07  0.32857D+06  0.10390D+06  0.32857D+05  0.10390D+05  0.32857D+04  0.10390D+04  0.32857D+03  0.10390D+03  0.32858D+02  0.10392D+02  0.32915D+01  0.10569D+01
  0.10233D+03  0.20100D+01  0.16922D+10  0.53512D+09  0.16922D+09  0.53512D+08  0.16922D+08  0.53512D+07  0.16922D+07  0.53512D+06  0.16922D+06  0.53512D+05  0.16922D+05  0.53512D+04  0.16922D+04  0.53512D+03  0.16922D+03  0.53513D+02  0.16923D+02  0.53548D+01  0.17030D+01
  0.10965D+03  0.20400D+01  0.26943D+10  0.85202D+09  0.26943D+09  0.85202D+08  0.26943D+08  0.85202D+07  0.26943D+07  0.85202D+06  0.26943D+06  0.85202D+05  0.26943D+05  0.85202D+04  0.26943D+04  0.85202D+03  0.26943D+03  0.85203D+02  0.26944D+02  0.85225D+01  0.27010D+01
  0.11749D+03  0.20700D+01  0.42002D+10  0.13282D+10  0.42002D+09  0.13282D+09  0.42002D+08  0.13282D+08  0.42002D+07  0.13282D+07  0.42002D+06  0.13282D+06  0.42002D+05  0.13282D+05  0.42002D+04  0.13282D+04  0.42002D+03  0.13282D+03  0.42003D+02  0.13284D+02  0.42045D+01
  0.12589D+03  0.21000D+01  0.64114D+10  0.20275D+10  0.64114D+09  0.20275D+09  0.64114D+08  0.20275D+08  0.64114D+07  0.20275D+07  0.64114D+06  0.20275D+06  0.64114D+05  0.20275D+05  0.64114D+04  0.20275D+04  0.64114D+03  0.20275D+03  0.64114D+02  0.20276D+02  0.64142D+01
  0.13490D+03  0.21300D+01  0.95908D+10  0.30329D+10  0.95908D+09  0.30329D+09  0.95908D+08  0.30329D+08  0.95908D+07  0.30329D+07  0.95908D+06  0.30329D+06  0.95908D+05  0.30329D+05  0.95908D+04  0.30329D+04  0.95908D+03  0.30329D+03  0.95908D+02  0.30330D+02  0.95927D+01
  0.14454D+03  0.21600D+01  0.14065D+11  0.44476D+10  0.14065D+10  0.44476D+09  0.14065D+09  0.44476D+08  0.14065D+08  0.44476D+07  0.14065D+07  0.44476D+06  0.14065D+06  0.44476D+05  0.14065D+05  0.44476D+04  0.14065D+04  0.44476D+03  0.14065D+03  0.44477D+02  0.14066D+02
  0.15488D+03  0.21900D+01  0.20232D+11  0.63979D+10  0.20232D+10  0.63979D+09  0.20232D+09  0.63979D+08  0.20232D+08  0.63979D+07  0.20232D+07  0.63979D+06  0.20232D+06  0.63979D+05  0.20232D+05  0.63979D+04  0.20232D+04  0.63979D+03  0.20232D+03  0.63980D+02  0.20233D+02
  0.16596D+03  0.22200D+01  0.28572D+11  0.90353D+10  0.28572D+10  0.90353D+09  0.28572D+09  0.90353D+08  0.28572D+08  0.90353D+07  0.28572D+07  0.90353D+06  0.28572D+06  0.90353D+05  0.28572D+05  0.90353D+04  0.28572D+04  0.90353D+03  0.28572D+03  0.90354D+02  0.28573D+02
  0.17783D+03  0.22500D+01  0.39640D+11  0.12535D+11  0.39640D+10  0.12535D+10  0.39640D+09  0.12535D+09  0.39640D+08  0.12535D+08  0.39640D+07  0.12535D+07  0.39640D+06  0.12535D+06  0.39640D+05  0.12535D+05  0.39640D+04  0.12535D+04  0.39640D+03  0.12535D+03  0.39641D+02
  0.19055D+03  0.22800D+01  0.54083D+11  0.17103D+11  0.54083D+10  0.17103D+10  0.54083D+09  0.17103D+09  0.54083D+08  0.17103D+08  0.54083D+07  0.17103D+07  0.54083D+06  0.17103D+06  0.54083D+05  0.17103D+05  0.54083D+04  0.17103D+04  0.54083D+03  0.17103D+03  0.54084D+02
  0.20417D+03  0.23100D+01  0.72619D+11  0.22964D+11  0.72619D+10  0.22964D+10  0.72619D+09  0.22964D+09  0.72619D+08  0.22964D+08  0.72619D+07  0.22964D+07  0.72619D+06  0.22964D+06  0.72619D+05  0.22964D+05  0.72619D+04  0.22964D+04  0.72619D+03  0.22964D+03  0.72619D+02
  0.21878D+03  0.23400D+01  0.96086D+11  0.30385D+11  0.96086D+10  0.30385D+10  0.96086D+09  0.30385D+09  0.96086D+08  0.30385D+08  0.96086D+07  0.30385D+07  0.96086D+06  0.30385D+06  0.96086D+05  0.30385D+05  0.96086D+04  0.30385D+04  0.96086D+03  0.30385D+03  0.96086D+02
  0.23442D+03  0.23700D+01  0.12540D+12  0.39654D+11  0.12540D+11  0.39654D+10  0.12540D+10  0.39654D+09  0.12540D+09  0.39654D+08  0.12540D+08  0.39654D+07  0.12540D+07  0.39654D+06  0.12540D+06  0.39654D+05  0.12540D+05  0.39655D+04  0.12540D+04  0.39655D+03  0.12540D+03
  0.25119D+03  0.24000D+01  0.16160D+12  0.51104D+11  0.16160D+11  0.51104D+10  0.16160D+10  0.51104D+09  0.16160D+09  0.51104D+08  0.16160D+08  0.51104D+07  0.16160D+07  0.51104D+06  0.16160D+06  0.51104D+05  0.16160D+05  0.51104D+04  0.16160D+04  0.51104D+03  0.16161D+03
  0.26915D+03  0.24300D+01  0.20588D+12  0.65106D+11  0.20588D+11  0.65106D+10  0.20588D+10  0.65106D+09  0.20588D+09  0.65106D+08  0.20588D+08  0.65106D+07  0.20588D+07  0.65106D+06  0.20588D+06  0.65106D+05  0.20588D+05  0.65106D+04  0.20588D+04  0.65106D+03  0.20588D+03
  0.28840D+03  0.24600D+01  0.25956D+12  0.82081D+11  0.25956D+11  0.82081D+10  0.25956D+10  0.82081D+09  0.25956D+09  0.82081D+08  0.25956D+08  0.82081D+07  0.25956D+07  0.82081D+06  0.25956D+06  0.82081D+05  0.25956D+05  0.82081D+04  0.25956D+04  0.82081D+03  0.25956D+03
  0.30903D+03  0.24900D+01  0.32415D+12  0.10251D+12  0.32415D+11  0.10251D+11  0.32415D+10  0.10251D+10  0.32415D+09  0.10251D+09  0.32415D+08  0.10251D+08  0.32415D+07  0.10251D+07  0.32415D+06  0.10251D+06  0.32415D+05  0.10251D+05  0.32415D+04  0.10251D+04  0.32415D+03
  0.33113D+03  0.25200D+01  0.40137D+12  0.12692D+12  0.40137D+11  0.12692D+11  0.40137D+10  0.12692D+10  0.40137D+09  0.12692D+09  0.40137D+08  0.12692D+08  0.40137D+07  0.12692D+07  0.40137D+06  0.12692D+06  0.40137D+05  0.12692D+05  0.40137D+04  0.12692D+04  0.40137D+03


==> ross2/ross2_b1275.dat <==
  0.10000D+01  0.00000D+00  0.14734D-02  0.14759D-02  0.14848D-02  0.15061D-02  0.15460D-02  0.16205D-02  0.17634D-02  0.20438D-02  0.25704D-02  0.32842D-02  0.35706D-02  0.37159D-02  0.44315D-02  0.59248D-02  0.88659D-02  0.15086D-01  0.29602D-01  0.67168D-01  0.17364D+00
  0.10715D+01  0.30000D-01  0.16882D-02  0.16908D-02  0.17001D-02  0.17228D-02  0.17648D-02  0.18433D-02  0.19934D-02  0.22849D-02  0.28372D-02  0.36326D-02  0.40070D-02  0.41129D-02  0.47957D-02  0.62659D-02  0.91229D-02  0.15033D-01  0.28485D-01  0.62456D-01  0.15685D+00
  0.11482D+01  0.60000D-01  0.19345D-02  0.19372D-02  0.19470D-02  0.19710D-02  0.20154D-02  0.20982D-02  0.22553D-02  0.25594D-02  0.31396D-02  0.40120D-02  0.44975D-02  0.45697D-02  0.52119D-02  0.66617D-02  0.94485D-02  0.15094D-01  0.27629D-01  0.58501D-01  0.14247D+00
  0.12303D+01  0.90000D-01  0.22168D-02  0.22196D-02  0.22300D-02  0.22554D-02  0.23024D-02  0.23895D-02  0.25543D-02  0.28727D-02  0.34804D-02  0.44270D-02  0.50492D-02  0.50937D-02  0.56871D-02  0.71180D-02  0.98469D-02  0.15267D-01  0.27011D-01  0.55213D-01  0.13021D+00
  0.13183D+01  0.12000D+00  0.25406D-02  0.25435D-02  0.25545D-02  0.25815D-02  0.26311D-02  0.27228D-02  0.28962D-02  0.32295D-02  0.38631D-02  0.48899D-02  0.56635D-02  0.56955D-02  0.62293D-02  0.76416D-02  0.10323D-01  0.15551D-01  0.26616D-01  0.52518D-01  0.11978D+00
  0.14125D+01  0.15000D+00  0.29119D-02  0.29150D-02  0.29266D-02  0.29551D-02  0.30077D-02  0.31047D-02  0.32865D-02  0.36353D-02  0.42989D-02  0.54016D-02  0.63414D-02  0.63856D-02  0.68476D-02  0.82402D-02  0.10884D-01  0.15950D-01  0.26431D-01  0.50353D-01  0.11097D+00
  0.15136D+01  0.18000D+00  0.33377D-02  0.33410D-02  0.33533D-02  0.33836D-02  0.34392D-02  0.35413D-02  0.37330D-02  0.40981D-02  0.47918D-02  0.59764D-02  0.70854D-02  0.71763D-02  0.75529D-02  0.89227D-02  0.11536D-01  0.16467D-01  0.26448D-01  0.48665D-01  0.10357D+00
  0.16218D+01  0.21000D+00  0.38261D-02  0.38296D-02  0.38426D-02  0.38748D-02  0.39336D-02  0.40416D-02  0.42437D-02  0.46254D-02  0.53532D-02  0.66100D-02  0.79115D-02  0.80740D-02  0.83571D-02  0.96994D-02  0.12289D-01  0.17109D-01  0.26662D-01  0.47412D-01  0.97405D-01
  0.17378D+01  0.24000D+00  0.43864D-02  0.43901D-02  0.44040D-02  0.44382D-02  0.45004D-02  0.46148D-02  0.48270D-02  0.52281D-02  0.59906D-02  0.73207D-02  0.88291D-02  0.90944D-02  0.92746D-02  0.10582D-01  0.13155D-01  0.17883D-01  0.27072D-01  0.46560D-01  0.92330D-01
  0.18621D+01  0.27000D+00  0.50293D-02  0.50332D-02  0.50480D-02  0.50843D-02  0.51505D-02  0.52711D-02  0.54949D-02  0.59173D-02  0.67122D-02  0.81240D-02  0.98277D-02  0.10253D-01  0.10321D-01  0.11585D-01  0.14144D-01  0.18800D-01  0.27681D-01  0.46085D-01  0.88224D-01
  0.19953D+01  0.30000D+00  0.57673D-02  0.57714D-02  0.57871D-02  0.58257D-02  0.58959D-02  0.60234D-02  0.62601D-02  0.67025D-02  0.75361D-02  0.90308D-02  0.10930D-01  0.11561D-01  0.11515D-01  0.12722D-01  0.15272D-01  0.19872D-01  0.28494D-01  0.45968D-01  0.84985D-01
  0.21380D+01  0.33000D+00  0.66145D-02  0.66188D-02  0.66355D-02  0.66767D-02  0.67509D-02  0.68861D-02  0.71359D-02  0.76008D-02  0.84772D-02  0.10044D-01  0.12159D-01  0.13019D-01  0.12875D-01  0.14012D-01  0.16554D-01  0.21112D-01  0.29520D-01  0.46198D-01  0.82531D-01
  0.22909D+01  0.36000D+00  0.75874D-02  0.75920D-02  0.76098D-02  0.76535D-02  0.77324D-02  0.78758D-02  0.81390D-02  0.86295D-02  0.95468D-02  0.11196D-01  0.13527D-01  0.14658D-01  0.14425D-01  0.15473D-01  0.18010D-01  0.22540D-01  0.30771D-01  0.46769D-01  0.80795D-01
  0.24547D+01  0.39000D+00  0.87052D-02  0.87100D-02  0.87289D-02  0.87755D-02  0.88595D-02  0.90110D-02  0.92896D-02  0.98071D-02  0.10767D-01  0.12508D-01  0.15028D-01  0.16497D-01  0.16191D-01  0.17130D-01  0.19660D-01  0.24173D-01  0.32262D-01  0.47683D-01  0.79726D-01
  0.26303D+01  0.42000D+00  0.99898D-02  0.99948D-02  0.10015D-01  0.10065D-01  0.10154D-01  0.10315D-01  0.10610D-01  0.11154D-01  0.12165D-01  0.13993D-01  0.16715D-01  0.18533D-01  0.18194D-01  0.19005D-01  0.21529D-01  0.26035D-01  0.34012D-01  0.48945D-01  0.79284D-01
  0.28184D+01  0.45000D+00  0.11467D-01  0.11472D-01  0.11494D-01  0.11547D-01  0.11642D-01  0.11812D-01  0.12125D-01  0.12699D-01  0.13764D-01  0.15678D-01  0.18618D-01  0.20791D-01  0.20467D-01  0.21128D-01  0.23643D-01  0.28152D-01  0.36044D-01  0.50567D-01  0.79444D-01
  0.30200D+01  0.48000D+00  0.13167D-01  0.13172D-01  0.13195D-01  0.13252D-01  0.13353D-01  0.13534D-01  0.13865D-01  0.14473D-01  0.15590D-01  0.17604D-01  0.20749D-01  0.23317D-01  0.23045D-01  0.23530D-01  0.26034D-01  0.30552D-01  0.38384D-01  0.52566D-01  0.80188D-01
  0.32359D+01  0.51000D+00  0.15123D-01  0.15129D-01  0.15154D-01  0.15214D-01  0.15322D-01  0.15515D-01  0.15866D-01  0.16509D-01  0.17685D-01  0.19809D-01  0.23141D-01  0.26144D-01  0.25958D-01  0.26247D-01  0.28734D-01  0.33270D-01  0.41062D-01  0.54963D-01  0.81511D-01
  0.34674D+01  0.54000D+00  0.17378D-01  0.17384D-01  0.17411D-01  0.17475D-01  0.17590D-01  0.17795D-01  0.18169D-01  0.18849D-01  0.20092D-01  0.22316D-01  0.25864D-01  0.29260D-01  0.29238D-01  0.29317D-01  0.31783D-01  0.36343D-01  0.44114D-01  0.57787D-01  0.83416D-01
  0.37154D+01  0.57000D+00  0.19979D-01  0.19985D-01  0.20014D-01  0.20083D-01  0.20206D-01  0.20425D-01  0.20821D-01  0.21543D-01  0.22856D-01  0.25192D-01  0.28969D-01  0.32758D-01  0.32942D-01  0.32786D-01  0.35223D-01  0.39813D-01  0.47580D-01  0.61070D-01  0.85915D-01
  0.39811D+01  0.60000D+00  0.22982D-01  0.22988D-01  0.23019D-01  0.23093D-01  0.23225D-01  0.23458D-01  0.23880D-01  0.24649D-01  0.26033D-01  0.28499D-01  0.32478D-01  0.36706D-01  0.37126D-01  0.36704D-01  0.39102D-01  0.43727D-01  0.51505D-01  0.64853D-01  0.89034D-01
  0.42658D+01  0.63000D+00  0.26454D-01  0.26461D-01  0.26494D-01  0.26574D-01  0.26715D-01  0.26964D-01  0.27415D-01  0.28230D-01  0.29698D-01  0.32303D-01  0.36493D-01  0.41151D-01  0.41825D-01  0.41128D-01  0.43473D-01  0.48140D-01  0.55944D-01  0.69188D-01  0.92810D-01
  0.45709D+01  0.66000D+00  0.30475D-01  0.30482D-01  0.30517D-01  0.30603D-01  0.30754D-01  0.31022D-01  0.31503D-01  0.32371D-01  0.33933D-01  0.36671D-01  0.41112D-01  0.46144D-01  0.47128D-01  0.46142D-01  0.48398D-01  0.53116D-01  0.60961D-01  0.74134D-01  0.97296D-01
  0.48978D+01  0.69000D+00  0.35139D-01  0.35146D-01  0.35183D-01  0.35277D-01  0.35439D-01  0.35726D-01  0.36240D-01  0.37169D-01  0.38827D-01  0.41724D-01  0.46427D-01  0.51851D-01  0.53148D-01  0.51818D-01  0.53951D-01  0.58729D-01  0.66628D-01  0.79766D-01  0.10256D+00
  0.52481D+01  0.72000D+00  0.40560D-01  0.40567D-01  0.40606D-01  0.40708D-01  0.40883D-01  0.41191D-01  0.41742D-01  0.42738D-01  0.44501D-01  0.47583D-01  0.52524D-01  0.58403D-01  0.59998D-01  0.58264D-01  0.60217D-01  0.65071D-01  0.73042D-01  0.86181D-01  0.10870D+00
  0.56234D+01  0.75000D+00  0.46875D-01  0.46882D-01  0.46921D-01  0.47032D-01  0.47222D-01  0.47553D-01  0.48148D-01  0.49212D-01  0.51101D-01  0.54372D-01  0.59600D-01  0.65882D-01  0.67772D-01  0.65604D-01  0.67299D-01  0.72248D-01  0.80313D-01  0.93494D-01  0.11583D+00
  0.60256D+01  0.78000D+00  0.54247D-01  0.54254D-01  0.54292D-01  0.54415D-01  0.54620D-01  0.54979D-01  0.55617D-01  0.56764D-01  0.58795D-01  0.62268D-01  0.67835D-01  0.74506D-01  0.76712D-01  0.74106D-01  0.75320D-01  0.80388D-01  0.88576D-01  0.10184D+00  0.12411D+00
  0.64565D+01  0.81000D+00  0.62870D-01  0.62877D-01  0.62915D-01  0.63049D-01  0.63274D-01  0.63663D-01  0.64351D-01  0.65592D-01  0.67768D-01  0.71492D-01  0.77405D-01  0.84540D-01  0.87053D-01  0.83827D-01  0.84425D-01  0.89637D-01  0.97981D-01  0.11138D+00  0.13367D+00
  0.69183D+01  0.84000D+00  0.72983D-01  0.72989D-01  0.73026D-01  0.73172D-01  0.73419D-01  0.73841D-01  0.74589D-01  0.75930D-01  0.78280D-01  0.82290D-01  0.88565D-01  0.96241D-01  0.99008D-01  0.95037D-01  0.94801D-01  0.10019D+00  0.10873D+00  0.12233D+00  0.14477D+00
  0.74131D+01  0.87000D+00  0.84856D-01  0.84862D-01  0.84898D-01  0.85056D-01  0.85328D-01  0.85789D-01  0.86603D-01  0.88056D-01  0.90610D-01  0.94913D-01  0.10164D+00  0.10980D+00  0.11287D+00  0.10801D+00  0.10664D+00  0.11222D+00  0.12102D+00  0.13488D+00  0.15756D+00
  0.79433D+01  0.90000D+00  0.98802D-01  0.98808D-01  0.98842D-01  0.99011D-01  0.99313D-01  0.99820D-01  0.10071D+00  0.10229D+00  0.10507D+00  0.10971D+00  0.11697D+00  0.12566D+00  0.12905D+00  0.12342D+00  0.12015D+00  0.12592D+00  0.13505D+00  0.14923D+00  0.17228D+00
  0.85114D+01  0.93000D+00  0.11517D+00  0.11517D+00  0.11520D+00  0.11538D+00  0.11572D+00  0.11628D+00  0.11725D+00  0.11898D+00  0.12200D+00  0.12705D+00  0.13483D+00  0.14424D+00  0.14796D+00  0.14101D+00  0.13555D+00  0.14145D+00  0.15106D+00  0.16562D+00  0.18911D+00
  0.91201D+01  0.96000D+00  0.13431D+00  0.13432D+00  0.13435D+00  0.13453D+00  0.13491D+00  0.13552D+00  0.13659D+00  0.13848D+00  0.14178D+00  0.14728D+00  0.15565D+00  0.16581D+00  0.16981D+00  0.16128D+00  0.15302D+00  0.15894D+00  0.16922D+00  0.18421D+00  0.20821D+00
  0.97724D+01  0.99000D+00  0.15659D+00  0.15659D+00  0.15662D+00  0.15679D+00  0.15723D+00  0.15791D+00  0.15907D+00  0.16114D+00  0.16475D+00  0.17069D+00  0.17977D+00  0.19062D+00  0.19500D+00  0.18505D+00  0.17266D+00  0.17841D+00  0.18972D+00  0.20515D+00  0.22971D+00
  0.10471D+02  0.10200D+01  0.18221D+00  0.18222D+00  0.18225D+00  0.18241D+00  0.18291D+00  0.18365D+00  0.18492D+00  0.18718D+00  0.19109D+00  0.19754D+00  0.20733D+00  0.21897D+00  0.22375D+00  0.21152D+00  0.19442D+00  0.19965D+00  0.21239D+00  0.22826D+00  0.25330D+00
  0.11220D+02  0.10500D+01  0.21140D+00  0.21141D+00  0.21143D+00  0.21159D+00  0.21214D+00  0.21295D+00  0.21434D+00  0.21679D+00  0.22100D+00  0.22796D+00  0.23837D+00  0.25087D+00  0.25594D+00  0.23972D+00  0.21838D+00  0.22271D+00  0.23738D+00  0.25366D+00  0.27914D+00
  0.12023D+02  0.10800D+01  0.24426D+00  0.24426D+00  0.24429D+00  0.24444D+00  0.24502D+00  0.24591D+00  0.24741D+00  0.25004D+00  0.25457D+00  0.26198D+00  0.27302D+00  0.28620D+00  0.29142D+00  0.27181D+00  0.24429D+00  0.24725D+00  0.26431D+00  0.28099D+00  0.30677D+00
  0.12882D+02  0.11100D+01  0.28039D+00  0.28039D+00  0.28041D+00  0.28055D+00  0.28117D+00  0.28213D+00  0.28373D+00  0.28653D+00  0.29133D+00  0.29912D+00  0.31072D+00  0.32441D+00  0.32983D+00  0.30732D+00  0.27206D+00  0.27296D+00  0.29310D+00  0.31015D+00  0.33608D+00
  0.13804D+02  0.11400D+01  0.31928D+00  0.31928D+00  0.31930D+00  0.31943D+00  0.32006D+00  0.32109D+00  0.32276D+00  0.32570D+00  0.33068D+00  0.33878D+00  0.35078D+00  0.36494D+00  0.37052D+00  0.34098D+00  0.30140D+00  0.29998D+00  0.32264D+00  0.34008D+00  0.36590D+00
  0.14791D+02  0.11700D+01  0.36008D+00  0.36009D+00  0.36010D+00  0.36021D+00  0.36083D+00  0.36191D+00  0.36364D+00  0.36665D+00  0.37174D+00  0.37999D+00  0.39198D+00  0.40639D+00  0.41175D+00  0.37817D+00  0.33222D+00  0.32738D+00  0.35261D+00  0.37065D+00  0.39617D+00
  0.15849D+02  0.12000D+01  0.40188D+00  0.40189D+00  0.40190D+00  0.40199D+00  0.40257D+00  0.40369D+00  0.40545D+00  0.40847D+00  0.41359D+00  0.42176D+00  0.43364D+00  0.44788D+00  0.45272D+00  0.41564D+00  0.36426D+00  0.35668D+00  0.38311D+00  0.40253D+00  0.42762D+00
  0.16982D+02  0.12300D+01  0.44133D+00  0.44132D+00  0.44133D+00  0.44140D+00  0.44190D+00  0.44305D+00  0.44476D+00  0.44773D+00  0.45268D+00  0.46055D+00  0.47195D+00  0.48550D+00  0.48938D+00  0.45120D+00  0.39451D+00  0.38440D+00  0.40984D+00  0.43122D+00  0.45526D+00
  0.18197D+02  0.12600D+01  0.47840D+00  0.47734D+00  0.47725D+00  0.47730D+00  0.47770D+00  0.47882D+00  0.48046D+00  0.48327D+00  0.48791D+00  0.49529D+00  0.50582D+00  0.51833D+00  0.52162D+00  0.47847D+00  0.42375D+00  0.41284D+00  0.43430D+00  0.45919D+00  0.48209D+00
  0.19498D+02  0.12900D+01  0.56282D+00  0.51262D+00  0.50734D+00  0.50685D+00  0.50712D+00  0.50816D+00  0.50967D+00  0.51223D+00  0.51646D+00  0.52311D+00  0.53247D+00  0.54365D+00  0.54567D+00  0.50364D+00  0.44870D+00  0.43634D+00  0.45367D+00  0.48374D+00  0.50514D+00
  0.20893D+02  0.13200D+01  0.16483D+01  0.72400D+00  0.55217D+00  0.53198D+00  0.53015D+00  0.53088D+00  0.53220D+00  0.53448D+00  0.53821D+00  0.54401D+00  0.55219D+00  0.56177D+00  0.56292D+00  0.52418D+00  0.47092D+00  0.45837D+00  0.47189D+00  0.50912D+00  0.52911D+00
  0.22387D+02  0.13500D+01  0.87543D+01  0.28161D+01  0.10294D+01  0.61049D+00  0.55152D+00  0.54604D+00  0.54657D+00  0.54847D+00  0.55162D+00  0.55653D+00  0.56345D+00  0.57145D+00  0.57207D+00  0.53385D+00  0.48718D+00  0.47433D+00  0.48389D+00  0.52753D+00  0.54548D+00
  0.23988D+02  0.13800D+01  0.43649D+02  0.13813D+02  0.43997D+01  0.14875D+01  0.70590D+00  0.57225D+00  0.55801D+00  0.55812D+00  0.56061D+00  0.56471D+00  0.57034D+00  0.57694D+00  0.57679D+00  0.54338D+00  0.50094D+00  0.48907D+00  0.49367D+00  0.54374D+00  0.55989D+00
  0.25704D+02  0.14100D+01  0.19630D+03  0.62077D+02  0.19638D+02  0.62327D+01  0.20416D+01  0.83695D+00  0.59520D+00  0.56657D+00  0.56565D+00  0.56872D+00  0.57327D+00  0.57855D+00  0.57800D+00  0.54963D+00  0.51184D+00  0.50032D+00  0.50121D+00  0.55825D+00  0.57267D+00
  0.27542D+02  0.14400D+01  0.79536D+03  0.25152D+03  0.79538D+02  0.25158D+02  0.79733D+01  0.25768D+01  0.97303D+00  0.61480D+00  0.56810D+00  0.56570D+00  0.56882D+00  0.57294D+00  0.57212D+00  0.54931D+00  0.51653D+00  0.50574D+00  0.50169D+00  0.56673D+00  0.57985D+00
  0.29512D+02  0.14700D+01  0.29430D+04  0.93066D+03  0.29430D+03  0.93068D+02  0.29435D+02  0.93232D+01  0.29951D+01  0.10841D+01  0.62962D+00  0.56608D+00  0.56186D+00  0.56441D+00  0.56353D+00  0.54418D+00  0.51718D+00  0.50674D+00  0.49772D+00  0.57032D+00  0.58275D+00
  0.31623D+02  0.15000D+01  0.99849D+04  0.31575D+04  0.99849D+03  0.31575D+03  0.99851D+02  0.31580D+02  0.99999D+01  0.32046D+01  0.11386D+01  0.63220D+00  0.55835D+00  0.55261D+00  0.55094D+00  0.53566D+00  0.51349D+00  0.50378D+00  0.49028D+00  0.56822D+00  0.58054D+00
  0.33884D+02  0.15300D+01  0.31601D+05  0.99931D+04  0.31601D+04  0.99931D+03  0.31601D+03  0.99932D+02  0.31606D+02  0.10008D+02  0.32059D+01  0.11360D+01  0.62640D+00  0.55127D+00  0.54222D+00  0.52957D+00  0.51121D+00  0.50277D+00  0.48609D+00  0.56464D+00  0.57686D+00
  0.36308D+02  0.15600D+01  0.93015D+05  0.29414D+05  0.93015D+04  0.29414D+04  0.93015D+03  0.29414D+03  0.93016D+02  0.29419D+02  0.93167D+01  0.29890D+01  0.10712D+01  0.60747D+00  0.53840D+00  0.52174D+00  0.50621D+00  0.49854D+00  0.47931D+00  0.55265D+00  0.56366D+00
  0.38905D+02  0.15900D+01  0.25724D+06  0.81345D+05  0.25724D+05  0.81345D+04  0.25724D+04  0.81345D+03  0.25724D+03  0.81347D+02  0.25729D+02  0.81514D+01  0.26250D+01  0.96675D+00  0.58096D+00  0.51960D+00  0.50228D+00  0.49437D+00  0.47344D+00  0.53665D+00  0.54382D+00
  0.41687D+02  0.16200D+01  0.67089D+06  0.21215D+06  0.67089D+05  0.21215D+05  0.67089D+04  0.21215D+04  0.67089D+03  0.21215D+03  0.67091D+02  0.21222D+02  0.67287D+01  0.21829D+01  0.84411D+00  0.54803D+00  0.50225D+00  0.49153D+00  0.46969D+00  0.52062D+00  0.52151D+00
  0.44668D+02  0.16500D+01  0.16483D+07  0.52123D+06  0.16483D+06  0.52123D+05  0.16483D+05  0.52123D+04  0.16483D+04  0.52123D+03  0.16483D+03  0.52126D+02  0.16491D+02  0.52366D+01  0.17203D+01  0.72050D+00  0.52070D+00  0.48659D+00  0.43295D+00  0.35468D+00  0.33434D+00
  0.47863D+02  0.16800D+01  0.38368D+07  0.12133D+07  0.38368D+06  0.12133D+06  0.38368D+05  0.12133D+05  0.38368D+04  0.12133D+04  0.38368D+03  0.12133D+03  0.38372D+02  0.12143D+02  0.38684D+01  0.13087D+01  0.62123D+00  0.49287D+00  0.43820D+00  0.35491D+00  0.32667D+00
  0.51286D+02  0.17100D+01  0.85423D+07  0.27013D+07  0.85423D+06  0.27013D+06  0.85423D+05  0.27013D+05  0.85423D+04  0.27013D+04  0.85423D+03  0.27013D+03  0.85425D+02  0.27018D+02  0.85565D+01  0.27438D+01  0.97992D+00  0.54040D+00  0.44176D+00  0.35369D+00  0.31687D+00
  0.54954D+02  0.17400D+01  0.17764D+08  0.56176D+07  0.17764D+07  0.56176D+06  0.17764D+06  0.56176D+05  0.17764D+05  0.56176D+04  0.17764D+04  0.56176D+03  0.17764D+03  0.56178D+02  0.17771D+02  0.56371D+01  0.18344D+01  0.72016D+00  0.45819D+00  0.35207D+00  0.30621D+00
  0.58884D+02  0.17700D+01  0.34788D+08  0.11001D+08  0.34788D+07  0.11001D+07  0.34788D+06  0.11001D+06  0.34788D+05  0.11001D+05  0.34788D+04  0.11001D+04  0.34788D+03  0.11001D+03  0.34792D+02  0.11010D+02  0.35060D+01  0.11772D+01  0.53309D+00  0.35109D+00  0.29469D+00
  0.63096D+02  0.18000D+01  0.62819D+08  0.19865D+08  0.62819D+07  0.19865D+07  0.62819D+06  0.19865D+06  0.62819D+05  0.19865D+05  0.62819D+04  0.19865D+04  0.62819D+03  0.19865D+03  0.62821D+02  0.19870D+02  0.62945D+01  0.20241D+01  0.72108D+00  0.36183D+00  0.28535D+00
  0.67608D+02  0.18300D+01  0.10445D+09  0.33029D+08  0.10445D+08  0.33029D+07  0.10445D+07  0.33029D+06  0.10445D+06  0.33029D+05  0.10445D+05  0.33029D+04  0.10445D+04  0.33029D+03  0.10445D+03  0.33031D+02  0.10451D+02  0.32962D+01  0.10717D+01  0.41791D+00  0.28501D+00
  0.72444D+02  0.18600D+01  0.16125D+09  0.50992D+08  0.16125D+08  0.50992D+07  0.16125D+07  0.50992D+06  0.16125D+06  0.50992D+05  0.16125D+05  0.50992D+04  0.16125D+04  0.50992D+03  0.16125D+03  0.50994D+02  0.16128D+02  0.51070D+01  0.16357D+01  0.57181D+00  0.30684D+00
  0.77625D+02  0.18900D+01  0.27777D+09  0.87840D+08  0.27777D+08  0.87840D+07  0.27777D+07  0.87840D+06  0.27777D+06  0.87840D+05  0.27777D+05  0.87840D+04  0.27778D+04  0.87840D+03  0.27778D+03  0.87842D+02  0.27780D+02  0.87885D+01  0.27901D+01  0.91555D+00  0.37663D+00
  0.83176D+02  0.19200D+01  0.47227D+09  0.14935D+09  0.47227D+08  0.14935D+08  0.47227D+07  0.14935D+07  0.47227D+06  0.14935D+06  0.47227D+05  0.14935D+05  0.47227D+04  0.14935D+04  0.47227D+03  0.14935D+03  0.47229D+02  0.14938D+02  0.47298D+01  0.15141D+01  0.53262D+00
  0.89125D+02  0.19500D+01  0.78586D+09  0.24851D+09  0.78586D+08  0.24851D+08  0.78586D+07  0.24851D+07  0.78586D+06  0.24851D+06  0.78586D+05  0.24851D+05  0.78586D+04  0.24851D+04  0.78587D+03  0.24851D+03  0.78588D+02  0.24853D+02  0.78630D+01  0.24970D+01  0.82134D+00
  0.95499D+02  0.19800D+01  0.12769D+10  0.40380D+09  0.12769D+09  0.40380D+08  0.12769D+08  0.40380D+07  0.12769D+07  0.40380D+06  0.12769D+06  0.40380D+05  0.12769D+05  0.40380D+04  0.12769D+04  0.40380D+03  0.12769D+03  0.40382D+02  0.12772D+02  0.40450D+01  0.12978D+01
  0.10233D+03  0.20100D+01  0.20310D+10  0.64226D+09  0.20310D+09  0.64226D+08  0.20310D+08  0.64226D+07  0.20310D+07  0.64226D+06  0.20310D+06  0.64226D+05  0.20310D+05  0.64226D+04  0.20310D+04  0.64226D+03  0.20310D+03  0.64228D+02  0.20312D+02  0.64271D+01  0.20435D+01
  0.10965D+03  0.20400D+01  0.31656D+10  0.10011D+10  0.31656D+09  0.10011D+09  0.31656D+08  0.10011D+08  0.31656D+07  0.10011D+07  0.31656D+06  0.10011D+06  0.31656D+05  0.10011D+05  0.31656D+04  0.10011D+04  0.31656D+03  0.10011D+03  0.31658D+02  0.10014D+02  0.31734D+01
  0.11749D+03  0.20700D+01  0.48368D+10  0.15295D+10  0.48368D+09  0.15295D+09  0.48368D+08  0.15295D+08  0.48368D+07  0.15295D+07  0.48368D+06  0.15295D+06  0.48368D+05  0.15295D+05  0.48368D+04  0.15295D+04  0.48368D+03  0.15295D+03  0.48370D+02  0.15297D+02  0.48418D+01
  0.12589D+03  0.21000D+01  0.72468D+10  0.22916D+10  0.72468D+09  0.22916D+09  0.72468D+08  0.22916D+08  0.72468D+07  0.22916D+07  0.72468D+06  0.22916D+06  0.72468D+05  0.22916D+05  0.72468D+04  0.22916D+04  0.72468D+03  0.22916D+03  0.72469D+02  0.22918D+02  0.72501D+01
  0.13490D+03  0.21300D+01  0.10653D+11  0.33686D+10  0.10653D+10  0.33686D+09  0.10653D+09  0.33686D+08  0.10653D+08  0.33686D+07  0.10653D+07  0.33686D+06  0.10653D+06  0.33686D+05  0.10653D+05  0.33686D+04  0.10653D+04  0.33686D+03  0.10653D+03  0.33688D+02  0.10655D+02
  0.14454D+03  0.21600D+01  0.15388D+11  0.48662D+10  0.15388D+10  0.48662D+09  0.15388D+09  0.48662D+08  0.15388D+08  0.48662D+07  0.15388D+07  0.48662D+06  0.15388D+06  0.48662D+05  0.15388D+05  0.48662D+04  0.15388D+04  0.48662D+03  0.15389D+03  0.48664D+02  0.15390D+02
  0.15488D+03  0.21900D+01  0.21831D+11  0.69035D+10  0.21831D+10  0.69035D+09  0.21831D+09  0.69035D+08  0.21831D+08  0.69035D+07  0.21831D+07  0.69035D+06  0.21831D+06  0.69035D+05  0.21831D+05  0.69035D+04  0.21831D+04  0.69035D+03  0.21831D+03  0.69037D+02  0.21832D+02
  0.16596D+03  0.22200D+01  0.30451D+11  0.96293D+10  0.30451D+10  0.96293D+09  0.30451D+09  0.96293D+08  0.30451D+08  0.96293D+07  0.30451D+07  0.96293D+06  0.30451D+06  0.96293D+05  0.30451D+05  0.96293D+04  0.30451D+04  0.96293D+03  0.30451D+03  0.96294D+02  0.30452D+02
  0.17783D+03  0.22500D+01  0.41789D+11  0.13215D+11  0.41789D+10  0.13215D+10  0.41789D+09  0.13215D+09  0.41789D+08  0.13215D+08  0.41789D+07  0.13215D+07  0.41789D+06  0.13215D+06  0.41789D+05  0.13215D+05  0.41789D+04  0.13215D+04  0.41789D+03  0.13215D+03  0.41790D+02
  0.19055D+03  0.22800D+01  0.56500D+11  0.17867D+11  0.56500D+10  0.17867D+10  0.56500D+09  0.17867D+09  0.56500D+08  0.17867D+08  0.56500D+07  0.17867D+07  0.56500D+06  0.17867D+06  0.56500D+05  0.17867D+05  0.56500D+04  0.17867D+04  0.56500D+03  0.17867D+03  0.56501D+02
  0.20417D+03  0.23100D+01  0.75272D+11  0.23803D+11  0.75272D+10  0.23803D+10  0.75272D+09  0.23803D+09  0.75272D+08  0.23803D+08  0.75272D+07  0.23803D+07  0.75272D+06  0.23803D+06  0.75272D+05  0.23803D+05  0.75272D+04  0.23803D+04  0.75272D+03  0.23803D+03  0.75273D+02
  0.21878D+03  0.23400D+01  0.98947D+11  0.31290D+11  0.98947D+10  0.31290D+10  0.98947D+09  0.31290D+09  0.98947D+08  0.31290D+08  0.98947D+07  0.31290D+07  0.98947D+06  0.31290D+06  0.98947D+05  0.31290D+05  0.98947D+04  0.31290D+04  0.98948D+03  0.31290D+03  0.98948D+02
  0.23442D+03  0.23700D+01  0.12847D+12  0.40626D+11  0.12847D+11  0.40626D+10  0.12847D+10  0.40626D+09  0.12847D+09  0.40626D+08  0.12847D+08  0.40626D+07  0.12847D+07  0.40626D+06  0.12847D+06  0.40626D+05  0.12847D+05  0.40626D+04  0.12847D+04  0.40626D+03  0.12847D+03
  0.25119D+03  0.24000D+01  0.16487D+12  0.52135D+11  0.16487D+11  0.52135D+10  0.16487D+10  0.52135D+09  0.16487D+09  0.52135D+08  0.16487D+08  0.52135D+07  0.16487D+07  0.52135D+06  0.16487D+06  0.52135D+05  0.16487D+05  0.52135D+04  0.16487D+04  0.52135D+03  0.16487D+03
  0.26915D+03  0.24300D+01  0.20935D+12  0.66201D+11  0.20935D+11  0.66201D+10  0.20935D+10  0.66201D+09  0.20935D+09  0.66201D+08  0.20935D+08  0.66201D+07  0.20935D+07  0.66201D+06  0.20935D+06  0.66201D+05  0.20935D+05  0.66201D+04  0.20935D+04  0.66201D+03  0.20935D+03
  0.28840D+03  0.24600D+01  0.26326D+12  0.83249D+11  0.26326D+11  0.83249D+10  0.26326D+10  0.83249D+09  0.26326D+09  0.83249D+08  0.26326D+08  0.83249D+07  0.26326D+07  0.83249D+06  0.26326D+06  0.83249D+05  0.26326D+05  0.83249D+04  0.26326D+04  0.83249D+03  0.26326D+03
  0.30903D+03  0.24900D+01  0.32820D+12  0.10379D+12  0.32820D+11  0.10379D+11  0.32820D+10  0.10379D+10  0.32820D+09  0.10379D+09  0.32820D+08  0.10379D+08  0.32820D+07  0.10379D+07  0.32820D+06  0.10379D+06  0.32820D+05  0.10379D+05  0.32820D+04  0.10379D+04  0.32820D+03
  0.33113D+03  0.25200D+01  0.40588D+12  0.12835D+12  0.40588D+11  0.12835D+11  0.40588D+10  0.12835D+10  0.40588D+09  0.12835D+09  0.40588D+08  0.12835D+08  0.40588D+07  0.12835D+07  0.40588D+06  0.12835D+06  0.40588D+05  0.12835D+05  0.40588D+04  0.12835D+04  0.40588D+03


==> ross2/ross2_b13.dat <==
  0.10000D+01  0.00000D+00  0.51162D-03  0.51208D-03  0.51291D-03  0.51524D-03  0.52179D-03  0.53663D-03  0.56506D-03  0.62004D-03  0.73102D-03  0.95793D-03  0.13275D-02  0.15690D-02  0.17270D-02  0.22490D-02  0.34133D-02  0.59748D-02  0.12136D-01  0.28509D-01  0.75847D-01
  0.10715D+01  0.30000D-01  0.58560D-03  0.58608D-03  0.58691D-03  0.58931D-03  0.59618D-03  0.61183D-03  0.64162D-03  0.69907D-03  0.81435D-03  0.10480D-02  0.14447D-02  0.17385D-02  0.18811D-02  0.23766D-02  0.35005D-02  0.59276D-02  0.11625D-01  0.26420D-01  0.68444D-01
  0.11482D+01  0.60000D-01  0.67037D-03  0.67086D-03  0.67170D-03  0.67417D-03  0.68137D-03  0.69785D-03  0.72916D-03  0.78932D-03  0.90865D-03  0.11501D-02  0.15748D-02  0.19252D-02  0.20596D-02  0.25261D-02  0.36142D-02  0.59256D-02  0.11223D-01  0.24652D-01  0.62066D-01
  0.12303D+01  0.90000D-01  0.76749D-03  0.76799D-03  0.76885D-03  0.77138D-03  0.77894D-03  0.79632D-03  0.82928D-03  0.89212D-03  0.10160D-02  0.12665D-02  0.17168D-02  0.21306D-02  0.22664D-02  0.27002D-02  0.37559D-02  0.59678D-02  0.10919D-01  0.23168D-01  0.56588D-01
  0.13183D+01  0.12000D+00  0.87878D-03  0.87929D-03  0.88016D-03  0.88276D-03  0.89069D-03  0.90904D-03  0.94368D-03  0.10094D-02  0.11386D-02  0.13981D-02  0.18719D-02  0.23584D-02  0.25045D-02  0.29020D-02  0.39276D-02  0.60540D-02  0.10707D-01  0.21935D-01  0.51899D-01
  0.14125D+01  0.15000D+00  0.10063D-02  0.10068D-02  0.10077D-02  0.10104D-02  0.10187D-02  0.10381D-02  0.10745D-02  0.11435D-02  0.12781D-02  0.15462D-02  0.20459D-02  0.26097D-02  0.27771D-02  0.31351D-02  0.41316D-02  0.61847D-02  0.10581D-01  0.20927D-01  0.47904D-01
  0.15136D+01  0.18000D+00  0.11524D-02  0.11529D-02  0.11538D-02  0.11566D-02  0.11653D-02  0.11858D-02  0.12241D-02  0.12966D-02  0.14365D-02  0.17150D-02  0.22414D-02  0.28784D-02  0.30895D-02  0.34039D-02  0.43711D-02  0.63612D-02  0.10536D-01  0.20121D-01  0.44518D-01
  0.16218D+01  0.21000D+00  0.13198D-02  0.13203D-02  0.13213D-02  0.13241D-02  0.13333D-02  0.13549D-02  0.13953D-02  0.14711D-02  0.16174D-02  0.19073D-02  0.24561D-02  0.31741D-02  0.34469D-02  0.37134D-02  0.46495D-02  0.65857D-02  0.10570D-01  0.19498D-01  0.41668D-01
  0.17378D+01  0.24000D+00  0.15116D-02  0.15120D-02  0.15131D-02  0.15160D-02  0.15257D-02  0.15485D-02  0.15911D-02  0.16707D-02  0.18239D-02  0.21243D-02  0.26980D-02  0.35004D-02  0.38486D-02  0.40698D-02  0.49711D-02  0.68609D-02  0.10683D-01  0.19044D-01  0.39291D-01
  0.18621D+01  0.27000D+00  0.17314D-02  0.17318D-02  0.17329D-02  0.17360D-02  0.17461D-02  0.17702D-02  0.18151D-02  0.18989D-02  0.20588D-02  0.23711D-02  0.29719D-02  0.38537D-02  0.43016D-02  0.44799D-02  0.53410D-02  0.71903D-02  0.10873D-01  0.18746D-01  0.37334D-01
  0.19953D+01  0.30000D+00  0.19833D-02  0.19836D-02  0.19848D-02  0.19879D-02  0.19986D-02  0.20241D-02  0.20715D-02  0.21595D-02  0.23267D-02  0.26525D-02  0.32796D-02  0.42380D-02  0.48122D-02  0.49506D-02  0.57649D-02  0.75786D-02  0.11143D-01  0.18595D-01  0.35753D-01
  0.21380D+01  0.33000D+00  0.22719D-02  0.22722D-02  0.22734D-02  0.22766D-02  0.22879D-02  0.23148D-02  0.23648D-02  0.24573D-02  0.26327D-02  0.29726D-02  0.36242D-02  0.46650D-02  0.53816D-02  0.54913D-02  0.62497D-02  0.80310D-02  0.11495D-01  0.18586D-01  0.34510D-01
  0.22909D+01  0.36000D+00  0.26025D-02  0.26029D-02  0.26041D-02  0.26075D-02  0.26193D-02  0.26478D-02  0.27005D-02  0.27980D-02  0.29822D-02  0.33355D-02  0.40159D-02  0.51395D-02  0.60069D-02  0.61124D-02  0.68033D-02  0.85540D-02  0.11934D-01  0.18714D-01  0.33574D-01
  0.24547D+01  0.39000D+00  0.29815D-02  0.29818D-02  0.29830D-02  0.29866D-02  0.29990D-02  0.30292D-02  0.30849D-02  0.31875D-02  0.33805D-02  0.37502D-02  0.44587D-02  0.56598D-02  0.67020D-02  0.68228D-02  0.74349D-02  0.91551D-02  0.12464D-01  0.18980D-01  0.32923D-01
  0.26303D+01  0.42000D+00  0.34157D-02  0.34160D-02  0.34172D-02  0.34210D-02  0.34341D-02  0.34661D-02  0.35249D-02  0.36330D-02  0.38359D-02  0.42213D-02  0.49621D-02  0.62347D-02  0.74688D-02  0.76314D-02  0.81549D-02  0.98428D-02  0.13093D-01  0.19383D-01  0.32537D-01
  0.28184D+01  0.45000D+00  0.39134D-02  0.39137D-02  0.39149D-02  0.39188D-02  0.39327D-02  0.39666D-02  0.40287D-02  0.41429D-02  0.43554D-02  0.47592D-02  0.55322D-02  0.68779D-02  0.83188D-02  0.85523D-02  0.89755D-02  0.10627D-01  0.13829D-01  0.19928D-01  0.32403D-01
  0.30200D+01  0.48000D+00  0.44838D-02  0.44840D-02  0.44853D-02  0.44894D-02  0.45042D-02  0.45400D-02  0.46058D-02  0.47260D-02  0.49496D-02  0.53732D-02  0.61766D-02  0.76027D-02  0.92391D-02  0.95995D-02  0.99106D-02  0.11520D-01  0.14682D-01  0.20620D-01  0.32512D-01
  0.32359D+01  0.51000D+00  0.51376D-02  0.51379D-02  0.51392D-02  0.51436D-02  0.51592D-02  0.51973D-02  0.52668D-02  0.53935D-02  0.56292D-02  0.60716D-02  0.69112D-02  0.84174D-02  0.10253D-01  0.10782D-01  0.10975D-01  0.12534D-01  0.15663D-01  0.21468D-01  0.32860D-01
  0.34674D+01  0.54000D+00  0.58874D-02  0.58877D-02  0.58890D-02  0.58936D-02  0.59101D-02  0.59506D-02  0.60240D-02  0.61580D-02  0.64060D-02  0.68695D-02  0.77490D-02  0.93244D-02  0.11378D-01  0.12105D-01  0.12188D-01  0.13684D-01  0.16786D-01  0.22481D-01  0.33447D-01
  0.37154D+01  0.57000D+00  0.67473D-02  0.67476D-02  0.67490D-02  0.67538D-02  0.67713D-02  0.68142D-02  0.68920D-02  0.70338D-02  0.72943D-02  0.77817D-02  0.86986D-02  0.10353D-01  0.12623D-01  0.13592D-01  0.13568D-01  0.14987D-01  0.18067D-01  0.23672D-01  0.34276D-01
  0.39811D+01  0.60000D+00  0.77340D-02  0.77342D-02  0.77355D-02  0.77406D-02  0.77592D-02  0.78047D-02  0.78872D-02  0.80366D-02  0.83116D-02  0.88239D-02  0.97806D-02  0.11522D-01  0.13983D-01  0.15262D-01  0.15137D-01  0.16463D-01  0.19523D-01  0.25057D-01  0.35355D-01
  0.42658D+01  0.63000D+00  0.88662D-02  0.88665D-02  0.88677D-02  0.88729D-02  0.88927D-02  0.89411D-02  0.90284D-02  0.91864D-02  0.94772D-02  0.10014D-01  0.11017D-01  0.12839D-01  0.15503D-01  0.17106D-01  0.16916D-01  0.18132D-01  0.21175D-01  0.26654D-01  0.36695D-01
  0.45709D+01  0.66000D+00  0.10166D-01  0.10166D-01  0.10167D-01  0.10173D-01  0.10194D-01  0.10245D-01  0.10338D-01  0.10505D-01  0.10811D-01  0.11376D-01  0.12429D-01  0.14330D-01  0.17211D-01  0.19153D-01  0.18935D-01  0.20020D-01  0.23045D-01  0.28484D-01  0.38312D-01
  0.48978D+01  0.69000D+00  0.11659D-01  0.11659D-01  0.11660D-01  0.11666D-01  0.11688D-01  0.11743D-01  0.11841D-01  0.12018D-01  0.12341D-01  0.12938D-01  0.14037D-01  0.16031D-01  0.19110D-01  0.21436D-01  0.21223D-01  0.22152D-01  0.25160D-01  0.30571D-01  0.40223D-01
  0.52481D+01  0.72000D+00  0.13374D-01  0.13375D-01  0.13376D-01  0.13381D-01  0.13406D-01  0.13464D-01  0.13568D-01  0.13755D-01  0.14098D-01  0.14725D-01  0.15878D-01  0.17973D-01  0.21234D-01  0.23980D-01  0.23803D-01  0.24559D-01  0.27548D-01  0.32942D-01  0.42452D-01
  0.56234D+01  0.75000D+00  0.15347D-01  0.15347D-01  0.15348D-01  0.15354D-01  0.15380D-01  0.15442D-01  0.15553D-01  0.15752D-01  0.16114D-01  0.16775D-01  0.17989D-01  0.20174D-01  0.23642D-01  0.26772D-01  0.26710D-01  0.27275D-01  0.30242D-01  0.35628D-01  0.45026D-01
  0.60256D+01  0.78000D+00  0.17617D-01  0.17618D-01  0.17619D-01  0.17625D-01  0.17652D-01  0.17719D-01  0.17837D-01  0.18048D-01  0.18431D-01  0.19130D-01  0.20407D-01  0.22692D-01  0.26377D-01  0.29896D-01  0.29989D-01  0.30337D-01  0.33278D-01  0.38665D-01  0.47976D-01
  0.64565D+01  0.81000D+00  0.20233D-01  0.20233D-01  0.20234D-01  0.20241D-01  0.20270D-01  0.20341D-01  0.20467D-01  0.20691D-01  0.21097D-01  0.21838D-01  0.23178D-01  0.25580D-01  0.29450D-01  0.33404D-01  0.33683D-01  0.33790D-01  0.36696D-01  0.42093D-01  0.51340D-01
  0.69183D+01  0.84000D+00  0.23249D-01  0.23249D-01  0.23251D-01  0.23258D-01  0.23289D-01  0.23365D-01  0.23499D-01  0.23737D-01  0.24170D-01  0.24952D-01  0.26366D-01  0.28891D-01  0.32956D-01  0.37323D-01  0.37821D-01  0.37679D-01  0.40543D-01  0.45957D-01  0.55161D-01
  0.74131D+01  0.87000D+00  0.26733D-01  0.26733D-01  0.26735D-01  0.26742D-01  0.26776D-01  0.26857D-01  0.27000D-01  0.27255D-01  0.27714D-01  0.28543D-01  0.30041D-01  0.32682D-01  0.36976D-01  0.41710D-01  0.42487D-01  0.42063D-01  0.44870D-01  0.50312D-01  0.59493D-01
  0.79433D+01  0.90000D+00  0.30764D-01  0.30764D-01  0.30765D-01  0.30773D-01  0.30809D-01  0.30896D-01  0.31049D-01  0.31321D-01  0.31810D-01  0.32693D-01  0.34274D-01  0.37055D-01  0.41582D-01  0.46700D-01  0.47770D-01  0.47011D-01  0.49742D-01  0.55222D-01  0.64402D-01
  0.85114D+01  0.93000D+00  0.35436D-01  0.35437D-01  0.35438D-01  0.35446D-01  0.35484D-01  0.35578D-01  0.35742D-01  0.36032D-01  0.36554D-01  0.37496D-01  0.39170D-01  0.42112D-01  0.46849D-01  0.52404D-01  0.53746D-01  0.52658D-01  0.55232D-01  0.60767D-01  0.69968D-01
  0.91201D+01  0.96000D+00  0.40865D-01  0.40865D-01  0.40866D-01  0.40874D-01  0.40913D-01  0.41016D-01  0.41192D-01  0.41503D-01  0.42063D-01  0.43065D-01  0.44849D-01  0.47954D-01  0.52945D-01  0.58874D-01  0.60528D-01  0.58971D-01  0.61432D-01  0.67043D-01  0.76295D-01
  0.97724D+01  0.99000D+00  0.47187D-01  0.47187D-01  0.47188D-01  0.47196D-01  0.47236D-01  0.47348D-01  0.47538D-01  0.47873D-01  0.48471D-01  0.49545D-01  0.51452D-01  0.54733D-01  0.60026D-01  0.66325D-01  0.68312D-01  0.66197D-01  0.68452D-01  0.74165D-01  0.83500D-01
  0.10471D+02  0.10200D+01  0.54571D-01  0.54571D-01  0.54572D-01  0.54580D-01  0.54619D-01  0.54742D-01  0.54948D-01  0.55309D-01  0.55951D-01  0.57109D-01  0.59141D-01  0.62640D-01  0.68233D-01  0.74980D-01  0.77300D-01  0.74685D-01  0.76438D-01  0.82286D-01  0.91749D-01
  0.11220D+02  0.10500D+01  0.63218D-01  0.63218D-01  0.63219D-01  0.63226D-01  0.63265D-01  0.63399D-01  0.63624D-01  0.64013D-01  0.64708D-01  0.65953D-01  0.68138D-01  0.71887D-01  0.77801D-01  0.85055D-01  0.87668D-01  0.83964D-01  0.85554D-01  0.91573D-01  0.10122D+00
  0.12023D+02  0.10800D+01  0.73366D-01  0.73366D-01  0.73367D-01  0.73374D-01  0.73412D-01  0.73559D-01  0.73804D-01  0.74227D-01  0.74980D-01  0.76325D-01  0.78689D-01  0.82695D-01  0.89021D-01  0.96740D-01  0.99735D-01  0.94893D-01  0.95976D-01  0.10219D+00  0.11210D+00
  0.12882D+02  0.11100D+01  0.85292D-01  0.85292D-01  0.85293D-01  0.85300D-01  0.85336D-01  0.85495D-01  0.85765D-01  0.86228D-01  0.87042D-01  0.88507D-01  0.91067D-01  0.95381D-01  0.10219D+00  0.11045D+00  0.11388D+00  0.10751D+00  0.10795D+00  0.11442D+00  0.12467D+00
  0.13804D+02  0.11400D+01  0.99329D-01  0.99329D-01  0.99330D-01  0.99336D-01  0.99371D-01  0.99541D-01  0.99842D-01  0.10035D+00  0.10124D+00  0.10284D+00  0.10561D+00  0.11029D+00  0.11758D+00  0.12656D+00  0.13042D+00  0.12281D+00  0.12166D+00  0.12839D+00  0.13912D+00
  0.14791D+02  0.11700D+01  0.11582D+00  0.11582D+00  0.11582D+00  0.11582D+00  0.11586D+00  0.11604D+00  0.11637D+00  0.11693D+00  0.11790D+00  0.11965D+00  0.12268D+00  0.12777D+00  0.13562D+00  0.14535D+00  0.14964D+00  0.13868D+00  0.13738D+00  0.14436D+00  0.15579D+00
  0.15849D+02  0.12000D+01  0.13509D+00  0.13509D+00  0.13509D+00  0.13510D+00  0.13513D+00  0.13531D+00  0.13569D+00  0.13630D+00  0.13737D+00  0.13928D+00  0.14260D+00  0.14811D+00  0.15666D+00  0.16714D+00  0.17204D+00  0.15792D+00  0.15520D+00  0.16221D+00  0.17469D+00
  0.16982D+02  0.12300D+01  0.15747D+00  0.15746D+00  0.15746D+00  0.15746D+00  0.15749D+00  0.15767D+00  0.15810D+00  0.15878D+00  0.15994D+00  0.16203D+00  0.16565D+00  0.17165D+00  0.18091D+00  0.19226D+00  0.19775D+00  0.17979D+00  0.17519D+00  0.18221D+00  0.19605D+00
  0.18197D+02  0.12600D+01  0.18440D+00  0.18329D+00  0.18318D+00  0.18317D+00  0.18320D+00  0.18337D+00  0.18385D+00  0.18459D+00  0.18587D+00  0.18814D+00  0.19206D+00  0.19858D+00  0.20850D+00  0.22085D+00  0.22684D+00  0.20570D+00  0.19733D+00  0.20386D+00  0.22006D+00
  0.19498D+02  0.12900D+01  0.27021D+00  0.21875D+00  0.21292D+00  0.21233D+00  0.21230D+00  0.21245D+00  0.21299D+00  0.21380D+00  0.21518D+00  0.21763D+00  0.22187D+00  0.22887D+00  0.23949D+00  0.25266D+00  0.25911D+00  0.23016D+00  0.22141D+00  0.22718D+00  0.24677D+00
  0.20893D+02  0.13200D+01  0.11780D+01  0.43889D+00  0.27039D+00  0.24730D+00  0.24490D+00  0.24480D+00  0.24536D+00  0.24623D+00  0.24771D+00  0.25034D+00  0.25488D+00  0.26230D+00  0.27365D+00  0.28753D+00  0.29452D+00  0.25959D+00  0.24716D+00  0.25265D+00  0.27551D+00
  0.22387D+02  0.13500D+01  0.70349D+01  0.22405D+01  0.75666D+00  0.35748D+00  0.28866D+00  0.28098D+00  0.28080D+00  0.28166D+00  0.28322D+00  0.28600D+00  0.29075D+00  0.29854D+00  0.31030D+00  0.32487D+00  0.33198D+00  0.29263D+00  0.27435D+00  0.27861D+00  0.30604D+00
  0.23988D+02  0.13800D+01  0.38186D+02  0.12079D+02  0.38317D+01  0.12486D+01  0.49666D+00  0.33985D+00  0.32055D+00  0.31947D+00  0.32091D+00  0.32377D+00  0.32868D+00  0.33674D+00  0.34873D+00  0.36376D+00  0.37066D+00  0.32317D+00  0.30284D+00  0.30614D+00  0.33838D+00
  0.25704D+02  0.14100D+01  0.18576D+03  0.58745D+02  0.18580D+02  0.58852D+01  0.18916D+01  0.68717D+00  0.40234D+00  0.36253D+00  0.35984D+00  0.36231D+00  0.36724D+00  0.37530D+00  0.38731D+00  0.40230D+00  0.40874D+00  0.35691D+00  0.33088D+00  0.33270D+00  0.36983D+00
  0.27542D+02  0.14400D+01  0.81418D+03  0.25747D+03  0.81419D+02  0.25750D+02  0.81514D+01  0.26049D+01  0.90509D+00  0.47207D+00  0.40524D+00  0.40059D+00  0.40470D+00  0.41250D+00  0.42420D+00  0.43868D+00  0.44442D+00  0.38990D+00  0.35850D+00  0.36305D+00  0.40053D+00
  0.29512D+02  0.14700D+01  0.32226D+04  0.10191D+04  0.32226D+03  0.10191D+03  0.32229D+02  0.10200D+02  0.32513D+01  0.11066D+01  0.53877D+00  0.44566D+00  0.43944D+00  0.44581D+00  0.45662D+00  0.47022D+00  0.47486D+00  0.42152D+00  0.38411D+00  0.38819D+00  0.42823D+00
  0.31623D+02  0.15000D+01  0.11616D+05  0.36733D+04  0.11616D+04  0.36733D+03  0.11616D+03  0.36736D+02  0.11625D+02  0.37025D+01  0.12508D+01  0.59231D+00  0.48198D+00  0.47565D+00  0.48418D+00  0.49643D+00  0.49978D+00  0.44646D+00  0.40789D+00  0.41098D+00  0.45384D+00
  0.33884D+02  0.15300D+01  0.38163D+05  0.12068D+05  0.38163D+04  0.12068D+04  0.38163D+03  0.12068D+03  0.38167D+02  0.12078D+02  0.38477D+01  0.13024D+01  0.62159D+00  0.50943D+00  0.50451D+00  0.51377D+00  0.51604D+00  0.46666D+00  0.42623D+00  0.42749D+00  0.47162D+00
  0.36308D+02  0.15600D+01  0.11579D+06  0.36616D+05  0.11579D+05  0.36616D+04  0.11579D+04  0.36616D+03  0.11579D+03  0.36619D+02  0.11590D+02  0.36972D+01  0.12655D+01  0.62938D+00  0.52994D+00  0.52676D+00  0.52675D+00  0.48213D+00  0.44193D+00  0.44448D+00  0.48501D+00
  0.38905D+02  0.15900D+01  0.32546D+06  0.10292D+06  0.32546D+05  0.10292D+05  0.32546D+04  0.10292D+04  0.32546D+03  0.10292D+03  0.32551D+02  0.10306D+02  0.32970D+01  0.11554D+01  0.61924D+00  0.54171D+00  0.53248D+00  0.49281D+00  0.45515D+00  0.45575D+00  0.49323D+00
  0.41687D+02  0.16200D+01  0.85297D+06  0.26973D+06  0.85297D+05  0.26973D+05  0.85297D+04  0.26973D+04  0.85298D+03  0.26974D+03  0.85300D+02  0.26980D+02  0.85472D+01  0.27502D+01  0.10062D+01  0.59832D+00  0.53832D+00  0.49925D+00  0.46405D+00  0.46273D+00  0.49575D+00
  0.44668D+02  0.16500D+01  0.20982D+07  0.66352D+06  0.20982D+06  0.66352D+05  0.20982D+05  0.66352D+04  0.20982D+04  0.66352D+03  0.20983D+03  0.66356D+02  0.20991D+02  0.66579D+01  0.21659D+01  0.85146D+00  0.56914D+00  0.50367D+00  0.47074D+00  0.45657D+00  0.48859D+00
  0.47863D+02  0.16800D+01  0.48352D+07  0.15290D+07  0.48352D+06  0.15290D+06  0.48352D+05  0.15290D+05  0.48352D+04  0.15290D+04  0.48352D+03  0.15291D+03  0.48357D+02  0.15301D+02  0.48652D+01  0.16173D+01  0.71155D+00  0.51952D+00  0.47509D+00  0.45831D+00  0.48424D+00
  0.51286D+02  0.17100D+01  0.10531D+08  0.33301D+07  0.10531D+07  0.33301D+06  0.10531D+06  0.33301D+05  0.10531D+05  0.33301D+04  0.10531D+04  0.33301D+03  0.10531D+03  0.33308D+02  0.10546D+02  0.33708D+01  0.11689D+01  0.59203D+00  0.48564D+00  0.46053D+00  0.48006D+00
  0.54954D+02  0.17400D+01  0.21728D+08  0.68709D+07  0.21728D+07  0.68709D+06  0.21728D+06  0.68709D+05  0.21728D+05  0.68709D+04  0.21728D+04  0.68710D+03  0.21728D+03  0.68715D+02  0.21737D+02  0.68914D+01  0.22290D+01  0.84246D+00  0.52438D+00  0.46480D+00  0.47622D+00
  0.58884D+02  0.17700D+01  0.44297D+08  0.14008D+08  0.44297D+07  0.14008D+07  0.44297D+06  0.14008D+06  0.44297D+05  0.14008D+05  0.44297D+04  0.14008D+04  0.44298D+03  0.14009D+03  0.44305D+02  0.14021D+02  0.44598D+01  0.14852D+01  0.65776D+00  0.48649D+00  0.47625D+00
  0.63096D+02  0.18000D+01  0.88689D+08  0.28046D+08  0.88689D+07  0.28046D+07  0.88689D+06  0.28046D+06  0.88689D+05  0.28046D+05  0.88689D+04  0.28046D+04  0.88690D+03  0.28047D+03  0.88699D+02  0.28057D+02  0.88879D+01  0.28506D+01  0.10166D+01  0.55046D+00  0.48485D+00
  0.67608D+02  0.18300D+01  0.17023D+09  0.53831D+08  0.17023D+08  0.53831D+07  0.17023D+07  0.53831D+06  0.17023D+06  0.53831D+05  0.17023D+05  0.53831D+04  0.17023D+04  0.53832D+03  0.17024D+03  0.53843D+02  0.17037D+02  0.54109D+01  0.17765D+01  0.72569D+00  0.52531D+00
  0.72444D+02  0.18600D+01  0.32349D+09  0.10230D+09  0.32349D+08  0.10230D+08  0.32349D+07  0.10230D+07  0.32349D+06  0.10230D+06  0.32349D+05  0.10230D+05  0.32349D+04  0.10230D+04  0.32351D+03  0.10231D+03  0.32364D+02  0.10296D+02  0.32939D+01  0.11578D+01  0.62012D+00
  0.77625D+02  0.18900D+01  0.61944D+09  0.19589D+09  0.61944D+08  0.19589D+08  0.61944D+07  0.19589D+07  0.61944D+06  0.19589D+06  0.61944D+05  0.19589D+05  0.61945D+04  0.19589D+04  0.61947D+03  0.19591D+03  0.61963D+02  0.19607D+02  0.62242D+01  0.20448D+01  0.82061D+00
  0.83176D+02  0.19200D+01  0.11069D+10  0.35004D+09  0.11069D+09  0.35004D+08  0.11069D+08  0.35004D+07  0.11069D+07  0.35004D+06  0.11069D+06  0.35004D+05  0.11069D+05  0.35004D+04  0.11070D+04  0.35007D+03  0.11072D+03  0.35023D+02  0.11092D+02  0.35338D+01  0.12362D+01
  0.89125D+02  0.19500D+01  0.17605D+10  0.55671D+09  0.17605D+09  0.55671D+08  0.17605D+08  0.55671D+07  0.17605D+07  0.55671D+06  0.17605D+06  0.55671D+05  0.17605D+05  0.55671D+04  0.17605D+04  0.55674D+03  0.17607D+03  0.55690D+02  0.17622D+02  0.55858D+01  0.18179D+01
  0.95499D+02  0.19800D+01  0.25609D+10  0.80983D+09  0.25609D+09  0.80983D+08  0.25609D+08  0.80983D+07  0.25609D+07  0.80983D+06  0.25609D+06  0.80983D+05  0.25609D+05  0.80983D+04  0.25609D+04  0.80985D+03  0.25611D+03  0.81000D+02  0.25623D+02  0.81156D+01  0.25994D+01
  0.10233D+03  0.20100D+01  0.37890D+10  0.11982D+10  0.37890D+09  0.11982D+09  0.37890D+08  0.11982D+08  0.37890D+07  0.11982D+07  0.37890D+06  0.11982D+06  0.37890D+05  0.11982D+05  0.37890D+04  0.11982D+04  0.37892D+03  0.11983D+03  0.37902D+02  0.11994D+02  0.38119D+01
  0.10965D+03  0.20400D+01  0.55311D+10  0.17491D+10  0.55311D+09  0.17491D+09  0.55311D+08  0.17491D+08  0.55311D+07  0.17491D+07  0.55311D+06  0.17491D+06  0.55311D+05  0.17491D+05  0.55311D+04  0.17491D+04  0.55312D+03  0.17492D+03  0.55322D+02  0.17501D+02  0.55457D+01
  0.11749D+03  0.20700D+01  0.79251D+10  0.25061D+10  0.79251D+09  0.25061D+09  0.79251D+08  0.25061D+08  0.79251D+07  0.25061D+07  0.79251D+06  0.25061D+06  0.79251D+05  0.25061D+05  0.79251D+04  0.25061D+04  0.79252D+03  0.25063D+03  0.79261D+02  0.25070D+02  0.79352D+01
  0.12589D+03  0.21000D+01  0.11170D+11  0.35323D+10  0.11170D+10  0.35323D+09  0.11170D+09  0.35323D+08  0.11170D+08  0.35323D+07  0.11170D+07  0.35323D+06  0.11170D+06  0.35323D+05  0.11170D+05  0.35323D+04  0.11170D+04  0.35324D+03  0.11171D+03  0.35330D+02  0.11178D+02
  0.13490D+03  0.21300D+01  0.15505D+11  0.49031D+10  0.15505D+10  0.49031D+09  0.15505D+09  0.49031D+08  0.15505D+08  0.49031D+07  0.15505D+07  0.49031D+06  0.15505D+06  0.49031D+05  0.15505D+05  0.49031D+04  0.15505D+04  0.49032D+03  0.15506D+03  0.49038D+02  0.15511D+02
  0.14454D+03  0.21600D+01  0.21243D+11  0.67176D+10  0.21243D+10  0.67176D+09  0.21243D+09  0.67176D+08  0.21243D+08  0.67176D+07  0.21243D+07  0.67176D+06  0.21243D+06  0.67176D+05  0.21243D+05  0.67176D+04  0.21243D+04  0.67177D+03  0.21244D+03  0.67182D+02  0.21248D+02
  0.15488D+03  0.21900D+01  0.28765D+11  0.90962D+10  0.28765D+10  0.90962D+09  0.28765D+09  0.90962D+08  0.28765D+08  0.90962D+07  0.28765D+07  0.90962D+06  0.28765D+06  0.90962D+05  0.28765D+05  0.90962D+04  0.28765D+04  0.90963D+03  0.28766D+03  0.90968D+02  0.28769D+02
  0.16596D+03  0.22200D+01  0.38505D+11  0.12176D+11  0.38505D+10  0.12176D+10  0.38505D+09  0.12176D+09  0.38505D+08  0.12176D+08  0.38505D+07  0.12176D+07  0.38505D+06  0.12176D+06  0.38505D+05  0.12176D+05  0.38505D+04  0.12176D+04  0.38506D+03  0.12177D+03  0.38509D+02
  0.17783D+03  0.22500D+01  0.50989D+11  0.16124D+11  0.50989D+10  0.16124D+10  0.50989D+09  0.16124D+09  0.50989D+08  0.16124D+08  0.50989D+07  0.16124D+07  0.50989D+06  0.16124D+06  0.50989D+05  0.16124D+05  0.50989D+04  0.16124D+04  0.50990D+03  0.16125D+03  0.50993D+02
  0.19055D+03  0.22800D+01  0.66857D+11  0.21142D+11  0.66857D+10  0.21142D+10  0.66857D+09  0.21142D+09  0.66857D+08  0.21142D+08  0.66857D+07  0.21142D+07  0.66857D+06  0.21142D+06  0.66857D+05  0.21142D+05  0.66857D+04  0.21142D+04  0.66857D+03  0.21142D+03  0.66860D+02
  0.20417D+03  0.23100D+01  0.86890D+11  0.27477D+11  0.86890D+10  0.27477D+10  0.86890D+09  0.27477D+09  0.86890D+08  0.27477D+08  0.86890D+07  0.27477D+07  0.86890D+06  0.27477D+06  0.86890D+05  0.27477D+05  0.86890D+04  0.27477D+04  0.86891D+03  0.27478D+03  0.86894D+02
  0.21878D+03  0.23400D+01  0.11192D+12  0.35393D+11  0.11192D+11  0.35393D+10  0.11192D+10  0.35393D+09  0.11192D+09  0.35393D+08  0.11192D+08  0.35393D+07  0.11192D+07  0.35393D+06  0.11192D+06  0.35393D+05  0.11192D+05  0.35393D+04  0.11192D+04  0.35394D+03  0.11193D+03
  0.23442D+03  0.23700D+01  0.14300D+12  0.45220D+11  0.14300D+11  0.45220D+10  0.14300D+10  0.45220D+09  0.14300D+09  0.45220D+08  0.14300D+08  0.45220D+07  0.14300D+07  0.45220D+06  0.14300D+06  0.45220D+05  0.14300D+05  0.45220D+04  0.14300D+04  0.45220D+03  0.14300D+03
  0.25119D+03  0.24000D+01  0.18137D+12  0.57353D+11  0.18137D+11  0.57353D+10  0.18137D+10  0.57353D+09  0.18137D+09  0.57353D+08  0.18137D+08  0.57353D+07  0.18137D+07  0.57353D+06  0.18137D+06  0.57353D+05  0.18137D+05  0.57353D+04  0.18137D+04  0.57353D+03  0.18137D+03
  0.26915D+03  0.24300D+01  0.22833D+12  0.72203D+11  0.22833D+11  0.72203D+10  0.22833D+10  0.72203D+09  0.22833D+09  0.72203D+08  0.22833D+08  0.72203D+07  0.22833D+07  0.72203D+06  0.22833D+06  0.72203D+05  0.22833D+05  0.72203D+04  0.22833D+04  0.72204D+03  0.22833D+03
  0.28840D+03  0.24600D+01  0.28550D+12  0.90284D+11  0.28550D+11  0.90284D+10  0.28550D+10  0.90284D+09  0.28550D+09  0.90284D+08  0.28550D+08  0.90284D+07  0.28550D+07  0.90284D+06  0.28550D+06  0.90284D+05  0.28550D+05  0.90284D+04  0.28550D+04  0.90285D+03  0.28551D+03
  0.30903D+03  0.24900D+01  0.35464D+12  0.11215D+12  0.35464D+11  0.11215D+11  0.35464D+10  0.11215D+10  0.35464D+09  0.11215D+09  0.35464D+08  0.11215D+08  0.35464D+07  0.11215D+07  0.35464D+06  0.11215D+06  0.35464D+05  0.11215D+05  0.35464D+04  0.11215D+04  0.35465D+03
  0.33113D+03  0.25200D+01  0.43754D+12  0.13836D+12  0.43754D+11  0.13836D+11  0.43754D+10  0.13836D+10  0.43754D+09  0.13836D+09  0.43754D+08  0.13836D+08  0.43754D+07  0.13836D+07  0.43754D+06  0.13836D+06  0.43754D+05  0.13836D+05  0.43754D+04  0.13836D+04  0.43754D+03


==> ross2/ross2_b1325.dat <==
  0.10000D+01  0.00000D+00  0.18738D-03  0.18744D-03  0.18764D-03  0.18819D-03  0.18926D-03  0.19168D-03  0.19713D-03  0.20856D-03  0.23109D-03  0.27756D-03  0.38021D-03  0.58919D-03  0.79801D-03  0.95057D-03  0.13859D-02  0.24555D-02  0.51225D-02  0.12384D-01  0.33729D-01
  0.10715D+01  0.30000D-01  0.21413D-03  0.21418D-03  0.21438D-03  0.21493D-03  0.21602D-03  0.21851D-03  0.22418D-03  0.23615D-03  0.25956D-03  0.30742D-03  0.41210D-03  0.62751D-03  0.86315D-03  0.10123D-02  0.14197D-02  0.24268D-02  0.48867D-02  0.11443D-01  0.30416D-01
  0.11482D+01  0.60000D-01  0.24474D-03  0.24479D-03  0.24499D-03  0.24556D-03  0.24665D-03  0.24921D-03  0.25513D-03  0.26765D-03  0.29204D-03  0.34148D-03  0.44822D-03  0.66938D-03  0.93514D-03  0.10853D-02  0.14651D-02  0.24170D-02  0.46972D-02  0.10641D-01  0.27548D-01
  0.12303D+01  0.90000D-01  0.27979D-03  0.27984D-03  0.28005D-03  0.28061D-03  0.28172D-03  0.28435D-03  0.29052D-03  0.30364D-03  0.32909D-03  0.38023D-03  0.48905D-03  0.71688D-03  0.10139D-02  0.11701D-02  0.15229D-02  0.24256D-02  0.45501D-02  0.99631D-02  0.25072D-01
  0.13183D+01  0.12000D+00  0.31992D-03  0.31997D-03  0.32017D-03  0.32074D-03  0.32187D-03  0.32457D-03  0.33101D-03  0.34477D-03  0.37137D-03  0.42421D-03  0.53579D-03  0.77056D-03  0.10961D-02  0.12688D-02  0.15943D-02  0.24526D-02  0.44419D-02  0.93946D-02  0.22941D-01
  0.14125D+01  0.15000D+00  0.36587D-03  0.36592D-03  0.36612D-03  0.36670D-03  0.36784D-03  0.37062D-03  0.37734D-03  0.39178D-03  0.41953D-03  0.47438D-03  0.58915D-03  0.82902D-03  0.11860D-02  0.13828D-02  0.16806D-02  0.24981D-02  0.43701D-02  0.89240D-02  0.21114D-01
  0.15136D+01  0.18000D+00  0.41849D-03  0.41854D-03  0.41873D-03  0.41932D-03  0.42047D-03  0.42332D-03  0.43035D-03  0.44550D-03  0.47454D-03  0.53160D-03  0.64924D-03  0.89553D-03  0.12845D-02  0.15117D-02  0.17835D-02  0.25627D-02  0.43327D-02  0.85413D-02  0.19555D-01
  0.16218D+01  0.21000D+00  0.47874D-03  0.47879D-03  0.47897D-03  0.47957D-03  0.48073D-03  0.48366D-03  0.49100D-03  0.50691D-03  0.53736D-03  0.59658D-03  0.71773D-03  0.97132D-03  0.13889D-02  0.16574D-02  0.19051D-02  0.26472D-02  0.43285D-02  0.82381D-02  0.18233D-01
  0.17378D+01  0.24000D+00  0.54773D-03  0.54777D-03  0.54793D-03  0.54857D-03  0.54974D-03  0.55275D-03  0.56041D-03  0.57715D-03  0.60901D-03  0.67064D-03  0.79587D-03  0.10562D-02  0.15011D-02  0.18221D-02  0.20478D-02  0.27529D-02  0.43566D-02  0.80074D-02  0.17120D-01
  0.18621D+01  0.27000D+00  0.62672D-03  0.62677D-03  0.62692D-03  0.62757D-03  0.62875D-03  0.63183D-03  0.63985D-03  0.65745D-03  0.69083D-03  0.75515D-03  0.88458D-03  0.11515D-02  0.16252D-02  0.20063D-02  0.22141D-02  0.28814D-02  0.44170D-02  0.78439D-02  0.16193D-01
  0.19953D+01  0.30000D+00  0.71717D-03  0.71721D-03  0.71736D-03  0.71802D-03  0.71921D-03  0.72238D-03  0.73076D-03  0.74927D-03  0.78432D-03  0.85146D-03  0.98509D-03  0.12602D-02  0.17622D-02  0.22066D-02  0.24076D-02  0.30349D-02  0.45101D-02  0.77432D-02  0.15432D-01
  0.21380D+01  0.33000D+00  0.82074D-03  0.82078D-03  0.82092D-03  0.82159D-03  0.82280D-03  0.82604D-03  0.83481D-03  0.85429D-03  0.89111D-03  0.96108D-03  0.10997D-02  0.13839D-02  0.19087D-02  0.24288D-02  0.26319D-02  0.32158D-02  0.46368D-02  0.77024D-02  0.14820D-01
  0.22909D+01  0.36000D+00  0.93932D-03  0.93936D-03  0.93950D-03  0.94018D-03  0.94139D-03  0.94472D-03  0.95389D-03  0.97442D-03  0.10130D-02  0.10862D-02  0.12304D-02  0.15223D-02  0.20726D-02  0.26747D-02  0.28892D-02  0.34274D-02  0.47987D-02  0.77193D-02  0.14343D-01
  0.24547D+01  0.39000D+00  0.10751D-02  0.10751D-02  0.10753D-02  0.10760D-02  0.10772D-02  0.10806D-02  0.10902D-02  0.11118D-02  0.11523D-02  0.12290D-02  0.13785D-02  0.16797D-02  0.22566D-02  0.29384D-02  0.31847D-02  0.36734D-02  0.49979D-02  0.77932D-02  0.13990D-01
  0.26303D+01  0.42000D+00  0.12305D-02  0.12306D-02  0.12307D-02  0.12314D-02  0.12326D-02  0.12361D-02  0.12462D-02  0.12689D-02  0.13116D-02  0.13917D-02  0.15471D-02  0.18592D-02  0.24597D-02  0.32245D-02  0.35235D-02  0.39583D-02  0.52371D-02  0.79239D-02  0.13752D-01
  0.28184D+01  0.45000D+00  0.14085D-02  0.14085D-02  0.14086D-02  0.14093D-02  0.14106D-02  0.14142D-02  0.14247D-02  0.14487D-02  0.14935D-02  0.15774D-02  0.17395D-02  0.20623D-02  0.26854D-02  0.35391D-02  0.39073D-02  0.42873D-02  0.55197D-02  0.81124D-02  0.13622D-01
  0.30200D+01  0.48000D+00  0.16122D-02  0.16122D-02  0.16123D-02  0.16129D-02  0.16143D-02  0.16180D-02  0.16290D-02  0.16543D-02  0.17014D-02  0.17895D-02  0.19585D-02  0.22918D-02  0.29407D-02  0.38830D-02  0.43388D-02  0.46668D-02  0.58499D-02  0.83606D-02  0.13595D-01
  0.32359D+01  0.51000D+00  0.18454D-02  0.18454D-02  0.18455D-02  0.18461D-02  0.18475D-02  0.18513D-02  0.18628D-02  0.18895D-02  0.19391D-02  0.20315D-02  0.22074D-02  0.25534D-02  0.32294D-02  0.42495D-02  0.48256D-02  0.51031D-02  0.62324D-02  0.86714D-02  0.13668D-01
  0.34674D+01  0.54000D+00  0.21123D-02  0.21123D-02  0.21124D-02  0.21129D-02  0.21145D-02  0.21183D-02  0.21304D-02  0.21585D-02  0.22108D-02  0.23075D-02  0.24913D-02  0.28513D-02  0.35497D-02  0.46545D-02  0.53725D-02  0.56044D-02  0.66733D-02  0.90486D-02  0.13842D-01
  0.37154D+01  0.57000D+00  0.24178D-02  0.24179D-02  0.24180D-02  0.24184D-02  0.24200D-02  0.24240D-02  0.24367D-02  0.24663D-02  0.25212D-02  0.26228D-02  0.28153D-02  0.31881D-02  0.39130D-02  0.51040D-02  0.59713D-02  0.61801D-02  0.71791D-02  0.94971D-02  0.14114D-01
  0.39811D+01  0.60000D+00  0.27675D-02  0.27676D-02  0.27677D-02  0.27681D-02  0.27697D-02  0.27738D-02  0.27871D-02  0.28184D-02  0.28763D-02  0.29829D-02  0.31838D-02  0.35725D-02  0.43240D-02  0.55935D-02  0.66365D-02  0.68394D-02  0.77578D-02  0.10023D-01  0.14489D-01
  0.42658D+01  0.63000D+00  0.31678D-02  0.31678D-02  0.31679D-02  0.31684D-02  0.31699D-02  0.31742D-02  0.31882D-02  0.32212D-02  0.32821D-02  0.33942D-02  0.36049D-02  0.40079D-02  0.47895D-02  0.61362D-02  0.73677D-02  0.75909D-02  0.84185D-02  0.10632D-01  0.14970D-01
  0.45709D+01  0.66000D+00  0.36259D-02  0.36259D-02  0.36260D-02  0.36264D-02  0.36280D-02  0.36325D-02  0.36471D-02  0.36820D-02  0.37461D-02  0.38641D-02  0.40842D-02  0.45043D-02  0.53179D-02  0.67341D-02  0.81766D-02  0.84460D-02  0.91718D-02  0.11335D-01  0.15562D-01
  0.48978D+01  0.69000D+00  0.41502D-02  0.41502D-02  0.41503D-02  0.41507D-02  0.41523D-02  0.41569D-02  0.41724D-02  0.42092D-02  0.42768D-02  0.44009D-02  0.46313D-02  0.50703D-02  0.59118D-02  0.74062D-02  0.90574D-02  0.94183D-02  0.10030D-01  0.12139D-01  0.16272D-01
  0.52481D+01  0.72000D+00  0.47503D-02  0.47503D-02  0.47504D-02  0.47508D-02  0.47524D-02  0.47573D-02  0.47735D-02  0.48124D-02  0.48839D-02  0.50140D-02  0.52560D-02  0.57135D-02  0.65874D-02  0.81626D-02  0.10014D-01  0.10520D-01  0.11006D-01  0.13057D-01  0.17109D-01
  0.56234D+01  0.75000D+00  0.54372D-02  0.54372D-02  0.54373D-02  0.54377D-02  0.54393D-02  0.54445D-02  0.54616D-02  0.55028D-02  0.55779D-02  0.57150D-02  0.59692D-02  0.64457D-02  0.73565D-02  0.90000D-02  0.11071D-01  0.11751D-01  0.12115D-01  0.14101D-01  0.18084D-01
  0.60256D+01  0.78000D+00  0.62237D-02  0.62237D-02  0.62238D-02  0.62242D-02  0.62259D-02  0.62312D-02  0.62493D-02  0.62929D-02  0.63721D-02  0.65167D-02  0.67827D-02  0.72814D-02  0.82292D-02  0.99439D-02  0.12241D-01  0.13133D-01  0.13376D-01  0.15286D-01  0.19209D-01
  0.64565D+01  0.81000D+00  0.71244D-02  0.71244D-02  0.71245D-02  0.71249D-02  0.71266D-02  0.71322D-02  0.71513D-02  0.71973D-02  0.72811D-02  0.74330D-02  0.77125D-02  0.82353D-02  0.92179D-02  0.11013D-01  0.13509D-01  0.14684D-01  0.14807D-01  0.16628D-01  0.20499D-01
  0.69183D+01  0.84000D+00  0.81562D-02  0.81562D-02  0.81563D-02  0.81567D-02  0.81583D-02  0.81641D-02  0.81843D-02  0.82330D-02  0.83214D-02  0.84813D-02  0.87756D-02  0.93210D-02  0.10346D-01  0.12222D-01  0.14914D-01  0.16403D-01  0.16428D-01  0.18145D-01  0.21971D-01
  0.74131D+01  0.87000D+00  0.93384D-02  0.93384D-02  0.93385D-02  0.93388D-02  0.93404D-02  0.93464D-02  0.93678D-02  0.94194D-02  0.95125D-02  0.96813D-02  0.99905D-02  0.10561D-01  0.11632D-01  0.13579D-01  0.16484D-01  0.18299D-01  0.18262D-01  0.19859D-01  0.23643D-01
  0.79433D+01  0.90000D+00  0.10693D-01  0.10693D-01  0.10693D-01  0.10694D-01  0.10695D-01  0.10701D-01  0.10724D-01  0.10779D-01  0.10877D-01  0.11055D-01  0.11380D-01  0.11979D-01  0.13094D-01  0.15123D-01  0.18235D-01  0.20408D-01  0.20337D-01  0.21791D-01  0.25537D-01
  0.85114D+01  0.93000D+00  0.12247D-01  0.12247D-01  0.12247D-01  0.12247D-01  0.12249D-01  0.12255D-01  0.12279D-01  0.12337D-01  0.12441D-01  0.12629D-01  0.12971D-01  0.13600D-01  0.14761D-01  0.16882D-01  0.20168D-01  0.22755D-01  0.22673D-01  0.23969D-01  0.27678D-01
  0.91201D+01  0.96000D+00  0.14030D-01  0.14030D-01  0.14030D-01  0.14030D-01  0.14031D-01  0.14038D-01  0.14063D-01  0.14125D-01  0.14235D-01  0.14433D-01  0.14794D-01  0.15453D-01  0.16668D-01  0.18875D-01  0.22350D-01  0.25323D-01  0.25302D-01  0.26420D-01  0.30093D-01
  0.97724D+01  0.99000D+00  0.16076D-01  0.16076D-01  0.16076D-01  0.16076D-01  0.16078D-01  0.16084D-01  0.16112D-01  0.16177D-01  0.16293D-01  0.16503D-01  0.16883D-01  0.17576D-01  0.18850D-01  0.21141D-01  0.24820D-01  0.28172D-01  0.28259D-01  0.29176D-01  0.32813D-01
  0.10471D+02  0.10200D+01  0.18427D-01  0.18427D-01  0.18427D-01  0.18428D-01  0.18429D-01  0.18436D-01  0.18465D-01  0.18534D-01  0.18658D-01  0.18879D-01  0.19280D-01  0.20011D-01  0.21340D-01  0.23734D-01  0.27596D-01  0.31357D-01  0.31584D-01  0.32272D-01  0.35872D-01
  0.11220D+02  0.10500D+01  0.21132D-01  0.21132D-01  0.21132D-01  0.21133D-01  0.21134D-01  0.21142D-01  0.21172D-01  0.21246D-01  0.21377D-01  0.21611D-01  0.22035D-01  0.22805D-01  0.24198D-01  0.26704D-01  0.30735D-01  0.34915D-01  0.35302D-01  0.35747D-01  0.39309D-01
  0.12023D+02  0.10800D+01  0.24248D-01  0.24248D-01  0.24248D-01  0.24249D-01  0.24250D-01  0.24258D-01  0.24291D-01  0.24369D-01  0.24509D-01  0.24757D-01  0.25206D-01  0.26017D-01  0.27484D-01  0.30091D-01  0.34322D-01  0.38858D-01  0.39486D-01  0.39647D-01  0.43171D-01
  0.12882D+02  0.11100D+01  0.27844D-01  0.27844D-01  0.27844D-01  0.27844D-01  0.27846D-01  0.27854D-01  0.27889D-01  0.27973D-01  0.28121D-01  0.28385D-01  0.28860D-01  0.29718D-01  0.31261D-01  0.33986D-01  0.38434D-01  0.43324D-01  0.44212D-01  0.44026D-01  0.47511D-01
  0.13804D+02  0.11400D+01  0.32001D-01  0.32001D-01  0.32001D-01  0.32002D-01  0.32003D-01  0.32012D-01  0.32049D-01  0.32139D-01  0.32297D-01  0.32578D-01  0.33082D-01  0.33993D-01  0.35615D-01  0.38478D-01  0.43114D-01  0.48415D-01  0.49550D-01  0.48951D-01  0.52400D-01
  0.14791D+02  0.11700D+01  0.36821D-01  0.36821D-01  0.36821D-01  0.36822D-01  0.36823D-01  0.36832D-01  0.36871D-01  0.36968D-01  0.37137D-01  0.37436D-01  0.37973D-01  0.38938D-01  0.40656D-01  0.43669D-01  0.48516D-01  0.54195D-01  0.55610D-01  0.54504D-01  0.57919D-01
  0.15849D+02  0.12000D+01  0.42425D-01  0.42425D-01  0.42425D-01  0.42425D-01  0.42427D-01  0.42435D-01  0.42476D-01  0.42581D-01  0.42761D-01  0.43082D-01  0.43655D-01  0.44682D-01  0.46509D-01  0.49671D-01  0.54783D-01  0.60814D-01  0.62566D-01  0.60786D-01  0.64177D-01
  0.16982D+02  0.12300D+01  0.48978D-01  0.48962D-01  0.48960D-01  0.48961D-01  0.48962D-01  0.48970D-01  0.49012D-01  0.49126D-01  0.49321D-01  0.49664D-01  0.50276D-01  0.51378D-01  0.53318D-01  0.56667D-01  0.62065D-01  0.68501D-01  0.70602D-01  0.67925D-01  0.71305D-01
  0.18197D+02  0.12600D+01  0.57796D-01  0.56730D-01  0.56622D-01  0.56612D-01  0.56612D-01  0.56620D-01  0.56662D-01  0.56786D-01  0.56997D-01  0.57366D-01  0.58025D-01  0.59208D-01  0.61279D-01  0.64853D-01  0.70534D-01  0.77471D-01  0.79893D-01  0.76086D-01  0.79473D-01
  0.19498D+02  0.12900D+01  0.11221D+00  0.71634D-01  0.66222D-01  0.65656D-01  0.65601D-01  0.65602D-01  0.65643D-01  0.65779D-01  0.66008D-01  0.66407D-01  0.67119D-01  0.68392D-01  0.70623D-01  0.74436D-01  0.80485D-01  0.87899D-01  0.90742D-01  0.85457D-01  0.88870D-01
  0.20893D+02  0.13200D+01  0.63408D+00  0.21316D+00  0.98819D-01  0.78722D-01  0.76423D-01  0.76197D-01  0.76213D-01  0.76360D-01  0.76610D-01  0.77043D-01  0.77813D-01  0.79193D-01  0.81609D-01  0.85693D-01  0.92194D-01  0.10015D+00  0.10350D+00  0.96251D-01  0.99683D-01
  0.22387D+02  0.13500D+01  0.38831D+01  0.12309D+01  0.39824D+00  0.15143D+00  0.96756D-01  0.89475D-01  0.88752D-01  0.88837D-01  0.89105D-01  0.89576D-01  0.90413D-01  0.91920D-01  0.94532D-01  0.98955D-01  0.10594D+00  0.11459D+00  0.11848D+00  0.10874D+00  0.11216D+00
  0.23988D+02  0.13800D+01  0.21515D+02  0.68044D+01  0.21540D+01  0.68820D+00  0.23870D+00  0.12371D+00  0.10557D+00  0.10374D+00  0.10385D+00  0.10434D+00  0.10526D+00  0.10690D+00  0.10975D+00  0.11457D+00  0.12209D+00  0.13157D+00  0.13598D+00  0.12318D+00  0.12651D+00
  0.25704D+02  0.14100D+01  0.10787D+03  0.34113D+02  0.10788D+02  0.34134D+01  0.10855D+01  0.36185D+00  0.16184D+00  0.12551D+00  0.12159D+00  0.12172D+00  0.12268D+00  0.12447D+00  0.12759D+00  0.13282D+00  0.14101D+00  0.15131D+00  0.15641D+00  0.13982D+00  0.14291D+00
  0.27542D+02  0.14400D+01  0.49270D+03  0.15580D+03  0.49270D+02  0.15581D+02  0.49290D+01  0.15645D+01  0.51251D+00  0.21019D+00  0.14964D+00  0.14272D+00  0.14304D+00  0.14493D+00  0.14833D+00  0.15402D+00  0.16297D+00  0.17418D+00  0.18010D+00  0.15889D+00  0.16130D+00
  0.29512D+02  0.14700D+01  0.20599D+04  0.65141D+03  0.20599D+03  0.65141D+02  0.20600D+02  0.65162D+01  0.20666D+01  0.67196D+00  0.26386D+00  0.17764D+00  0.16761D+00  0.16859D+00  0.17218D+00  0.17837D+00  0.18802D+00  0.20032D+00  0.20682D+00  0.18048D+00  0.18165D+00
  0.31623D+02  0.15000D+01  0.79188D+04  0.25041D+04  0.79188D+03  0.25041D+03  0.79188D+02  0.25042D+02  0.79212D+01  0.25116D+01  0.81493D+00  0.31580D+00  0.20873D+00  0.19681D+00  0.19933D+00  0.20588D+00  0.21621D+00  0.22950D+00  0.23656D+00  0.20469D+00  0.20378D+00
  0.33884D+02  0.15300D+01  0.28096D+05  0.88846D+04  0.28096D+04  0.88846D+03  0.28096D+03  0.88846D+02  0.28097D+02  0.88875D+01  0.28186D+01  0.91623D+00  0.35921D+00  0.24210D+00  0.23079D+00  0.23625D+00  0.24712D+00  0.26120D+00  0.26868D+00  0.23108D+00  0.22684D+00
  0.36308D+02  0.15600D+01  0.92450D+05  0.29235D+05  0.92450D+04  0.29235D+04  0.92450D+03  0.29235D+03  0.92451D+02  0.29237D+02  0.92490D+01  0.29353D+01  0.96029D+00  0.39086D+00  0.27790D+00  0.27043D+00  0.28041D+00  0.29501D+00  0.30277D+00  0.25946D+00  0.25086D+00
  0.38905D+02  0.15900D+01  0.28299D+06  0.89491D+05  0.28299D+05  0.89491D+04  0.28299D+04  0.89491D+03  0.28300D+03  0.89492D+02  0.28302D+02  0.89548D+01  0.28462D+01  0.94353D+00  0.41164D+00  0.31671D+00  0.31592D+00  0.32979D+00  0.33693D+00  0.28887D+00  0.27475D+00
  0.41687D+02  0.16200D+01  0.80849D+06  0.25567D+06  0.80849D+05  0.25567D+05  0.80849D+04  0.25567D+04  0.80849D+03  0.25567D+03  0.80851D+02  0.25571D+02  0.80937D+01  0.25805D+01  0.87768D+00  0.42699D+00  0.35939D+00  0.36501D+00  0.37086D+00  0.31914D+00  0.29926D+00
  0.44668D+02  0.16500D+01  0.21531D+07  0.68088D+06  0.21531D+06  0.68088D+05  0.21531D+05  0.68088D+04  0.21531D+04  0.68088D+03  0.21532D+03  0.68093D+02  0.21538D+02  0.68226D+01  0.21888D+01  0.78142D+00  0.44193D+00  0.40231D+00  0.40196D+00  0.34765D+00  0.32165D+00
  0.47863D+02  0.16800D+01  0.53601D+07  0.16950D+07  0.53601D+06  0.16950D+06  0.53601D+05  0.16950D+05  0.53601D+04  0.16950D+04  0.53601D+03  0.16951D+03  0.53609D+02  0.16961D+02  0.53815D+01  0.17497D+01  0.68292D+00  0.45887D+00  0.43095D+00  0.37373D+00  0.34223D+00
  0.51286D+02  0.17100D+01  0.12476D+08  0.39453D+07  0.12476D+07  0.39453D+06  0.12476D+06  0.39453D+05  0.12476D+05  0.39453D+04  0.12476D+04  0.39454D+03  0.12477D+03  0.39466D+02  0.12493D+02  0.39777D+01  0.13303D+01  0.60089D+00  0.46553D+00  0.39676D+00  0.36053D+00
  0.54954D+02  0.17400D+01  0.27037D+08  0.85499D+07  0.27037D+07  0.85499D+06  0.27037D+06  0.85499D+05  0.27037D+05  0.85499D+04  0.27037D+04  0.85501D+03  0.27039D+03  0.85517D+02  0.27056D+02  0.85741D+01  0.27510D+01  0.97770D+00  0.53564D+00  0.41959D+00  0.37605D+00
  0.58884D+02  0.17700D+01  0.54836D+08  0.17341D+08  0.54836D+07  0.17341D+07  0.54836D+06  0.17341D+06  0.54836D+05  0.17341D+05  0.54837D+04  0.17341D+04  0.54839D+03  0.17343D+03  0.54860D+02  0.17365D+02  0.55159D+01  0.18026D+01  0.71938D+00  0.45363D+00  0.39060D+00
  0.63096D+02  0.18000D+01  0.10338D+09  0.32692D+08  0.10338D+08  0.32692D+07  0.10338D+07  0.32692D+06  0.10338D+06  0.32692D+05  0.10338D+05  0.32692D+04  0.10338D+04  0.32695D+03  0.10341D+03  0.32718D+02  0.10358D+02  0.33071D+01  0.11286D+01  0.53091D+00  0.40905D+00
  0.67608D+02  0.18300D+01  0.18431D+09  0.58284D+08  0.18431D+08  0.58284D+07  0.18431D+07  0.58284D+06  0.18431D+06  0.58284D+05  0.18431D+05  0.58284D+04  0.18431D+04  0.58287D+03  0.18434D+03  0.58314D+02  0.18458D+02  0.58578D+01  0.18995D+01  0.72304D+00  0.44669D+00
  0.72444D+02  0.18600D+01  0.32747D+09  0.10356D+09  0.32747D+08  0.10356D+08  0.32747D+07  0.10356D+07  0.32747D+06  0.10356D+06  0.32747D+05  0.10356D+05  0.32748D+04  0.10356D+04  0.32751D+03  0.10359D+03  0.32778D+02  0.10383D+02  0.33126D+01  0.11234D+01  0.53084D+00
  0.77625D+02  0.18900D+01  0.58004D+09  0.18342D+09  0.58004D+08  0.18342D+08  0.58004D+07  0.18342D+07  0.58004D+06  0.18342D+06  0.58004D+05  0.18342D+05  0.58004D+04  0.18343D+04  0.58009D+03  0.18347D+03  0.58044D+02  0.18373D+02  0.58318D+01  0.18930D+01  0.72584D+00
  0.83176D+02  0.19200D+01  0.10001D+10  0.31627D+09  0.10001D+09  0.31627D+08  0.10001D+08  0.31627D+07  0.10001D+07  0.31627D+06  0.10001D+06  0.31627D+05  0.10001D+05  0.31628D+04  0.10002D+04  0.31633D+03  0.10006D+03  0.31664D+02  0.10032D+02  0.32045D+01  0.10900D+01
  0.89125D+02  0.19500D+01  0.17075D+10  0.53995D+09  0.17075D+09  0.53995D+08  0.17075D+08  0.53995D+07  0.17075D+07  0.53995D+06  0.17075D+06  0.53996D+05  0.17075D+05  0.53996D+04  0.17076D+04  0.54002D+03  0.17081D+03  0.54041D+02  0.17108D+02  0.54339D+01  0.17729D+01
  0.95499D+02  0.19800D+01  0.31347D+10  0.99127D+09  0.31347D+09  0.99127D+08  0.31347D+08  0.99127D+07  0.31347D+07  0.99127D+06  0.31347D+06  0.99127D+05  0.31347D+05  0.99128D+04  0.31348D+04  0.99137D+03  0.31355D+03  0.99194D+02  0.31394D+02  0.99505D+01  0.32080D+01
  0.10233D+03  0.20100D+01  0.58863D+10  0.18614D+10  0.58863D+09  0.18614D+09  0.58863D+08  0.18614D+08  0.58863D+07  0.18614D+07  0.58863D+06  0.18614D+06  0.58863D+05  0.18614D+05  0.58864D+04  0.18615D+04  0.58876D+03  0.18624D+03  0.58937D+02  0.18666D+02  0.59383D+01
  0.10965D+03  0.20400D+01  0.10966D+11  0.34678D+10  0.10966D+10  0.34678D+09  0.10966D+09  0.34678D+08  0.10966D+08  0.34678D+07  0.10966D+07  0.34678D+06  0.10966D+06  0.34678D+05  0.10966D+05  0.34680D+04  0.10968D+04  0.34694D+03  0.10978D+03  0.34757D+02  0.11028D+02
  0.11749D+03  0.20700D+01  0.18760D+11  0.59324D+10  0.18760D+10  0.59324D+09  0.18760D+09  0.59324D+08  0.18760D+08  0.59324D+07  0.18760D+07  0.59324D+06  0.18760D+06  0.59324D+05  0.18760D+05  0.59326D+04  0.18762D+04  0.59345D+03  0.18776D+03  0.59433D+02  0.18835D+02
  0.12589D+03  0.21000D+01  0.26607D+11  0.84140D+10  0.26607D+10  0.84140D+09  0.26607D+09  0.84140D+08  0.26607D+08  0.84140D+07  0.26607D+07  0.84140D+06  0.26607D+06  0.84140D+05  0.26608D+05  0.84142D+04  0.26610D+04  0.84161D+03  0.26623D+03  0.84248D+02  0.26678D+02
  0.13490D+03  0.21300D+01  0.35469D+11  0.11216D+11  0.35469D+10  0.11216D+10  0.35469D+09  0.11216D+09  0.35469D+08  0.11216D+08  0.35469D+07  0.11216D+07  0.35469D+06  0.11216D+06  0.35469D+05  0.11217D+05  0.35471D+04  0.11218D+04  0.35483D+03  0.11226D+03  0.35531D+02
  0.14454D+03  0.21600D+01  0.46172D+11  0.14601D+11  0.46172D+10  0.14601D+10  0.46172D+09  0.14601D+09  0.46172D+08  0.14601D+08  0.46172D+07  0.14601D+07  0.46172D+06  0.14601D+06  0.46172D+05  0.14601D+05  0.46173D+04  0.14602D+04  0.46184D+03  0.14609D+03  0.46226D+02
  0.15488D+03  0.21900D+01  0.59144D+11  0.18703D+11  0.59144D+10  0.18703D+10  0.59144D+09  0.18703D+09  0.59144D+08  0.18703D+08  0.59144D+07  0.18703D+07  0.59144D+06  0.18703D+06  0.59144D+05  0.18703D+05  0.59145D+04  0.18704D+04  0.59154D+03  0.18710D+03  0.59191D+02
  0.16596D+03  0.22200D+01  0.75267D+11  0.23802D+11  0.75267D+10  0.23802D+10  0.75267D+09  0.23802D+09  0.75267D+08  0.23802D+08  0.75267D+07  0.23802D+07  0.75267D+06  0.23802D+06  0.75267D+05  0.23802D+05  0.75268D+04  0.23803D+04  0.75276D+03  0.23808D+03  0.75308D+02
  0.17783D+03  0.22500D+01  0.94534D+11  0.29894D+11  0.94534D+10  0.29894D+10  0.94534D+09  0.29894D+09  0.94534D+08  0.29894D+08  0.94534D+07  0.29894D+07  0.94534D+06  0.29894D+06  0.94534D+05  0.29894D+05  0.94535D+04  0.29895D+04  0.94542D+03  0.29900D+03  0.94569D+02
  0.19055D+03  0.22800D+01  0.11867D+12  0.37526D+11  0.11867D+11  0.37526D+10  0.11867D+10  0.37526D+09  0.11867D+09  0.37526D+08  0.11867D+08  0.37526D+07  0.11867D+07  0.37526D+06  0.11867D+06  0.37526D+05  0.11867D+05  0.37527D+04  0.11867D+04  0.37531D+03  0.11870D+03
  0.20417D+03  0.23100D+01  0.14798D+12  0.46795D+11  0.14798D+11  0.46795D+10  0.14798D+10  0.46795D+09  0.14798D+09  0.46795D+08  0.14798D+08  0.46795D+07  0.14798D+07  0.46795D+06  0.14798D+06  0.46795D+05  0.14798D+05  0.46796D+04  0.14799D+04  0.46800D+03  0.14801D+03
  0.21878D+03  0.23400D+01  0.18374D+12  0.58103D+11  0.18374D+11  0.58103D+10  0.18374D+10  0.58103D+09  0.18374D+09  0.58103D+08  0.18374D+08  0.58103D+07  0.18374D+07  0.58103D+06  0.18374D+06  0.58103D+05  0.18374D+05  0.58103D+04  0.18374D+04  0.58107D+03  0.18376D+03
  0.23442D+03  0.23700D+01  0.22737D+12  0.71901D+11  0.22737D+11  0.71901D+10  0.22737D+10  0.71901D+09  0.22737D+09  0.71901D+08  0.22737D+08  0.71901D+07  0.22737D+07  0.71901D+06  0.22737D+06  0.71901D+05  0.22737D+05  0.71901D+04  0.22737D+04  0.71904D+03  0.22739D+03
  0.25119D+03  0.24000D+01  0.28019D+12  0.88605D+11  0.28019D+11  0.88605D+10  0.28019D+10  0.88605D+09  0.28019D+09  0.88605D+08  0.28019D+08  0.88605D+07  0.28019D+07  0.88605D+06  0.28019D+06  0.88605D+05  0.28019D+05  0.88605D+04  0.28020D+04  0.88608D+03  0.28021D+03
  0.26915D+03  0.24300D+01  0.34350D+12  0.10862D+12  0.34350D+11  0.10862D+11  0.34350D+10  0.10862D+10  0.34350D+09  0.10862D+09  0.34350D+08  0.10862D+08  0.34350D+07  0.10862D+07  0.34350D+06  0.10862D+06  0.34350D+05  0.10862D+05  0.34350D+04  0.10863D+04  0.34352D+03
  0.28840D+03  0.24600D+01  0.41857D+12  0.13236D+12  0.41857D+11  0.13236D+11  0.41857D+10  0.13236D+10  0.41857D+09  0.13236D+09  0.41857D+08  0.13236D+08  0.41857D+07  0.13236D+07  0.41857D+06  0.13236D+06  0.41857D+05  0.13236D+05  0.41857D+04  0.13237D+04  0.41859D+03
  0.30903D+03  0.24900D+01  0.50835D+12  0.16076D+12  0.50835D+11  0.16076D+11  0.50835D+10  0.16076D+10  0.50835D+09  0.16076D+09  0.50835D+08  0.16076D+08  0.50835D+07  0.16076D+07  0.50835D+06  0.16076D+06  0.50835D+05  0.16076D+05  0.50836D+04  0.16076D+04  0.50837D+03
  0.33113D+03  0.25200D+01  0.61355D+12  0.19402D+12  0.61355D+11  0.19402D+11  0.61355D+10  0.19402D+10  0.61355D+09  0.19402D+09  0.61355D+08  0.19402D+08  0.61355D+07  0.19402D+07  0.61355D+06  0.19402D+06  0.61355D+05  0.19402D+05  0.61355D+04  0.19402D+04  0.61356D+03


==> ross2/ross2_b135.dat <==
  0.10000D+01  0.00000D+00  0.73616D-04  0.73629D-04  0.73670D-04  0.73800D-04  0.74152D-04  0.74923D-04  0.76308D-04  0.78996D-04  0.84253D-04  0.94654D-04  0.11612D-03  0.16607D-03  0.29188D-03  0.49341D-03  0.66081D-03  0.10979D-02  0.23037D-02  0.56835D-02  0.15764D-01
  0.10715D+01  0.30000D-01  0.83892D-04  0.83905D-04  0.83945D-04  0.84075D-04  0.84421D-04  0.85207D-04  0.86622D-04  0.89386D-04  0.94818D-04  0.10557D-03  0.12749D-03  0.17757D-03  0.30275D-03  0.51581D-03  0.68336D-03  0.10842D-02  0.21896D-02  0.52357D-02  0.14202D-01
  0.11482D+01  0.60000D-01  0.95642D-04  0.95655D-04  0.95694D-04  0.95818D-04  0.96166D-04  0.96966D-04  0.98410D-04  0.10125D-03  0.10687D-03  0.11799D-03  0.14044D-03  0.19093D-03  0.31541D-03  0.53880D-03  0.71234D-03  0.10797D-02  0.20970D-02  0.48524D-02  0.12843D-01
  0.12303D+01  0.90000D-01  0.10908D-03  0.10909D-03  0.10913D-03  0.10925D-03  0.10960D-03  0.11041D-03  0.11189D-03  0.11481D-03  0.12063D-03  0.13214D-03  0.15522D-03  0.20625D-03  0.32990D-03  0.56409D-03  0.74805D-03  0.10844D-02  0.20239D-02  0.45264D-02  0.11666D-01
  0.13183D+01  0.12000D+00  0.12445D-03  0.12446D-03  0.12450D-03  0.12462D-03  0.12497D-03  0.12579D-03  0.12729D-03  0.13030D-03  0.13633D-03  0.14828D-03  0.17205D-03  0.22367D-03  0.34731D-03  0.59179D-03  0.78942D-03  0.10984D-02  0.19688D-02  0.42513D-02  0.10648D-01
  0.14125D+01  0.15000D+00  0.14203D-03  0.14204D-03  0.14208D-03  0.14220D-03  0.14254D-03  0.14337D-03  0.14491D-03  0.14801D-03  0.15426D-03  0.16667D-03  0.19117D-03  0.24368D-03  0.36784D-03  0.61923D-03  0.83770D-03  0.11221D-02  0.19304D-02  0.40215D-02  0.97721D-02
  0.15136D+01  0.18000D+00  0.16215D-03  0.16216D-03  0.16219D-03  0.16231D-03  0.16265D-03  0.16349D-03  0.16506D-03  0.16824D-03  0.17473D-03  0.18764D-03  0.21295D-03  0.26658D-03  0.39084D-03  0.64963D-03  0.89337D-03  0.11558D-02  0.19080D-02  0.38323D-02  0.90206D-02
  0.16218D+01  0.21000D+00  0.18516D-03  0.18517D-03  0.18520D-03  0.18531D-03  0.18566D-03  0.18651D-03  0.18810D-03  0.19138D-03  0.19811D-03  0.21155D-03  0.23778D-03  0.29251D-03  0.41756D-03  0.68382D-03  0.95488D-03  0.12002D-02  0.19009D-02  0.36799D-02  0.83793D-02
  0.17378D+01  0.24000D+00  0.21149D-03  0.21150D-03  0.21153D-03  0.21164D-03  0.21198D-03  0.21284D-03  0.21446D-03  0.21783D-03  0.22483D-03  0.23884D-03  0.26602D-03  0.32207D-03  0.44854D-03  0.72073D-03  0.10220D-02  0.12562D-02  0.19089D-02  0.35609D-02  0.78357D-02
  0.18621D+01  0.27000D+00  0.24161D-03  0.24162D-03  0.24165D-03  0.24176D-03  0.24209D-03  0.24297D-03  0.24461D-03  0.24808D-03  0.25535D-03  0.26997D-03  0.29817D-03  0.35579D-03  0.48388D-03  0.76056D-03  0.10964D-02  0.13250D-02  0.19320D-02  0.34726D-02  0.73788D-02
  0.19953D+01  0.30000D+00  0.27608D-03  0.27609D-03  0.27612D-03  0.27622D-03  0.27656D-03  0.27744D-03  0.27911D-03  0.28267D-03  0.29023D-03  0.30549D-03  0.33482D-03  0.39416D-03  0.52380D-03  0.80616D-03  0.11782D-02  0.14068D-02  0.19705D-02  0.34131D-02  0.69993D-02
  0.21380D+01  0.33000D+00  0.31552D-03  0.31553D-03  0.31556D-03  0.31565D-03  0.31599D-03  0.31688D-03  0.31857D-03  0.32224D-03  0.33010D-03  0.34605D-03  0.37660D-03  0.43766D-03  0.56965D-03  0.85816D-03  0.12628D-02  0.15036D-02  0.20252D-02  0.33808D-02  0.66891D-02
  0.22909D+01  0.36000D+00  0.36064D-03  0.36065D-03  0.36068D-03  0.36077D-03  0.36110D-03  0.36200D-03  0.36372D-03  0.36749D-03  0.37567D-03  0.39235D-03  0.42414D-03  0.48724D-03  0.62215D-03  0.91455D-03  0.13548D-02  0.16171D-02  0.20970D-02  0.33747D-02  0.64417D-02
  0.24547D+01  0.39000D+00  0.41227D-03  0.41228D-03  0.41231D-03  0.41240D-03  0.41273D-03  0.41364D-03  0.41537D-03  0.41924D-03  0.42776D-03  0.44520D-03  0.47836D-03  0.54374D-03  0.68128D-03  0.97887D-03  0.14552D-02  0.17467D-02  0.21873D-02  0.33942D-02  0.62514D-02
  0.26303D+01  0.42000D+00  0.47134D-03  0.47135D-03  0.47138D-03  0.47146D-03  0.47180D-03  0.47270D-03  0.47446D-03  0.47843D-03  0.48730D-03  0.50557D-03  0.54021D-03  0.60785D-03  0.74864D-03  0.10525D-02  0.15614D-02  0.18940D-02  0.22979D-02  0.34394D-02  0.61140D-02
  0.28184D+01  0.45000D+00  0.53892D-03  0.53893D-03  0.53896D-03  0.53904D-03  0.53935D-03  0.54029D-03  0.54206D-03  0.54614D-03  0.55538D-03  0.57452D-03  0.61068D-03  0.68081D-03  0.82550D-03  0.11355D-02  0.16737D-02  0.20615D-02  0.24309D-02  0.35105D-02  0.60258D-02
  0.30200D+01  0.48000D+00  0.61624D-03  0.61624D-03  0.61627D-03  0.61635D-03  0.61663D-03  0.61761D-03  0.61940D-03  0.62357D-03  0.63320D-03  0.65326D-03  0.69103D-03  0.76395D-03  0.91281D-03  0.12281D-02  0.17975D-02  0.22498D-02  0.25887D-02  0.36086D-02  0.59846D-02
  0.32359D+01  0.51000D+00  0.70468D-03  0.70469D-03  0.70471D-03  0.70479D-03  0.70506D-03  0.70605D-03  0.70785D-03  0.71213D-03  0.72217D-03  0.74319D-03  0.78273D-03  0.85861D-03  0.10115D-02  0.13341D-02  0.19342D-02  0.24547D-02  0.27745D-02  0.37349D-02  0.59885D-02
  0.34674D+01  0.54000D+00  0.80584D-03  0.80585D-03  0.80587D-03  0.80595D-03  0.80621D-03  0.80721D-03  0.80903D-03  0.81342D-03  0.82387D-03  0.84593D-03  0.88735D-03  0.96615D-03  0.11240D-02  0.14550D-02  0.20786D-02  0.26818D-02  0.29919D-02  0.38915D-02  0.60367D-02
  0.37154D+01  0.57000D+00  0.92155D-03  0.92156D-03  0.92158D-03  0.92166D-03  0.92191D-03  0.92292D-03  0.92475D-03  0.92924D-03  0.94014D-03  0.96331D-03  0.10066D-02  0.10887D-02  0.12521D-02  0.15901D-02  0.22393D-02  0.29333D-02  0.32431D-02  0.40808D-02  0.61292D-02
  0.39811D+01  0.60000D+00  0.10539D-02  0.10539D-02  0.10539D-02  0.10540D-02  0.10542D-02  0.10553D-02  0.10571D-02  0.10617D-02  0.10730D-02  0.10973D-02  0.11427D-02  0.12285D-02  0.13971D-02  0.17436D-02  0.24197D-02  0.32029D-02  0.35329D-02  0.43060D-02  0.62665D-02
  0.42658D+01  0.63000D+00  0.12052D-02  0.12052D-02  0.12052D-02  0.12053D-02  0.12055D-02  0.12066D-02  0.12084D-02  0.12131D-02  0.12250D-02  0.12505D-02  0.12980D-02  0.13874D-02  0.15620D-02  0.19185D-02  0.26186D-02  0.34931D-02  0.38665D-02  0.45710D-02  0.64502D-02
  0.45709D+01  0.66000D+00  0.13782D-02  0.13782D-02  0.13782D-02  0.13783D-02  0.13785D-02  0.13795D-02  0.13814D-02  0.13862D-02  0.13986D-02  0.14254D-02  0.14752D-02  0.15685D-02  0.17497D-02  0.21166D-02  0.28378D-02  0.38109D-02  0.42459D-02  0.48803D-02  0.66823D-02
  0.48978D+01  0.69000D+00  0.15760D-02  0.15760D-02  0.15760D-02  0.15761D-02  0.15763D-02  0.15773D-02  0.15792D-02  0.15841D-02  0.15970D-02  0.16252D-02  0.16774D-02  0.17749D-02  0.19632D-02  0.23398D-02  0.30858D-02  0.41576D-02  0.46733D-02  0.52395D-02  0.69659D-02
  0.52481D+01  0.72000D+00  0.18021D-02  0.18021D-02  0.18021D-02  0.18022D-02  0.18024D-02  0.18033D-02  0.18053D-02  0.18103D-02  0.18238D-02  0.18533D-02  0.19081D-02  0.20101D-02  0.22052D-02  0.25940D-02  0.33663D-02  0.45230D-02  0.51564D-02  0.56545D-02  0.73046D-02
  0.56234D+01  0.75000D+00  0.20605D-02  0.20605D-02  0.20606D-02  0.20606D-02  0.20608D-02  0.20616D-02  0.20638D-02  0.20689D-02  0.20829D-02  0.21140D-02  0.21715D-02  0.22779D-02  0.24809D-02  0.28831D-02  0.36764D-02  0.49243D-02  0.57001D-02  0.61329D-02  0.77033D-02
  0.60256D+01  0.78000D+00  0.23559D-02  0.23559D-02  0.23559D-02  0.23560D-02  0.23562D-02  0.23569D-02  0.23591D-02  0.23643D-02  0.23790D-02  0.24116D-02  0.24719D-02  0.25832D-02  0.27949D-02  0.32093D-02  0.40271D-02  0.53674D-02  0.62956D-02  0.66832D-02  0.81674D-02
  0.64565D+01  0.81000D+00  0.26934D-02  0.26934D-02  0.26934D-02  0.26934D-02  0.26936D-02  0.26944D-02  0.26966D-02  0.27019D-02  0.27172D-02  0.27515D-02  0.28148D-02  0.29313D-02  0.31512D-02  0.35810D-02  0.44236D-02  0.58469D-02  0.69566D-02  0.73140D-02  0.87037D-02
  0.69183D+01  0.84000D+00  0.30789D-02  0.30790D-02  0.30790D-02  0.30790D-02  0.30792D-02  0.30799D-02  0.30821D-02  0.30876D-02  0.31035D-02  0.31396D-02  0.32060D-02  0.33279D-02  0.35576D-02  0.40009D-02  0.48717D-02  0.63760D-02  0.76820D-02  0.80333D-02  0.93200D-02
  0.74131D+01  0.87000D+00  0.35195D-02  0.35195D-02  0.35195D-02  0.35195D-02  0.35197D-02  0.35204D-02  0.35226D-02  0.35282D-02  0.35449D-02  0.35828D-02  0.36524D-02  0.37802D-02  0.40193D-02  0.44788D-02  0.53799D-02  0.69540D-02  0.84828D-02  0.88525D-02  0.10025D-01
  0.79433D+01  0.90000D+00  0.40227D-02  0.40227D-02  0.40227D-02  0.40227D-02  0.40229D-02  0.40235D-02  0.40257D-02  0.40316D-02  0.40490D-02  0.40888D-02  0.41619D-02  0.42959D-02  0.45449D-02  0.50225D-02  0.59492D-02  0.76014D-02  0.93514D-02  0.97841D-02  0.10830D-01
  0.85114D+01  0.93000D+00  0.45975D-02  0.45975D-02  0.45975D-02  0.45976D-02  0.45977D-02  0.45983D-02  0.46005D-02  0.46065D-02  0.46247D-02  0.46667D-02  0.47435D-02  0.48835D-02  0.51438D-02  0.56392D-02  0.65953D-02  0.83280D-02  0.10289D-01  0.10838D-01  0.11746D-01
  0.91201D+01  0.96000D+00  0.52541D-02  0.52541D-02  0.52541D-02  0.52541D-02  0.52543D-02  0.52549D-02  0.52570D-02  0.52633D-02  0.52824D-02  0.53265D-02  0.54071D-02  0.55538D-02  0.58261D-02  0.63393D-02  0.73295D-02  0.91282D-02  0.11321D-01  0.12017D-01  0.12787D-01
  0.97724D+01  0.99000D+00  0.60040D-02  0.60040D-02  0.60040D-02  0.60041D-02  0.60042D-02  0.60048D-02  0.60070D-02  0.60135D-02  0.60335D-02  0.60800D-02  0.61646D-02  0.63187D-02  0.66023D-02  0.71364D-02  0.81611D-02  0.10026D-01  0.12457D-01  0.13341D-01  0.13967D-01
  0.10471D+02  0.10200D+01  0.68608D-02  0.68608D-02  0.68608D-02  0.68609D-02  0.68610D-02  0.68616D-02  0.68639D-02  0.68707D-02  0.68917D-02  0.69406D-02  0.70295D-02  0.71907D-02  0.74872D-02  0.80441D-02  0.91000D-02  0.11042D-01  0.13679D-01  0.14825D-01  0.15304D-01
  0.11220D+02  0.10500D+01  0.78400D-02  0.78400D-02  0.78400D-02  0.78400D-02  0.78402D-02  0.78407D-02  0.78430D-02  0.78500D-02  0.78721D-02  0.79236D-02  0.80171D-02  0.81859D-02  0.84966D-02  0.90746D-02  0.10169D-01  0.12187D-01  0.15025D-01  0.16463D-01  0.16815D-01
  0.12023D+02  0.10800D+01  0.89592D-02  0.89592D-02  0.89592D-02  0.89592D-02  0.89594D-02  0.89599D-02  0.89621D-02  0.89694D-02  0.89925D-02  0.90469D-02  0.91448D-02  0.93222D-02  0.96471D-02  0.10249D-01  0.11385D-01  0.13465D-01  0.16521D-01  0.18271D-01  0.18522D-01
  0.12882D+02  0.11100D+01  0.10239D-01  0.10239D-01  0.10239D-01  0.10239D-01  0.10239D-01  0.10240D-01  0.10242D-01  0.10249D-01  0.10273D-01  0.10331D-01  0.10434D-01  0.10620D-01  0.10959D-01  0.11587D-01  0.12763D-01  0.14917D-01  0.18179D-01  0.20277D-01  0.20443D-01
  0.13804D+02  0.11400D+01  0.11702D-01  0.11702D-01  0.11702D-01  0.11702D-01  0.11703D-01  0.11703D-01  0.11705D-01  0.11713D-01  0.11738D-01  0.11798D-01  0.11907D-01  0.12102D-01  0.12458D-01  0.13114D-01  0.14330D-01  0.16567D-01  0.19998D-01  0.22500D-01  0.22603D-01
  0.14791D+02  0.11700D+01  0.13377D-01  0.13377D-01  0.13377D-01  0.13377D-01  0.13377D-01  0.13378D-01  0.13380D-01  0.13387D-01  0.13414D-01  0.13478D-01  0.13592D-01  0.13797D-01  0.14170D-01  0.14853D-01  0.16118D-01  0.18432D-01  0.22042D-01  0.24918D-01  0.25030D-01
  0.15849D+02  0.12000D+01  0.15295D-01  0.15295D-01  0.15295D-01  0.15295D-01  0.15295D-01  0.15295D-01  0.15297D-01  0.15305D-01  0.15333D-01  0.15401D-01  0.15520D-01  0.15736D-01  0.16127D-01  0.16840D-01  0.18159D-01  0.20544D-01  0.24349D-01  0.27596D-01  0.27753D-01
  0.16982D+02  0.12300D+01  0.17512D-01  0.17494D-01  0.17492D-01  0.17492D-01  0.17492D-01  0.17493D-01  0.17494D-01  0.17502D-01  0.17533D-01  0.17603D-01  0.17730D-01  0.17957D-01  0.18366D-01  0.19115D-01  0.20481D-01  0.22955D-01  0.26928D-01  0.30576D-01  0.30796D-01
  0.18197D+02  0.12600D+01  0.21309D-01  0.20147D-01  0.20027D-01  0.20015D-01  0.20014D-01  0.20014D-01  0.20016D-01  0.20024D-01  0.20056D-01  0.20131D-01  0.20264D-01  0.20502D-01  0.20934D-01  0.21717D-01  0.23139D-01  0.25712D-01  0.29834D-01  0.33882D-01  0.34209D-01
  0.19498D+02  0.12900D+01  0.60969D-01  0.29058D-01  0.23598D-01  0.22980D-01  0.22918D-01  0.22912D-01  0.22913D-01  0.22921D-01  0.22955D-01  0.23035D-01  0.23175D-01  0.23427D-01  0.23881D-01  0.24700D-01  0.26188D-01  0.28848D-01  0.33149D-01  0.37540D-01  0.38048D-01
  0.20893D+02  0.13200D+01  0.38609D+00  0.12465D+00  0.46639D-01  0.28941D-01  0.26528D-01  0.26275D-01  0.26251D-01  0.26258D-01  0.26293D-01  0.26378D-01  0.26526D-01  0.26792D-01  0.27269D-01  0.28132D-01  0.29688D-01  0.32447D-01  0.36943D-01  0.41674D-01  0.42376D-01
  0.22387D+02  0.13500D+01  0.23405D+01  0.74077D+00  0.23605D+00  0.79948D-01  0.38141D-01  0.30995D-01  0.30190D-01  0.30117D-01  0.30147D-01  0.30236D-01  0.30394D-01  0.30674D-01  0.31178D-01  0.32089D-01  0.33714D-01  0.36595D-01  0.41255D-01  0.46384D-01  0.47272D-01
  0.23988D+02  0.13800D+01  0.12772D+02  0.40389D+01  0.12777D+01  0.40543D+00  0.13237D+00  0.53180D-01  0.36847D-01  0.34803D-01  0.34631D-01  0.34705D-01  0.34871D-01  0.35168D-01  0.35703D-01  0.36663D-01  0.38373D-01  0.41387D-01  0.46233D-01  0.51718D-01  0.52867D-01
  0.25704D+02  0.14100D+01  0.63069D+02  0.19944D+02  0.63071D+01  0.19949D+01  0.63201D+00  0.20342D+00  0.74580D-01  0.44483D-01  0.40291D-01  0.39944D-01  0.40078D-01  0.40390D-01  0.40957D-01  0.41974D-01  0.43784D-01  0.46931D-01  0.52019D-01  0.57849D-01  0.59321D-01
  0.27542D+02  0.14400D+01  0.28397D+03  0.89799D+02  0.28397D+02  0.89800D+01  0.28401D+01  0.89920D+00  0.28768D+00  0.10085D+00  0.53954D-01  0.46828D-01  0.46231D-01  0.46490D-01  0.47086D-01  0.48171D-01  0.50084D-01  0.53402D-01  0.58761D-01  0.65007D-01  0.66795D-01
  0.29512D+02  0.14700D+01  0.11744D+04  0.37137D+03  0.11744D+03  0.37137D+02  0.11744D+02  0.37141D+01  0.11756D+01  0.37517D+00  0.12889D+00  0.64814D-01  0.54553D-01  0.53751D-01  0.54280D-01  0.55431D-01  0.57465D-01  0.60992D-01  0.66622D-01  0.73387D-01  0.75507D-01
  0.31623D+02  0.15000D+01  0.44862D+04  0.14187D+04  0.44862D+03  0.14187D+03  0.44862D+02  0.14187D+02  0.44867D+01  0.14200D+01  0.45288D+00  0.15472D+00  0.76332D-01  0.63653D-01  0.62882D-01  0.63979D-01  0.66151D-01  0.69908D-01  0.75901D-01  0.83163D-01  0.85770D-01
  0.33884D+02  0.15300D+01  0.15928D+05  0.50369D+04  0.15928D+04  0.50369D+03  0.15928D+03  0.50369D+02  0.15928D+02  0.50375D+01  0.15945D+01  0.50888D+00  0.17484D+00  0.88003D-01  0.74466D-01  0.74214D-01  0.76414D-01  0.80418D-01  0.86868D-01  0.94725D-01  0.97896D-01
  0.36308D+02  0.15600D+01  0.52859D+05  0.16716D+05  0.52859D+04  0.16716D+04  0.52859D+03  0.16716D+03  0.52859D+02  0.16716D+02  0.52868D+01  0.16739D+01  0.53547D+00  0.18739D+00  0.99972D-01  0.87638D-01  0.88660D-01  0.92859D-01  0.99790D-01  0.10842D+00  0.11212D+00
  0.38905D+02  0.15900D+01  0.16485D+06  0.52129D+05  0.16485D+05  0.52129D+04  0.16485D+04  0.52129D+03  0.16485D+03  0.52129D+02  0.16485D+02  0.52144D+01  0.16519D+01  0.53108D+00  0.19286D+00  0.11328D+00  0.10422D+00  0.10767D+00  0.11504D+00  0.12457D+00  0.12892D+00
  0.41687D+02  0.16200D+01  0.48509D+06  0.15340D+06  0.48509D+05  0.15340D+05  0.48509D+04  0.15340D+04  0.48510D+03  0.15340D+03  0.48511D+02  0.15342D+02  0.48535D+01  0.15395D+01  0.49993D+00  0.19412D+00  0.12972D+00  0.12580D+00  0.13303D+00  0.14337D+00  0.14848D+00
  0.44668D+02  0.16500D+01  0.13517D+07  0.42743D+06  0.13517D+06  0.42743D+05  0.13517D+05  0.42743D+04  0.13517D+04  0.42744D+03  0.13517D+03  0.42746D+02  0.13520D+02  0.42789D+01  0.13608D+01  0.45106D+00  0.19619D+00  0.15172D+00  0.15445D+00  0.16528D+00  0.17109D+00
  0.47863D+02  0.16800D+01  0.35744D+07  0.11303D+07  0.35744D+06  0.11303D+06  0.35744D+05  0.11303D+05  0.35744D+04  0.11303D+04  0.35744D+03  0.11304D+03  0.35750D+02  0.11309D+02  0.35824D+01  0.11455D+01  0.39647D+00  0.20501D+00  0.18168D+00  0.19045D+00  0.19642D+00
  0.51286D+02  0.17100D+01  0.89810D+07  0.28400D+07  0.89810D+06  0.28400D+06  0.89810D+05  0.28400D+05  0.89810D+04  0.28400D+04  0.89811D+03  0.28401D+03  0.89821D+02  0.28411D+02  0.89920D+01  0.28535D+01  0.92404D+00  0.34974D+00  0.22562D+00  0.21981D+00  0.22450D+00
  0.54954D+02  0.17400D+01  0.21428D+08  0.67761D+07  0.21428D+07  0.67761D+06  0.21428D+06  0.67761D+05  0.21428D+05  0.67761D+04  0.21428D+04  0.67763D+03  0.21430D+03  0.67782D+02  0.21447D+02  0.67937D+01  0.21645D+01  0.72243D+00  0.32330D+00  0.25802D+00  0.25487D+00
  0.58884D+02  0.17700D+01  0.48468D+08  0.15327D+08  0.48468D+07  0.15327D+07  0.48468D+06  0.15327D+06  0.48468D+05  0.15327D+05  0.48468D+04  0.15327D+04  0.48472D+03  0.15331D+03  0.48502D+02  0.15355D+02  0.48722D+01  0.15678D+01  0.56315D+00  0.32222D+00  0.28870D+00
  0.63096D+02  0.18000D+01  0.10372D+09  0.32799D+08  0.10372D+08  0.32799D+07  0.10372D+07  0.32799D+06  0.10372D+06  0.32799D+05  0.10372D+05  0.32800D+04  0.10373D+04  0.32806D+03  0.10378D+03  0.32848D+02  0.10410D+02  0.33151D+01  0.10943D+01  0.45978D+00  0.33215D+00
  0.67608D+02  0.18300D+01  0.20841D+09  0.65905D+08  0.20841D+08  0.65905D+07  0.20841D+07  0.65905D+06  0.20841D+06  0.65905D+05  0.20841D+05  0.65906D+04  0.20842D+04  0.65915D+03  0.20850D+03  0.65983D+02  0.20899D+02  0.66344D+01  0.21322D+01  0.75346D+00  0.40271D+00
  0.72444D+02  0.18600D+01  0.39264D+09  0.12416D+09  0.39264D+08  0.12416D+08  0.39264D+07  0.12416D+07  0.39264D+06  0.12416D+06  0.39264D+05  0.12416D+05  0.39265D+04  0.12418D+04  0.39277D+03  0.12428D+03  0.39350D+02  0.12476D+02  0.39748D+01  0.13094D+01  0.53518D+00
  0.77625D+02  0.18900D+01  0.68617D+09  0.21699D+09  0.68617D+08  0.21699D+08  0.68617D+07  0.21699D+07  0.68617D+06  0.21699D+06  0.68617D+05  0.21699D+05  0.68619D+04  0.21700D+04  0.68633D+03  0.21713D+03  0.68731D+02  0.21776D+02  0.69155D+01  0.22244D+01  0.78239D+00
  0.83176D+02  0.19200D+01  0.11009D+10  0.34813D+09  0.11009D+09  0.34813D+08  0.11009D+08  0.34813D+07  0.11009D+07  0.34813D+06  0.11009D+06  0.34813D+05  0.11009D+05  0.34815D+04  0.11011D+04  0.34829D+03  0.11022D+03  0.34902D+02  0.11067D+02  0.35274D+01  0.11674D+01
  0.89125D+02  0.19500D+01  0.17882D+10  0.56547D+09  0.17882D+09  0.56547D+08  0.17882D+08  0.56547D+07  0.17882D+07  0.56547D+06  0.17882D+06  0.56548D+05  0.17882D+05  0.56549D+04  0.17884D+04  0.56564D+03  0.17896D+03  0.56654D+02  0.17951D+02  0.57027D+01  0.18410D+01
  0.95499D+02  0.19800D+01  0.28580D+10  0.90377D+09  0.28580D+09  0.90377D+08  0.28580D+08  0.90377D+07  0.28580D+07  0.90377D+06  0.28580D+06  0.90377D+05  0.28580D+05  0.90379D+04  0.28582D+04  0.90396D+03  0.28596D+03  0.90502D+02  0.28663D+02  0.90914D+01  0.29047D+01
  0.10233D+03  0.20100D+01  0.45296D+10  0.14324D+10  0.45296D+09  0.14324D+09  0.45296D+08  0.14324D+08  0.45296D+07  0.14324D+07  0.45296D+06  0.14324D+06  0.45296D+05  0.14324D+05  0.45298D+04  0.14326D+04  0.45314D+03  0.14338D+03  0.45395D+02  0.14387D+02  0.45764D+01
  0.10965D+03  0.20400D+01  0.71551D+10  0.22626D+10  0.71551D+09  0.22626D+09  0.71551D+08  0.22626D+08  0.71551D+07  0.22626D+07  0.71551D+06  0.22626D+06  0.71551D+05  0.22627D+05  0.71553D+04  0.22629D+04  0.71571D+03  0.22643D+03  0.71671D+02  0.22703D+02  0.72065D+01
  0.11749D+03  0.20700D+01  0.11196D+11  0.35404D+10  0.11196D+10  0.35404D+09  0.11196D+09  0.35404D+08  0.11196D+08  0.35404D+07  0.11196D+07  0.35404D+06  0.11196D+06  0.35405D+05  0.11196D+05  0.35407D+04  0.11198D+04  0.35424D+03  0.11210D+03  0.35498D+02  0.11255D+02
  0.12589D+03  0.21000D+01  0.18195D+11  0.57537D+10  0.18195D+10  0.57537D+09  0.18195D+09  0.57537D+08  0.18195D+08  0.57537D+07  0.18195D+07  0.57537D+06  0.18195D+06  0.57537D+05  0.18195D+05  0.57540D+04  0.18198D+04  0.57562D+03  0.18214D+03  0.57662D+02  0.18462D+02
  0.13490D+03  0.21300D+01  0.32336D+11  0.10225D+11  0.32336D+10  0.10225D+10  0.32336D+09  0.10225D+09  0.32336D+08  0.10225D+08  0.32336D+07  0.10226D+07  0.32336D+06  0.10226D+06  0.32336D+05  0.10226D+05  0.32340D+04  0.10229D+04  0.32366D+03  0.10246D+03  0.32462D+02
  0.14454D+03  0.21600D+01  0.58585D+11  0.18526D+11  0.58585D+10  0.18526D+10  0.58585D+09  0.18526D+09  0.58585D+08  0.18526D+08  0.58585D+07  0.18526D+07  0.58585D+06  0.18526D+06  0.58586D+05  0.18527D+05  0.58592D+04  0.18533D+04  0.58636D+03  0.18561D+03  0.58802D+02
  0.15488D+03  0.21900D+01  0.11272D+12  0.35644D+11  0.11272D+11  0.35644D+10  0.11272D+10  0.35644D+09  0.11272D+09  0.35644D+08  0.11272D+08  0.35644D+07  0.11272D+07  0.35644D+06  0.11272D+06  0.35646D+05  0.11273D+05  0.35657D+04  0.11282D+04  0.35713D+03  0.11315D+03
  0.16596D+03  0.22200D+01  0.20554D+12  0.64996D+11  0.20554D+11  0.64996D+10  0.20554D+10  0.64996D+09  0.20554D+09  0.64996D+08  0.20554D+08  0.64997D+07  0.20554D+07  0.64997D+06  0.20554D+06  0.64999D+05  0.20556D+05  0.65019D+04  0.20572D+04  0.65122D+03  0.20633D+03
  0.17783D+03  0.22500D+01  0.32570D+12  0.10300D+12  0.32570D+11  0.10300D+11  0.32570D+10  0.10300D+10  0.32570D+09  0.10300D+09  0.32570D+08  0.10300D+08  0.32570D+07  0.10300D+07  0.32571D+06  0.10300D+06  0.32574D+05  0.10303D+05  0.32595D+04  0.10317D+04  0.32681D+03
  0.19055D+03  0.22800D+01  0.46382D+12  0.14667D+12  0.46382D+11  0.14667D+11  0.46382D+10  0.14667D+10  0.46382D+09  0.14667D+09  0.46382D+08  0.14667D+08  0.46382D+07  0.14667D+07  0.46382D+06  0.14668D+06  0.46386D+05  0.14671D+05  0.46410D+04  0.14687D+04  0.46509D+03
  0.20417D+03  0.23100D+01  0.62276D+12  0.19693D+12  0.62276D+11  0.19693D+11  0.62276D+10  0.19693D+10  0.62276D+09  0.19693D+09  0.62276D+08  0.19693D+08  0.62276D+07  0.19693D+07  0.62276D+06  0.19694D+06  0.62280D+05  0.19697D+05  0.62305D+04  0.19714D+04  0.62409D+03
  0.21878D+03  0.23400D+01  0.78723D+12  0.24894D+12  0.78723D+11  0.24894D+11  0.78723D+10  0.24894D+10  0.78723D+09  0.24894D+09  0.78723D+08  0.24894D+08  0.78723D+07  0.24895D+07  0.78724D+06  0.24895D+06  0.78727D+05  0.24898D+05  0.78750D+04  0.24914D+04  0.78848D+03
  0.23442D+03  0.23700D+01  0.94756D+12  0.29964D+12  0.94756D+11  0.29964D+11  0.94756D+10  0.29964D+10  0.94756D+09  0.29964D+09  0.94756D+08  0.29964D+08  0.94756D+07  0.29964D+07  0.94756D+06  0.29965D+06  0.94759D+05  0.29967D+05  0.94778D+04  0.29981D+04  0.94862D+03
  0.25119D+03  0.24000D+01  0.10898D+13  0.34462D+12  0.10898D+12  0.34462D+11  0.10898D+11  0.34462D+10  0.10898D+10  0.34462D+09  0.10898D+09  0.34462D+08  0.10898D+08  0.34462D+07  0.10898D+07  0.34462D+06  0.10898D+06  0.34463D+05  0.10899D+05  0.34474D+04  0.10906D+04
  0.26915D+03  0.24300D+01  0.12189D+13  0.38546D+12  0.12189D+12  0.38546D+11  0.12189D+11  0.38546D+10  0.12189D+10  0.38546D+09  0.12189D+09  0.38546D+08  0.12189D+08  0.38546D+07  0.12189D+07  0.38546D+06  0.12190D+06  0.38548D+05  0.12191D+05  0.38555D+04  0.12196D+04
  0.28840D+03  0.24600D+01  0.13444D+13  0.42515D+12  0.13444D+12  0.42515D+11  0.13444D+11  0.42515D+10  0.13444D+10  0.42515D+09  0.13444D+09  0.42515D+08  0.13444D+08  0.42515D+07  0.13444D+07  0.42515D+06  0.13445D+06  0.42516D+05  0.13445D+05  0.42521D+04  0.13449D+04
  0.30903D+03  0.24900D+01  0.14654D+13  0.46341D+12  0.14654D+12  0.46341D+11  0.14654D+11  0.46341D+10  0.14654D+10  0.46341D+09  0.14654D+09  0.46341D+08  0.14654D+08  0.46341D+07  0.14654D+07  0.46341D+06  0.14654D+06  0.46341D+05  0.14655D+05  0.46345D+04  0.14657D+04
  0.33113D+03  0.25200D+01  0.15928D+13  0.50368D+12  0.15928D+12  0.50368D+11  0.15928D+11  0.50368D+10  0.15928D+10  0.50368D+09  0.15928D+09  0.50368D+08  0.15928D+08  0.50368D+07  0.15928D+07  0.50368D+06  0.15928D+06  0.50368D+05  0.15928D+05  0.50371D+04  0.15930D+04


==> ross2/ross2_b14.dat <==
  0.10000D+01  0.00000D+00  0.14819D-04  0.14820D-04  0.14824D-04  0.14837D-04  0.14877D-04  0.14994D-04  0.15293D-04  0.15890D-04  0.16876D-04  0.18470D-04  0.21253D-04  0.26399D-04  0.36696D-04  0.61111D-04  0.13778D-03  0.40523D-03  0.82005D-03  0.18079D-02  0.50220D-02
  0.10715D+01  0.30000D-01  0.16708D-04  0.16709D-04  0.16713D-04  0.16725D-04  0.16764D-04  0.16878D-04  0.17169D-04  0.17769D-04  0.18770D-04  0.20385D-04  0.23190D-04  0.28333D-04  0.38475D-04  0.61879D-04  0.13249D-03  0.38180D-03  0.78682D-03  0.16577D-02  0.44966D-02
  0.11482D+01  0.60000D-01  0.18858D-04  0.18859D-04  0.18863D-04  0.18875D-04  0.18912D-04  0.19022D-04  0.19308D-04  0.19911D-04  0.20927D-04  0.22567D-04  0.25400D-04  0.30558D-04  0.40593D-04  0.63184D-04  0.12882D-03  0.35859D-03  0.76042D-03  0.15308D-02  0.40407D-02
  0.12303D+01  0.90000D-01  0.21306D-04  0.21307D-04  0.21311D-04  0.21323D-04  0.21359D-04  0.21465D-04  0.21748D-04  0.22351D-04  0.23384D-04  0.25053D-04  0.27920D-04  0.33108D-04  0.43081D-04  0.65027D-04  0.12633D-03  0.33877D-03  0.74000D-03  0.14244D-02  0.36457D-02
  0.13183D+01  0.12000D+00  0.24096D-04  0.24097D-04  0.24100D-04  0.24112D-04  0.24146D-04  0.24250D-04  0.24528D-04  0.25131D-04  0.26185D-04  0.27884D-04  0.30792D-04  0.36025D-04  0.45975D-04  0.67404D-04  0.12517D-03  0.32231D-03  0.72231D-03  0.13363D-02  0.33043D-02
  0.14125D+01  0.15000D+00  0.27275D-04  0.27276D-04  0.27280D-04  0.27291D-04  0.27324D-04  0.27426D-04  0.27697D-04  0.28303D-04  0.29377D-04  0.31109D-04  0.34063D-04  0.39356D-04  0.49318D-04  0.70360D-04  0.12526D-03  0.30804D-03  0.70639D-03  0.12646D-02  0.30098D-02
  0.15136D+01  0.18000D+00  0.30900D-04  0.30901D-04  0.30904D-04  0.30915D-04  0.30947D-04  0.31045D-04  0.31313D-04  0.31922D-04  0.33012D-04  0.34783D-04  0.37789D-04  0.43153D-04  0.53162D-04  0.73932D-04  0.12644D-03  0.29609D-03  0.69334D-03  0.12077D-02  0.27567D-02
  0.16218D+01  0.21000D+00  0.35034D-04  0.35035D-04  0.35038D-04  0.35048D-04  0.35080D-04  0.35175D-04  0.35440D-04  0.36045D-04  0.37158D-04  0.38969D-04  0.42031D-04  0.47479D-04  0.57567D-04  0.78165D-04  0.12867D-03  0.28734D-03  0.68245D-03  0.11636D-02  0.25403D-02
  0.17378D+01  0.24000D+00  0.39749D-04  0.39750D-04  0.39753D-04  0.39763D-04  0.39794D-04  0.39886D-04  0.40145D-04  0.40751D-04  0.41887D-04  0.43739D-04  0.46863D-04  0.52405D-04  0.62602D-04  0.83110D-04  0.13206D-03  0.28145D-03  0.66903D-03  0.11316D-02  0.23563D-02
  0.18621D+01  0.27000D+00  0.45129D-04  0.45130D-04  0.45133D-04  0.45143D-04  0.45172D-04  0.45262D-04  0.45516D-04  0.46124D-04  0.47280D-04  0.49175D-04  0.52366D-04  0.58014D-04  0.68346D-04  0.88854D-04  0.13660D-03  0.27724D-03  0.65745D-03  0.11108D-02  0.22013D-02
  0.19953D+01  0.30000D+00  0.51269D-04  0.51270D-04  0.51273D-04  0.51282D-04  0.51311D-04  0.51398D-04  0.51648D-04  0.52256D-04  0.53430D-04  0.55373D-04  0.58634D-04  0.64398D-04  0.74894D-04  0.95482D-04  0.14224D-03  0.27574D-03  0.64811D-03  0.10990D-02  0.20721D-02
  0.21380D+01  0.33000D+00  0.58277D-04  0.58278D-04  0.58281D-04  0.58290D-04  0.58317D-04  0.58402D-04  0.58649D-04  0.59251D-04  0.60449D-04  0.62441D-04  0.65775D-04  0.71666D-04  0.82352D-04  0.10308D-03  0.14915D-03  0.27684D-03  0.63859D-03  0.10951D-02  0.19665D-02
  0.22909D+01  0.36000D+00  0.66277D-04  0.66278D-04  0.66281D-04  0.66289D-04  0.66316D-04  0.66399D-04  0.66638D-04  0.67241D-04  0.68461D-04  0.70500D-04  0.73912D-04  0.79939D-04  0.90839D-04  0.11178D-03  0.15742D-03  0.28010D-03  0.62956D-03  0.10994D-02  0.18822D-02
  0.24547D+01  0.39000D+00  0.75410D-04  0.75411D-04  0.75414D-04  0.75422D-04  0.75448D-04  0.75529D-04  0.75763D-04  0.76368D-04  0.77600D-04  0.79693D-04  0.83187D-04  0.89359D-04  0.10050D-03  0.12172D-03  0.16713D-03  0.28546D-03  0.62397D-03  0.11109D-02  0.18174D-02
  0.26303D+01  0.42000D+00  0.85839D-04  0.85840D-04  0.85842D-04  0.85851D-04  0.85876D-04  0.85954D-04  0.86187D-04  0.86781D-04  0.88034D-04  0.90182D-04  0.93760D-04  0.10008D-03  0.11149D-03  0.13306D-03  0.17838D-03  0.29341D-03  0.62182D-03  0.11246D-02  0.17710D-02
  0.28184D+01  0.45000D+00  0.97748D-04  0.97748D-04  0.97751D-04  0.97759D-04  0.97783D-04  0.97859D-04  0.98085D-04  0.98676D-04  0.99949D-04  0.10215D-03  0.10582D-03  0.11230D-03  0.12399D-03  0.14596D-03  0.19141D-03  0.30397D-03  0.62010D-03  0.11434D-02  0.17421D-02
  0.30200D+01  0.48000D+00  0.11135D-03  0.11135D-03  0.11135D-03  0.11136D-03  0.11138D-03  0.11146D-03  0.11167D-03  0.11226D-03  0.11355D-03  0.11581D-03  0.11956D-03  0.12622D-03  0.13821D-03  0.16064D-03  0.20642D-03  0.31673D-03  0.62266D-03  0.11672D-02  0.17293D-02
  0.32359D+01  0.51000D+00  0.12688D-03  0.12688D-03  0.12688D-03  0.12689D-03  0.12691D-03  0.12698D-03  0.12720D-03  0.12778D-03  0.12908D-03  0.13139D-03  0.13524D-03  0.14207D-03  0.15440D-03  0.17735D-03  0.22356D-03  0.33235D-03  0.62983D-03  0.11914D-02  0.17321D-02
  0.34674D+01  0.54000D+00  0.14461D-03  0.14461D-03  0.14462D-03  0.14462D-03  0.14464D-03  0.14471D-03  0.14492D-03  0.14550D-03  0.14681D-03  0.14918D-03  0.15312D-03  0.16014D-03  0.17282D-03  0.19634D-03  0.24314D-03  0.35107D-03  0.64038D-03  0.12157D-02  0.17506D-02
  0.37154D+01  0.57000D+00  0.16487D-03  0.16487D-03  0.16487D-03  0.16488D-03  0.16490D-03  0.16497D-03  0.16517D-03  0.16574D-03  0.16707D-03  0.16949D-03  0.17352D-03  0.18074D-03  0.19379D-03  0.21794D-03  0.26549D-03  0.37296D-03  0.65441D-03  0.12439D-02  0.17844D-02
  0.39811D+01  0.60000D+00  0.18800D-03  0.18800D-03  0.18800D-03  0.18800D-03  0.18803D-03  0.18809D-03  0.18829D-03  0.18886D-03  0.19019D-03  0.19266D-03  0.19680D-03  0.20421D-03  0.21766D-03  0.24250D-03  0.29095D-03  0.39819D-03  0.67391D-03  0.12757D-02  0.18307D-02
  0.42658D+01  0.63000D+00  0.21441D-03  0.21441D-03  0.21441D-03  0.21442D-03  0.21444D-03  0.21450D-03  0.21469D-03  0.21525D-03  0.21659D-03  0.21912D-03  0.22335D-03  0.23097D-03  0.24484D-03  0.27042D-03  0.31984D-03  0.42746D-03  0.69899D-03  0.13045D-02  0.18915D-02
  0.45709D+01  0.66000D+00  0.24456D-03  0.24456D-03  0.24457D-03  0.24457D-03  0.24459D-03  0.24465D-03  0.24484D-03  0.24539D-03  0.24673D-03  0.24932D-03  0.25365D-03  0.26147D-03  0.27578D-03  0.30215D-03  0.35273D-03  0.46118D-03  0.72802D-03  0.13381D-02  0.19670D-02
  0.48978D+01  0.69000D+00  0.27899D-03  0.27899D-03  0.27899D-03  0.27900D-03  0.27902D-03  0.27908D-03  0.27926D-03  0.27980D-03  0.28115D-03  0.28378D-03  0.28821D-03  0.29625D-03  0.31102D-03  0.33825D-03  0.39012D-03  0.49948D-03  0.76335D-03  0.13779D-02  0.20526D-02
  0.52481D+01  0.72000D+00  0.31830D-03  0.31830D-03  0.31830D-03  0.31830D-03  0.31832D-03  0.31838D-03  0.31856D-03  0.31909D-03  0.32043D-03  0.32312D-03  0.32764D-03  0.33590D-03  0.35116D-03  0.37930D-03  0.43254D-03  0.54325D-03  0.80562D-03  0.14206D-02  0.21483D-02
  0.56234D+01  0.75000D+00  0.36316D-03  0.36316D-03  0.36316D-03  0.36317D-03  0.36318D-03  0.36324D-03  0.36341D-03  0.36392D-03  0.36528D-03  0.36801D-03  0.37263D-03  0.38111D-03  0.39688D-03  0.42598D-03  0.48072D-03  0.59322D-03  0.85465D-03  0.14673D-02  0.22565D-02
  0.60256D+01  0.78000D+00  0.41436D-03  0.41436D-03  0.41436D-03  0.41436D-03  0.41438D-03  0.41444D-03  0.41460D-03  0.41509D-03  0.41646D-03  0.41923D-03  0.42394D-03  0.43265D-03  0.44895D-03  0.47906D-03  0.53547D-03  0.65002D-03  0.91070D-03  0.15235D-02  0.23760D-02
  0.64565D+01  0.81000D+00  0.47278D-03  0.47278D-03  0.47278D-03  0.47278D-03  0.47280D-03  0.47285D-03  0.47301D-03  0.47349D-03  0.47485D-03  0.47766D-03  0.48246D-03  0.49141D-03  0.50825D-03  0.53945D-03  0.59766D-03  0.71433D-03  0.97584D-03  0.15897D-02  0.24971D-02
  0.69183D+01  0.84000D+00  0.53942D-03  0.53942D-03  0.53942D-03  0.53943D-03  0.53945D-03  0.53950D-03  0.53965D-03  0.54012D-03  0.54146D-03  0.54432D-03  0.54921D-03  0.55839D-03  0.57580D-03  0.60815D-03  0.66818D-03  0.78748D-03  0.10509D-02  0.16614D-02  0.26288D-02
  0.74131D+01  0.87000D+00  0.61544D-03  0.61544D-03  0.61544D-03  0.61544D-03  0.61546D-03  0.61551D-03  0.61566D-03  0.61611D-03  0.61746D-03  0.62034D-03  0.62531D-03  0.63473D-03  0.65274D-03  0.68627D-03  0.74832D-03  0.87062D-03  0.11356D-02  0.17455D-02  0.27724D-02
  0.79433D+01  0.90000D+00  0.70212D-03  0.70212D-03  0.70212D-03  0.70212D-03  0.70214D-03  0.70219D-03  0.70233D-03  0.70277D-03  0.70411D-03  0.70702D-03  0.71206D-03  0.72172D-03  0.74035D-03  0.77514D-03  0.83937D-03  0.96464D-03  0.12323D-02  0.18441D-02  0.29199D-02
  0.85114D+01  0.93000D+00  0.80094D-03  0.80094D-03  0.80094D-03  0.80094D-03  0.80096D-03  0.80100D-03  0.80114D-03  0.80157D-03  0.80288D-03  0.80583D-03  0.81095D-03  0.82084D-03  0.84011D-03  0.87623D-03  0.94267D-03  0.10713D-02  0.13428D-02  0.19557D-02  0.30739D-02
  0.91201D+01  0.96000D+00  0.91357D-03  0.91357D-03  0.91357D-03  0.91357D-03  0.91359D-03  0.91363D-03  0.91376D-03  0.91418D-03  0.91546D-03  0.91846D-03  0.92363D-03  0.93376D-03  0.95369D-03  0.99119D-03  0.10600D-02  0.11923D-02  0.14681D-02  0.20813D-02  0.32434D-02
  0.97724D+01  0.99000D+00  0.10419D-02  0.10419D-02  0.10419D-02  0.10419D-02  0.10419D-02  0.10420D-02  0.10421D-02  0.10425D-02  0.10437D-02  0.10468D-02  0.10520D-02  0.10624D-02  0.10830D-02  0.11219D-02  0.11932D-02  0.13296D-02  0.16095D-02  0.22265D-02  0.34292D-02
  0.10471D+02  0.10200D+01  0.11881D-02  0.11881D-02  0.11881D-02  0.11881D-02  0.11881D-02  0.11881D-02  0.11883D-02  0.11886D-02  0.11898D-02  0.11929D-02  0.11982D-02  0.12088D-02  0.12301D-02  0.12706D-02  0.13445D-02  0.14848D-02  0.17702D-02  0.23931D-02  0.36209D-02
  0.11220D+02  0.10500D+01  0.13545D-02  0.13545D-02  0.13545D-02  0.13545D-02  0.13546D-02  0.13546D-02  0.13547D-02  0.13551D-02  0.13562D-02  0.13594D-02  0.13647D-02  0.13755D-02  0.13976D-02  0.14396D-02  0.15162D-02  0.16609D-02  0.19527D-02  0.25789D-02  0.38351D-02
  0.12023D+02  0.10800D+01  0.15441D-02  0.15441D-02  0.15441D-02  0.15441D-02  0.15441D-02  0.15441D-02  0.15442D-02  0.15446D-02  0.15457D-02  0.15488D-02  0.15542D-02  0.15652D-02  0.15881D-02  0.16317D-02  0.17112D-02  0.18607D-02  0.21584D-02  0.27906D-02  0.40762D-02
  0.12882D+02  0.11100D+01  0.17597D-02  0.17597D-02  0.17597D-02  0.17597D-02  0.17597D-02  0.17598D-02  0.17599D-02  0.17602D-02  0.17613D-02  0.17645D-02  0.17698D-02  0.17811D-02  0.18047D-02  0.18500D-02  0.19325D-02  0.20868D-02  0.23912D-02  0.30321D-02  0.43394D-02
  0.13804D+02  0.11400D+01  0.20051D-02  0.20051D-02  0.20051D-02  0.20051D-02  0.20051D-02  0.20051D-02  0.20052D-02  0.20056D-02  0.20066D-02  0.20098D-02  0.20152D-02  0.20266D-02  0.20510D-02  0.20982D-02  0.21837D-02  0.23429D-02  0.26552D-02  0.33048D-02  0.46291D-02
  0.14791D+02  0.11700D+01  0.22842D-02  0.22842D-02  0.22842D-02  0.22842D-02  0.22842D-02  0.22842D-02  0.22843D-02  0.22846D-02  0.22856D-02  0.22888D-02  0.22942D-02  0.23059D-02  0.23311D-02  0.23800D-02  0.24687D-02  0.26334D-02  0.29539D-02  0.36112D-02  0.49579D-02
  0.15849D+02  0.12000D+01  0.26018D-02  0.26015D-02  0.26015D-02  0.26015D-02  0.26015D-02  0.26015D-02  0.26016D-02  0.26019D-02  0.26029D-02  0.26060D-02  0.26114D-02  0.26233D-02  0.26494D-02  0.27002D-02  0.27924D-02  0.29624D-02  0.32913D-02  0.39597D-02  0.53248D-02
  0.16982D+02  0.12300D+01  0.29951D-02  0.29655D-02  0.29625D-02  0.29622D-02  0.29622D-02  0.29622D-02  0.29623D-02  0.29626D-02  0.29635D-02  0.29665D-02  0.29720D-02  0.29841D-02  0.30110D-02  0.30639D-02  0.31593D-02  0.33354D-02  0.36730D-02  0.43524D-02  0.57415D-02
  0.18197D+02  0.12600D+01  0.51480D-02  0.35897D-02  0.33944D-02  0.33743D-02  0.33723D-02  0.33721D-02  0.33722D-02  0.33724D-02  0.33733D-02  0.33761D-02  0.33818D-02  0.33940D-02  0.34219D-02  0.34767D-02  0.35758D-02  0.37580D-02  0.41044D-02  0.47976D-02  0.62028D-02
  0.19498D+02  0.12900D+01  0.30028D-01  0.10189D-01  0.48645D-02  0.39525D-02  0.38493D-02  0.38389D-02  0.38379D-02  0.38381D-02  0.38389D-02  0.38415D-02  0.38473D-02  0.38597D-02  0.38885D-02  0.39454D-02  0.40483D-02  0.42364D-02  0.45930D-02  0.53003D-02  0.67223D-02
  0.20893D+02  0.13200D+01  0.20148D+00  0.63930D-01  0.20674D-01  0.77495D-02  0.48139D-02  0.44134D-02  0.43714D-02  0.43675D-02  0.43678D-02  0.43703D-02  0.43761D-02  0.43887D-02  0.44184D-02  0.44775D-02  0.45841D-02  0.47788D-02  0.51463D-02  0.58659D-02  0.73114D-02
  0.22387D+02  0.13500D+01  0.12138D+01  0.38409D+00  0.12167D+00  0.38820D-01  0.13170D-01  0.62921D-02  0.51155D-02  0.49827D-02  0.49699D-02  0.49709D-02  0.49766D-02  0.49894D-02  0.50201D-02  0.50815D-02  0.51920D-02  0.53936D-02  0.57712D-02  0.65065D-02  0.79772D-02
  0.23988D+02  0.13800D+01  0.65629D+01  0.20758D+01  0.65670D+00  0.20789D+00  0.66035D-01  0.21592D-01  0.86876D-02  0.60233D-02  0.56890D-02  0.56566D-02  0.56589D-02  0.56716D-02  0.57033D-02  0.57670D-02  0.58816D-02  0.60901D-02  0.64786D-02  0.72320D-02  0.87196D-02
  0.25704D+02  0.14100D+01  0.32058D+02  0.10138D+02  0.32065D+01  0.10143D+01  0.32098D+00  0.10178D+00  0.32801D-01  0.12043D-01  0.71885D-02  0.65075D-02  0.64410D-02  0.64469D-02  0.64790D-02  0.65451D-02  0.66640D-02  0.68793D-02  0.72802D-02  0.80499D-02  0.95609D-02
  0.27542D+02  0.14400D+01  0.14250D+03  0.45064D+02  0.14251D+02  0.45069D+01  0.14254D+01  0.45096D+00  0.14287D+00  0.45753D-01  0.16059D-01  0.85954D-02  0.74514D-02  0.73398D-02  0.73611D-02  0.74285D-02  0.75515D-02  0.77745D-02  0.81880D-02  0.89744D-02  0.10514D-01
  0.29512D+02  0.14700D+01  0.58008D+03  0.18344D+03  0.58008D+02  0.18344D+02  0.58009D+01  0.18345D+01  0.58027D+00  0.18373D+00  0.58668D-01  0.20174D-01  0.10147D-01  0.85268D-02  0.83805D-02  0.84333D-02  0.85590D-02  0.87900D-02  0.92152D-02  0.10022D-01  0.11589D-01
  0.31623D+02  0.15000D+01  0.21742D+04  0.68753D+03  0.21742D+03  0.68753D+02  0.21742D+02  0.68754D+01  0.21743D+01  0.68766D+00  0.21768D+00  0.69442D-01  0.23736D-01  0.11709D-01  0.97462D-02  0.95958D-02  0.97053D-02  0.99417D-02  0.10380D-01  0.11209D-01  0.12798D-01
  0.33884D+02  0.15300D+01  0.75478D+04  0.23868D+04  0.75478D+03  0.23868D+03  0.75478D+02  0.23868D+02  0.75478D+01  0.23869D+01  0.75492D+00  0.23898D+00  0.76284D-01  0.26217D-01  0.13191D-01  0.11131D-01  0.11029D-01  0.11252D-01  0.11703D-01  0.12550D-01  0.14172D-01
  0.36308D+02  0.15600D+01  0.24418D+05  0.77215D+04  0.24418D+04  0.77215D+03  0.24418D+03  0.77216D+02  0.24418D+02  0.77218D+01  0.24420D+01  0.77239D+00  0.24458D+00  0.78253D-01  0.27386D-01  0.14591D-01  0.12726D-01  0.12760D-01  0.13205D-01  0.14073D-01  0.15731D-01
  0.38905D+02  0.15900D+01  0.73943D+05  0.23383D+05  0.73943D+04  0.23383D+04  0.73943D+03  0.23383D+03  0.73944D+02  0.23383D+02  0.73948D+01  0.23387D+01  0.73982D+00  0.23442D+00  0.75376D-01  0.27365D-01  0.16027D-01  0.14627D-01  0.14928D-01  0.15806D-01  0.17491D-01
  0.41687D+02  0.16200D+01  0.21067D+06  0.66620D+05  0.21067D+05  0.66620D+04  0.21067D+04  0.66621D+03  0.21067D+03  0.66622D+02  0.21068D+02  0.66629D+01  0.21074D+01  0.66682D+00  0.21155D+00  0.68710D-01  0.26663D-01  0.17724D-01  0.16997D-01  0.17787D-01  0.19494D-01
  0.44668D+02  0.16500D+01  0.56746D+06  0.17945D+06  0.56746D+05  0.17945D+05  0.56746D+04  0.17945D+04  0.56746D+03  0.17945D+03  0.56748D+02  0.17947D+02  0.56760D+01  0.17955D+01  0.56839D+00  0.18080D+00  0.59946D-01  0.26036D-01  0.19971D-01  0.20110D-01  0.21787D-01
  0.47863D+02  0.16800D+01  0.14516D+07  0.45905D+06  0.14516D+06  0.45905D+05  0.14516D+05  0.45905D+04  0.14516D+04  0.45905D+03  0.14517D+03  0.45909D+02  0.14519D+02  0.45926D+01  0.14532D+01  0.46045D+00  0.14729D+00  0.50997D-01  0.26306D-01  0.23123D-01  0.24449D-01
  0.51286D+02  0.17100D+01  0.35421D+07  0.11201D+07  0.35421D+06  0.11201D+06  0.35421D+05  0.11201D+05  0.35421D+04  0.11201D+04  0.35422D+03  0.11202D+03  0.35427D+02  0.11205D+02  0.35451D+01  0.11223D+01  0.35629D+00  0.11544D+00  0.43741D-01  0.28174D-01  0.27681D-01
  0.54954D+02  0.17400D+01  0.82759D+07  0.26171D+07  0.82759D+06  0.26171D+06  0.82759D+05  0.26171D+05  0.82759D+04  0.26171D+04  0.82761D+03  0.26172D+03  0.82771D+02  0.26179D+02  0.82820D+01  0.26213D+01  0.83066D+00  0.26482D+00  0.88546D-01  0.39810D-01  0.32201D-01
  0.58884D+02  0.17700D+01  0.18583D+08  0.58764D+07  0.18583D+07  0.58764D+06  0.18583D+06  0.58764D+05  0.18583D+05  0.58764D+04  0.18583D+04  0.58767D+03  0.18585D+03  0.58781D+02  0.18595D+02  0.58847D+01  0.18638D+01  0.59176D+00  0.19068D+00  0.68901D-01  0.40291D-01
  0.63096D+02  0.18000D+01  0.40232D+08  0.12722D+08  0.40232D+07  0.12722D+07  0.40232D+06  0.12722D+06  0.40232D+05  0.12722D+05  0.40232D+04  0.12723D+04  0.40236D+03  0.12726D+03  0.40255D+02  0.12739D+02  0.40338D+01  0.12792D+01  0.40787D+00  0.13530D+00  0.58212D-01
  0.67608D+02  0.18300D+01  0.84238D+08  0.26638D+08  0.84238D+07  0.26638D+07  0.84238D+06  0.26638D+06  0.84238D+05  0.26638D+05  0.84239D+04  0.26639D+04  0.84245D+03  0.26644D+03  0.84283D+02  0.26670D+02  0.84443D+01  0.26765D+01  0.85069D+00  0.27431D+00  0.98747D-01
  0.72444D+02  0.18600D+01  0.17087D+09  0.54032D+08  0.17087D+08  0.54032D+07  0.17087D+07  0.54032D+06  0.17087D+06  0.54033D+05  0.17087D+05  0.54034D+04  0.17088D+04  0.54042D+03  0.17094D+03  0.54090D+02  0.17125D+02  0.54267D+01  0.17229D+01  0.55045D+00  0.18370D+00
  0.77625D+02  0.18900D+01  0.33635D+09  0.10636D+09  0.33635D+08  0.10636D+08  0.33635D+07  0.10636D+07  0.33635D+06  0.10636D+06  0.33635D+05  0.10636D+05  0.33636D+04  0.10638D+04  0.33647D+03  0.10646D+03  0.33702D+02  0.10679D+02  0.33886D+01  0.10792D+01  0.35005D+00
  0.83176D+02  0.19200D+01  0.64290D+09  0.20330D+09  0.64290D+08  0.20330D+08  0.64290D+07  0.20330D+07  0.64290D+06  0.20330D+06  0.64291D+05  0.20331D+05  0.64293D+04  0.20333D+04  0.64310D+03  0.20346D+03  0.64403D+02  0.20404D+02  0.64728D+01  0.20586D+01  0.66049D+00
  0.89125D+02  0.19500D+01  0.11939D+10  0.37754D+09  0.11939D+09  0.37754D+08  0.11939D+08  0.37754D+07  0.11939D+07  0.37754D+06  0.11939D+06  0.37755D+05  0.11939D+05  0.37757D+04  0.11942D+04  0.37779D+03  0.11957D+03  0.37875D+02  0.12013D+02  0.38181D+01  0.12198D+01
  0.95499D+02  0.19800D+01  0.21487D+10  0.67949D+09  0.21487D+09  0.67949D+08  0.21487D+08  0.67949D+07  0.21487D+07  0.67949D+06  0.21487D+06  0.67950D+05  0.21488D+05  0.67954D+04  0.21492D+04  0.67985D+03  0.21515D+03  0.68141D+02  0.21607D+02  0.68646D+01  0.21890D+01
  0.10233D+03  0.20100D+01  0.37543D+10  0.11872D+10  0.37543D+09  0.11872D+09  0.37543D+08  0.11872D+08  0.37543D+07  0.11872D+07  0.37543D+06  0.11872D+06  0.37543D+05  0.11873D+05  0.37549D+04  0.11877D+04  0.37584D+03  0.11901D+03  0.37729D+02  0.11982D+02  0.38167D+01
  0.10965D+03  0.20400D+01  0.63378D+10  0.20042D+10  0.63378D+09  0.20042D+09  0.63378D+08  0.20042D+08  0.63378D+07  0.20042D+07  0.63378D+06  0.20042D+06  0.63379D+05  0.20043D+05  0.63386D+04  0.20049D+04  0.63437D+03  0.20084D+03  0.63653D+02  0.20207D+02  0.64317D+01
  0.11749D+03  0.20700D+01  0.10381D+11  0.32828D+10  0.10381D+10  0.32828D+09  0.10381D+09  0.32828D+08  0.10381D+08  0.32828D+07  0.10381D+07  0.32828D+06  0.10381D+06  0.32829D+05  0.10382D+05  0.32837D+04  0.10389D+04  0.32887D+03  0.10420D+03  0.33065D+02  0.10518D+02
  0.12589D+03  0.21000D+01  0.16519D+11  0.52237D+10  0.16519D+10  0.52237D+09  0.16519D+09  0.52237D+08  0.16519D+08  0.52237D+07  0.16519D+07  0.52238D+06  0.16519D+06  0.52239D+05  0.16520D+05  0.52250D+04  0.16529D+04  0.52317D+03  0.16572D+03  0.52566D+02  0.16710D+02
  0.13490D+03  0.21300D+01  0.25065D+11  0.79262D+10  0.25065D+10  0.79262D+09  0.25065D+09  0.79262D+08  0.25065D+08  0.79262D+07  0.25065D+07  0.79262D+06  0.25065D+06  0.79264D+05  0.25066D+05  0.79277D+04  0.25078D+04  0.79361D+03  0.25133D+03  0.79684D+02  0.25312D+02
  0.14454D+03  0.21600D+01  0.36882D+11  0.11663D+11  0.36882D+10  0.11663D+10  0.36882D+09  0.11663D+09  0.36882D+08  0.11663D+08  0.36882D+07  0.11663D+07  0.36882D+06  0.11663D+06  0.36883D+05  0.11665D+05  0.36897D+04  0.11675D+04  0.36964D+03  0.11715D+03  0.37187D+02
  0.15488D+03  0.21900D+01  0.54609D+11  0.17269D+11  0.54609D+10  0.17269D+10  0.54609D+09  0.17269D+09  0.54609D+08  0.17269D+08  0.54609D+07  0.17269D+07  0.54609D+06  0.17269D+06  0.54611D+05  0.17271D+05  0.54627D+04  0.17284D+04  0.54713D+03  0.17335D+03  0.54998D+02
  0.16596D+03  0.22200D+01  0.79717D+11  0.25209D+11  0.79717D+10  0.25209D+10  0.79717D+09  0.25209D+09  0.79717D+08  0.25209D+08  0.79717D+07  0.25209D+07  0.79718D+06  0.25209D+06  0.79720D+05  0.25211D+05  0.79740D+04  0.25227D+04  0.79846D+03  0.25291D+03  0.80205D+02
  0.17783D+03  0.22500D+01  0.11541D+12  0.36495D+11  0.11541D+11  0.36495D+10  0.11541D+10  0.36495D+09  0.11541D+09  0.36495D+08  0.11541D+08  0.36495D+07  0.11541D+07  0.36495D+06  0.11541D+06  0.36498D+05  0.11543D+05  0.36517D+04  0.11557D+04  0.36598D+03  0.11602D+03
  0.19055D+03  0.22800D+01  0.16594D+12  0.52475D+11  0.16594D+11  0.52475D+10  0.16594D+10  0.52475D+09  0.16594D+09  0.52475D+08  0.16594D+08  0.52475D+07  0.16594D+07  0.52475D+06  0.16594D+06  0.52478D+05  0.16597D+05  0.52501D+04  0.16614D+04  0.52603D+03  0.16670D+03
  0.20417D+03  0.23100D+01  0.23910D+12  0.75612D+11  0.23910D+11  0.75612D+10  0.23910D+10  0.75612D+09  0.23910D+09  0.75612D+08  0.23910D+08  0.75612D+07  0.23911D+07  0.75612D+06  0.23911D+06  0.75616D+05  0.23915D+05  0.75645D+04  0.23935D+04  0.75773D+03  0.24008D+03
  0.21878D+03  0.23400D+01  0.34453D+12  0.10895D+12  0.34453D+11  0.10895D+11  0.34453D+10  0.10895D+10  0.34453D+09  0.10895D+09  0.34453D+08  0.10895D+08  0.34453D+07  0.10895D+07  0.34454D+06  0.10896D+06  0.34458D+05  0.10899D+05  0.34484D+04  0.10915D+04  0.34577D+03
  0.23442D+03  0.23700D+01  0.49997D+12  0.15810D+12  0.49997D+11  0.15810D+11  0.49997D+10  0.15810D+10  0.49997D+09  0.15810D+09  0.49997D+08  0.15810D+08  0.49997D+07  0.15810D+07  0.49997D+06  0.15811D+06  0.50003D+05  0.15815D+05  0.50035D+04  0.15837D+04  0.50158D+03
  0.25119D+03  0.24000D+01  0.73333D+12  0.23190D+12  0.73333D+11  0.23190D+11  0.73333D+10  0.23190D+10  0.73333D+09  0.23190D+09  0.73333D+08  0.23190D+08  0.73333D+07  0.23190D+07  0.73333D+06  0.23191D+06  0.73340D+05  0.23196D+05  0.73382D+04  0.23224D+04  0.73548D+03
  0.26915D+03  0.24300D+01  0.10391D+13  0.32858D+12  0.10391D+12  0.32858D+11  0.10391D+11  0.32858D+10  0.10391D+10  0.32858D+09  0.10391D+09  0.32858D+08  0.10391D+08  0.32858D+07  0.10391D+07  0.32859D+06  0.10392D+06  0.32866D+05  0.10397D+05  0.32900D+04  0.10417D+04
  0.28840D+03  0.24600D+01  0.14717D+13  0.46540D+12  0.14717D+12  0.46540D+11  0.14717D+11  0.46540D+10  0.14717D+10  0.46540D+09  0.14717D+09  0.46540D+08  0.14717D+08  0.46540D+07  0.14717D+07  0.46540D+06  0.14718D+06  0.46548D+05  0.14724D+05  0.46590D+04  0.14750D+04
  0.30903D+03  0.24900D+01  0.20479D+13  0.64759D+12  0.20479D+12  0.64759D+11  0.20479D+11  0.64759D+10  0.20479D+10  0.64759D+09  0.20479D+09  0.64759D+08  0.20479D+08  0.64760D+07  0.20479D+07  0.64760D+06  0.20480D+06  0.64768D+05  0.20486D+05  0.64817D+04  0.20518D+04
  0.33113D+03  0.25200D+01  0.28654D+13  0.90611D+12  0.28654D+12  0.90611D+11  0.28654D+11  0.90611D+10  0.28654D+10  0.90611D+09  0.28654D+09  0.90611D+08  0.28654D+08  0.90611D+07  0.28654D+07  0.90612D+06  0.28655D+06  0.90621D+05  0.28662D+05  0.90677D+04  0.28700D+04


==> ross2/ross2_b145.dat <==
  0.10000D+01  0.00000D+00  0.41294D-05  0.41294D-05  0.41294D-05  0.41296D-05  0.41303D-05  0.41323D-05  0.41388D-05  0.41591D-05  0.42219D-05  0.44106D-05  0.48982D-05  0.59828D-05  0.78612D-05  0.10666D-04  0.16016D-04  0.29909D-04  0.90119D-04  0.28803D-03  0.53632D-03
  0.10715D+01  0.30000D-01  0.46307D-05  0.46307D-05  0.46308D-05  0.46310D-05  0.46316D-05  0.46336D-05  0.46399D-05  0.46598D-05  0.47229D-05  0.49021D-05  0.53816D-05  0.64397D-05  0.82487D-05  0.10922D-04  0.15939D-04  0.28608D-04  0.80509D-04  0.26366D-03  0.48757D-03
  0.11482D+01  0.60000D-01  0.51891D-05  0.51891D-05  0.51892D-05  0.51894D-05  0.51900D-05  0.51919D-05  0.51981D-05  0.52178D-05  0.52772D-05  0.54534D-05  0.59239D-05  0.69530D-05  0.87075D-05  0.11274D-04  0.16019D-04  0.27685D-04  0.73023D-04  0.24190D-03  0.44810D-03
  0.12303D+01  0.90000D-01  0.58128D-05  0.58128D-05  0.58129D-05  0.58131D-05  0.58137D-05  0.58156D-05  0.58216D-05  0.58404D-05  0.58984D-05  0.60713D-05  0.65290D-05  0.75338D-05  0.92462D-05  0.11727D-04  0.16250D-04  0.27094D-04  0.67188D-04  0.22077D-03  0.41644D-03
  0.13183D+01  0.12000D+00  0.65115D-05  0.65116D-05  0.65116D-05  0.65118D-05  0.65124D-05  0.65142D-05  0.65200D-05  0.65383D-05  0.65949D-05  0.67631D-05  0.72080D-05  0.81947D-05  0.98728D-05  0.12286D-04  0.16629D-04  0.26799D-04  0.62563D-04  0.20214D-03  0.39133D-03
  0.14125D+01  0.15000D+00  0.72961D-05  0.72961D-05  0.72962D-05  0.72963D-05  0.72969D-05  0.72987D-05  0.73043D-05  0.73220D-05  0.73773D-05  0.75392D-05  0.79758D-05  0.89461D-05  0.10594D-04  0.12958D-04  0.17158D-04  0.26773D-04  0.59048D-04  0.18602D-03  0.37106D-03
  0.15136D+01  0.18000D+00  0.81789D-05  0.81790D-05  0.81790D-05  0.81792D-05  0.81797D-05  0.81815D-05  0.81869D-05  0.82042D-05  0.82571D-05  0.84155D-05  0.88458D-05  0.97938D-05  0.11426D-04  0.13753D-04  0.17840D-04  0.27002D-04  0.56464D-04  0.17145D-03  0.35457D-03
  0.16218D+01  0.21000D+00  0.91743D-05  0.91743D-05  0.91744D-05  0.91746D-05  0.91751D-05  0.91768D-05  0.91820D-05  0.91986D-05  0.92502D-05  0.94079D-05  0.98211D-05  0.10760D-04  0.12382D-04  0.14683D-04  0.18683D-04  0.27477D-04  0.54625D-04  0.15854D-03  0.34153D-03
  0.17378D+01  0.24000D+00  0.10298D-04  0.10298D-04  0.10299D-04  0.10299D-04  0.10299D-04  0.10301D-04  0.10306D-04  0.10322D-04  0.10373D-04  0.10522D-04  0.10929D-04  0.11859D-04  0.13473D-04  0.15761D-04  0.19697D-04  0.28195D-04  0.53423D-04  0.14792D-03  0.33120D-03
  0.18621D+01  0.27000D+00  0.11570D-04  0.11570D-04  0.11570D-04  0.11570D-04  0.11571D-04  0.11572D-04  0.11577D-04  0.11593D-04  0.11641D-04  0.11787D-04  0.12189D-04  0.13106D-04  0.14719D-04  0.17005D-04  0.20897D-04  0.29160D-04  0.52833D-04  0.13926D-03  0.32140D-03
  0.19953D+01  0.30000D+00  0.13009D-04  0.13009D-04  0.13009D-04  0.13010D-04  0.13010D-04  0.13012D-04  0.13016D-04  0.13032D-04  0.13079D-04  0.13222D-04  0.13615D-04  0.14523D-04  0.16142D-04  0.18433D-04  0.22300D-04  0.30381D-04  0.52793D-04  0.13174D-03  0.31304D-03
  0.21380D+01  0.33000D+00  0.14641D-04  0.14641D-04  0.14641D-04  0.14641D-04  0.14642D-04  0.14643D-04  0.14648D-04  0.14663D-04  0.14709D-04  0.14848D-04  0.15231D-04  0.16136D-04  0.17764D-04  0.20067D-04  0.23925D-04  0.31871D-04  0.53230D-04  0.12593D-03  0.30599D-03
  0.22909D+01  0.36000D+00  0.16492D-04  0.16492D-04  0.16492D-04  0.16493D-04  0.16493D-04  0.16494D-04  0.16499D-04  0.16513D-04  0.16558D-04  0.16693D-04  0.17071D-04  0.17973D-04  0.19608D-04  0.21934D-04  0.25798D-04  0.33650D-04  0.54160D-04  0.12169D-03  0.29877D-03
  0.24547D+01  0.39000D+00  0.18594D-04  0.18594D-04  0.18594D-04  0.18594D-04  0.18595D-04  0.18596D-04  0.18601D-04  0.18614D-04  0.18658D-04  0.18789D-04  0.19167D-04  0.20055D-04  0.21710D-04  0.24064D-04  0.27947D-04  0.35741D-04  0.55583D-04  0.11862D-03  0.29128D-03
  0.26303D+01  0.42000D+00  0.20982D-04  0.20982D-04  0.20982D-04  0.20982D-04  0.20983D-04  0.20984D-04  0.20988D-04  0.21002D-04  0.21044D-04  0.21176D-04  0.21538D-04  0.22427D-04  0.24103D-04  0.26490D-04  0.30405D-04  0.38175D-04  0.57489D-04  0.11661D-03  0.28481D-03
  0.28184D+01  0.45000D+00  0.23696D-04  0.23696D-04  0.23696D-04  0.23696D-04  0.23697D-04  0.23698D-04  0.23702D-04  0.23715D-04  0.23757D-04  0.23882D-04  0.24241D-04  0.25131D-04  0.26824D-04  0.29252D-04  0.33210D-04  0.40988D-04  0.59885D-04  0.11584D-03  0.27929D-03
  0.30200D+01  0.48000D+00  0.26783D-04  0.26783D-04  0.26783D-04  0.26783D-04  0.26783D-04  0.26784D-04  0.26788D-04  0.26801D-04  0.26841D-04  0.26964D-04  0.27320D-04  0.28205D-04  0.29921D-04  0.32395D-04  0.36408D-04  0.44219D-04  0.62821D-04  0.11620D-03  0.27310D-03
  0.32359D+01  0.51000D+00  0.30294D-04  0.30294D-04  0.30294D-04  0.30294D-04  0.30295D-04  0.30296D-04  0.30300D-04  0.30312D-04  0.30351D-04  0.30472D-04  0.30823D-04  0.31701D-04  0.33447D-04  0.35972D-04  0.40049D-04  0.47920D-04  0.66330D-04  0.11740D-03  0.26827D-03
  0.34674D+01  0.54000D+00  0.34290D-04  0.34290D-04  0.34290D-04  0.34290D-04  0.34290D-04  0.34292D-04  0.34295D-04  0.34308D-04  0.34346D-04  0.34465D-04  0.34805D-04  0.35687D-04  0.37461D-04  0.40039D-04  0.44192D-04  0.52147D-04  0.70438D-04  0.11967D-03  0.26505D-03
  0.37154D+01  0.57000D+00  0.38838D-04  0.38838D-04  0.38839D-04  0.38839D-04  0.38839D-04  0.38840D-04  0.38844D-04  0.38856D-04  0.38894D-04  0.39007D-04  0.39345D-04  0.40231D-04  0.42024D-04  0.44666D-04  0.48903D-04  0.56964D-04  0.75218D-04  0.12303D-03  0.26272D-03
  0.39811D+01  0.60000D+00  0.44017D-04  0.44017D-04  0.44017D-04  0.44017D-04  0.44018D-04  0.44019D-04  0.44022D-04  0.44034D-04  0.44070D-04  0.44182D-04  0.44523D-04  0.45393D-04  0.47222D-04  0.49929D-04  0.54258D-04  0.62448D-04  0.80744D-04  0.12740D-03  0.26138D-03
  0.42658D+01  0.63000D+00  0.49914D-04  0.49914D-04  0.49914D-04  0.49915D-04  0.49915D-04  0.49916D-04  0.49920D-04  0.49931D-04  0.49966D-04  0.50080D-04  0.50404D-04  0.51278D-04  0.53141D-04  0.55914D-04  0.60345D-04  0.68685D-04  0.87090D-04  0.13279D-03  0.26205D-03
  0.45709D+01  0.66000D+00  0.56631D-04  0.56631D-04  0.56631D-04  0.56631D-04  0.56631D-04  0.56632D-04  0.56636D-04  0.56646D-04  0.56681D-04  0.56789D-04  0.57110D-04  0.57987D-04  0.59877D-04  0.62723D-04  0.67264D-04  0.75773D-04  0.94338D-04  0.13939D-03  0.26467D-03
  0.48978D+01  0.69000D+00  0.64280D-04  0.64280D-04  0.64280D-04  0.64280D-04  0.64281D-04  0.64282D-04  0.64285D-04  0.64296D-04  0.64329D-04  0.64434D-04  0.64754D-04  0.65627D-04  0.67545D-04  0.70469D-04  0.75128D-04  0.83825D-04  0.10262D-03  0.14728D-03  0.26834D-03
  0.52481D+01  0.72000D+00  0.72993D-04  0.72993D-04  0.72993D-04  0.72993D-04  0.72994D-04  0.72995D-04  0.72998D-04  0.73008D-04  0.73041D-04  0.73144D-04  0.73462D-04  0.74324D-04  0.76280D-04  0.79282D-04  0.84065D-04  0.92970D-04  0.11205D-03  0.15642D-03  0.27411D-03
  0.56234D+01  0.75000D+00  0.82918D-04  0.82918D-04  0.82918D-04  0.82918D-04  0.82918D-04  0.82919D-04  0.82923D-04  0.82933D-04  0.82964D-04  0.83068D-04  0.83372D-04  0.84238D-04  0.86230D-04  0.89308D-04  0.94223D-04  0.10335D-03  0.12277D-03  0.16704D-03  0.28215D-03
  0.60256D+01  0.78000D+00  0.94222D-04  0.94222D-04  0.94222D-04  0.94222D-04  0.94223D-04  0.94224D-04  0.94227D-04  0.94237D-04  0.94268D-04  0.94366D-04  0.94668D-04  0.95541D-04  0.97549D-04  0.10072D-03  0.10577D-03  0.11515D-03  0.13494D-03  0.17933D-03  0.29218D-03
  0.64565D+01  0.81000D+00  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10711D-03  0.10714D-03  0.10724D-03  0.10755D-03  0.10840D-03  0.11044D-03  0.11370D-03  0.11890D-03  0.12853D-03  0.14877D-03  0.19341D-03  0.30416D-03
  0.69183D+01  0.84000D+00  0.12176D-03  0.12176D-03  0.12176D-03  0.12176D-03  0.12176D-03  0.12176D-03  0.12177D-03  0.12177D-03  0.12180D-03  0.12190D-03  0.12219D-03  0.12304D-03  0.12513D-03  0.12846D-03  0.13381D-03  0.14373D-03  0.16446D-03  0.20943D-03  0.31884D-03
  0.74131D+01  0.87000D+00  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13847D-03  0.13850D-03  0.13859D-03  0.13888D-03  0.13973D-03  0.14184D-03  0.14527D-03  0.15077D-03  0.16099D-03  0.18224D-03  0.22772D-03  0.33636D-03
  0.79433D+01  0.90000D+00  0.15747D-03  0.15747D-03  0.15747D-03  0.15747D-03  0.15747D-03  0.15747D-03  0.15748D-03  0.15748D-03  0.15751D-03  0.15760D-03  0.15789D-03  0.15874D-03  0.16087D-03  0.16438D-03  0.17005D-03  0.18058D-03  0.20241D-03  0.24857D-03  0.35635D-03
  0.85114D+01  0.93000D+00  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17913D-03  0.17916D-03  0.17924D-03  0.17953D-03  0.18036D-03  0.18253D-03  0.18613D-03  0.19197D-03  0.20282D-03  0.22528D-03  0.27215D-03  0.37960D-03
  0.91201D+01  0.96000D+00  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20376D-03  0.20379D-03  0.20387D-03  0.20414D-03  0.20498D-03  0.20718D-03  0.21087D-03  0.21687D-03  0.22808D-03  0.25120D-03  0.29890D-03  0.40655D-03
  0.97724D+01  0.99000D+00  0.23178D-03  0.23178D-03  0.23178D-03  0.23178D-03  0.23178D-03  0.23178D-03  0.23179D-03  0.23179D-03  0.23182D-03  0.23190D-03  0.23217D-03  0.23301D-03  0.23522D-03  0.23900D-03  0.24518D-03  0.25675D-03  0.28058D-03  0.32926D-03  0.43733D-03
  0.10471D+02  0.10200D+01  0.26367D-03  0.26367D-03  0.26367D-03  0.26367D-03  0.26367D-03  0.26367D-03  0.26368D-03  0.26368D-03  0.26371D-03  0.26379D-03  0.26406D-03  0.26487D-03  0.26711D-03  0.27099D-03  0.27735D-03  0.28929D-03  0.31389D-03  0.36366D-03  0.47215D-03
  0.11220D+02  0.10500D+01  0.29994D-03  0.29994D-03  0.29994D-03  0.29994D-03  0.29994D-03  0.29994D-03  0.29995D-03  0.29995D-03  0.29998D-03  0.30005D-03  0.30031D-03  0.30112D-03  0.30340D-03  0.30736D-03  0.31389D-03  0.32623D-03  0.35164D-03  0.40250D-03  0.51196D-03
  0.12023D+02  0.10800D+01  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34119D-03  0.34122D-03  0.34129D-03  0.34154D-03  0.34235D-03  0.34465D-03  0.34869D-03  0.35540D-03  0.36814D-03  0.39439D-03  0.44651D-03  0.55731D-03
  0.12882D+02  0.11100D+01  0.38805D-03  0.38805D-03  0.38805D-03  0.38805D-03  0.38805D-03  0.38805D-03  0.38806D-03  0.38806D-03  0.38809D-03  0.38816D-03  0.38841D-03  0.38922D-03  0.39151D-03  0.39566D-03  0.40254D-03  0.41571D-03  0.44284D-03  0.49634D-03  0.60836D-03
  0.13804D+02  0.11400D+01  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44132D-03  0.44134D-03  0.44141D-03  0.44164D-03  0.44244D-03  0.44478D-03  0.44901D-03  0.45607D-03  0.46967D-03  0.49775D-03  0.55262D-03  0.66619D-03
  0.14791D+02  0.11700D+01  0.50181D-03  0.50180D-03  0.50180D-03  0.50180D-03  0.50180D-03  0.50180D-03  0.50181D-03  0.50181D-03  0.50183D-03  0.50190D-03  0.50212D-03  0.50292D-03  0.50529D-03  0.50959D-03  0.51682D-03  0.53087D-03  0.55992D-03  0.61626D-03  0.73178D-03
  0.15849D+02  0.12000D+01  0.57128D-03  0.57056D-03  0.57049D-03  0.57048D-03  0.57048D-03  0.57048D-03  0.57048D-03  0.57049D-03  0.57051D-03  0.57058D-03  0.57079D-03  0.57160D-03  0.57396D-03  0.57836D-03  0.58576D-03  0.60026D-03  0.63032D-03  0.68827D-03  0.80588D-03
  0.16982D+02  0.12300D+01  0.71673D-03  0.65559D-03  0.64915D-03  0.64850D-03  0.64844D-03  0.64843D-03  0.64843D-03  0.64844D-03  0.64846D-03  0.64852D-03  0.64873D-03  0.64951D-03  0.65190D-03  0.65639D-03  0.66396D-03  0.67893D-03  0.71005D-03  0.76969D-03  0.88925D-03
  0.18197D+02  0.12600D+01  0.27601D-02  0.11216D-02  0.78405D-03  0.74171D-03  0.73734D-03  0.73690D-03  0.73686D-03  0.73686D-03  0.73688D-03  0.73694D-03  0.73714D-03  0.73791D-03  0.74033D-03  0.74490D-03  0.75263D-03  0.76808D-03  0.80031D-03  0.86158D-03  0.98356D-03
  0.19498D+02  0.12900D+01  0.20272D-01  0.64861D-02  0.22099D-02  0.10594D-02  0.86199D-03  0.83964D-03  0.83738D-03  0.83716D-03  0.83715D-03  0.83721D-03  0.83741D-03  0.83817D-03  0.84061D-03  0.84525D-03  0.85314D-03  0.86908D-03  0.90241D-03  0.96549D-03  0.10902D-02
  0.20893D+02  0.13200D+01  0.13680D+00  0.43337D-01  0.13774D-01  0.44674D-02  0.16817D-02  0.10475D-02  0.96090D-03  0.95180D-03  0.95090D-03  0.95087D-03  0.95105D-03  0.95182D-03  0.95424D-03  0.95898D-03  0.96703D-03  0.98345D-03  0.10180D-02  0.10829D-02  0.12101D-02
  0.22387D+02  0.13500D+01  0.82321D+00  0.26053D+00  0.82497D-01  0.26163D-01  0.83656D-02  0.28482D-02  0.13656D-02  0.11115D-02  0.10828D-02  0.10799D-02  0.10798D-02  0.10805D-02  0.10830D-02  0.10878D-02  0.10960D-02  0.11129D-02  0.11487D-02  0.12155D-02  0.13454D-02
  0.23988D+02  0.13800D+01  0.44447D+01  0.14059D+01  0.44483D+00  0.14082D+00  0.44624D-01  0.14198D-01  0.46557D-02  0.18801D-02  0.13059D-02  0.12337D-02  0.12264D-02  0.12264D-02  0.12288D-02  0.12337D-02  0.12420D-02  0.12595D-02  0.12964D-02  0.13652D-02  0.14981D-02
  0.25704D+02  0.14100D+01  0.21686D+02  0.68591D+01  0.21696D+01  0.68634D+00  0.21718D+00  0.68779D-01  0.21838D-01  0.70545D-02  0.25989D-02  0.15548D-02  0.14080D-02  0.13930D-02  0.13940D-02  0.13989D-02  0.14073D-02  0.14252D-02  0.14634D-02  0.15342D-02  0.16703D-02
  0.27542D+02  0.14400D+01  0.96192D+02  0.30420D+02  0.96207D+01  0.30430D+01  0.96259D+00  0.30456D+00  0.96415D-01  0.30581D-01  0.98144D-02  0.34556D-02  0.18542D-02  0.16079D-02  0.15836D-02  0.15860D-02  0.15943D-02  0.16127D-02  0.16522D-02  0.17251D-02  0.18640D-02
  0.29512D+02  0.14700D+01  0.39045D+03  0.12347D+03  0.39045D+02  0.12348D+02  0.39049D+01  0.12351D+01  0.39078D+00  0.12370D+00  0.39215D-01  0.12548D-01  0.43281D-02  0.21824D-02  0.18351D-02  0.18013D-02  0.18061D-02  0.18246D-02  0.18654D-02  0.19403D-02  0.20826D-02
  0.31623D+02  0.15000D+01  0.14611D+04  0.46204D+03  0.14611D+03  0.46205D+02  0.14611D+02  0.46208D+01  0.14614D+01  0.46226D+00  0.14628D+00  0.46352D-01  0.14815D-01  0.50783D-02  0.25112D-02  0.20890D-02  0.20500D-02  0.20645D-02  0.21062D-02  0.21832D-02  0.23290D-02
  0.33884D+02  0.15300D+01  0.50698D+04  0.16032D+04  0.50698D+03  0.16032D+03  0.50698D+02  0.16032D+02  0.50700D+01  0.16033D+01  0.50709D+00  0.16042D+00  0.50815D-01  0.16241D-01  0.55929D-02  0.28161D-02  0.23709D-02  0.23402D-02  0.23785D-02  0.24573D-02  0.26063D-02
  0.36308D+02  0.15600D+01  0.16347D+05  0.51692D+04  0.16347D+04  0.51692D+03  0.16347D+03  0.51692D+02  0.16347D+02  0.51693D+01  0.16347D+01  0.51699D+00  0.16354D+00  0.51800D-01  0.16585D-01  0.58113D-02  0.30955D-02  0.26919D-02  0.26901D-02  0.27667D-02  0.29186D-02
  0.38905D+02  0.15900D+01  0.49261D+05  0.15578D+05  0.49261D+04  0.15578D+04  0.49261D+03  0.15578D+03  0.49261D+02  0.15578D+02  0.49262D+01  0.15578D+01  0.49267D+00  0.15585D+00  0.49389D-01  0.15887D-01  0.57713D-02  0.33770D-02  0.30733D-02  0.31189D-02  0.32711D-02
  0.41687D+02  0.16200D+01  0.13963D+06  0.44155D+05  0.13963D+05  0.44155D+04  0.13963D+04  0.44155D+03  0.13963D+03  0.44156D+02  0.13963D+02  0.44157D+01  0.13964D+01  0.44166D+00  0.13975D+00  0.44341D-01  0.14404D-01  0.55891D-02  0.37084D-02  0.35381D-02  0.36704D-02
  0.44668D+02  0.16500D+01  0.37391D+06  0.11824D+06  0.37391D+05  0.11824D+05  0.37391D+04  0.11824D+04  0.37391D+03  0.11824D+03  0.37391D+02  0.11824D+02  0.37393D+01  0.11826D+01  0.37410D+00  0.11843D+00  0.37673D-01  0.12487D-01  0.54166D-02  0.41374D-02  0.41335D-02
  0.47863D+02  0.16800D+01  0.94881D+06  0.30004D+06  0.94881D+05  0.30004D+05  0.94881D+04  0.30004D+04  0.94881D+03  0.30004D+03  0.94882D+02  0.30005D+02  0.94887D+01  0.30009D+01  0.94923D+00  0.30037D+00  0.95177D-01  0.30436D-01  0.10528D-01  0.54149D-02  0.47273D-02
  0.51286D+02  0.17100D+01  0.22912D+07  0.72455D+06  0.22912D+06  0.72455D+05  0.22912D+05  0.72455D+04  0.22912D+04  0.72455D+03  0.22912D+03  0.72456D+02  0.22914D+02  0.72466D+01  0.22921D+01  0.72523D+00  0.22960D+00  0.72870D-01  0.23591D-01  0.89228D-02  0.57186D-02
  0.54954D+02  0.17400D+01  0.52870D+07  0.16719D+07  0.52870D+06  0.16719D+06  0.52870D+05  0.16719D+05  0.52870D+04  0.16719D+04  0.52870D+03  0.16719D+03  0.52872D+02  0.16721D+02  0.52887D+01  0.16732D+01  0.52956D+00  0.16776D+00  0.53445D-01  0.17847D-01  0.80000D-02
  0.58884D+02  0.17700D+01  0.11696D+08  0.36987D+07  0.11696D+07  0.36987D+06  0.11696D+06  0.36987D+05  0.11696D+05  0.36987D+04  0.11696D+04  0.36988D+03  0.11697D+03  0.36991D+02  0.11699D+02  0.37010D+01  0.11712D+01  0.37082D+00  0.11765D+00  0.37869D-01  0.13661D-01
  0.63096D+02  0.18000D+01  0.24887D+08  0.78699D+07  0.24887D+07  0.78699D+06  0.24887D+06  0.78699D+05  0.24887D+05  0.78699D+04  0.24887D+04  0.78700D+03  0.24888D+03  0.78706D+02  0.24893D+02  0.78741D+01  0.24915D+01  0.78868D+00  0.24992D+00  0.79611D-01  0.26379D-01
  0.67608D+02  0.18300D+01  0.51086D+08  0.16155D+08  0.51086D+07  0.16155D+07  0.51086D+06  0.16155D+06  0.51086D+05  0.16155D+05  0.51087D+04  0.16155D+04  0.51088D+03  0.16156D+03  0.51097D+02  0.16162D+02  0.51137D+01  0.16185D+01  0.51266D+00  0.16279D+00  0.52439D-01
  0.72444D+02  0.18600D+01  0.10140D+09  0.32064D+08  0.10140D+08  0.32064D+07  0.10140D+07  0.32064D+06  0.10140D+06  0.32064D+05  0.10140D+05  0.32065D+04  0.10140D+04  0.32067D+03  0.10141D+03  0.32078D+02  0.10149D+02  0.32119D+01  0.10171D+01  0.32261D+00  0.10297D+00
  0.77625D+02  0.18900D+01  0.19499D+09  0.61663D+08  0.19499D+08  0.61663D+07  0.19499D+07  0.61663D+06  0.19500D+06  0.61663D+05  0.19500D+05  0.61665D+04  0.19501D+04  0.61670D+03  0.19504D+03  0.61690D+02  0.19516D+02  0.61761D+01  0.19556D+01  0.61998D+00  0.19724D+00
  0.83176D+02  0.19200D+01  0.36425D+09  0.11519D+09  0.36425D+08  0.11519D+08  0.36425D+07  0.11519D+07  0.36425D+06  0.11519D+06  0.36425D+05  0.11519D+05  0.36426D+04  0.11520D+04  0.36432D+03  0.11523D+03  0.36453D+02  0.11535D+02  0.36521D+01  0.11575D+01  0.36776D+00
  0.89125D+02  0.19500D+01  0.66154D+09  0.20920D+09  0.66154D+08  0.20920D+08  0.66154D+07  0.20920D+07  0.66154D+06  0.20920D+06  0.66154D+05  0.20920D+05  0.66156D+04  0.20921D+04  0.66165D+03  0.20927D+03  0.66201D+02  0.20948D+02  0.66314D+01  0.21013D+01  0.66717D+00
  0.95499D+02  0.19800D+01  0.11702D+10  0.37004D+09  0.11702D+09  0.37004D+08  0.11702D+08  0.37004D+07  0.11702D+07  0.37004D+06  0.11702D+06  0.37004D+05  0.11702D+05  0.37007D+04  0.11704D+04  0.37018D+03  0.11710D+03  0.37053D+02  0.11729D+02  0.37159D+01  0.11793D+01
  0.10233D+03  0.20100D+01  0.20164D+10  0.63764D+09  0.20164D+09  0.63764D+08  0.20164D+08  0.63764D+07  0.20164D+07  0.63764D+06  0.20164D+06  0.63764D+05  0.20164D+05  0.63766D+04  0.20166D+04  0.63782D+03  0.20177D+03  0.63843D+02  0.20209D+02  0.64013D+01  0.20307D+01
  0.10965D+03  0.20400D+01  0.33895D+10  0.10719D+10  0.33895D+09  0.10719D+09  0.33895D+08  0.10719D+08  0.33895D+07  0.10719D+07  0.33895D+06  0.10719D+06  0.33896D+05  0.10719D+05  0.33899D+04  0.10722D+04  0.33917D+03  0.10732D+03  0.33969D+02  0.10759D+02  0.34120D+01
  0.11749D+03  0.20700D+01  0.55603D+10  0.17583D+10  0.55603D+09  0.17583D+09  0.55603D+08  0.17583D+08  0.55603D+07  0.17583D+07  0.55603D+06  0.17583D+06  0.55604D+05  0.17584D+05  0.55609D+04  0.17588D+04  0.55637D+03  0.17604D+03  0.55721D+02  0.17646D+02  0.55947D+01
  0.12589D+03  0.21000D+01  0.88916D+10  0.28118D+10  0.88916D+09  0.28118D+09  0.88916D+08  0.28118D+08  0.88916D+07  0.28118D+07  0.88916D+06  0.28118D+06  0.88917D+05  0.28119D+05  0.88927D+04  0.28126D+04  0.88973D+03  0.28152D+03  0.89104D+02  0.28216D+02  0.89437D+01
  0.13490D+03  0.21300D+01  0.13879D+11  0.43888D+10  0.13879D+10  0.43888D+09  0.13879D+09  0.43888D+08  0.13879D+08  0.43888D+07  0.13879D+07  0.43888D+06  0.13879D+06  0.43889D+05  0.13880D+05  0.43898D+04  0.13886D+04  0.43936D+03  0.13906D+03  0.44032D+02  0.13954D+02
  0.14454D+03  0.21600D+01  0.21140D+11  0.66850D+10  0.21140D+10  0.66850D+09  0.21140D+09  0.66850D+08  0.21140D+08  0.66851D+07  0.21140D+07  0.66851D+06  0.21140D+06  0.66852D+05  0.21142D+05  0.66866D+04  0.21151D+04  0.66919D+03  0.21179D+03  0.67058D+02  0.21248D+02
  0.15488D+03  0.21900D+01  0.31512D+11  0.99650D+10  0.31512D+10  0.99650D+09  0.31512D+09  0.99650D+08  0.31512D+08  0.99650D+07  0.31512D+07  0.99651D+06  0.31512D+06  0.99653D+05  0.31515D+05  0.99670D+04  0.31527D+04  0.99744D+03  0.31567D+03  0.99941D+02  0.31662D+02
  0.16596D+03  0.22200D+01  0.46061D+11  0.14566D+11  0.46061D+10  0.14566D+10  0.46061D+09  0.14566D+09  0.46061D+08  0.14566D+08  0.46061D+07  0.14566D+07  0.46061D+06  0.14566D+06  0.46063D+05  0.14568D+05  0.46079D+04  0.14578D+04  0.46133D+03  0.14605D+03  0.46265D+02
  0.17783D+03  0.22500D+01  0.66327D+11  0.20974D+11  0.66327D+10  0.20974D+10  0.66327D+09  0.20974D+09  0.66327D+08  0.20974D+08  0.66327D+07  0.20975D+07  0.66327D+06  0.20975D+06  0.66330D+05  0.20977D+05  0.66350D+04  0.20990D+04  0.66422D+03  0.21027D+03  0.66600D+02
  0.19055D+03  0.22800D+01  0.94259D+11  0.29807D+11  0.94259D+10  0.29807D+10  0.94259D+09  0.29807D+09  0.94259D+08  0.29807D+08  0.94259D+07  0.29807D+07  0.94260D+06  0.29808D+06  0.94263D+05  0.29811D+05  0.94287D+04  0.29827D+04  0.94381D+03  0.29876D+03  0.94619D+02
  0.20417D+03  0.23100D+01  0.13242D+12  0.41874D+11  0.13242D+11  0.41874D+10  0.13242D+10  0.41874D+09  0.13242D+09  0.41874D+08  0.13242D+08  0.41874D+07  0.13242D+07  0.41874D+06  0.13242D+06  0.41878D+05  0.13245D+05  0.41898D+04  0.13257D+04  0.41962D+03  0.13289D+03
  0.21878D+03  0.23400D+01  0.18432D+12  0.58286D+11  0.18432D+11  0.58286D+10  0.18432D+10  0.58286D+09  0.18432D+09  0.58286D+08  0.18432D+08  0.58286D+07  0.18432D+07  0.58286D+06  0.18432D+06  0.58290D+05  0.18435D+05  0.58314D+04  0.18450D+04  0.58397D+03  0.18492D+03
  0.23442D+03  0.23700D+01  0.25437D+12  0.80438D+11  0.25437D+11  0.80438D+10  0.25437D+10  0.80438D+09  0.25437D+09  0.80438D+08  0.25437D+08  0.80438D+07  0.25437D+07  0.80438D+06  0.25437D+06  0.80442D+05  0.25441D+05  0.80469D+04  0.25458D+04  0.80572D+03  0.25511D+03
  0.25119D+03  0.24000D+01  0.34917D+12  0.11042D+12  0.34917D+11  0.11042D+11  0.34917D+10  0.11042D+10  0.34917D+09  0.11042D+09  0.34917D+08  0.11042D+08  0.34918D+07  0.11042D+07  0.34918D+06  0.11042D+06  0.34922D+05  0.11045D+05  0.34941D+04  0.11058D+04  0.35008D+03
  0.26915D+03  0.24300D+01  0.47670D+12  0.15075D+12  0.47670D+11  0.15075D+11  0.47670D+10  0.15075D+10  0.47670D+09  0.15075D+09  0.47670D+08  0.15075D+08  0.47670D+07  0.15075D+07  0.47671D+06  0.15075D+06  0.47674D+05  0.15078D+05  0.47696D+04  0.15092D+04  0.47778D+03
  0.28840D+03  0.24600D+01  0.64777D+12  0.20484D+12  0.64777D+11  0.20484D+11  0.64777D+10  0.20484D+10  0.64777D+09  0.20484D+09  0.64777D+08  0.20484D+08  0.64777D+07  0.20484D+07  0.64777D+06  0.20485D+06  0.64781D+05  0.20488D+05  0.64804D+04  0.20504D+04  0.64903D+03
  0.30903D+03  0.24900D+01  0.88018D+12  0.27834D+12  0.88018D+11  0.27834D+11  0.88018D+10  0.27834D+10  0.88018D+09  0.27834D+09  0.88018D+08  0.27834D+08  0.88018D+07  0.27834D+07  0.88018D+06  0.27834D+06  0.88022D+05  0.27837D+05  0.88046D+04  0.27855D+04  0.88164D+03
  0.33113D+03  0.25200D+01  0.11908D+13  0.37657D+12  0.11908D+12  0.37657D+11  0.11908D+11  0.37657D+10  0.11908D+10  0.37657D+09  0.11908D+09  0.37657D+08  0.11908D+08  0.37657D+07  0.11908D+07  0.37657D+06  0.11909D+06  0.37660D+05  0.11911D+05  0.37680D+04  0.11925D+04


==> ross2/ross2_b15.dat <==
  0.10000D+01  0.00000D+00  0.82277D-06  0.82277D-06  0.82277D-06  0.82278D-06  0.82279D-06  0.82284D-06  0.82298D-06  0.82345D-06  0.82491D-06  0.82952D-06  0.84395D-06  0.88923D-06  0.10287D-05  0.14426D-05  0.27370D-05  0.72354D-05  0.21601D-04  0.64671D-04  0.20082D-03
  0.10715D+01  0.30000D-01  0.96109D-06  0.96109D-06  0.96109D-06  0.96110D-06  0.96112D-06  0.96117D-06  0.96133D-06  0.96184D-06  0.96346D-06  0.96857D-06  0.98462D-06  0.10352D-05  0.11876D-05  0.16446D-05  0.30584D-05  0.78114D-05  0.22592D-04  0.66331D-04  0.20687D-03
  0.11482D+01  0.60000D-01  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11221D-05  0.11223D-05  0.11228D-05  0.11246D-05  0.11303D-05  0.11484D-05  0.12031D-05  0.13717D-05  0.18751D-05  0.33964D-05  0.83827D-05  0.23263D-04  0.66095D-04  0.20568D-03
  0.12303D+01  0.90000D-01  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13087D-05  0.13089D-05  0.13095D-05  0.13115D-05  0.13180D-05  0.13372D-05  0.13977D-05  0.15841D-05  0.21289D-05  0.37628D-05  0.89350D-05  0.23561D-04  0.64116D-04  0.19713D-03
  0.13183D+01  0.12000D+00  0.15240D-05  0.15240D-05  0.15240D-05  0.15240D-05  0.15240D-05  0.15241D-05  0.15243D-05  0.15250D-05  0.15272D-05  0.15340D-05  0.15554D-05  0.16222D-05  0.18235D-05  0.24138D-05  0.41571D-05  0.94399D-05  0.23524D-04  0.60820D-04  0.18276D-03
  0.14125D+01  0.15000D+00  0.17716D-05  0.17716D-05  0.17716D-05  0.17716D-05  0.17716D-05  0.17717D-05  0.17720D-05  0.17727D-05  0.17751D-05  0.17825D-05  0.18060D-05  0.18780D-05  0.20958D-05  0.27329D-05  0.45713D-05  0.98932D-05  0.23233D-04  0.56748D-04  0.16506D-03
  0.15136D+01  0.18000D+00  0.20548D-05  0.20548D-05  0.20548D-05  0.20548D-05  0.20549D-05  0.20549D-05  0.20552D-05  0.20560D-05  0.20586D-05  0.20666D-05  0.20920D-05  0.21696D-05  0.24047D-05  0.30854D-05  0.50010D-05  0.10313D-04  0.22771D-04  0.52429D-04  0.14650D-03
  0.16218D+01  0.21000D+00  0.23772D-05  0.23772D-05  0.23772D-05  0.23772D-05  0.23772D-05  0.23773D-05  0.23776D-05  0.23785D-05  0.23812D-05  0.23899D-05  0.24170D-05  0.25006D-05  0.27529D-05  0.34685D-05  0.54561D-05  0.10707D-04  0.22205D-04  0.48263D-04  0.12888D-03
  0.17378D+01  0.24000D+00  0.27424D-05  0.27424D-05  0.27424D-05  0.27425D-05  0.27425D-05  0.27426D-05  0.27429D-05  0.27438D-05  0.27467D-05  0.27560D-05  0.27849D-05  0.28752D-05  0.31384D-05  0.38922D-05  0.59384D-05  0.11061D-04  0.21636D-04  0.44481D-04  0.11321D-03
  0.18621D+01  0.27000D+00  0.31546D-05  0.31546D-05  0.31546D-05  0.31546D-05  0.31546D-05  0.31547D-05  0.31550D-05  0.31560D-05  0.31591D-05  0.31688D-05  0.32004D-05  0.32931D-05  0.35710D-05  0.43602D-05  0.64347D-05  0.11418D-04  0.21123D-04  0.41191D-04  0.99813D-04
  0.19953D+01  0.30000D+00  0.36180D-05  0.36180D-05  0.36180D-05  0.36180D-05  0.36180D-05  0.36181D-05  0.36184D-05  0.36195D-05  0.36227D-05  0.36333D-05  0.36649D-05  0.37629D-05  0.40549D-05  0.48648D-05  0.69638D-05  0.11793D-04  0.20700D-04  0.38432D-04  0.88675D-04
  0.21380D+01  0.33000D+00  0.41376D-05  0.41376D-05  0.41376D-05  0.41376D-05  0.41377D-05  0.41378D-05  0.41381D-05  0.41392D-05  0.41426D-05  0.41532D-05  0.41864D-05  0.42889D-05  0.45885D-05  0.54190D-05  0.75341D-05  0.12196D-04  0.20397D-04  0.36187D-04  0.79574D-04
  0.22909D+01  0.36000D+00  0.47193D-05  0.47193D-05  0.47193D-05  0.47194D-05  0.47194D-05  0.47195D-05  0.47198D-05  0.47209D-05  0.47244D-05  0.47354D-05  0.47697D-05  0.48749D-05  0.51817D-05  0.60313D-05  0.81474D-05  0.12640D-04  0.20237D-04  0.34419D-04  0.72231D-04
  0.24547D+01  0.39000D+00  0.53699D-05  0.53699D-05  0.53699D-05  0.53699D-05  0.53700D-05  0.53701D-05  0.53704D-05  0.53716D-05  0.53751D-05  0.53863D-05  0.54214D-05  0.55286D-05  0.58430D-05  0.67060D-05  0.88077D-05  0.13151D-04  0.20229D-04  0.33083D-04  0.66372D-04
  0.26303D+01  0.42000D+00  0.60973D-05  0.60973D-05  0.60973D-05  0.60973D-05  0.60974D-05  0.60975D-05  0.60978D-05  0.60990D-05  0.61026D-05  0.61140D-05  0.61496D-05  0.62588D-05  0.65812D-05  0.74430D-05  0.95376D-05  0.13745D-04  0.20374D-04  0.32142D-04  0.61754D-04
  0.28184D+01  0.45000D+00  0.69110D-05  0.69110D-05  0.69110D-05  0.69110D-05  0.69110D-05  0.69111D-05  0.69115D-05  0.69127D-05  0.69163D-05  0.69278D-05  0.69638D-05  0.70769D-05  0.73957D-05  0.82649D-05  0.10350D-04  0.14420D-04  0.20684D-04  0.31558D-04  0.58177D-04
  0.30200D+01  0.48000D+00  0.78219D-05  0.78219D-05  0.78219D-05  0.78219D-05  0.78219D-05  0.78220D-05  0.78224D-05  0.78236D-05  0.78273D-05  0.78388D-05  0.78771D-05  0.79860D-05  0.83092D-05  0.91842D-05  0.11242D-04  0.15205D-04  0.21165D-04  0.31303D-04  0.55477D-04
  0.32359D+01  0.51000D+00  0.88429D-05  0.88429D-05  0.88429D-05  0.88429D-05  0.88430D-05  0.88431D-05  0.88435D-05  0.88446D-05  0.88483D-05  0.88600D-05  0.88961D-05  0.90071D-05  0.93338D-05  0.10201D-04  0.12242D-04  0.16116D-04  0.21823D-04  0.31357D-04  0.53528D-04
  0.34674D+01  0.54000D+00  0.99890D-05  0.99890D-05  0.99890D-05  0.99890D-05  0.99891D-05  0.99892D-05  0.99895D-05  0.99907D-05  0.99944D-05  0.10006D-04  0.10042D-04  0.10153D-04  0.10478D-04  0.11341D-04  0.13368D-04  0.17163D-04  0.22665D-04  0.31707D-04  0.52233D-04
  0.37154D+01  0.57000D+00  0.11277D-04  0.11277D-04  0.11277D-04  0.11277D-04  0.11277D-04  0.11277D-04  0.11278D-04  0.11279D-04  0.11283D-04  0.11294D-04  0.11330D-04  0.11441D-04  0.11762D-04  0.12624D-04  0.14636D-04  0.18362D-04  0.23706D-04  0.32347D-04  0.51519D-04
  0.39811D+01  0.60000D+00  0.12727D-04  0.12727D-04  0.12727D-04  0.12727D-04  0.12728D-04  0.12728D-04  0.12728D-04  0.12729D-04  0.12733D-04  0.12744D-04  0.12780D-04  0.12889D-04  0.13210D-04  0.14071D-04  0.16056D-04  0.19740D-04  0.24961D-04  0.33275D-04  0.51334D-04
  0.42658D+01  0.63000D+00  0.14362D-04  0.14362D-04  0.14362D-04  0.14362D-04  0.14362D-04  0.14362D-04  0.14363D-04  0.14364D-04  0.14367D-04  0.14379D-04  0.14414D-04  0.14522D-04  0.14846D-04  0.15689D-04  0.17666D-04  0.21320D-04  0.26443D-04  0.34500D-04  0.51644D-04
  0.45709D+01  0.66000D+00  0.16207D-04  0.16207D-04  0.16207D-04  0.16207D-04  0.16207D-04  0.16207D-04  0.16208D-04  0.16209D-04  0.16212D-04  0.16223D-04  0.16258D-04  0.16371D-04  0.16680D-04  0.17522D-04  0.19493D-04  0.23116D-04  0.28177D-04  0.36032D-04  0.52426D-04
  0.48978D+01  0.69000D+00  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18293D-04  0.18297D-04  0.18308D-04  0.18343D-04  0.18448D-04  0.18759D-04  0.19601D-04  0.21550D-04  0.25165D-04  0.30189D-04  0.37889D-04  0.53674D-04
  0.52481D+01  0.72000D+00  0.20649D-04  0.20649D-04  0.20649D-04  0.20649D-04  0.20649D-04  0.20649D-04  0.20650D-04  0.20651D-04  0.20654D-04  0.20665D-04  0.20699D-04  0.20803D-04  0.21113D-04  0.21943D-04  0.23882D-04  0.27501D-04  0.32507D-04  0.40094D-04  0.55389D-04
  0.56234D+01  0.75000D+00  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23319D-04  0.23322D-04  0.23333D-04  0.23366D-04  0.23469D-04  0.23774D-04  0.24595D-04  0.26533D-04  0.30158D-04  0.35164D-04  0.42679D-04  0.57584D-04
  0.60256D+01  0.78000D+00  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26341D-04  0.26345D-04  0.26355D-04  0.26388D-04  0.26489D-04  0.26788D-04  0.27606D-04  0.29540D-04  0.33171D-04  0.38204D-04  0.45677D-04  0.60281D-04
  0.64565D+01  0.81000D+00  0.29765D-04  0.29765D-04  0.29765D-04  0.29765D-04  0.29765D-04  0.29765D-04  0.29766D-04  0.29767D-04  0.29770D-04  0.29780D-04  0.29812D-04  0.29911D-04  0.30207D-04  0.31026D-04  0.32938D-04  0.36599D-04  0.41673D-04  0.49132D-04  0.63512D-04
  0.69183D+01  0.84000D+00  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33650D-04  0.33653D-04  0.33663D-04  0.33695D-04  0.33792D-04  0.34093D-04  0.34885D-04  0.36802D-04  0.40497D-04  0.45619D-04  0.53094D-04  0.67317D-04
  0.74131D+01  0.87000D+00  0.38053D-04  0.38053D-04  0.38053D-04  0.38053D-04  0.38053D-04  0.38054D-04  0.38054D-04  0.38055D-04  0.38058D-04  0.38068D-04  0.38098D-04  0.38198D-04  0.38481D-04  0.39274D-04  0.41196D-04  0.44912D-04  0.50106D-04  0.57622D-04  0.71747D-04
  0.79433D+01  0.90000D+00  0.43050D-04  0.43050D-04  0.43051D-04  0.43051D-04  0.43051D-04  0.43051D-04  0.43051D-04  0.43052D-04  0.43055D-04  0.43065D-04  0.43095D-04  0.43188D-04  0.43470D-04  0.44263D-04  0.46171D-04  0.49926D-04  0.55204D-04  0.62780D-04  0.76863D-04
  0.85114D+01  0.93000D+00  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48722D-04  0.48725D-04  0.48734D-04  0.48764D-04  0.48856D-04  0.49135D-04  0.49916D-04  0.51818D-04  0.55620D-04  0.60990D-04  0.68647D-04  0.82736D-04
  0.91201D+01  0.96000D+00  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55157D-04  0.55160D-04  0.55169D-04  0.55198D-04  0.55288D-04  0.55562D-04  0.56329D-04  0.58239D-04  0.62083D-04  0.67551D-04  0.75311D-04  0.89448D-04
  0.97724D+01  0.99000D+00  0.62458D-04  0.62458D-04  0.62458D-04  0.62458D-04  0.62458D-04  0.62458D-04  0.62459D-04  0.62459D-04  0.62462D-04  0.62471D-04  0.62499D-04  0.62588D-04  0.62855D-04  0.63617D-04  0.65533D-04  0.69404D-04  0.74992D-04  0.82871D-04  0.97098D-04
  0.10471D+02  0.10200D+01  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70747D-04  0.70750D-04  0.70758D-04  0.70786D-04  0.70872D-04  0.71135D-04  0.71903D-04  0.73787D-04  0.77717D-04  0.83429D-04  0.91441D-04  0.10579D-03
  0.11220D+02  0.10500D+01  0.80150D-04  0.80150D-04  0.80150D-04  0.80150D-04  0.80150D-04  0.80150D-04  0.80151D-04  0.80151D-04  0.80154D-04  0.80163D-04  0.80190D-04  0.80274D-04  0.80544D-04  0.81273D-04  0.83168D-04  0.87153D-04  0.92987D-04  0.10115D-03  0.11566D-03
  0.12023D+02  0.10800D+01  0.90821D-04  0.90821D-04  0.90821D-04  0.90821D-04  0.90821D-04  0.90821D-04  0.90822D-04  0.90822D-04  0.90825D-04  0.90833D-04  0.90859D-04  0.90943D-04  0.91194D-04  0.91924D-04  0.93827D-04  0.97844D-04  0.10382D-03  0.11214D-03  0.12685D-03
  0.12882D+02  0.11100D+01  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10294D-03  0.10296D-03  0.10304D-03  0.10329D-03  0.10402D-03  0.10590D-03  0.10997D-03  0.11609D-03  0.12459D-03  0.13952D-03
  0.13804D+02  0.11400D+01  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11667D-03  0.11669D-03  0.11677D-03  0.11702D-03  0.11773D-03  0.11960D-03  0.12372D-03  0.12998D-03  0.13867D-03  0.15385D-03
  0.14791D+02  0.11700D+01  0.13225D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13224D-03  0.13226D-03  0.13234D-03  0.13258D-03  0.13327D-03  0.13514D-03  0.13932D-03  0.14572D-03  0.15461D-03  0.17006D-03
  0.15849D+02  0.12000D+01  0.15192D-03  0.15009D-03  0.14990D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14989D-03  0.14992D-03  0.14999D-03  0.15022D-03  0.15091D-03  0.15278D-03  0.15697D-03  0.16353D-03  0.17263D-03  0.18838D-03
  0.16982D+02  0.12300D+01  0.30137D-03  0.18745D-03  0.17173D-03  0.17007D-03  0.16990D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16990D-03  0.16992D-03  0.16999D-03  0.17022D-03  0.17092D-03  0.17273D-03  0.17699D-03  0.18370D-03  0.19301D-03  0.20908D-03
  0.18197D+02  0.12600D+01  0.21436D-02  0.70972D-03  0.29126D-03  0.20468D-03  0.19380D-03  0.19268D-03  0.19256D-03  0.19255D-03  0.19255D-03  0.19256D-03  0.19258D-03  0.19265D-03  0.19288D-03  0.19353D-03  0.19536D-03  0.19966D-03  0.20652D-03  0.21606D-03  0.23246D-03
  0.19498D+02  0.12900D+01  0.16209D-01  0.51574D-02  0.16578D-02  0.56928D-03  0.27523D-03  0.22460D-03  0.21887D-03  0.21828D-03  0.21823D-03  0.21823D-03  0.21825D-03  0.21832D-03  0.21853D-03  0.21917D-03  0.22100D-03  0.22533D-03  0.23234D-03  0.24210D-03  0.25887D-03
  0.20893D+02  0.13200D+01  0.10929D+00  0.34634D-01  0.10997D-01  0.35076D-02  0.11442D-02  0.43430D-03  0.27207D-03  0.24987D-03  0.24754D-03  0.24731D-03  0.24731D-03  0.24737D-03  0.24758D-03  0.24822D-03  0.25002D-03  0.25437D-03  0.26155D-03  0.27154D-03  0.28868D-03
  0.22387D+02  0.13500D+01  0.65932D+00  0.20863D+00  0.66037D-01  0.20926D-01  0.66496D-02  0.21347D-02  0.73171D-03  0.35337D-03  0.28835D-03  0.28100D-03  0.28027D-03  0.28026D-03  0.28045D-03  0.28108D-03  0.28284D-03  0.28724D-03  0.29458D-03  0.30479D-03  0.32232D-03
  0.23988D+02  0.13800D+01  0.35574D+01  0.11253D+01  0.35605D+00  0.11271D+00  0.35707D-01  0.11330D-01  0.36150D-02  0.11916D-02  0.48466D-03  0.33797D-03  0.31951D-03  0.31766D-03  0.31766D-03  0.31824D-03  0.32000D-03  0.32444D-03  0.33190D-03  0.34235D-03  0.36029D-03
  0.25704D+02  0.14100D+01  0.17332D+02  0.54810D+01  0.17334D+01  0.54827D+00  0.17349D+00  0.54953D-01  0.17435D-01  0.55508D-02  0.18008D-02  0.66776D-03  0.40143D-03  0.36392D-03  0.36012D-03  0.36031D-03  0.36204D-03  0.36644D-03  0.37408D-03  0.38475D-03  0.40311D-03
  0.27542D+02  0.14400D+01  0.76855D+02  0.24304D+02  0.76860D+01  0.24308D+01  0.76898D+00  0.24336D+00  0.77062D-01  0.24426D-01  0.77642D-02  0.25009D-02  0.88565D-03  0.47767D-03  0.41482D-03  0.40858D-03  0.40955D-03  0.41394D-03  0.42173D-03  0.43261D-03  0.45140D-03
  0.29512D+02  0.14700D+01  0.31185D+03  0.98616D+02  0.31187D+02  0.98634D+01  0.31201D+01  0.98730D+00  0.31248D+00  0.98916D-01  0.31333D-01  0.99482D-02  0.31933D-02  0.11071D-02  0.56112D-03  0.47245D-03  0.46421D-03  0.46770D-03  0.47552D-03  0.48661D-03  0.50584D-03
  0.31623D+02  0.15000D+01  0.11645D+04  0.36826D+03  0.11645D+03  0.36826D+02  0.11646D+02  0.36829D+01  0.11648D+01  0.36852D+00  0.11666D+00  0.36964D-01  0.11736D-01  0.37632D-02  0.12965D-02  0.64427D-03  0.53724D-03  0.52953D-03  0.53635D-03  0.54753D-03  0.56719D-03
  0.33884D+02  0.15300D+01  0.40276D+04  0.12736D+04  0.40276D+03  0.12736D+03  0.40276D+02  0.12737D+02  0.40279D+01  0.12739D+01  0.40297D+00  0.12754D+00  0.40405D-01  0.12828D-01  0.41154D-02  0.14253D-02  0.72197D-03  0.61092D-03  0.60617D-03  0.61634D-03  0.63633D-03
  0.36308D+02  0.15600D+01  0.12998D+05  0.41104D+04  0.12998D+04  0.41104D+03  0.12998D+03  0.41104D+02  0.12999D+02  0.41108D+01  0.13001D+01  0.41121D+00  0.13010D+00  0.41195D-01  0.13077D-01  0.42036D-02  0.14823D-02  0.79531D-03  0.69524D-03  0.69496D-03  0.71430D-03
  0.38905D+02  0.15900D+01  0.39313D+05  0.12432D+05  0.39313D+04  0.12432D+04  0.39313D+03  0.12432D+03  0.39313D+02  0.12432D+02  0.39315D+01  0.12433D+01  0.39325D+00  0.12442D+00  0.39395D-01  0.12510D-01  0.40403D-02  0.14773D-02  0.86918D-03  0.79160D-03  0.80293D-03
  0.41687D+02  0.16200D+01  0.11177D+06  0.35346D+05  0.11177D+05  0.35346D+04  0.11177D+04  0.35346D+03  0.11177D+03  0.35346D+02  0.11177D+02  0.35347D+01  0.11178D+01  0.35355D+00  0.11185D+00  0.35415D-01  0.11254D-01  0.36685D-02  0.14306D-02  0.95203D-03  0.90827D-03
  0.44668D+02  0.16500D+01  0.29884D+06  0.94501D+05  0.29884D+05  0.94501D+04  0.29884D+04  0.94501D+03  0.29884D+03  0.94502D+02  0.29884D+02  0.94502D+01  0.29885D+01  0.94510D+00  0.29891D+00  0.94570D-01  0.29954D-01  0.95435D-02  0.31755D-02  0.13841D-02  0.10590D-02
  0.47863D+02  0.16800D+01  0.75615D+06  0.23912D+06  0.75615D+05  0.23912D+05  0.75615D+04  0.23912D+04  0.75615D+03  0.23912D+03  0.75615D+02  0.23912D+02  0.75616D+01  0.23913D+01  0.75625D+00  0.23921D+00  0.75707D-01  0.24008D-01  0.76958D-02  0.26740D-02  0.13814D-02
  0.51286D+02  0.17100D+01  0.18244D+07  0.57692D+06  0.18244D+06  0.57692D+05  0.18244D+05  0.57692D+04  0.18244D+04  0.57692D+03  0.18244D+03  0.57692D+02  0.18244D+02  0.57694D+01  0.18246D+01  0.57711D+00  0.18261D+00  0.57845D-01  0.18389D-01  0.59722D-02  0.22684D-02
  0.54954D+02  0.17400D+01  0.42111D+07  0.13317D+07  0.42111D+06  0.13317D+06  0.42111D+05  0.13317D+05  0.42111D+04  0.13317D+04  0.42111D+03  0.13317D+03  0.42111D+02  0.13317D+02  0.42116D+01  0.13321D+01  0.42148D+00  0.13347D+00  0.42344D-01  0.13521D-01  0.45274D-02
  0.58884D+02  0.17700D+01  0.93125D+07  0.29449D+07  0.93125D+06  0.29449D+06  0.93125D+05  0.29449D+05  0.93125D+04  0.29449D+04  0.93125D+03  0.29449D+03  0.93126D+02  0.29450D+02  0.93135D+01  0.29457D+01  0.93199D+00  0.29507D+00  0.93547D-01  0.29739D-01  0.95913D-02
  0.63096D+02  0.18000D+01  0.19791D+08  0.62585D+07  0.19791D+07  0.62585D+06  0.19791D+06  0.62585D+05  0.19791D+05  0.62585D+04  0.19791D+04  0.62585D+03  0.19791D+03  0.62587D+02  0.19793D+02  0.62601D+01  0.19805D+01  0.62690D+00  0.19865D+00  0.63057D-01  0.20123D-01
  0.67608D+02  0.18300D+01  0.40539D+08  0.12819D+08  0.40539D+07  0.12819D+07  0.40539D+06  0.12819D+06  0.40539D+05  0.12819D+05  0.40539D+04  0.12820D+04  0.40539D+03  0.12820D+03  0.40542D+02  0.12822D+02  0.40562D+01  0.12838D+01  0.40667D+00  0.12900D+00  0.41033D-01
  0.72444D+02  0.18600D+01  0.80295D+08  0.25392D+08  0.80295D+07  0.25392D+07  0.80295D+06  0.25392D+06  0.80295D+05  0.25392D+05  0.80295D+04  0.25392D+04  0.80296D+03  0.25392D+03  0.80301D+02  0.25396D+02  0.80335D+01  0.25423D+01  0.80518D+00  0.25532D+00  0.81115D-01
  0.77625D+02  0.18900D+01  0.15425D+09  0.48779D+08  0.15425D+08  0.48779D+07  0.15425D+07  0.48779D+06  0.15425D+06  0.48779D+05  0.15425D+05  0.48779D+04  0.15425D+04  0.48780D+03  0.15426D+03  0.48787D+02  0.15432D+02  0.48833D+01  0.15464D+01  0.49023D+00  0.15565D+00
  0.83176D+02  0.19200D+01  0.28792D+09  0.91049D+08  0.28792D+08  0.91049D+07  0.28792D+07  0.91049D+06  0.28792D+06  0.91049D+05  0.28792D+05  0.91050D+04  0.28793D+04  0.91051D+03  0.28794D+03  0.91064D+02  0.28805D+02  0.91144D+01  0.28859D+01  0.91474D+00  0.29035D+00
  0.89125D+02  0.19500D+01  0.52359D+09  0.16557D+09  0.52359D+08  0.16557D+08  0.52359D+07  0.16557D+07  0.52359D+06  0.16557D+06  0.52359D+05  0.16557D+05  0.52359D+04  0.16558D+04  0.52363D+03  0.16561D+03  0.52383D+02  0.16575D+02  0.52477D+01  0.16631D+01  0.52778D+00
  0.95499D+02  0.19800D+01  0.92877D+09  0.29370D+09  0.92877D+08  0.29370D+08  0.92877D+07  0.29370D+07  0.92877D+06  0.29370D+06  0.92877D+05  0.29370D+05  0.92878D+04  0.29371D+04  0.92886D+03  0.29377D+03  0.92923D+02  0.29402D+02  0.93085D+01  0.29497D+01  0.93587D+00
  0.10233D+03  0.20100D+01  0.16107D+10  0.50934D+09  0.16107D+09  0.50934D+08  0.16107D+08  0.50934D+07  0.16107D+07  0.50934D+06  0.16107D+06  0.50934D+05  0.16107D+05  0.50936D+04  0.16109D+04  0.50948D+03  0.16116D+03  0.50994D+02  0.16144D+02  0.51153D+01  0.16226D+01
  0.10965D+03  0.20400D+01  0.27327D+10  0.86415D+09  0.27327D+09  0.86415D+08  0.27327D+08  0.86415D+07  0.27327D+07  0.86415D+06  0.27327D+06  0.86415D+05  0.27327D+05  0.86421D+04  0.27331D+04  0.86446D+03  0.27346D+03  0.86530D+02  0.27395D+02  0.86797D+01  0.27529D+01
  0.11749D+03  0.20700D+01  0.45386D+10  0.14352D+10  0.45386D+09  0.14352D+09  0.45386D+08  0.14352D+08  0.45386D+07  0.14352D+07  0.45386D+06  0.14352D+06  0.45387D+05  0.14354D+05  0.45397D+04  0.14360D+04  0.45431D+03  0.14377D+03  0.45521D+02  0.14423D+02  0.45739D+01
  0.12589D+03  0.21000D+01  0.73794D+10  0.23336D+10  0.73794D+09  0.23336D+09  0.73794D+08  0.23336D+08  0.73794D+07  0.23336D+07  0.73794D+06  0.23336D+06  0.73797D+05  0.23338D+05  0.73813D+04  0.23349D+04  0.73874D+03  0.23380D+03  0.74026D+02  0.23455D+02  0.74380D+01
  0.13490D+03  0.21300D+01  0.11740D+11  0.37124D+10  0.11740D+10  0.37124D+09  0.11740D+09  0.37124D+08  0.11740D+08  0.37124D+07  0.11740D+07  0.37124D+06  0.11740D+06  0.37127D+05  0.11742D+05  0.37143D+04  0.11752D+04  0.37194D+03  0.11777D+03  0.37316D+02  0.11834D+02
  0.14454D+03  0.21600D+01  0.18234D+11  0.57661D+10  0.18234D+10  0.57661D+09  0.18234D+09  0.57661D+08  0.18234D+08  0.57661D+07  0.18234D+07  0.57662D+06  0.18235D+06  0.57666D+05  0.18238D+05  0.57690D+04  0.18253D+04  0.57773D+03  0.18294D+03  0.57970D+02  0.18384D+02
  0.15488D+03  0.21900D+01  0.27731D+11  0.87692D+10  0.27731D+10  0.87692D+09  0.27731D+09  0.87692D+08  0.27731D+08  0.87692D+07  0.27731D+07  0.87693D+06  0.27731D+06  0.87698D+05  0.27735D+05  0.87726D+04  0.27753D+04  0.87830D+03  0.27810D+03  0.88116D+02  0.27943D+02
  0.16596D+03  0.22200D+01  0.41313D+11  0.13064D+11  0.41313D+10  0.13064D+10  0.41313D+09  0.13064D+09  0.41313D+08  0.13064D+08  0.41313D+07  0.13064D+07  0.41313D+06  0.13065D+06  0.41318D+05  0.13068D+05  0.41340D+04  0.13082D+04  0.41416D+03  0.13122D+03  0.41608D+02
  0.17783D+03  0.22500D+01  0.60419D+11  0.19106D+11  0.60419D+10  0.19106D+10  0.60419D+09  0.19106D+09  0.60419D+08  0.19106D+08  0.60419D+07  0.19106D+07  0.60420D+06  0.19107D+06  0.60425D+05  0.19111D+05  0.60451D+04  0.19127D+04  0.60552D+03  0.19182D+03  0.60819D+02
  0.19055D+03  0.22800D+01  0.87308D+11  0.27609D+11  0.87308D+10  0.27609D+10  0.87308D+09  0.27609D+09  0.87308D+08  0.27609D+08  0.87308D+07  0.27609D+07  0.87308D+06  0.27610D+06  0.87314D+05  0.27614D+05  0.87342D+04  0.27633D+04  0.87468D+03  0.27705D+03  0.87827D+02
  0.20417D+03  0.23100D+01  0.12492D+12  0.39502D+11  0.12492D+11  0.39502D+10  0.12492D+10  0.39502D+09  0.12492D+09  0.39502D+08  0.12492D+08  0.39502D+07  0.12492D+07  0.39503D+06  0.12492D+06  0.39507D+05  0.12495D+05  0.39530D+04  0.12511D+04  0.39620D+03  0.12558D+03
  0.21878D+03  0.23400D+01  0.17717D+12  0.56025D+11  0.17717D+11  0.56025D+10  0.17717D+10  0.56025D+09  0.17717D+09  0.56025D+08  0.17717D+08  0.56025D+07  0.17717D+07  0.56026D+06  0.17717D+06  0.56030D+05  0.17721D+05  0.56058D+04  0.17740D+04  0.56171D+03  0.17800D+03
  0.23442D+03  0.23700D+01  0.24916D+12  0.78791D+11  0.24916D+11  0.78791D+10  0.24916D+10  0.78791D+09  0.24916D+09  0.78791D+08  0.24916D+08  0.78791D+07  0.24916D+07  0.78792D+06  0.24917D+06  0.78797D+05  0.24921D+05  0.78831D+04  0.24944D+04  0.78969D+03  0.25020D+03
  0.25119D+03  0.24000D+01  0.34933D+12  0.11047D+12  0.34933D+11  0.11047D+11  0.34933D+10  0.11047D+10  0.34933D+09  0.11047D+09  0.34933D+08  0.11047D+08  0.34933D+07  0.11047D+07  0.34934D+06  0.11048D+06  0.34939D+05  0.11052D+05  0.34968D+04  0.11069D+04  0.35061D+03
  0.26915D+03  0.24300D+01  0.48579D+12  0.15362D+12  0.48579D+11  0.15362D+11  0.48579D+10  0.15362D+10  0.48579D+09  0.15362D+09  0.48579D+08  0.15362D+08  0.48579D+07  0.15362D+07  0.48580D+06  0.15363D+06  0.48586D+05  0.15368D+05  0.48621D+04  0.15388D+04  0.48735D+03
  0.28840D+03  0.24600D+01  0.67096D+12  0.21218D+12  0.67096D+11  0.21218D+11  0.67096D+10  0.21218D+10  0.67096D+09  0.21218D+09  0.67096D+08  0.21218D+08  0.67097D+07  0.21218D+07  0.67097D+06  0.21219D+06  0.67104D+05  0.21224D+05  0.67143D+04  0.21249D+04  0.67284D+03
  0.30903D+03  0.24900D+01  0.92275D+12  0.29180D+12  0.92275D+11  0.29180D+11  0.92275D+10  0.29180D+10  0.92275D+09  0.29180D+09  0.92275D+08  0.29180D+08  0.92275D+07  0.29180D+07  0.92276D+06  0.29181D+06  0.92282D+05  0.29187D+05  0.92329D+04  0.29217D+04  0.92505D+03
  0.33113D+03  0.25200D+01  0.12607D+13  0.39868D+12  0.12607D+12  0.39868D+11  0.12607D+11  0.39868D+10  0.12607D+10  0.39868D+09  0.12607D+09  0.39868D+08  0.12607D+08  0.39868D+07  0.12607D+07  0.39869D+06  0.12608D+06  0.39876D+05  0.12614D+05  0.39913D+04  0.12636D+04


==> ross3/ross3_b105.dat <==
  0.10000D+01  0.00000D+00  0.34674D+00  0.34638D+00  0.34606D+00  0.34596D+00  0.34597D+00  0.34601D+00  0.34609D+00  0.34628D+00  0.34677D+00  0.34810D+00  0.35159D+00  0.36028D+00  0.38044D+00  0.42436D+00  0.51700D+00  0.71541D+00  0.11669D+01  0.11669D+01  0.11669D+01
  0.10715D+01  0.30000D-01  0.34540D+00  0.34510D+00  0.34483D+00  0.34475D+00  0.34476D+00  0.34479D+00  0.34485D+00  0.34500D+00  0.34541D+00  0.34649D+00  0.34938D+00  0.35664D+00  0.37372D+00  0.41121D+00  0.49039D+00  0.65870D+00  0.10356D+01  0.10356D+01  0.10356D+01
  0.11482D+01  0.60000D-01  0.34416D+00  0.34390D+00  0.34367D+00  0.34361D+00  0.34362D+00  0.34365D+00  0.34370D+00  0.34382D+00  0.34415D+00  0.34503D+00  0.34740D+00  0.35346D+00  0.36787D+00  0.39982D+00  0.46750D+00  0.61059D+00  0.92657D+00  0.16832D+01  0.16832D+01
  0.12303D+01  0.90000D-01  0.34312D+00  0.34289D+00  0.34267D+00  0.34261D+00  0.34262D+00  0.34264D+00  0.34268D+00  0.34278D+00  0.34304D+00  0.34376D+00  0.34571D+00  0.35076D+00  0.36291D+00  0.39012D+00  0.44804D+00  0.56997D+00  0.83579D+00  0.14601D+01  0.14601D+01
  0.13183D+01  0.12000D+00  0.34200D+00  0.34180D+00  0.34162D+00  0.34158D+00  0.34159D+00  0.34160D+00  0.34164D+00  0.34171D+00  0.34193D+00  0.34251D+00  0.34411D+00  0.34830D+00  0.35851D+00  0.38164D+00  0.43114D+00  0.53516D+00  0.75949D+00  0.12769D+01  0.12769D+01
  0.14125D+01  0.15000D+00  0.34092D+00  0.34075D+00  0.34062D+00  0.34059D+00  0.34060D+00  0.34061D+00  0.34064D+00  0.34070D+00  0.34087D+00  0.34134D+00  0.34265D+00  0.34611D+00  0.35467D+00  0.37428D+00  0.41656D+00  0.50540D+00  0.69528D+00  0.11258D+01  0.11258D+01
  0.15136D+01  0.18000D+00  0.33996D+00  0.33982D+00  0.33971D+00  0.33968D+00  0.33968D+00  0.33969D+00  0.33971D+00  0.33976D+00  0.33990D+00  0.34028D+00  0.34135D+00  0.34421D+00  0.35136D+00  0.36798D+00  0.40411D+00  0.48007D+00  0.64118D+00  0.10009D+01  0.10009D+01
  0.16218D+01  0.21000D+00  0.33895D+00  0.33883D+00  0.33874D+00  0.33871D+00  0.33871D+00  0.33872D+00  0.33874D+00  0.33878D+00  0.33889D+00  0.33920D+00  0.34007D+00  0.34241D+00  0.34838D+00  0.36239D+00  0.39315D+00  0.45808D+00  0.59508D+00  0.89672D+00  0.89672D+00
  0.17378D+01  0.24000D+00  0.33794D+00  0.33784D+00  0.33778D+00  0.33776D+00  0.33776D+00  0.33777D+00  0.33778D+00  0.33782D+00  0.33790D+00  0.33815D+00  0.33886D+00  0.34078D+00  0.34574D+00  0.35756D+00  0.38375D+00  0.43925D+00  0.55595D+00  0.80975D+00  0.80975D+00
  0.18621D+01  0.27000D+00  0.33694D+00  0.33686D+00  0.33682D+00  0.33680D+00  0.33680D+00  0.33681D+00  0.33682D+00  0.33684D+00  0.33691D+00  0.33711D+00  0.33769D+00  0.33926D+00  0.34337D+00  0.35328D+00  0.37551D+00  0.42293D+00  0.52248D+00  0.73671D+00  0.73671D+00
  0.19953D+01  0.30000D+00  0.33598D+00  0.33591D+00  0.33587D+00  0.33586D+00  0.33586D+00  0.33586D+00  0.33587D+00  0.33589D+00  0.33595D+00  0.33611D+00  0.33657D+00  0.33786D+00  0.34125D+00  0.34955D+00  0.36840D+00  0.40888D+00  0.49386D+00  0.67518D+00  0.67518D+00
  0.21380D+01  0.33000D+00  0.33495D+00  0.33490D+00  0.33487D+00  0.33486D+00  0.33486D+00  0.33487D+00  0.33487D+00  0.33489D+00  0.33493D+00  0.33506D+00  0.33543D+00  0.33648D+00  0.33927D+00  0.34620D+00  0.36213D+00  0.39665D+00  0.46924D+00  0.62307D+00  0.62307D+00
  0.22909D+01  0.36000D+00  0.33390D+00  0.33387D+00  0.33384D+00  0.33383D+00  0.33384D+00  0.33384D+00  0.33384D+00  0.33386D+00  0.33389D+00  0.33399D+00  0.33429D+00  0.33514D+00  0.33744D+00  0.34321D+00  0.35665D+00  0.38604D+00  0.44805D+00  0.57881D+00  0.57881D+00
  0.24547D+01  0.39000D+00  0.33285D+00  0.33282D+00  0.33280D+00  0.33279D+00  0.33279D+00  0.33279D+00  0.33280D+00  0.33281D+00  0.33284D+00  0.33292D+00  0.33316D+00  0.33385D+00  0.33573D+00  0.34053D+00  0.35185D+00  0.37683D+00  0.42978D+00  0.54110D+00  0.78286D+00
  0.26303D+01  0.42000D+00  0.33173D+00  0.33171D+00  0.33170D+00  0.33169D+00  0.33169D+00  0.33169D+00  0.33169D+00  0.33170D+00  0.33173D+00  0.33179D+00  0.33198D+00  0.33254D+00  0.33407D+00  0.33803D+00  0.34751D+00  0.36870D+00  0.41390D+00  0.50879D+00  0.71281D+00
  0.28184D+01  0.45000D+00  0.33057D+00  0.33055D+00  0.33055D+00  0.33054D+00  0.33054D+00  0.33054D+00  0.33055D+00  0.33055D+00  0.33057D+00  0.33062D+00  0.33078D+00  0.33122D+00  0.33247D+00  0.33574D+00  0.34367D+00  0.36160D+00  0.40013D+00  0.48108D+00  0.65369D+00
  0.30200D+01  0.48000D+00  0.32936D+00  0.32935D+00  0.32934D+00  0.32934D+00  0.32934D+00  0.32934D+00  0.32935D+00  0.32935D+00  0.32936D+00  0.32941D+00  0.32953D+00  0.32989D+00  0.33090D+00  0.33358D+00  0.34019D+00  0.35533D+00  0.38814D+00  0.45721D+00  0.60358D+00
  0.32359D+01  0.51000D+00  0.32810D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32810D+00  0.32811D+00  0.32814D+00  0.32824D+00  0.32853D+00  0.32934D+00  0.33155D+00  0.33704D+00  0.34978D+00  0.37767D+00  0.43661D+00  0.56094D+00
  0.34674D+01  0.54000D+00  0.32677D+00  0.32677D+00  0.32676D+00  0.32676D+00  0.32677D+00  0.32677D+00  0.32677D+00  0.32677D+00  0.32678D+00  0.32681D+00  0.32688D+00  0.32711D+00  0.32777D+00  0.32957D+00  0.33412D+00  0.34482D+00  0.36848D+00  0.41875D+00  0.52452D+00
  0.37154D+01  0.57000D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32538D+00  0.32538D+00  0.32540D+00  0.32547D+00  0.32565D+00  0.32618D+00  0.32765D+00  0.33140D+00  0.34036D+00  0.36039D+00  0.40322D+00  0.49329D+00
  0.39811D+01  0.60000D+00  0.32390D+00  0.32390D+00  0.32390D+00  0.32390D+00  0.32391D+00  0.32391D+00  0.32391D+00  0.32391D+00  0.32392D+00  0.32393D+00  0.32398D+00  0.32413D+00  0.32455D+00  0.32574D+00  0.32883D+00  0.33631D+00  0.35323D+00  0.38969D+00  0.46642D+00
  0.42658D+01  0.63000D+00  0.32236D+00  0.32236D+00  0.32236D+00  0.32236D+00  0.32237D+00  0.32237D+00  0.32237D+00  0.32237D+00  0.32237D+00  0.32239D+00  0.32242D+00  0.32254D+00  0.32288D+00  0.32385D+00  0.32638D+00  0.33260D+00  0.34685D+00  0.37784D+00  0.44322D+00
  0.45709D+01  0.66000D+00  0.32073D+00  0.32073D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32075D+00  0.32076D+00  0.32079D+00  0.32088D+00  0.32115D+00  0.32193D+00  0.32400D+00  0.32916D+00  0.34113D+00  0.36742D+00  0.42312D+00
  0.48978D+01  0.69000D+00  0.31902D+00  0.31902D+00  0.31902D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31904D+00  0.31906D+00  0.31914D+00  0.31936D+00  0.31998D+00  0.32167D+00  0.32593D+00  0.33596D+00  0.35821D+00  0.40564D+00
  0.52481D+01  0.72000D+00  0.31722D+00  0.31722D+00  0.31722D+00  0.31722D+00  0.31723D+00  0.31723D+00  0.31723D+00  0.31723D+00  0.31723D+00  0.31724D+00  0.31726D+00  0.31731D+00  0.31749D+00  0.31799D+00  0.31936D+00  0.32287D+00  0.33125D+00  0.35004D+00  0.39038D+00
  0.56234D+01  0.75000D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31534D+00  0.31535D+00  0.31540D+00  0.31554D+00  0.31594D+00  0.31705D+00  0.31993D+00  0.32690D+00  0.34274D+00  0.37700D+00
  0.60256D+01  0.78000D+00  0.31332D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31334D+00  0.31334D+00  0.31335D+00  0.31339D+00  0.31350D+00  0.31382D+00  0.31472D+00  0.31708D+00  0.32286D+00  0.33616D+00  0.36521D+00
  0.64565D+01  0.81000D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31125D+00  0.31128D+00  0.31137D+00  0.31162D+00  0.31235D+00  0.31427D+00  0.31905D+00  0.33020D+00  0.35478D+00
  0.69183D+01  0.84000D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30905D+00  0.30907D+00  0.30914D+00  0.30934D+00  0.30992D+00  0.31149D+00  0.31543D+00  0.32474D+00  0.34550D+00
  0.74131D+01  0.87000D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30674D+00  0.30676D+00  0.30681D+00  0.30697D+00  0.30744D+00  0.30870D+00  0.31194D+00  0.31969D+00  0.33718D+00
  0.79433D+01  0.90000D+00  0.30430D+00  0.30430D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30432D+00  0.30433D+00  0.30437D+00  0.30450D+00  0.30487D+00  0.30590D+00  0.30855D+00  0.31498D+00  0.32967D+00
  0.85114D+01  0.93000D+00  0.30178D+00  0.30177D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30180D+00  0.30183D+00  0.30193D+00  0.30223D+00  0.30305D+00  0.30522D+00  0.31053D+00  0.32284D+00
  0.91201D+01  0.96000D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29915D+00  0.29917D+00  0.29925D+00  0.29949D+00  0.30015D+00  0.30191D+00  0.30630D+00  0.31657D+00
  0.97724D+01  0.99000D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29639D+00  0.29641D+00  0.29647D+00  0.29666D+00  0.29719D+00  0.29861D+00  0.30221D+00  0.31076D+00
  0.10471D+02  0.10200D+01  0.29350D+00  0.29349D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29351D+00  0.29352D+00  0.29357D+00  0.29372D+00  0.29415D+00  0.29530D+00  0.29824D+00  0.30534D+00
  0.11220D+02  0.10500D+01  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29052D+00  0.29056D+00  0.29068D+00  0.29102D+00  0.29195D+00  0.29435D+00  0.30022D+00
  0.12023D+02  0.10800D+01  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28740D+00  0.28740D+00  0.28741D+00  0.28744D+00  0.28753D+00  0.28780D+00  0.28855D+00  0.29050D+00  0.29533D+00
  0.12882D+02  0.11100D+01  0.28417D+00  0.28416D+00  0.28416D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28418D+00  0.28420D+00  0.28427D+00  0.28449D+00  0.28508D+00  0.28667D+00  0.29064D+00
  0.13804D+02  0.11400D+01  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28083D+00  0.28085D+00  0.28091D+00  0.28108D+00  0.28155D+00  0.28283D+00  0.28608D+00
  0.14791D+02  0.11700D+01  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27737D+00  0.27737D+00  0.27739D+00  0.27743D+00  0.27756D+00  0.27794D+00  0.27897D+00  0.28162D+00
  0.15849D+02  0.12000D+01  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27380D+00  0.27381D+00  0.27384D+00  0.27395D+00  0.27425D+00  0.27508D+00  0.27723D+00
  0.16982D+02  0.12300D+01  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27012D+00  0.27013D+00  0.27015D+00  0.27024D+00  0.27047D+00  0.27114D+00  0.27288D+00
  0.18197D+02  0.12600D+01  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26634D+00  0.26636D+00  0.26642D+00  0.26661D+00  0.26714D+00  0.26855D+00
  0.19498D+02  0.12900D+01  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26245D+00  0.26246D+00  0.26251D+00  0.26266D+00  0.26308D+00  0.26421D+00
  0.20893D+02  0.13200D+01  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25846D+00  0.25847D+00  0.25851D+00  0.25863D+00  0.25896D+00  0.25987D+00
  0.22387D+02  0.13500D+01  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25438D+00  0.25439D+00  0.25442D+00  0.25451D+00  0.25477D+00  0.25550D+00
  0.23988D+02  0.13800D+01  0.25022D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25022D+00  0.25024D+00  0.25031D+00  0.25052D+00  0.25110D+00
  0.25704D+02  0.14100D+01  0.24603D+00  0.24600D+00  0.24598D+00  0.24597D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24597D+00  0.24598D+00  0.24604D+00  0.24621D+00  0.24666D+00
  0.27542D+02  0.14400D+01  0.24201D+00  0.24187D+00  0.24177D+00  0.24171D+00  0.24167D+00  0.24165D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24166D+00  0.24170D+00  0.24183D+00  0.24219D+00
  0.29512D+02  0.14700D+01  0.23873D+00  0.23822D+00  0.23786D+00  0.23761D+00  0.23745D+00  0.23735D+00  0.23730D+00  0.23727D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23726D+00  0.23730D+00  0.23740D+00  0.23768D+00
  0.31623D+02  0.15000D+01  0.23729D+00  0.23598D+00  0.23495D+00  0.23418D+00  0.23364D+00  0.23328D+00  0.23306D+00  0.23292D+00  0.23285D+00  0.23282D+00  0.23280D+00  0.23280D+00  0.23279D+00  0.23279D+00  0.23280D+00  0.23281D+00  0.23283D+00  0.23291D+00  0.23314D+00
  0.33884D+02  0.15300D+01  0.23971D+00  0.23684D+00  0.23446D+00  0.23256D+00  0.23112D+00  0.23006D+00  0.22934D+00  0.22887D+00  0.22858D+00  0.22843D+00  0.22835D+00  0.22831D+00  0.22830D+00  0.22829D+00  0.22829D+00  0.22830D+00  0.22832D+00  0.22838D+00  0.22856D+00
  0.36308D+02  0.15600D+01  0.24850D+00  0.24315D+00  0.23850D+00  0.23458D+00  0.23141D+00  0.22893D+00  0.22707D+00  0.22575D+00  0.22487D+00  0.22433D+00  0.22402D+00  0.22386D+00  0.22379D+00  0.22376D+00  0.22375D+00  0.22375D+00  0.22376D+00  0.22381D+00  0.22395D+00
  0.38905D+02  0.15900D+01  0.26693D+00  0.25793D+00  0.24983D+00  0.24276D+00  0.23677D+00  0.23182D+00  0.22788D+00  0.22486D+00  0.22266D+00  0.22116D+00  0.22021D+00  0.21966D+00  0.21937D+00  0.21923D+00  0.21918D+00  0.21916D+00  0.21917D+00  0.21920D+00  0.21931D+00
  0.41687D+02  0.16200D+01  0.29951D+00  0.28526D+00  0.27217D+00  0.26047D+00  0.25024D+00  0.24148D+00  0.23417D+00  0.22824D+00  0.22363D+00  0.22020D+00  0.21781D+00  0.21627D+00  0.21536D+00  0.21489D+00  0.21467D+00  0.21458D+00  0.21456D+00  0.21457D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.35122D+00  0.32966D+00  0.30960D+00  0.29139D+00  0.27517D+00  0.26095D+00  0.24872D+00  0.23841D+00  0.22998D+00  0.22332D+00  0.21832D+00  0.21478D+00  0.21248D+00  0.21112D+00  0.21041D+00  0.21009D+00  0.20996D+00  0.20994D+00  0.20999D+00
  0.47863D+02  0.16800D+01  0.43285D+00  0.40046D+00  0.37011D+00  0.34236D+00  0.31741D+00  0.29524D+00  0.27583D+00  0.25908D+00  0.24493D+00  0.23328D+00  0.22404D+00  0.21704D+00  0.21207D+00  0.20882D+00  0.20691D+00  0.20593D+00  0.20549D+00  0.20534D+00  0.20533D+00
  0.51286D+02  0.17100D+01  0.55416D+00  0.50644D+00  0.46147D+00  0.42017D+00  0.38283D+00  0.34945D+00  0.31992D+00  0.29410D+00  0.27187D+00  0.25308D+00  0.23762D+00  0.22533D+00  0.21602D+00  0.20942D+00  0.20513D+00  0.20266D+00  0.20141D+00  0.20088D+00  0.20071D+00
  0.54954D+02  0.17400D+01  0.74258D+00  0.67107D+00  0.60357D+00  0.54150D+00  0.48531D+00  0.43498D+00  0.39032D+00  0.35105D+00  0.31692D+00  0.28768D+00  0.26311D+00  0.24297D+00  0.22705D+00  0.21508D+00  0.20667D+00  0.20131D+00  0.19829D+00  0.19683D+00  0.19626D+00
  0.58884D+02  0.17700D+01  0.10213D+01  0.91548D+00  0.81512D+00  0.72264D+00  0.63885D+00  0.56376D+00  0.49704D+00  0.43824D+00  0.38694D+00  0.34268D+00  0.30508D+00  0.27374D+00  0.24829D+00  0.22839D+00  0.21361D+00  0.20344D+00  0.19713D+00  0.19373D+00  0.19219D+00
  0.63096D+02  0.18000D+01  0.14544D+01  0.12947D+01  0.11429D+01  0.10029D+01  0.87614D+00  0.76267D+00  0.66194D+00  0.57324D+00  0.49583D+00  0.42896D+00  0.37191D+00  0.32401D+00  0.28460D+00  0.25309D+00  0.22885D+00  0.21126D+00  0.19950D+00  0.19252D+00  0.18898D+00
  0.67608D+02  0.18300D+01  0.21070D+01  0.18675D+01  0.16387D+01  0.14273D+01  0.12357D+01  0.10643D+01  0.91219D+00  0.77838D+00  0.66167D+00  0.56086D+00  0.47480D+00  0.40235D+00  0.34243D+00  0.29399D+00  0.25600D+00  0.22750D+00  0.20745D+00  0.19461D+00  0.18744D+00
  0.72444D+02  0.18600D+01  0.31157D+01  0.27531D+01  0.24050D+01  0.20826D+01  0.17904D+01  0.15290D+01  0.12974D+01  0.10938D+01  0.91649D+00  0.76353D+00  0.63307D+00  0.52330D+00  0.43244D+00  0.35872D+00  0.30045D+00  0.25597D+00  0.22367D+00  0.20191D+00  0.18877D+00
  0.77625D+02  0.18900D+01  0.46693D+01  0.41195D+01  0.35889D+01  0.30957D+01  0.26480D+01  0.22475D+01  0.18927D+01  0.15811D+01  0.13098D+01  0.10761D+01  0.87705D+00  0.70975D+00  0.57142D+00  0.45923D+00  0.37039D+00  0.30216D+00  0.25186D+00  0.21689D+00  0.19464D+00
  0.83176D+02  0.19200D+01  0.70518D+01  0.62206D+01  0.54122D+01  0.46572D+01  0.39706D+01  0.33558D+01  0.28111D+01  0.23328D+01  0.19165D+01  0.15581D+01  0.12529D+01  0.99672D+00  0.78516D+00  0.61384D+00  0.47837D+00  0.37430D+00  0.29722D+00  0.24286D+00  0.20714D+00
  0.89125D+02  0.19500D+01  0.10794D+02  0.95218D+01  0.82792D+01  0.71140D+01  0.60517D+01  0.50996D+01  0.42557D+01  0.35146D+01  0.28698D+01  0.23145D+01  0.18420D+01  0.14456D+01  0.11186D+01  0.85431D+00  0.64584D+00  0.48620D+00  0.36822D+00  0.28479D+00  0.22919D+00
  0.95499D+02  0.19800D+01  0.16470D+02  0.14559D+02  0.12670D+02  0.10886D+02  0.92540D+01  0.77878D+01  0.64866D+01  0.53427D+01  0.43466D+01  0.34880D+01  0.27567D+01  0.21428D+01  0.16361D+01  0.12268D+01  0.90441D+00  0.65832D+00  0.47728D+00  0.34979D+00  0.26470D+00
  0.10233D+03  0.20100D+01  0.25522D+02  0.22575D+02  0.19659D+02  0.16893D+02  0.14353D+02  0.12068D+02  0.10038D+02  0.82527D+01  0.66969D+01  0.53550D+01  0.42113D+01  0.32503D+01  0.24568D+01  0.18155D+01  0.13110D+01  0.92698D+00  0.64611D+00  0.44992D+00  0.31993D+00
  0.10965D+03  0.20400D+01  0.39127D+02  0.34734D+02  0.30320D+02  0.26091D+02  0.22187D+02  0.18664D+02  0.15528D+02  0.12764D+02  0.10351D+02  0.82665D+01  0.64859D+01  0.49863D+01  0.37451D+01  0.27398D+01  0.19479D+01  0.13456D+01  0.90682D+00  0.60291D+00  0.40386D+00
  0.11749D+03  0.20700D+01  0.61018D+02  0.54203D+02  0.47375D+02  0.40807D+02  0.34722D+02  0.29218D+02  0.24311D+02  0.19983D+02  0.16201D+02  0.12929D+02  0.10130D+02  0.77691D+01  0.58102D+01  0.42198D+01  0.29645D+01  0.20093D+01  0.13157D+01  0.83919D+00  0.53147D+00
  0.12589D+03  0.21000D+01  0.94020D+02  0.83847D+02  0.73505D+02  0.63455D+02  0.54083D+02  0.45572D+02  0.37966D+02  0.31243D+02  0.25356D+02  0.20252D+02  0.15875D+02  0.12171D+02  0.90872D+01  0.65737D+01  0.45817D+01  0.30616D+01  0.19582D+01  0.12050D+01  0.72518D+00
  0.13490D+03  0.21300D+01  0.14651D+03  0.13080D+03  0.11490D+03  0.99363D+02  0.84805D+02  0.71544D+02  0.59671D+02  0.49159D+02  0.39942D+02  0.31937D+02  0.25059D+02  0.19223D+02  0.14349D+02  0.10359D+02  0.71821D+01  0.47479D+01  0.29787D+01  0.17767D+01  0.10211D+01
  0.14454D+03  0.21600D+01  0.22672D+03  0.20311D+03  0.17897D+03  0.15517D+03  0.13270D+03  0.11215D+03  0.93701D+02  0.77330D+02  0.62946D+02  0.50426D+02  0.39641D+02  0.30463D+02  0.22766D+02  0.16435D+02  0.11363D+02  0.74550D+01  0.46051D+01  0.26742D+01  0.14749D+01
  0.15488D+03  0.21900D+01  0.35197D+03  0.31584D+03  0.27908D+03  0.24257D+03  0.20788D+03  0.17600D+03  0.14730D+03  0.12179D+03  0.99333D+02  0.79749D+02  0.62839D+02  0.48404D+02  0.36251D+02  0.26201D+02  0.18099D+02  0.11812D+02  0.72050D+01  0.40873D+01  0.21723D+01
  0.16596D+03  0.22200D+01  0.54669D+03  0.49188D+03  0.43580D+03  0.37978D+03  0.32618D+03  0.27670D+03  0.23202D+03  0.19221D+03  0.15711D+03  0.12643D+03  0.99882D+02  0.77149D+02  0.57934D+02  0.41958D+02  0.28988D+02  0.18847D+02  0.11373D+02  0.63167D+01  0.32450D+01
  0.17783D+03  0.22500D+01  0.84414D+03  0.76133D+03  0.67701D+03  0.59186D+03  0.50965D+03  0.43330D+03  0.36411D+03  0.30233D+03  0.24773D+03  0.19991D+03  0.15841D+03  0.12276D+03  0.92491D+02  0.67179D+02  0.46471D+02  0.30136D+02  0.18013D+02  0.98119D+01  0.48838D+01
  0.19055D+03  0.22800D+01  0.13163D+04  0.11888D+04  0.10591D+04  0.92812D+03  0.80098D+03  0.68233D+03  0.57446D+03  0.47794D+03  0.39248D+03  0.31750D+03  0.25229D+03  0.19611D+03  0.14823D+03  0.10796D+03  0.74764D+02  0.48347D+02  0.28615D+02  0.15281D+02  0.73744D+01
  0.20417D+03  0.23100D+01  0.20204D+04  0.18309D+04  0.16388D+04  0.14418D+04  0.12482D+04  0.10660D+04  0.89972D+03  0.75044D+03  0.61795D+03  0.50140D+03  0.39975D+03  0.31187D+03  0.23661D+03  0.17290D+03  0.11990D+03  0.77319D+02  0.45291D+02  0.23698D+02  0.11092D+02
  0.21878D+03  0.23400D+01  0.31622D+04  0.28657D+04  0.25663D+04  0.22623D+04  0.19627D+04  0.16796D+04  0.14201D+04  0.11867D+04  0.97927D+03  0.79647D+03  0.63672D+03  0.49823D+03  0.37914D+03  0.27769D+03  0.19260D+03  0.12359D+03  0.71448D+02  0.36525D+02  0.16558D+02
  0.23442D+03  0.23700D+01  0.48390D+04  0.44013D+04  0.39622D+04  0.35082D+04  0.30541D+04  0.26209D+04  0.22217D+04  0.18614D+04  0.15402D+04  0.12565D+04  0.10078D+04  0.79136D+03  0.60424D+03  0.44362D+03  0.30754D+03  0.19607D+03  0.11157D+03  0.55571D+02  0.24373D+02
  0.25119D+03  0.24000D+01  0.75729D+04  0.68855D+04  0.61954D+04  0.54949D+04  0.47944D+04  0.41228D+04  0.35014D+04  0.29391D+04  0.24370D+04  0.19926D+04  0.16024D+04  0.12616D+04  0.96558D+03  0.70952D+03  0.49040D+03  0.30940D+03  0.17239D+03  0.83265D+02  0.35258D+02
  0.26915D+03  0.24300D+01  0.11623D+05  0.10598D+05  0.95795D+04  0.85306D+04  0.74685D+04  0.64403D+04  0.54831D+04  0.46137D+04  0.38352D+04  0.31445D+04  0.25360D+04  0.20025D+04  0.15360D+04  0.11286D+04  0.77609D+03  0.48264D+03  0.26196D+03  0.12218D+03  0.49895D+02
  0.28840D+03  0.24600D+01  0.18073D+05  0.16494D+05  0.14903D+05  0.13298D+05  0.11673D+05  0.10090D+05  0.86086D+04  0.72583D+04  0.60464D+04  0.49690D+04  0.40171D+04  0.31790D+04  0.24410D+04  0.17900D+04  0.12199D+04  0.74344D+03  0.39047D+03  0.17510D+03  0.68918D+02
  0.30903D+03  0.24900D+01  0.27481D+05  0.25442D+05  0.23128D+05  0.20646D+05  0.18132D+05  0.15703D+05  0.13433D+05  0.11359D+05  0.94889D+04  0.78198D+04  0.63387D+04  0.50267D+04  0.38612D+04  0.28199D+04  0.18969D+04  0.11256D+04  0.56846D+03  0.24435D+03  0.92786D+02
  0.33113D+03  0.25200D+01  0.42886D+05  0.39697D+05  0.36120D+05  0.32301D+05  0.28425D+05  0.24663D+05  0.21135D+05  0.17902D+05  0.14982D+05  0.12370D+05  0.10043D+05  0.79708D+04  0.61116D+04  0.44281D+04  0.29211D+04  0.16735D+04  0.80719D+03  0.33189D+03  0.12182D+03


==> ross3/ross3_b11.dat <==
  0.10000D+01  0.00000D+00  0.41524D+00  0.40954D+00  0.40055D+00  0.39484D+00  0.39300D+00  0.39438D+00  0.39521D+00  0.39618D+00  0.39749D+00  0.39965D+00  0.40377D+00  0.41235D+00  0.43107D+00  0.47210D+00  0.56150D+00  0.75918D+00  0.12171D+01  0.12171D+01  0.12171D+01
  0.10715D+01  0.30000D-01  0.40822D+00  0.40357D+00  0.39591D+00  0.38953D+00  0.38759D+00  0.38878D+00  0.38953D+00  0.39030D+00  0.39135D+00  0.39307D+00  0.39640D+00  0.40343D+00  0.41899D+00  0.45347D+00  0.52895D+00  0.69538D+00  0.10761D+01  0.10761D+01  0.10761D+01
  0.11482D+01  0.60000D-01  0.40132D+00  0.39756D+00  0.39094D+00  0.38536D+00  0.38301D+00  0.38393D+00  0.38438D+00  0.38497D+00  0.38579D+00  0.38717D+00  0.38986D+00  0.39562D+00  0.40857D+00  0.43761D+00  0.50160D+00  0.64233D+00  0.96048D+00  0.17289D+01  0.17289D+01
  0.12303D+01  0.90000D-01  0.39500D+00  0.39196D+00  0.38635D+00  0.38110D+00  0.37890D+00  0.37928D+00  0.37950D+00  0.37994D+00  0.38060D+00  0.38170D+00  0.38387D+00  0.38857D+00  0.39929D+00  0.42366D+00  0.47786D+00  0.59711D+00  0.86420D+00  0.14991D+01  0.14991D+01
  0.13183D+01  0.12000D+00  0.38862D+00  0.38615D+00  0.38140D+00  0.37651D+00  0.37447D+00  0.37471D+00  0.37471D+00  0.37499D+00  0.37550D+00  0.37638D+00  0.37812D+00  0.38196D+00  0.39083D+00  0.41129D+00  0.45720D+00  0.55828D+00  0.78245D+00  0.13048D+01  0.13048D+01
  0.14125D+01  0.15000D+00  0.38274D+00  0.38078D+00  0.37684D+00  0.37228D+00  0.37001D+00  0.37033D+00  0.37019D+00  0.37038D+00  0.37080D+00  0.37151D+00  0.37291D+00  0.37604D+00  0.38339D+00  0.40057D+00  0.43947D+00  0.52535D+00  0.71458D+00  0.11488D+01  0.11488D+01
  0.15136D+01  0.18000D+00  0.37742D+00  0.37585D+00  0.37258D+00  0.36841D+00  0.36622D+00  0.36627D+00  0.36603D+00  0.36618D+00  0.36653D+00  0.36711D+00  0.36824D+00  0.37079D+00  0.37687D+00  0.39126D+00  0.42418D+00  0.49714D+00  0.65702D+00  0.10184D+01  0.10184D+01
  0.16218D+01  0.21000D+00  0.37249D+00  0.37126D+00  0.36858D+00  0.36480D+00  0.36283D+00  0.36265D+00  0.36230D+00  0.36240D+00  0.36271D+00  0.36318D+00  0.36409D+00  0.36617D+00  0.37119D+00  0.38322D+00  0.41106D+00  0.47311D+00  0.60877D+00  0.91185D+00  0.91185D+00
  0.17378D+01  0.24000D+00  0.36751D+00  0.36654D+00  0.36431D+00  0.36117D+00  0.35928D+00  0.35907D+00  0.35863D+00  0.35873D+00  0.35897D+00  0.35934D+00  0.36007D+00  0.36176D+00  0.36589D+00  0.37593D+00  0.39944D+00  0.45216D+00  0.56715D+00  0.82098D+00  0.82098D+00
  0.18621D+01  0.27000D+00  0.36303D+00  0.36226D+00  0.36041D+00  0.35756D+00  0.35591D+00  0.35563D+00  0.35523D+00  0.35533D+00  0.35554D+00  0.35584D+00  0.35643D+00  0.35780D+00  0.36119D+00  0.36956D+00  0.38939D+00  0.43428D+00  0.53228D+00  0.74674D+00  0.74674D+00
  0.19953D+01  0.30000D+00  0.35887D+00  0.35827D+00  0.35678D+00  0.35413D+00  0.35272D+00  0.35241D+00  0.35209D+00  0.35220D+00  0.35236D+00  0.35260D+00  0.35308D+00  0.35419D+00  0.35698D+00  0.36392D+00  0.38060D+00  0.41864D+00  0.50184D+00  0.68243D+00  0.68243D+00
  0.21380D+01  0.33000D+00  0.35513D+00  0.35464D+00  0.35343D+00  0.35114D+00  0.34991D+00  0.34958D+00  0.34926D+00  0.34930D+00  0.34942D+00  0.34962D+00  0.35000D+00  0.35090D+00  0.35318D+00  0.35895D+00  0.37296D+00  0.40526D+00  0.47616D+00  0.62929D+00  0.62929D+00
  0.22909D+01  0.36000D+00  0.35142D+00  0.35105D+00  0.35005D+00  0.34810D+00  0.34715D+00  0.34675D+00  0.34648D+00  0.34650D+00  0.34660D+00  0.34675D+00  0.34706D+00  0.34778D+00  0.34965D+00  0.35441D+00  0.36615D+00  0.39349D+00  0.45382D+00  0.58364D+00  0.58364D+00
  0.24547D+01  0.39000D+00  0.34798D+00  0.34769D+00  0.34686D+00  0.34520D+00  0.34438D+00  0.34403D+00  0.34387D+00  0.34388D+00  0.34395D+00  0.34408D+00  0.34432D+00  0.34491D+00  0.34643D+00  0.35036D+00  0.36017D+00  0.38329D+00  0.43467D+00  0.54503D+00  0.78628D+00
  0.26303D+01  0.42000D+00  0.34494D+00  0.34470D+00  0.34403D+00  0.34258D+00  0.34190D+00  0.34156D+00  0.34141D+00  0.34138D+00  0.34143D+00  0.34153D+00  0.34173D+00  0.34220D+00  0.34344D+00  0.34669D+00  0.35490D+00  0.37448D+00  0.41837D+00  0.51276D+00  0.71708D+00
  0.28184D+01  0.45000D+00  0.34193D+00  0.34175D+00  0.34121D+00  0.33997D+00  0.33943D+00  0.33914D+00  0.33902D+00  0.33901D+00  0.33905D+00  0.33913D+00  0.33929D+00  0.33967D+00  0.34068D+00  0.34334D+00  0.35014D+00  0.36658D+00  0.40374D+00  0.48376D+00  0.65587D+00
  0.30200D+01  0.48000D+00  0.33921D+00  0.33907D+00  0.33864D+00  0.33750D+00  0.33702D+00  0.33677D+00  0.33667D+00  0.33666D+00  0.33670D+00  0.33677D+00  0.33690D+00  0.33720D+00  0.33802D+00  0.34020D+00  0.34585D+00  0.35968D+00  0.39128D+00  0.45955D+00  0.60545D+00
  0.32359D+01  0.51000D+00  0.33653D+00  0.33642D+00  0.33607D+00  0.33510D+00  0.33466D+00  0.33448D+00  0.33441D+00  0.33440D+00  0.33443D+00  0.33448D+00  0.33458D+00  0.33483D+00  0.33549D+00  0.33727D+00  0.34194D+00  0.35351D+00  0.38025D+00  0.43834D+00  0.56212D+00
  0.34674D+01  0.54000D+00  0.33418D+00  0.33410D+00  0.33382D+00  0.33294D+00  0.33252D+00  0.33238D+00  0.33231D+00  0.33228D+00  0.33231D+00  0.33235D+00  0.33243D+00  0.33263D+00  0.33316D+00  0.33461D+00  0.33847D+00  0.34815D+00  0.37081D+00  0.42038D+00  0.52576D+00
  0.37154D+01  0.57000D+00  0.33175D+00  0.33169D+00  0.33147D+00  0.33068D+00  0.33032D+00  0.33020D+00  0.33018D+00  0.33015D+00  0.33018D+00  0.33022D+00  0.33028D+00  0.33044D+00  0.33087D+00  0.33205D+00  0.33522D+00  0.34327D+00  0.36235D+00  0.40447D+00  0.49409D+00
  0.39811D+01  0.60000D+00  0.32938D+00  0.32933D+00  0.32916D+00  0.32846D+00  0.32816D+00  0.32806D+00  0.32805D+00  0.32805D+00  0.32808D+00  0.32811D+00  0.32817D+00  0.32829D+00  0.32864D+00  0.32959D+00  0.33219D+00  0.33888D+00  0.35496D+00  0.39078D+00  0.46712D+00
  0.42658D+01  0.63000D+00  0.32705D+00  0.32701D+00  0.32687D+00  0.32627D+00  0.32601D+00  0.32595D+00  0.32594D+00  0.32595D+00  0.32598D+00  0.32600D+00  0.32604D+00  0.32615D+00  0.32642D+00  0.32720D+00  0.32932D+00  0.33485D+00  0.34833D+00  0.37870D+00  0.44370D+00
  0.45709D+01  0.66000D+00  0.32483D+00  0.32481D+00  0.32470D+00  0.32416D+00  0.32392D+00  0.32389D+00  0.32387D+00  0.32389D+00  0.32392D+00  0.32394D+00  0.32397D+00  0.32405D+00  0.32427D+00  0.32490D+00  0.32662D+00  0.33119D+00  0.34248D+00  0.36821D+00  0.42358D+00
  0.48978D+01  0.69000D+00  0.32253D+00  0.32251D+00  0.32242D+00  0.32195D+00  0.32175D+00  0.32174D+00  0.32173D+00  0.32175D+00  0.32177D+00  0.32179D+00  0.32182D+00  0.32188D+00  0.32206D+00  0.32256D+00  0.32396D+00  0.32772D+00  0.33713D+00  0.35888D+00  0.40599D+00
  0.52481D+01  0.72000D+00  0.32023D+00  0.32021D+00  0.32015D+00  0.31975D+00  0.31955D+00  0.31956D+00  0.31956D+00  0.31959D+00  0.31961D+00  0.31963D+00  0.31965D+00  0.31970D+00  0.31984D+00  0.32024D+00  0.32138D+00  0.32446D+00  0.33229D+00  0.35061D+00  0.39066D+00
  0.56234D+01  0.75000D+00  0.31795D+00  0.31794D+00  0.31788D+00  0.31755D+00  0.31737D+00  0.31738D+00  0.31739D+00  0.31742D+00  0.31744D+00  0.31745D+00  0.31747D+00  0.31751D+00  0.31762D+00  0.31795D+00  0.31886D+00  0.32138D+00  0.32788D+00  0.34331D+00  0.37733D+00
  0.60256D+01  0.78000D+00  0.31559D+00  0.31557D+00  0.31553D+00  0.31527D+00  0.31508D+00  0.31510D+00  0.31513D+00  0.31515D+00  0.31517D+00  0.31519D+00  0.31520D+00  0.31523D+00  0.31532D+00  0.31558D+00  0.31632D+00  0.31837D+00  0.32372D+00  0.33662D+00  0.36543D+00
  0.64565D+01  0.81000D+00  0.31319D+00  0.31318D+00  0.31315D+00  0.31295D+00  0.31272D+00  0.31276D+00  0.31279D+00  0.31282D+00  0.31285D+00  0.31286D+00  0.31287D+00  0.31290D+00  0.31297D+00  0.31318D+00  0.31377D+00  0.31543D+00  0.31984D+00  0.33062D+00  0.35498D+00
  0.69183D+01  0.84000D+00  0.31074D+00  0.31073D+00  0.31071D+00  0.31055D+00  0.31031D+00  0.31034D+00  0.31039D+00  0.31042D+00  0.31045D+00  0.31046D+00  0.31047D+00  0.31049D+00  0.31055D+00  0.31071D+00  0.31119D+00  0.31253D+00  0.31614D+00  0.32511D+00  0.34566D+00
  0.74131D+01  0.87000D+00  0.30823D+00  0.30822D+00  0.30820D+00  0.30808D+00  0.30783D+00  0.30786D+00  0.30791D+00  0.30795D+00  0.30797D+00  0.30798D+00  0.30799D+00  0.30801D+00  0.30805D+00  0.30818D+00  0.30856D+00  0.30964D+00  0.31260D+00  0.32005D+00  0.33734D+00
  0.79433D+01  0.90000D+00  0.30561D+00  0.30561D+00  0.30559D+00  0.30550D+00  0.30525D+00  0.30528D+00  0.30533D+00  0.30537D+00  0.30540D+00  0.30541D+00  0.30541D+00  0.30543D+00  0.30546D+00  0.30556D+00  0.30587D+00  0.30674D+00  0.30914D+00  0.31530D+00  0.32980D+00
  0.85114D+01  0.93000D+00  0.30290D+00  0.30289D+00  0.30288D+00  0.30281D+00  0.30258D+00  0.30260D+00  0.30265D+00  0.30270D+00  0.30272D+00  0.30273D+00  0.30274D+00  0.30275D+00  0.30277D+00  0.30285D+00  0.30310D+00  0.30380D+00  0.30575D+00  0.31083D+00  0.32296D+00
  0.91201D+01  0.96000D+00  0.30011D+00  0.30011D+00  0.30010D+00  0.30005D+00  0.29982D+00  0.29983D+00  0.29988D+00  0.29993D+00  0.29995D+00  0.29996D+00  0.29996D+00  0.29997D+00  0.29999D+00  0.30006D+00  0.30025D+00  0.30081D+00  0.30239D+00  0.30656D+00  0.31668D+00
  0.97724D+01  0.99000D+00  0.29723D+00  0.29723D+00  0.29723D+00  0.29719D+00  0.29698D+00  0.29697D+00  0.29702D+00  0.29706D+00  0.29708D+00  0.29709D+00  0.29709D+00  0.29710D+00  0.29711D+00  0.29716D+00  0.29732D+00  0.29776D+00  0.29904D+00  0.30246D+00  0.31087D+00
  0.10471D+02  0.10200D+01  0.29424D+00  0.29424D+00  0.29423D+00  0.29420D+00  0.29402D+00  0.29399D+00  0.29404D+00  0.29409D+00  0.29410D+00  0.29411D+00  0.29411D+00  0.29411D+00  0.29413D+00  0.29417D+00  0.29429D+00  0.29465D+00  0.29568D+00  0.29846D+00  0.30543D+00
  0.11220D+02  0.10500D+01  0.29114D+00  0.29113D+00  0.29113D+00  0.29111D+00  0.29096D+00  0.29091D+00  0.29097D+00  0.29100D+00  0.29101D+00  0.29102D+00  0.29102D+00  0.29102D+00  0.29104D+00  0.29107D+00  0.29116D+00  0.29145D+00  0.29227D+00  0.29455D+00  0.30030D+00
  0.12023D+02  0.10800D+01  0.28793D+00  0.28793D+00  0.28792D+00  0.28791D+00  0.28779D+00  0.28773D+00  0.28779D+00  0.28782D+00  0.28783D+00  0.28783D+00  0.28783D+00  0.28784D+00  0.28784D+00  0.28787D+00  0.28794D+00  0.28817D+00  0.28883D+00  0.29068D+00  0.29542D+00
  0.12882D+02  0.11100D+01  0.28461D+00  0.28461D+00  0.28461D+00  0.28459D+00  0.28451D+00  0.28444D+00  0.28449D+00  0.28452D+00  0.28453D+00  0.28453D+00  0.28454D+00  0.28454D+00  0.28454D+00  0.28456D+00  0.28462D+00  0.28480D+00  0.28533D+00  0.28682D+00  0.29071D+00
  0.13804D+02  0.11400D+01  0.28119D+00  0.28119D+00  0.28118D+00  0.28117D+00  0.28111D+00  0.28105D+00  0.28110D+00  0.28112D+00  0.28112D+00  0.28113D+00  0.28113D+00  0.28113D+00  0.28113D+00  0.28115D+00  0.28120D+00  0.28134D+00  0.28176D+00  0.28297D+00  0.28614D+00
  0.14791D+02  0.11700D+01  0.27766D+00  0.27766D+00  0.27766D+00  0.27765D+00  0.27760D+00  0.27755D+00  0.27759D+00  0.27761D+00  0.27762D+00  0.27762D+00  0.27762D+00  0.27762D+00  0.27762D+00  0.27764D+00  0.27767D+00  0.27779D+00  0.27812D+00  0.27909D+00  0.28168D+00
  0.15849D+02  0.12000D+01  0.27404D+00  0.27404D+00  0.27403D+00  0.27403D+00  0.27399D+00  0.27395D+00  0.27398D+00  0.27400D+00  0.27400D+00  0.27400D+00  0.27400D+00  0.27400D+00  0.27401D+00  0.27402D+00  0.27405D+00  0.27414D+00  0.27440D+00  0.27518D+00  0.27728D+00
  0.16982D+02  0.12300D+01  0.27031D+00  0.27031D+00  0.27031D+00  0.27030D+00  0.27028D+00  0.27024D+00  0.27027D+00  0.27028D+00  0.27028D+00  0.27028D+00  0.27028D+00  0.27028D+00  0.27029D+00  0.27029D+00  0.27032D+00  0.27039D+00  0.27060D+00  0.27122D+00  0.27292D+00
  0.18197D+02  0.12600D+01  0.26648D+00  0.26648D+00  0.26648D+00  0.26648D+00  0.26646D+00  0.26643D+00  0.26645D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26647D+00  0.26647D+00  0.26647D+00  0.26649D+00  0.26655D+00  0.26672D+00  0.26721D+00  0.26858D+00
  0.19498D+02  0.12900D+01  0.26256D+00  0.26256D+00  0.26256D+00  0.26256D+00  0.26255D+00  0.26252D+00  0.26254D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26256D+00  0.26257D+00  0.26261D+00  0.26275D+00  0.26314D+00  0.26424D+00
  0.20893D+02  0.13200D+01  0.25855D+00  0.25855D+00  0.25855D+00  0.25855D+00  0.25854D+00  0.25852D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25855D+00  0.25856D+00  0.25859D+00  0.25870D+00  0.25901D+00  0.25989D+00
  0.22387D+02  0.13500D+01  0.25445D+00  0.25445D+00  0.25445D+00  0.25445D+00  0.25444D+00  0.25443D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25445D+00  0.25445D+00  0.25445D+00  0.25446D+00  0.25448D+00  0.25457D+00  0.25481D+00  0.25552D+00
  0.23988D+02  0.13800D+01  0.25028D+00  0.25027D+00  0.25027D+00  0.25027D+00  0.25026D+00  0.25025D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25027D+00  0.25027D+00  0.25029D+00  0.25036D+00  0.25055D+00  0.25112D+00
  0.25704D+02  0.14100D+01  0.24608D+00  0.24605D+00  0.24603D+00  0.24602D+00  0.24601D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24601D+00  0.24601D+00  0.24601D+00  0.24603D+00  0.24608D+00  0.24623D+00  0.24668D+00
  0.27542D+02  0.14400D+01  0.24205D+00  0.24191D+00  0.24181D+00  0.24175D+00  0.24171D+00  0.24168D+00  0.24168D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24168D+00  0.24169D+00  0.24173D+00  0.24185D+00  0.24221D+00
  0.29512D+02  0.14700D+01  0.23876D+00  0.23826D+00  0.23789D+00  0.23764D+00  0.23748D+00  0.23738D+00  0.23732D+00  0.23730D+00  0.23728D+00  0.23728D+00  0.23728D+00  0.23727D+00  0.23727D+00  0.23728D+00  0.23728D+00  0.23729D+00  0.23732D+00  0.23742D+00  0.23770D+00
  0.31623D+02  0.15000D+01  0.23732D+00  0.23600D+00  0.23497D+00  0.23421D+00  0.23367D+00  0.23330D+00  0.23308D+00  0.23295D+00  0.23288D+00  0.23284D+00  0.23283D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23283D+00  0.23285D+00  0.23293D+00  0.23315D+00
  0.33884D+02  0.15300D+01  0.23973D+00  0.23687D+00  0.23448D+00  0.23258D+00  0.23113D+00  0.23008D+00  0.22936D+00  0.22889D+00  0.22860D+00  0.22845D+00  0.22837D+00  0.22833D+00  0.22832D+00  0.22831D+00  0.22831D+00  0.22832D+00  0.22833D+00  0.22839D+00  0.22857D+00
  0.36308D+02  0.15600D+01  0.24852D+00  0.24317D+00  0.23851D+00  0.23460D+00  0.23142D+00  0.22894D+00  0.22709D+00  0.22577D+00  0.22489D+00  0.22434D+00  0.22403D+00  0.22387D+00  0.22380D+00  0.22377D+00  0.22376D+00  0.22376D+00  0.22377D+00  0.22382D+00  0.22396D+00
  0.38905D+02  0.15900D+01  0.26695D+00  0.25794D+00  0.24984D+00  0.24278D+00  0.23678D+00  0.23183D+00  0.22789D+00  0.22487D+00  0.22268D+00  0.22117D+00  0.22022D+00  0.21967D+00  0.21938D+00  0.21925D+00  0.21919D+00  0.21917D+00  0.21918D+00  0.21921D+00  0.21932D+00
  0.41687D+02  0.16200D+01  0.29953D+00  0.28528D+00  0.27219D+00  0.26049D+00  0.25025D+00  0.24149D+00  0.23418D+00  0.22825D+00  0.22363D+00  0.22021D+00  0.21782D+00  0.21628D+00  0.21537D+00  0.21490D+00  0.21468D+00  0.21459D+00  0.21456D+00  0.21458D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.35125D+00  0.32968D+00  0.30961D+00  0.29140D+00  0.27518D+00  0.26096D+00  0.24872D+00  0.23842D+00  0.22998D+00  0.22332D+00  0.21832D+00  0.21479D+00  0.21248D+00  0.21113D+00  0.21041D+00  0.21009D+00  0.20997D+00  0.20994D+00  0.20999D+00
  0.47863D+02  0.16800D+01  0.43288D+00  0.40048D+00  0.37013D+00  0.34238D+00  0.31741D+00  0.29525D+00  0.27583D+00  0.25909D+00  0.24493D+00  0.23329D+00  0.22404D+00  0.21704D+00  0.21207D+00  0.20882D+00  0.20692D+00  0.20593D+00  0.20550D+00  0.20534D+00  0.20533D+00
  0.51286D+02  0.17100D+01  0.55419D+00  0.50647D+00  0.46150D+00  0.42019D+00  0.38284D+00  0.34945D+00  0.31992D+00  0.29411D+00  0.27187D+00  0.25309D+00  0.23762D+00  0.22533D+00  0.21602D+00  0.20942D+00  0.20513D+00  0.20266D+00  0.20141D+00  0.20088D+00  0.20072D+00
  0.54954D+02  0.17400D+01  0.74263D+00  0.67111D+00  0.60360D+00  0.54152D+00  0.48532D+00  0.43499D+00  0.39032D+00  0.35106D+00  0.31692D+00  0.28769D+00  0.26311D+00  0.24298D+00  0.22706D+00  0.21508D+00  0.20667D+00  0.20131D+00  0.19829D+00  0.19684D+00  0.19626D+00
  0.58884D+02  0.17700D+01  0.10214D+01  0.91554D+00  0.81517D+00  0.72267D+00  0.63887D+00  0.56378D+00  0.49705D+00  0.43825D+00  0.38694D+00  0.34269D+00  0.30508D+00  0.27374D+00  0.24830D+00  0.22839D+00  0.21361D+00  0.20344D+00  0.19713D+00  0.19373D+00  0.19219D+00
  0.63096D+02  0.18000D+01  0.14545D+01  0.12948D+01  0.11429D+01  0.10029D+01  0.87617D+00  0.76270D+00  0.66196D+00  0.57326D+00  0.49584D+00  0.42896D+00  0.37191D+00  0.32401D+00  0.28461D+00  0.25309D+00  0.22885D+00  0.21126D+00  0.19950D+00  0.19253D+00  0.18898D+00
  0.67608D+02  0.18300D+01  0.21072D+01  0.18677D+01  0.16389D+01  0.14274D+01  0.12358D+01  0.10643D+01  0.91222D+00  0.77841D+00  0.66168D+00  0.56087D+00  0.47480D+00  0.40236D+00  0.34244D+00  0.29399D+00  0.25601D+00  0.22750D+00  0.20745D+00  0.19462D+00  0.18744D+00
  0.72444D+02  0.18600D+01  0.31161D+01  0.27534D+01  0.24053D+01  0.20828D+01  0.17905D+01  0.15291D+01  0.12974D+01  0.10939D+01  0.91652D+00  0.76354D+00  0.63308D+00  0.52331D+00  0.43244D+00  0.35872D+00  0.30045D+00  0.25597D+00  0.22367D+00  0.20191D+00  0.18878D+00
  0.77625D+02  0.18900D+01  0.46700D+01  0.41201D+01  0.35893D+01  0.30960D+01  0.26482D+01  0.22476D+01  0.18928D+01  0.15811D+01  0.13099D+01  0.10762D+01  0.87707D+00  0.70977D+00  0.57143D+00  0.45924D+00  0.37040D+00  0.30217D+00  0.25186D+00  0.21689D+00  0.19464D+00
  0.83176D+02  0.19200D+01  0.70532D+01  0.62216D+01  0.54129D+01  0.46578D+01  0.39710D+01  0.33561D+01  0.28113D+01  0.23329D+01  0.19166D+01  0.15581D+01  0.12529D+01  0.99675D+00  0.78517D+00  0.61385D+00  0.47837D+00  0.37430D+00  0.29722D+00  0.24286D+00  0.20714D+00
  0.89125D+02  0.19500D+01  0.10796D+02  0.95238D+01  0.82807D+01  0.71151D+01  0.60525D+01  0.51001D+01  0.42560D+01  0.35148D+01  0.28699D+01  0.23146D+01  0.18421D+01  0.14457D+01  0.11186D+01  0.85432D+00  0.64585D+00  0.48621D+00  0.36822D+00  0.28479D+00  0.22919D+00
  0.95499D+02  0.19800D+01  0.16475D+02  0.14562D+02  0.12673D+02  0.10889D+02  0.92555D+01  0.77888D+01  0.64873D+01  0.53432D+01  0.43469D+01  0.34882D+01  0.27568D+01  0.21429D+01  0.16362D+01  0.12268D+01  0.90442D+00  0.65832D+00  0.47728D+00  0.34980D+00  0.26470D+00
  0.10233D+03  0.20100D+01  0.25532D+02  0.22583D+02  0.19665D+02  0.16897D+02  0.14356D+02  0.12070D+02  0.10040D+02  0.82537D+01  0.66975D+01  0.53554D+01  0.42115D+01  0.32505D+01  0.24569D+01  0.18155D+01  0.13110D+01  0.92699D+00  0.64612D+00  0.44992D+00  0.31993D+00
  0.10965D+03  0.20400D+01  0.39144D+02  0.34748D+02  0.30330D+02  0.26099D+02  0.22193D+02  0.18668D+02  0.15531D+02  0.12766D+02  0.10353D+02  0.82673D+01  0.64864D+01  0.49866D+01  0.37453D+01  0.27399D+01  0.19479D+01  0.13456D+01  0.90683D+00  0.60291D+00  0.40386D+00
  0.11749D+03  0.20700D+01  0.61054D+02  0.54231D+02  0.47396D+02  0.40824D+02  0.34734D+02  0.29226D+02  0.24317D+02  0.19987D+02  0.16204D+02  0.12931D+02  0.10131D+02  0.77696D+01  0.58105D+01  0.42200D+01  0.29646D+01  0.20094D+01  0.13157D+01  0.83920D+00  0.53147D+00
  0.12589D+03  0.21000D+01  0.94089D+02  0.83902D+02  0.73547D+02  0.63487D+02  0.54106D+02  0.45588D+02  0.37978D+02  0.31251D+02  0.25361D+02  0.20255D+02  0.15877D+02  0.12172D+02  0.90879D+01  0.65741D+01  0.45818D+01  0.30617D+01  0.19582D+01  0.12050D+01  0.72518D+00
  0.13490D+03  0.21300D+01  0.14665D+03  0.13090D+03  0.11498D+03  0.99425D+02  0.84850D+02  0.71576D+02  0.59693D+02  0.49174D+02  0.39952D+02  0.31943D+02  0.25063D+02  0.19226D+02  0.14350D+02  0.10360D+02  0.71824D+01  0.47481D+01  0.29788D+01  0.17767D+01  0.10211D+01
  0.14454D+03  0.21600D+01  0.22698D+03  0.20332D+03  0.17913D+03  0.15529D+03  0.13279D+03  0.11222D+03  0.93745D+02  0.77360D+02  0.62966D+02  0.50439D+02  0.39649D+02  0.30468D+02  0.22769D+02  0.16436D+02  0.11364D+02  0.74552D+01  0.46052D+01  0.26742D+01  0.14749D+01
  0.15488D+03  0.21900D+01  0.35249D+03  0.31626D+03  0.27940D+03  0.24282D+03  0.20806D+03  0.17613D+03  0.14739D+03  0.12185D+03  0.99374D+02  0.79775D+02  0.62855D+02  0.48414D+02  0.36256D+02  0.26204D+02  0.18100D+02  0.11812D+02  0.72052D+01  0.40874D+01  0.21723D+01
  0.16596D+03  0.22200D+01  0.54771D+03  0.49270D+03  0.43645D+03  0.38028D+03  0.32655D+03  0.27696D+03  0.23220D+03  0.19234D+03  0.15719D+03  0.12649D+03  0.99916D+02  0.77170D+02  0.57945D+02  0.41964D+02  0.28991D+02  0.18848D+02  0.11373D+02  0.63169D+01  0.32450D+01
  0.17783D+03  0.22500D+01  0.84607D+03  0.76290D+03  0.67824D+03  0.59283D+03  0.51037D+03  0.43381D+03  0.36447D+03  0.30258D+03  0.24790D+03  0.20002D+03  0.15847D+03  0.12280D+03  0.92514D+02  0.67191D+02  0.46477D+02  0.30138D+02  0.18014D+02  0.98122D+01  0.48838D+01
  0.19055D+03  0.22800D+01  0.13203D+04  0.11921D+04  0.10617D+04  0.93014D+03  0.80250D+03  0.68342D+03  0.57523D+03  0.47847D+03  0.39284D+03  0.31773D+03  0.25244D+03  0.19620D+03  0.14828D+03  0.10799D+03  0.74777D+02  0.48352D+02  0.28617D+02  0.15281D+02  0.73745D+01
  0.20417D+03  0.23100D+01  0.20279D+04  0.18371D+04  0.16437D+04  0.14457D+04  0.12511D+04  0.10682D+04  0.90124D+03  0.75149D+03  0.61866D+03  0.50187D+03  0.40005D+03  0.31205D+03  0.23672D+03  0.17295D+03  0.11993D+03  0.77330D+02  0.45295D+02  0.23699D+02  0.11092D+02
  0.21878D+03  0.23400D+01  0.31771D+04  0.28779D+04  0.25761D+04  0.22700D+04  0.19686D+04  0.16838D+04  0.14231D+04  0.11888D+04  0.98069D+03  0.79741D+03  0.63732D+03  0.49860D+03  0.37935D+03  0.27780D+03  0.19265D+03  0.12361D+03  0.71456D+02  0.36527D+02  0.16559D+02
  0.23442D+03  0.23700D+01  0.48670D+04  0.44245D+04  0.39809D+04  0.35232D+04  0.30656D+04  0.26293D+04  0.22277D+04  0.18656D+04  0.15431D+04  0.12584D+04  0.10090D+04  0.79211D+03  0.60468D+03  0.44386D+03  0.30765D+03  0.19612D+03  0.11158D+03  0.55574D+02  0.24374D+02
  0.25119D+03  0.24000D+01  0.76307D+04  0.69333D+04  0.62340D+04  0.55258D+04  0.48183D+04  0.41403D+04  0.35139D+04  0.29478D+04  0.24430D+04  0.19967D+04  0.16049D+04  0.12632D+04  0.96652D+03  0.71002D+03  0.49064D+03  0.30950D+03  0.17242D+03  0.83272D+02  0.35259D+02
  0.26915D+03  0.24300D+01  0.11731D+05  0.10688D+05  0.96530D+04  0.85902D+04  0.75147D+04  0.64744D+04  0.55076D+04  0.46309D+04  0.38471D+04  0.31525D+04  0.25412D+04  0.20057D+04  0.15379D+04  0.11297D+04  0.77657D+03  0.48283D+03  0.26201D+03  0.12220D+03  0.49897D+02
  0.28840D+03  0.24600D+01  0.18280D+05  0.16666D+05  0.15044D+05  0.13413D+05  0.11762D+05  0.10156D+05  0.86561D+04  0.72918D+04  0.60697D+04  0.49847D+04  0.40274D+04  0.31854D+04  0.24448D+04  0.17920D+04  0.12209D+04  0.74379D+03  0.39057D+03  0.17512D+03  0.68921D+02
  0.30903D+03  0.24900D+01  0.28237D+05  0.25797D+05  0.23364D+05  0.20896D+05  0.18379D+05  0.15909D+05  0.13587D+05  0.11469D+05  0.95663D+04  0.78734D+04  0.63751D+04  0.50507D+04  0.38762D+04  0.28285D+04  0.19011D+04  0.11272D+04  0.56895D+03  0.24446D+03  0.92805D+02
  0.33113D+03  0.25200D+01  0.43739D+05  0.40050D+05  0.36270D+05  0.32512D+05  0.28682D+05  0.24886D+05  0.21298D+05  0.18010D+05  0.15051D+05  0.12412D+05  0.10068D+05  0.79846D+04  0.61184D+04  0.44309D+04  0.29218D+04  0.16735D+04  0.80712D+03  0.33186D+03  0.12181D+03


==> ross3/ross3_b115.dat <==
  0.10000D+01  0.00000D+00  0.46403D+00  0.47785D+00  0.48317D+00  0.44556D+00  0.38929D+00  0.37317D+00  0.37185D+00  0.37742D+00  0.39025D+00  0.40619D+00  0.42847D+00  0.46167D+00  0.51368D+00  0.60001D+00  0.75175D+00  0.10379D+01  0.16441D+01  0.30935D+01  0.30935D+01
  0.10715D+01  0.30000D-01  0.49397D+00  0.50663D+00  0.51084D+00  0.47339D+00  0.41427D+00  0.39530D+00  0.39160D+00  0.39609D+00  0.40798D+00  0.42266D+00  0.44250D+00  0.47166D+00  0.51689D+00  0.59111D+00  0.71977D+00  0.95943D+00  0.14605D+01  0.26352D+01  0.26352D+01
  0.11482D+01  0.60000D-01  0.51793D+00  0.52893D+00  0.53209D+00  0.49637D+00  0.43643D+00  0.41515D+00  0.40833D+00  0.41160D+00  0.42325D+00  0.43666D+00  0.45410D+00  0.47933D+00  0.51819D+00  0.58153D+00  0.69045D+00  0.89199D+00  0.13087D+01  0.22657D+01  0.22657D+01
  0.12303D+01  0.90000D-01  0.53488D+00  0.54415D+00  0.54627D+00  0.51292D+00  0.45452D+00  0.43113D+00  0.42118D+00  0.42430D+00  0.43509D+00  0.44759D+00  0.46279D+00  0.48436D+00  0.51737D+00  0.57093D+00  0.66261D+00  0.83165D+00  0.11780D+01  0.19583D+01  0.19583D+01
  0.13183D+01  0.12000D+00  0.54536D+00  0.55312D+00  0.55490D+00  0.52453D+00  0.46888D+00  0.44508D+00  0.43198D+00  0.43463D+00  0.44452D+00  0.45622D+00  0.46949D+00  0.48784D+00  0.51568D+00  0.56063D+00  0.63738D+00  0.77862D+00  0.10656D+01  0.17013D+01  0.17013D+01
  0.14125D+01  0.15000D+00  0.54931D+00  0.55566D+00  0.55666D+00  0.53088D+00  0.47926D+00  0.45528D+00  0.43936D+00  0.44136D+00  0.45124D+00  0.46196D+00  0.47346D+00  0.48892D+00  0.51213D+00  0.54958D+00  0.61359D+00  0.73159D+00  0.97000D+00  0.14900D+01  0.14900D+01
  0.15136D+01  0.18000D+00  0.54687D+00  0.55182D+00  0.55232D+00  0.53029D+00  0.48455D+00  0.46124D+00  0.44344D+00  0.44625D+00  0.45398D+00  0.46446D+00  0.47425D+00  0.48702D+00  0.50610D+00  0.53691D+00  0.58978D+00  0.68778D+00  0.88554D+00  0.13121D+01  0.13121D+01
  0.16218D+01  0.21000D+00  0.53992D+00  0.54380D+00  0.54418D+00  0.52554D+00  0.48587D+00  0.46430D+00  0.44513D+00  0.44846D+00  0.45430D+00  0.46439D+00  0.47277D+00  0.48332D+00  0.49892D+00  0.52414D+00  0.56771D+00  0.64906D+00  0.81313D+00  0.11635D+01  0.11635D+01
  0.17378D+01  0.24000D+00  0.53036D+00  0.53336D+00  0.53351D+00  0.51815D+00  0.48448D+00  0.46464D+00  0.44439D+00  0.44835D+00  0.45394D+00  0.46329D+00  0.47072D+00  0.47961D+00  0.49240D+00  0.51304D+00  0.54894D+00  0.61645D+00  0.75263D+00  0.10410D+01  0.10410D+01
  0.18621D+01  0.27000D+00  0.51848D+00  0.52077D+00  0.52074D+00  0.50872D+00  0.48033D+00  0.46283D+00  0.44219D+00  0.44642D+00  0.45086D+00  0.45950D+00  0.46582D+00  0.47317D+00  0.48350D+00  0.50022D+00  0.52956D+00  0.58528D+00  0.69806D+00  0.93594D+00  0.14743D+01
  0.19953D+01  0.30000D+00  0.50574D+00  0.50745D+00  0.50732D+00  0.49766D+00  0.47435D+00  0.45908D+00  0.43934D+00  0.44284D+00  0.44554D+00  0.45426D+00  0.45945D+00  0.46541D+00  0.47369D+00  0.48713D+00  0.51100D+00  0.55686D+00  0.65022D+00  0.84674D+00  0.12869D+01
  0.21380D+01  0.33000D+00  0.49312D+00  0.49447D+00  0.49439D+00  0.48663D+00  0.46754D+00  0.45461D+00  0.43586D+00  0.43807D+00  0.43972D+00  0.44802D+00  0.45290D+00  0.45803D+00  0.46475D+00  0.47560D+00  0.49504D+00  0.53289D+00  0.61053D+00  0.77377D+00  0.11359D+01
  0.22909D+01  0.36000D+00  0.48027D+00  0.48128D+00  0.48118D+00  0.47507D+00  0.45968D+00  0.44869D+00  0.43148D+00  0.43290D+00  0.43340D+00  0.44095D+00  0.44546D+00  0.44980D+00  0.45521D+00  0.46391D+00  0.47968D+00  0.51081D+00  0.57517D+00  0.71056D+00  0.10087D+01
  0.24547D+01  0.39000D+00  0.46759D+00  0.46836D+00  0.46825D+00  0.46356D+00  0.45113D+00  0.44204D+00  0.42620D+00  0.42671D+00  0.42664D+00  0.43301D+00  0.43682D+00  0.44044D+00  0.44478D+00  0.45172D+00  0.46443D+00  0.48987D+00  0.54305D+00  0.65544D+00  0.90199D+00
  0.26303D+01  0.42000D+00  0.45558D+00  0.45617D+00  0.45611D+00  0.45237D+00  0.44243D+00  0.43500D+00  0.42077D+00  0.41971D+00  0.41983D+00  0.42531D+00  0.42868D+00  0.43174D+00  0.43520D+00  0.44073D+00  0.45099D+00  0.47181D+00  0.51583D+00  0.60943D+00  0.81426D+00
  0.28184D+01  0.45000D+00  0.44373D+00  0.44419D+00  0.44413D+00  0.44125D+00  0.43342D+00  0.42732D+00  0.41500D+00  0.41250D+00  0.41207D+00  0.41714D+00  0.42036D+00  0.42294D+00  0.42571D+00  0.43011D+00  0.43836D+00  0.45538D+00  0.49182D+00  0.56987D+00  0.74041D+00
  0.30200D+01  0.48000D+00  0.43266D+00  0.43300D+00  0.43296D+00  0.43075D+00  0.42451D+00  0.41965D+00  0.40888D+00  0.40557D+00  0.40461D+00  0.40884D+00  0.41190D+00  0.41408D+00  0.41632D+00  0.41982D+00  0.42647D+00  0.44037D+00  0.47052D+00  0.53563D+00  0.67804D+00
  0.32359D+01  0.51000D+00  0.42118D+00  0.42144D+00  0.42140D+00  0.41971D+00  0.41483D+00  0.41101D+00  0.40179D+00  0.39825D+00  0.39758D+00  0.40109D+00  0.40384D+00  0.40570D+00  0.40755D+00  0.41036D+00  0.41570D+00  0.42702D+00  0.45191D+00  0.50617D+00  0.62513D+00
  0.34674D+01  0.54000D+00  0.41077D+00  0.41097D+00  0.41095D+00  0.40963D+00  0.40585D+00  0.40283D+00  0.39496D+00  0.39107D+00  0.39046D+00  0.39337D+00  0.39575D+00  0.39726D+00  0.39873D+00  0.40095D+00  0.40522D+00  0.41443D+00  0.43498D+00  0.48032D+00  0.58016D+00
  0.37154D+01  0.57000D+00  0.40099D+00  0.40115D+00  0.40113D+00  0.40012D+00  0.39718D+00  0.39480D+00  0.38831D+00  0.38434D+00  0.38363D+00  0.38581D+00  0.38814D+00  0.38941D+00  0.39059D+00  0.39236D+00  0.39578D+00  0.40327D+00  0.42023D+00  0.45807D+00  0.54178D+00
  0.39811D+01  0.60000D+00  0.39172D+00  0.39184D+00  0.39183D+00  0.39107D+00  0.38878D+00  0.38697D+00  0.38161D+00  0.37740D+00  0.37675D+00  0.37880D+00  0.38074D+00  0.38183D+00  0.38279D+00  0.38420D+00  0.38695D+00  0.39302D+00  0.40699D+00  0.43856D+00  0.50890D+00
  0.42658D+01  0.63000D+00  0.38301D+00  0.38310D+00  0.38309D+00  0.38250D+00  0.38073D+00  0.37932D+00  0.37499D+00  0.37107D+00  0.37061D+00  0.37224D+00  0.37391D+00  0.37490D+00  0.37570D+00  0.37684D+00  0.37905D+00  0.38397D+00  0.39545D+00  0.42174D+00  0.48083D+00
  0.45709D+01  0.66000D+00  0.37480D+00  0.37488D+00  0.37488D+00  0.37443D+00  0.37306D+00  0.37198D+00  0.36838D+00  0.36494D+00  0.36453D+00  0.36605D+00  0.36753D+00  0.36834D+00  0.36902D+00  0.36994D+00  0.37170D+00  0.37568D+00  0.38510D+00  0.40696D+00  0.45654D+00
  0.48978D+01  0.69000D+00  0.36719D+00  0.36725D+00  0.36725D+00  0.36690D+00  0.36585D+00  0.36500D+00  0.36206D+00  0.35906D+00  0.35885D+00  0.36018D+00  0.36135D+00  0.36193D+00  0.36252D+00  0.36328D+00  0.36469D+00  0.36791D+00  0.37563D+00  0.39380D+00  0.43543D+00
  0.52481D+01  0.72000D+00  0.35989D+00  0.35994D+00  0.35994D+00  0.35968D+00  0.35887D+00  0.35822D+00  0.35588D+00  0.35309D+00  0.35297D+00  0.35392D+00  0.35510D+00  0.35567D+00  0.35624D+00  0.35685D+00  0.35799D+00  0.36059D+00  0.36691D+00  0.38200D+00  0.41694D+00
  0.56234D+01  0.75000D+00  0.35345D+00  0.35349D+00  0.35349D+00  0.35329D+00  0.35267D+00  0.35215D+00  0.35031D+00  0.34748D+00  0.34753D+00  0.34830D+00  0.34936D+00  0.35001D+00  0.35049D+00  0.35098D+00  0.35188D+00  0.35398D+00  0.35915D+00  0.37166D+00  0.40096D+00
  0.60256D+01  0.78000D+00  0.34739D+00  0.34742D+00  0.34742D+00  0.34727D+00  0.34680D+00  0.34640D+00  0.34491D+00  0.34205D+00  0.34240D+00  0.34309D+00  0.34392D+00  0.34447D+00  0.34485D+00  0.34525D+00  0.34597D+00  0.34767D+00  0.35189D+00  0.36226D+00  0.38683D+00
  0.64565D+01  0.81000D+00  0.34169D+00  0.34171D+00  0.34172D+00  0.34160D+00  0.34124D+00  0.34093D+00  0.33980D+00  0.33678D+00  0.33728D+00  0.33797D+00  0.33857D+00  0.33916D+00  0.33950D+00  0.33983D+00  0.34041D+00  0.34177D+00  0.34520D+00  0.35374D+00  0.37422D+00
  0.69183D+01  0.84000D+00  0.33618D+00  0.33620D+00  0.33620D+00  0.33611D+00  0.33584D+00  0.33560D+00  0.33472D+00  0.33178D+00  0.33230D+00  0.33293D+00  0.33354D+00  0.33410D+00  0.33439D+00  0.33467D+00  0.33514D+00  0.33623D+00  0.33901D+00  0.34603D+00  0.36310D+00
  0.74131D+01  0.87000D+00  0.33096D+00  0.33098D+00  0.33098D+00  0.33091D+00  0.33071D+00  0.33052D+00  0.32980D+00  0.32700D+00  0.32739D+00  0.32803D+00  0.32865D+00  0.32917D+00  0.32947D+00  0.32973D+00  0.33012D+00  0.33100D+00  0.33324D+00  0.33899D+00  0.35314D+00
  0.79433D+01  0.90000D+00  0.32605D+00  0.32606D+00  0.32606D+00  0.32601D+00  0.32585D+00  0.32572D+00  0.32515D+00  0.32265D+00  0.32294D+00  0.32350D+00  0.32411D+00  0.32458D+00  0.32494D+00  0.32517D+00  0.32548D+00  0.32618D+00  0.32799D+00  0.33268D+00  0.34439D+00
  0.85114D+01  0.93000D+00  0.32099D+00  0.32100D+00  0.32100D+00  0.32096D+00  0.32084D+00  0.32073D+00  0.32028D+00  0.31814D+00  0.31814D+00  0.31865D+00  0.31929D+00  0.31981D+00  0.32018D+00  0.32039D+00  0.32064D+00  0.32120D+00  0.32266D+00  0.32647D+00  0.33614D+00
  0.91201D+01  0.96000D+00  0.31621D+00  0.31621D+00  0.31621D+00  0.31619D+00  0.31609D+00  0.31601D+00  0.31566D+00  0.31395D+00  0.31356D+00  0.31408D+00  0.31475D+00  0.31529D+00  0.31564D+00  0.31582D+00  0.31602D+00  0.31647D+00  0.31764D+00  0.32074D+00  0.32870D+00
  0.97724D+01  0.99000D+00  0.31163D+00  0.31164D+00  0.31164D+00  0.31162D+00  0.31155D+00  0.31148D+00  0.31120D+00  0.30983D+00  0.30895D+00  0.30941D+00  0.31008D+00  0.31071D+00  0.31100D+00  0.31115D+00  0.31132D+00  0.31167D+00  0.31261D+00  0.31512D+00  0.32165D+00
  0.10471D+02  0.10200D+01  0.30732D+00  0.30733D+00  0.30733D+00  0.30731D+00  0.30726D+00  0.30720D+00  0.30698D+00  0.30587D+00  0.30460D+00  0.30499D+00  0.30565D+00  0.30628D+00  0.30655D+00  0.30668D+00  0.30681D+00  0.30709D+00  0.30784D+00  0.30987D+00  0.31521D+00
  0.11220D+02  0.10500D+01  0.30281D+00  0.30281D+00  0.30281D+00  0.30280D+00  0.30276D+00  0.30272D+00  0.30255D+00  0.30168D+00  0.30010D+00  0.30036D+00  0.30104D+00  0.30170D+00  0.30197D+00  0.30208D+00  0.30219D+00  0.30241D+00  0.30301D+00  0.30465D+00  0.30902D+00
  0.12023D+02  0.10800D+01  0.29829D+00  0.29829D+00  0.29829D+00  0.29828D+00  0.29825D+00  0.29822D+00  0.29809D+00  0.29740D+00  0.29573D+00  0.29580D+00  0.29651D+00  0.29715D+00  0.29738D+00  0.29748D+00  0.29756D+00  0.29774D+00  0.29822D+00  0.29954D+00  0.30311D+00
  0.12882D+02  0.11100D+01  0.29397D+00  0.29397D+00  0.29397D+00  0.29397D+00  0.29394D+00  0.29392D+00  0.29382D+00  0.29329D+00  0.29156D+00  0.29134D+00  0.29208D+00  0.29267D+00  0.29287D+00  0.29295D+00  0.29302D+00  0.29316D+00  0.29354D+00  0.29460D+00  0.29751D+00
  0.13804D+02  0.11400D+01  0.28944D+00  0.28944D+00  0.28944D+00  0.28944D+00  0.28942D+00  0.28940D+00  0.28932D+00  0.28892D+00  0.28731D+00  0.28685D+00  0.28759D+00  0.28810D+00  0.28827D+00  0.28835D+00  0.28840D+00  0.28852D+00  0.28882D+00  0.28967D+00  0.29203D+00
  0.14791D+02  0.11700D+01  0.28487D+00  0.28488D+00  0.28488D+00  0.28487D+00  0.28486D+00  0.28485D+00  0.28478D+00  0.28448D+00  0.28304D+00  0.28239D+00  0.28312D+00  0.28360D+00  0.28375D+00  0.28381D+00  0.28385D+00  0.28394D+00  0.28418D+00  0.28487D+00  0.28678D+00
  0.15849D+02  0.12000D+01  0.28018D+00  0.28018D+00  0.28018D+00  0.28018D+00  0.28017D+00  0.28016D+00  0.28011D+00  0.27988D+00  0.27870D+00  0.27796D+00  0.27866D+00  0.27907D+00  0.27919D+00  0.27924D+00  0.27927D+00  0.27934D+00  0.27953D+00  0.28008D+00  0.28163D+00
  0.16982D+02  0.12300D+01  0.27553D+00  0.27553D+00  0.27553D+00  0.27553D+00  0.27552D+00  0.27551D+00  0.27548D+00  0.27530D+00  0.27436D+00  0.27358D+00  0.27425D+00  0.27459D+00  0.27469D+00  0.27473D+00  0.27476D+00  0.27481D+00  0.27496D+00  0.27540D+00  0.27666D+00
  0.18197D+02  0.12600D+01  0.27080D+00  0.27081D+00  0.27081D+00  0.27080D+00  0.27080D+00  0.27079D+00  0.27076D+00  0.27063D+00  0.26990D+00  0.26918D+00  0.26978D+00  0.27005D+00  0.27013D+00  0.27015D+00  0.27018D+00  0.27022D+00  0.27034D+00  0.27069D+00  0.27171D+00
  0.19498D+02  0.12900D+01  0.26611D+00  0.26611D+00  0.26611D+00  0.26611D+00  0.26611D+00  0.26610D+00  0.26608D+00  0.26598D+00  0.26543D+00  0.26478D+00  0.26532D+00  0.26554D+00  0.26559D+00  0.26561D+00  0.26563D+00  0.26567D+00  0.26576D+00  0.26604D+00  0.26686D+00
  0.20893D+02  0.13200D+01  0.26143D+00  0.26143D+00  0.26143D+00  0.26143D+00  0.26142D+00  0.26142D+00  0.26140D+00  0.26132D+00  0.26091D+00  0.26037D+00  0.26083D+00  0.26099D+00  0.26103D+00  0.26105D+00  0.26106D+00  0.26109D+00  0.26117D+00  0.26139D+00  0.26205D+00
  0.22387D+02  0.13500D+01  0.25681D+00  0.25681D+00  0.25681D+00  0.25681D+00  0.25680D+00  0.25680D+00  0.25679D+00  0.25673D+00  0.25642D+00  0.25598D+00  0.25636D+00  0.25648D+00  0.25651D+00  0.25652D+00  0.25653D+00  0.25655D+00  0.25661D+00  0.25679D+00  0.25732D+00
  0.23988D+02  0.13800D+01  0.25217D+00  0.25216D+00  0.25216D+00  0.25216D+00  0.25216D+00  0.25215D+00  0.25214D+00  0.25210D+00  0.25187D+00  0.25152D+00  0.25183D+00  0.25192D+00  0.25194D+00  0.25195D+00  0.25196D+00  0.25197D+00  0.25202D+00  0.25216D+00  0.25259D+00
  0.25704D+02  0.14100D+01  0.24760D+00  0.24756D+00  0.24754D+00  0.24753D+00  0.24752D+00  0.24752D+00  0.24751D+00  0.24747D+00  0.24730D+00  0.24704D+00  0.24728D+00  0.24734D+00  0.24736D+00  0.24736D+00  0.24737D+00  0.24738D+00  0.24742D+00  0.24754D+00  0.24788D+00
  0.27542D+02  0.14400D+01  0.24327D+00  0.24312D+00  0.24302D+00  0.24296D+00  0.24292D+00  0.24290D+00  0.24288D+00  0.24285D+00  0.24273D+00  0.24253D+00  0.24271D+00  0.24276D+00  0.24277D+00  0.24277D+00  0.24277D+00  0.24278D+00  0.24281D+00  0.24291D+00  0.24318D+00
  0.29512D+02  0.14700D+01  0.23974D+00  0.23923D+00  0.23886D+00  0.23861D+00  0.23844D+00  0.23835D+00  0.23829D+00  0.23824D+00  0.23813D+00  0.23797D+00  0.23811D+00  0.23815D+00  0.23815D+00  0.23816D+00  0.23816D+00  0.23817D+00  0.23819D+00  0.23826D+00  0.23848D+00
  0.31623D+02  0.15000D+01  0.23811D+00  0.23679D+00  0.23575D+00  0.23498D+00  0.23444D+00  0.23407D+00  0.23384D+00  0.23369D+00  0.23356D+00  0.23341D+00  0.23350D+00  0.23352D+00  0.23352D+00  0.23352D+00  0.23352D+00  0.23353D+00  0.23355D+00  0.23361D+00  0.23378D+00
  0.33884D+02  0.15300D+01  0.24039D+00  0.23751D+00  0.23512D+00  0.23321D+00  0.23175D+00  0.23069D+00  0.22996D+00  0.22948D+00  0.22914D+00  0.22890D+00  0.22890D+00  0.22888D+00  0.22887D+00  0.22887D+00  0.22887D+00  0.22887D+00  0.22889D+00  0.22893D+00  0.22907D+00
  0.36308D+02  0.15600D+01  0.24911D+00  0.24374D+00  0.23906D+00  0.23512D+00  0.23194D+00  0.22944D+00  0.22758D+00  0.22624D+00  0.22532D+00  0.22472D+00  0.22447D+00  0.22432D+00  0.22424D+00  0.22421D+00  0.22420D+00  0.22420D+00  0.22421D+00  0.22425D+00  0.22436D+00
  0.38905D+02  0.15900D+01  0.26750D+00  0.25847D+00  0.25033D+00  0.24324D+00  0.23722D+00  0.23226D+00  0.22830D+00  0.22526D+00  0.22303D+00  0.22148D+00  0.22057D+00  0.22002D+00  0.21973D+00  0.21960D+00  0.21954D+00  0.21953D+00  0.21953D+00  0.21955D+00  0.21964D+00
  0.41687D+02  0.16200D+01  0.30011D+00  0.28580D+00  0.27266D+00  0.26092D+00  0.25065D+00  0.24187D+00  0.23453D+00  0.22858D+00  0.22393D+00  0.22046D+00  0.21810D+00  0.21656D+00  0.21565D+00  0.21517D+00  0.21495D+00  0.21487D+00  0.21484D+00  0.21485D+00  0.21492D+00
  0.44668D+02  0.16500D+01  0.35189D+00  0.33025D+00  0.31011D+00  0.29185D+00  0.27558D+00  0.26132D+00  0.24905D+00  0.23868D+00  0.23006D+00  0.22340D+00  0.21839D+00  0.21485D+00  0.21254D+00  0.21119D+00  0.21047D+00  0.21015D+00  0.21002D+00  0.21000D+00  0.21004D+00
  0.47863D+02  0.16800D+01  0.43369D+00  0.40117D+00  0.37072D+00  0.34288D+00  0.31785D+00  0.29563D+00  0.27616D+00  0.25935D+00  0.24502D+00  0.23337D+00  0.22411D+00  0.21710D+00  0.21213D+00  0.20888D+00  0.20697D+00  0.20599D+00  0.20555D+00  0.20539D+00  0.20538D+00
  0.51286D+02  0.17100D+01  0.55527D+00  0.50737D+00  0.46225D+00  0.42081D+00  0.38336D+00  0.34989D+00  0.32029D+00  0.29439D+00  0.27198D+00  0.25317D+00  0.23769D+00  0.22539D+00  0.21608D+00  0.20947D+00  0.20519D+00  0.20271D+00  0.20146D+00  0.20093D+00  0.20076D+00
  0.54954D+02  0.17400D+01  0.74421D+00  0.67241D+00  0.60465D+00  0.54236D+00  0.48600D+00  0.43554D+00  0.39077D+00  0.35139D+00  0.31706D+00  0.28779D+00  0.26320D+00  0.24305D+00  0.22712D+00  0.21513D+00  0.20672D+00  0.20136D+00  0.19834D+00  0.19688D+00  0.19630D+00
  0.58884D+02  0.17700D+01  0.10238D+01  0.91752D+00  0.81674D+00  0.72391D+00  0.63984D+00  0.56453D+00  0.49764D+00  0.43869D+00  0.38713D+00  0.34283D+00  0.30519D+00  0.27382D+00  0.24837D+00  0.22845D+00  0.21366D+00  0.20348D+00  0.19718D+00  0.19377D+00  0.19222D+00
  0.63096D+02  0.18000D+01  0.14586D+01  0.12980D+01  0.11455D+01  0.10049D+01  0.87766D+00  0.76382D+00  0.66281D+00  0.57388D+00  0.49611D+00  0.42916D+00  0.37206D+00  0.32412D+00  0.28469D+00  0.25315D+00  0.22891D+00  0.21130D+00  0.19954D+00  0.19256D+00  0.18901D+00
  0.67608D+02  0.18300D+01  0.21142D+01  0.18732D+01  0.16431D+01  0.14306D+01  0.12382D+01  0.10661D+01  0.91354D+00  0.77935D+00  0.66211D+00  0.56117D+00  0.47501D+00  0.40251D+00  0.34254D+00  0.29407D+00  0.25607D+00  0.22755D+00  0.20749D+00  0.19465D+00  0.18747D+00
  0.72444D+02  0.18600D+01  0.31285D+01  0.27630D+01  0.24126D+01  0.20883D+01  0.17946D+01  0.15321D+01  0.12996D+01  0.10954D+01  0.91725D+00  0.76404D+00  0.63341D+00  0.52354D+00  0.43260D+00  0.35883D+00  0.30052D+00  0.25602D+00  0.22371D+00  0.20194D+00  0.18880D+00
  0.77625D+02  0.18900D+01  0.46929D+01  0.41379D+01  0.36029D+01  0.31060D+01  0.26556D+01  0.22529D+01  0.18965D+01  0.15838D+01  0.13112D+01  0.10770D+01  0.87764D+00  0.71014D+00  0.57167D+00  0.45939D+00  0.37050D+00  0.30223D+00  0.25191D+00  0.21693D+00  0.19466D+00
  0.83176D+02  0.19200D+01  0.70957D+01  0.62547D+01  0.54380D+01  0.46763D+01  0.39845D+01  0.33657D+01  0.28180D+01  0.23376D+01  0.19191D+01  0.15597D+01  0.12540D+01  0.99739D+00  0.78557D+00  0.61409D+00  0.47852D+00  0.37439D+00  0.29728D+00  0.24290D+00  0.20716D+00
  0.89125D+02  0.19500D+01  0.10878D+02  0.95869D+01  0.83285D+01  0.71503D+01  0.60780D+01  0.51182D+01  0.42686D+01  0.35235D+01  0.28746D+01  0.23176D+01  0.18440D+01  0.14468D+01  0.11193D+01  0.85472D+00  0.64608D+00  0.48634D+00  0.36829D+00  0.28484D+00  0.22921D+00
  0.95499D+02  0.19800D+01  0.16628D+02  0.14682D+02  0.12764D+02  0.10955D+02  0.93037D+01  0.78229D+01  0.65109D+01  0.53595D+01  0.43560D+01  0.34940D+01  0.27604D+01  0.21450D+01  0.16374D+01  0.12275D+01  0.90480D+00  0.65853D+00  0.47739D+00  0.34985D+00  0.26473D+00
  0.10233D+03  0.20100D+01  0.25836D+02  0.22821D+02  0.19845D+02  0.17029D+02  0.14451D+02  0.12137D+02  0.10086D+02  0.82857D+01  0.67161D+01  0.53671D+01  0.42187D+01  0.32547D+01  0.24593D+01  0.18168D+01  0.13117D+01  0.92733D+00  0.64628D+00  0.45000D+00  0.31997D+00
  0.10965D+03  0.20400D+01  0.39727D+02  0.35206D+02  0.30679D+02  0.26356D+02  0.22379D+02  0.18800D+02  0.15621D+02  0.12828D+02  0.10390D+02  0.82907D+01  0.65006D+01  0.49950D+01  0.37500D+01  0.27424D+01  0.19492D+01  0.13462D+01  0.90710D+00  0.60303D+00  0.40392D+00
  0.11749D+03  0.20700D+01  0.62210D+02  0.55142D+02  0.48090D+02  0.41337D+02  0.35105D+02  0.29488D+02  0.24498D+02  0.20111D+02  0.16279D+02  0.12978D+02  0.10160D+02  0.77865D+01  0.58200D+01  0.42250D+01  0.29670D+01  0.20105D+01  0.13162D+01  0.83939D+00  0.53155D+00
  0.12589D+03  0.21000D+01  0.96349D+02  0.85693D+02  0.74921D+02  0.64507D+02  0.54845D+02  0.46111D+02  0.38339D+02  0.31500D+02  0.25515D+02  0.20352D+02  0.15936D+02  0.12206D+02  0.91071D+01  0.65841D+01  0.45867D+01  0.30639D+01  0.19591D+01  0.12053D+01  0.72530D+00
  0.13490D+03  0.21300D+01  0.15114D+03  0.13447D+03  0.11772D+03  0.10147D+03  0.86332D+02  0.72626D+02  0.60419D+02  0.49677D+02  0.40268D+02  0.32143D+02  0.25184D+02  0.19297D+02  0.14390D+02  0.10380D+02  0.71923D+01  0.47524D+01  0.29805D+01  0.17773D+01  0.10213D+01
  0.14454D+03  0.21600D+01  0.23581D+03  0.21038D+03  0.18459D+03  0.15938D+03  0.13577D+03  0.11433D+03  0.95211D+02  0.78379D+02  0.63615D+02  0.50851D+02  0.39901D+02  0.30615D+02  0.22851D+02  0.16479D+02  0.11384D+02  0.74640D+01  0.46086D+01  0.26753D+01  0.14752D+01
  0.15488D+03  0.21900D+01  0.36988D+03  0.33019D+03  0.29022D+03  0.25094D+03  0.21399D+03  0.18036D+03  0.15033D+03  0.12390D+03  0.10069D+03  0.80616D+02  0.63370D+02  0.48717D+02  0.36426D+02  0.26293D+02  0.18142D+02  0.11830D+02  0.72119D+01  0.40895D+01  0.21729D+01
  0.16596D+03  0.22200D+01  0.58272D+03  0.52085D+03  0.45840D+03  0.39682D+03  0.33867D+03  0.28562D+03  0.23823D+03  0.19655D+03  0.15994D+03  0.12824D+03  0.10100D+03  0.77809D+02  0.58304D+02  0.42152D+02  0.29081D+02  0.18886D+02  0.11387D+02  0.63211D+01  0.32461D+01
  0.17783D+03  0.22500D+01  0.91496D+03  0.81847D+03  0.72182D+03  0.62582D+03  0.53462D+03  0.45119D+03  0.37662D+03  0.31110D+03  0.25350D+03  0.20361D+03  0.16070D+03  0.12412D+03  0.93264D+02  0.67586D+02  0.46665D+02  0.30217D+02  0.18042D+02  0.98205D+01  0.48858D+01
  0.19055D+03  0.22800D+01  0.14592D+04  0.13042D+04  0.11497D+04  0.99696D+03  0.85172D+03  0.71875D+03  0.59998D+03  0.49583D+03  0.40434D+03  0.32515D+03  0.25705D+03  0.19896D+03  0.14985D+03  0.10882D+03  0.75174D+02  0.48518D+02  0.28675D+02  0.15298D+02  0.73783D+01
  0.20417D+03  0.23100D+01  0.23023D+04  0.20594D+04  0.18195D+04  0.15799D+04  0.13503D+04  0.11396D+04  0.95132D+03  0.78675D+03  0.64219D+03  0.51709D+03  0.40955D+03  0.31778D+03  0.23999D+03  0.17469D+03  0.12077D+03  0.77676D+02  0.45413D+02  0.23731D+02  0.11099D+02
  0.21878D+03  0.23400D+01  0.37476D+04  0.33383D+04  0.29388D+04  0.25469D+04  0.21733D+04  0.18312D+04  0.15266D+04  0.12618D+04  0.10296D+04  0.82917D+03  0.65723D+03  0.51064D+03  0.38628D+03  0.28150D+03  0.19442D+03  0.12434D+03  0.71698D+02  0.36590D+02  0.16571D+02
  0.23442D+03  0.23700D+01  0.60055D+04  0.53457D+04  0.47114D+04  0.40831D+04  0.34806D+04  0.29284D+04  0.24379D+04  0.20144D+04  0.16432D+04  0.13236D+04  0.10501D+04  0.81708D+03  0.61911D+03  0.45158D+03  0.31134D+03  0.19761D+03  0.11207D+03  0.55693D+02  0.24396D+02
  0.25119D+03  0.24000D+01  0.10035D+05  0.88685D+04  0.77573D+04  0.66897D+04  0.56793D+04  0.47595D+04  0.39484D+04  0.32545D+04  0.26499D+04  0.21315D+04  0.16900D+04  0.13151D+04  0.99660D+03  0.72612D+03  0.49827D+03  0.31252D+03  0.17335D+03  0.83488D+02  0.35297D+02
  0.26915D+03  0.24300D+01  0.16698D+05  0.14674D+05  0.12811D+05  0.11017D+05  0.93129D+04  0.77662D+04  0.64119D+04  0.52691D+04  0.42785D+04  0.34336D+04  0.27186D+04  0.21141D+04  0.16007D+04  0.11632D+04  0.79228D+03  0.48885D+03  0.26378D+03  0.12258D+03  0.49960D+02
  0.28840D+03  0.24600D+01  0.28854D+05  0.25170D+05  0.21688D+05  0.18475D+05  0.15524D+05  0.12864D+05  0.10550D+05  0.86279D+04  0.69719D+04  0.55714D+04  0.43977D+04  0.34116D+04  0.25758D+04  0.18614D+04  0.12527D+04  0.75547D+03  0.39376D+03  0.17576D+03  0.69019D+02
  0.30903D+03  0.24900D+01  0.52017D+05  0.44442D+05  0.37804D+05  0.31820D+05  0.26399D+05  0.21631D+05  0.17579D+05  0.14286D+05  0.11453D+05  0.90964D+04  0.71453D+04  0.55201D+04  0.41466D+04  0.29698D+04  0.19640D+04  0.11490D+04  0.57444D+03  0.24546D+03  0.92949D+02
  0.33113D+03  0.25200D+01  0.98239D+05  0.81734D+05  0.67690D+05  0.55865D+05  0.45586D+05  0.36802D+05  0.29504D+05  0.23775D+05  0.18912D+05  0.14904D+05  0.11631D+05  0.89324D+04  0.66595D+04  0.47079D+04  0.30398D+04  0.17116D+04  0.81586D+03  0.33332D+03  0.12200D+03


==> ross3/ross3_b1175.dat <==
  0.10000D+01  0.00000D+00  0.16212D+00  0.16713D+00  0.17550D+00  0.18728D+00  0.19360D+00  0.18089D+00  0.17114D+00  0.17438D+00  0.18164D+00  0.19257D+00  0.20923D+00  0.23504D+00  0.27641D+00  0.34599D+00  0.47189D+00  0.72403D+00  0.12892D+01  0.26766D+01  0.63606D+01
  0.10715D+01  0.30000D-01  0.18776D+00  0.19314D+00  0.20226D+00  0.21490D+00  0.22178D+00  0.20669D+00  0.19315D+00  0.19581D+00  0.20318D+00  0.21424D+00  0.23103D+00  0.25678D+00  0.29757D+00  0.36525D+00  0.48559D+00  0.72113D+00  0.12324D+01  0.24399D+01  0.55524D+01
  0.11482D+01  0.60000D-01  0.21676D+00  0.22258D+00  0.23244D+00  0.24599D+00  0.25350D+00  0.23534D+00  0.21724D+00  0.21889D+00  0.22623D+00  0.23730D+00  0.25411D+00  0.27955D+00  0.31941D+00  0.38462D+00  0.49854D+00  0.71624D+00  0.11730D+01  0.22113D+01  0.48129D+01
  0.12303D+01  0.90000D-01  0.24907D+00  0.25532D+00  0.26571D+00  0.28024D+00  0.28815D+00  0.26674D+00  0.24321D+00  0.24350D+00  0.25076D+00  0.26170D+00  0.27842D+00  0.30337D+00  0.34197D+00  0.40430D+00  0.51130D+00  0.71086D+00  0.11153D+01  0.20002D+01  0.41580D+01
  0.13183D+01  0.12000D+00  0.28445D+00  0.29101D+00  0.30192D+00  0.31706D+00  0.32507D+00  0.30089D+00  0.27095D+00  0.26929D+00  0.27613D+00  0.28667D+00  0.30318D+00  0.32736D+00  0.36428D+00  0.42307D+00  0.52230D+00  0.70298D+00  0.10573D+01  0.18070D+01  0.35908D+01
  0.14125D+01  0.15000D+00  0.32216D+00  0.32890D+00  0.34022D+00  0.35560D+00  0.36348D+00  0.33592D+00  0.29996D+00  0.29551D+00  0.30180D+00  0.31190D+00  0.32795D+00  0.35102D+00  0.38581D+00  0.44049D+00  0.53127D+00  0.69274D+00  0.99974D+00  0.16309D+01  0.31019D+01
  0.15136D+01  0.18000D+00  0.36102D+00  0.36790D+00  0.37931D+00  0.39485D+00  0.40276D+00  0.37180D+00  0.32952D+00  0.32233D+00  0.32744D+00  0.33687D+00  0.35238D+00  0.37425D+00  0.40666D+00  0.45695D+00  0.53918D+00  0.68242D+00  0.94741D+00  0.14786D+01  0.26924D+01
  0.16218D+01  0.21000D+00  0.39965D+00  0.40649D+00  0.41762D+00  0.43287D+00  0.44017D+00  0.40713D+00  0.35914D+00  0.34866D+00  0.35202D+00  0.36060D+00  0.37587D+00  0.39643D+00  0.42625D+00  0.47193D+00  0.54557D+00  0.67146D+00  0.89895D+00  0.13458D+01  0.23480D+01
  0.17378D+01  0.24000D+00  0.43667D+00  0.44321D+00  0.45391D+00  0.46823D+00  0.47469D+00  0.44142D+00  0.38761D+00  0.37382D+00  0.37508D+00  0.38297D+00  0.39777D+00  0.41691D+00  0.44399D+00  0.48490D+00  0.55002D+00  0.65950D+00  0.85356D+00  0.12289D+01  0.20569D+01
  0.18621D+01  0.27000D+00  0.46978D+00  0.47588D+00  0.48587D+00  0.49890D+00  0.50426D+00  0.47065D+00  0.41372D+00  0.39721D+00  0.39585D+00  0.40300D+00  0.41668D+00  0.43445D+00  0.45864D+00  0.49467D+00  0.55136D+00  0.64537D+00  0.80958D+00  0.11237D+01  0.18062D+01
  0.19953D+01  0.30000D+00  0.49766D+00  0.50323D+00  0.51218D+00  0.52394D+00  0.52878D+00  0.49550D+00  0.43751D+00  0.41843D+00  0.41426D+00  0.42079D+00  0.43367D+00  0.44994D+00  0.47137D+00  0.50276D+00  0.55165D+00  0.63184D+00  0.77040D+00  0.10334D+01  0.15980D+01
  0.21380D+01  0.33000D+00  0.51958D+00  0.52449D+00  0.53227D+00  0.54245D+00  0.54612D+00  0.51511D+00  0.45768D+00  0.43666D+00  0.42886D+00  0.43543D+00  0.44763D+00  0.46286D+00  0.48181D+00  0.50891D+00  0.55074D+00  0.61890D+00  0.73608D+00  0.95748D+00  0.14259D+01
  0.22909D+01  0.36000D+00  0.53395D+00  0.53810D+00  0.54472D+00  0.55311D+00  0.55587D+00  0.52858D+00  0.47338D+00  0.45111D+00  0.43974D+00  0.44726D+00  0.45848D+00  0.47302D+00  0.48975D+00  0.51292D+00  0.54831D+00  0.60567D+00  0.70392D+00  0.88893D+00  0.12757D+01
  0.24547D+01  0.39000D+00  0.54132D+00  0.54478D+00  0.55029D+00  0.55717D+00  0.55936D+00  0.53497D+00  0.48428D+00  0.46243D+00  0.44746D+00  0.45510D+00  0.46611D+00  0.47954D+00  0.49424D+00  0.51387D+00  0.54349D+00  0.59130D+00  0.67327D+00  0.82772D+00  0.11477D+01
  0.26303D+01  0.42000D+00  0.54245D+00  0.54527D+00  0.54966D+00  0.55521D+00  0.55669D+00  0.53585D+00  0.49082D+00  0.46951D+00  0.45221D+00  0.46095D+00  0.47029D+00  0.48348D+00  0.49641D+00  0.51284D+00  0.53738D+00  0.57699D+00  0.64514D+00  0.77408D+00  0.10396D+01
  0.28184D+01  0.45000D+00  0.53863D+00  0.54087D+00  0.54435D+00  0.54865D+00  0.54970D+00  0.53279D+00  0.49301D+00  0.47308D+00  0.45353D+00  0.46440D+00  0.47217D+00  0.48499D+00  0.49635D+00  0.51007D+00  0.53031D+00  0.56296D+00  0.61947D+00  0.72680D+00  0.94650D+00
  0.30200D+01  0.48000D+00  0.53056D+00  0.53231D+00  0.53504D+00  0.53832D+00  0.53900D+00  0.52514D+00  0.49147D+00  0.47343D+00  0.45210D+00  0.46414D+00  0.47123D+00  0.48328D+00  0.49364D+00  0.50524D+00  0.52182D+00  0.54853D+00  0.59509D+00  0.68407D+00  0.86566D+00
  0.32359D+01  0.51000D+00  0.52101D+00  0.52238D+00  0.52451D+00  0.52706D+00  0.52762D+00  0.51623D+00  0.48810D+00  0.47198D+00  0.45019D+00  0.46237D+00  0.46844D+00  0.48006D+00  0.48949D+00  0.49931D+00  0.51286D+00  0.53464D+00  0.57290D+00  0.64654D+00  0.79668D+00
  0.34674D+01  0.54000D+00  0.50941D+00  0.51048D+00  0.51211D+00  0.51407D+00  0.51442D+00  0.50536D+00  0.48224D+00  0.46824D+00  0.44689D+00  0.45837D+00  0.46300D+00  0.47399D+00  0.48232D+00  0.49041D+00  0.50128D+00  0.51881D+00  0.54995D+00  0.61052D+00  0.73438D+00
  0.37154D+01  0.57000D+00  0.49764D+00  0.49846D+00  0.49972D+00  0.50119D+00  0.50144D+00  0.49441D+00  0.47548D+00  0.46366D+00  0.44379D+00  0.45363D+00  0.45705D+00  0.46791D+00  0.47586D+00  0.48267D+00  0.49148D+00  0.50564D+00  0.53104D+00  0.58094D+00  0.68332D+00
  0.39811D+01  0.60000D+00  0.48513D+00  0.48576D+00  0.48673D+00  0.48784D+00  0.48797D+00  0.48243D+00  0.46718D+00  0.45728D+00  0.43859D+00  0.44741D+00  0.44939D+00  0.46007D+00  0.46738D+00  0.47309D+00  0.48020D+00  0.49158D+00  0.51220D+00  0.55314D+00  0.63757D+00
  0.42658D+01  0.63000D+00  0.47237D+00  0.47286D+00  0.47361D+00  0.47448D+00  0.47461D+00  0.47025D+00  0.45820D+00  0.45000D+00  0.43291D+00  0.44015D+00  0.44175D+00  0.45107D+00  0.45778D+00  0.46285D+00  0.46869D+00  0.47783D+00  0.49449D+00  0.52801D+00  0.59775D+00
  0.45709D+01  0.66000D+00  0.45984D+00  0.46022D+00  0.46080D+00  0.46146D+00  0.46154D+00  0.45817D+00  0.44862D+00  0.44198D+00  0.42667D+00  0.43224D+00  0.43292D+00  0.44196D+00  0.44812D+00  0.45241D+00  0.45717D+00  0.46447D+00  0.47792D+00  0.50531D+00  0.56275D+00
  0.48978D+01  0.69000D+00  0.44651D+00  0.44680D+00  0.44724D+00  0.44774D+00  0.44781D+00  0.44526D+00  0.43780D+00  0.43249D+00  0.41950D+00  0.42330D+00  0.42382D+00  0.43197D+00  0.43750D+00  0.44108D+00  0.44488D+00  0.45067D+00  0.46143D+00  0.48368D+00  0.53091D+00
  0.52481D+01  0.72000D+00  0.43437D+00  0.43459D+00  0.43493D+00  0.43531D+00  0.43537D+00  0.43339D+00  0.42761D+00  0.42348D+00  0.41252D+00  0.41478D+00  0.41577D+00  0.42296D+00  0.42858D+00  0.43192D+00  0.43524D+00  0.43993D+00  0.44862D+00  0.46678D+00  0.50574D+00
  0.56234D+01  0.75000D+00  0.42204D+00  0.42221D+00  0.42247D+00  0.42277D+00  0.42282D+00  0.42132D+00  0.41685D+00  0.41365D+00  0.40431D+00  0.40551D+00  0.40646D+00  0.41298D+00  0.41792D+00  0.42110D+00  0.42381D+00  0.42753D+00  0.43448D+00  0.44922D+00  0.48129D+00
  0.60256D+01  0.78000D+00  0.41052D+00  0.41065D+00  0.41085D+00  0.41107D+00  0.41112D+00  0.41000D+00  0.40655D+00  0.40411D+00  0.39624D+00  0.39642D+00  0.39783D+00  0.40375D+00  0.40844D+00  0.41128D+00  0.41348D+00  0.41645D+00  0.42200D+00  0.43390D+00  0.46016D+00
  0.64565D+01  0.81000D+00  0.39885D+00  0.39895D+00  0.39910D+00  0.39927D+00  0.39932D+00  0.39847D+00  0.39586D+00  0.39394D+00  0.38759D+00  0.38702D+00  0.38915D+00  0.39423D+00  0.39822D+00  0.40087D+00  0.40275D+00  0.40512D+00  0.40955D+00  0.41918D+00  0.44071D+00
  0.69183D+01  0.84000D+00  0.38815D+00  0.38823D+00  0.38835D+00  0.38848D+00  0.38851D+00  0.38787D+00  0.38589D+00  0.38439D+00  0.37925D+00  0.37842D+00  0.38083D+00  0.38531D+00  0.38911D+00  0.39159D+00  0.39320D+00  0.39514D+00  0.39870D+00  0.40649D+00  0.42418D+00
  0.74131D+01  0.87000D+00  0.37793D+00  0.37799D+00  0.37808D+00  0.37818D+00  0.37820D+00  0.37772D+00  0.37622D+00  0.37502D+00  0.37090D+00  0.36960D+00  0.37277D+00  0.37659D+00  0.38004D+00  0.38224D+00  0.38362D+00  0.38519D+00  0.38804D+00  0.39432D+00  0.40877D+00
  0.79433D+01  0.90000D+00  0.36897D+00  0.36902D+00  0.36909D+00  0.36916D+00  0.36918D+00  0.36883D+00  0.36770D+00  0.36678D+00  0.36351D+00  0.36157D+00  0.36484D+00  0.36812D+00  0.37134D+00  0.37344D+00  0.37478D+00  0.37612D+00  0.37840D+00  0.38344D+00  0.39520D+00
  0.85114D+01  0.93000D+00  0.36074D+00  0.36078D+00  0.36083D+00  0.36089D+00  0.36090D+00  0.36063D+00  0.35978D+00  0.35907D+00  0.35650D+00  0.35336D+00  0.35667D+00  0.35972D+00  0.36285D+00  0.36480D+00  0.36615D+00  0.36728D+00  0.36911D+00  0.37317D+00  0.38275D+00
  0.91201D+01  0.96000D+00  0.35310D+00  0.35313D+00  0.35317D+00  0.35322D+00  0.35322D+00  0.35301D+00  0.35239D+00  0.35187D+00  0.34978D+00  0.34613D+00  0.34907D+00  0.35192D+00  0.35500D+00  0.35698D+00  0.35820D+00  0.35916D+00  0.36062D+00  0.36387D+00  0.37164D+00
  0.97724D+01  0.99000D+00  0.34560D+00  0.34562D+00  0.34566D+00  0.34569D+00  0.34570D+00  0.34554D+00  0.34506D+00  0.34463D+00  0.34298D+00  0.33905D+00  0.34168D+00  0.34406D+00  0.34691D+00  0.34903D+00  0.35023D+00  0.35102D+00  0.35218D+00  0.35477D+00  0.36105D+00
  0.10471D+02  0.10200D+01  0.33795D+00  0.33797D+00  0.33799D+00  0.33802D+00  0.33802D+00  0.33790D+00  0.33754D+00  0.33722D+00  0.33589D+00  0.33232D+00  0.33413D+00  0.33623D+00  0.33890D+00  0.34111D+00  0.34216D+00  0.34281D+00  0.34374D+00  0.34581D+00  0.35087D+00
  0.11220D+02  0.10500D+01  0.33101D+00  0.33103D+00  0.33105D+00  0.33107D+00  0.33107D+00  0.33098D+00  0.33070D+00  0.33046D+00  0.32939D+00  0.32609D+00  0.32704D+00  0.32889D+00  0.33154D+00  0.33380D+00  0.33479D+00  0.33535D+00  0.33610D+00  0.33774D+00  0.34180D+00
  0.12023D+02  0.10800D+01  0.32428D+00  0.32429D+00  0.32431D+00  0.32432D+00  0.32432D+00  0.32425D+00  0.32405D+00  0.32386D+00  0.32301D+00  0.32018D+00  0.31998D+00  0.32138D+00  0.32394D+00  0.32610D+00  0.32702D+00  0.32752D+00  0.32812D+00  0.32943D+00  0.33270D+00
  0.12882D+02  0.11100D+01  0.31813D+00  0.31814D+00  0.31815D+00  0.31817D+00  0.31817D+00  0.31811D+00  0.31796D+00  0.31781D+00  0.31715D+00  0.31467D+00  0.31312D+00  0.31400D+00  0.31666D+00  0.31880D+00  0.31963D+00  0.32006D+00  0.32054D+00  0.32157D+00  0.32417D+00
  0.13804D+02  0.11400D+01  0.31161D+00  0.31162D+00  0.31162D+00  0.31164D+00  0.31164D+00  0.31159D+00  0.31148D+00  0.31136D+00  0.31085D+00  0.30888D+00  0.30645D+00  0.30654D+00  0.30916D+00  0.31115D+00  0.31188D+00  0.31222D+00  0.31260D+00  0.31342D+00  0.31550D+00
  0.14791D+02  0.11700D+01  0.30526D+00  0.30527D+00  0.30527D+00  0.30528D+00  0.30528D+00  0.30525D+00  0.30516D+00  0.30508D+00  0.30467D+00  0.30310D+00  0.30016D+00  0.29945D+00  0.30206D+00  0.30390D+00  0.30455D+00  0.30485D+00  0.30516D+00  0.30580D+00  0.30747D+00
  0.15849D+02  0.12000D+01  0.29919D+00  0.29919D+00  0.29920D+00  0.29920D+00  0.29920D+00  0.29918D+00  0.29911D+00  0.29904D+00  0.29873D+00  0.29747D+00  0.29417D+00  0.29273D+00  0.29528D+00  0.29693D+00  0.29753D+00  0.29778D+00  0.29803D+00  0.29854D+00  0.29986D+00
  0.16982D+02  0.12300D+01  0.29274D+00  0.29275D+00  0.29275D+00  0.29276D+00  0.29276D+00  0.29274D+00  0.29269D+00  0.29264D+00  0.29240D+00  0.29143D+00  0.28806D+00  0.28611D+00  0.28854D+00  0.29003D+00  0.29052D+00  0.29074D+00  0.29093D+00  0.29133D+00  0.29239D+00
  0.18197D+02  0.12600D+01  0.28604D+00  0.28604D+00  0.28604D+00  0.28605D+00  0.28605D+00  0.28603D+00  0.28600D+00  0.28596D+00  0.28578D+00  0.28501D+00  0.28197D+00  0.27978D+00  0.28205D+00  0.28331D+00  0.28370D+00  0.28387D+00  0.28403D+00  0.28435D+00  0.28519D+00
  0.19498D+02  0.12900D+01  0.27934D+00  0.27935D+00  0.27935D+00  0.27935D+00  0.27935D+00  0.27934D+00  0.27931D+00  0.27929D+00  0.27914D+00  0.27854D+00  0.27594D+00  0.27365D+00  0.27581D+00  0.27688D+00  0.27720D+00  0.27732D+00  0.27744D+00  0.27769D+00  0.27836D+00
  0.20893D+02  0.13200D+01  0.27277D+00  0.27277D+00  0.27277D+00  0.27277D+00  0.27277D+00  0.27276D+00  0.27274D+00  0.27272D+00  0.27261D+00  0.27215D+00  0.27001D+00  0.26786D+00  0.26980D+00  0.27064D+00  0.27087D+00  0.27097D+00  0.27106D+00  0.27126D+00  0.27179D+00
  0.22387D+02  0.13500D+01  0.26626D+00  0.26627D+00  0.26627D+00  0.26627D+00  0.26627D+00  0.26626D+00  0.26625D+00  0.26623D+00  0.26615D+00  0.26579D+00  0.26412D+00  0.26219D+00  0.26390D+00  0.26457D+00  0.26475D+00  0.26482D+00  0.26489D+00  0.26505D+00  0.26548D+00
  0.23988D+02  0.13800D+01  0.25997D+00  0.25997D+00  0.25997D+00  0.25997D+00  0.25997D+00  0.25996D+00  0.25995D+00  0.25994D+00  0.25987D+00  0.25960D+00  0.25830D+00  0.25669D+00  0.25812D+00  0.25862D+00  0.25876D+00  0.25882D+00  0.25887D+00  0.25900D+00  0.25934D+00
  0.25704D+02  0.14100D+01  0.25403D+00  0.25400D+00  0.25398D+00  0.25397D+00  0.25396D+00  0.25395D+00  0.25394D+00  0.25393D+00  0.25388D+00  0.25367D+00  0.25267D+00  0.25138D+00  0.25253D+00  0.25291D+00  0.25301D+00  0.25306D+00  0.25310D+00  0.25320D+00  0.25347D+00
  0.27542D+02  0.14400D+01  0.24851D+00  0.24835D+00  0.24825D+00  0.24819D+00  0.24815D+00  0.24813D+00  0.24811D+00  0.24810D+00  0.24806D+00  0.24790D+00  0.24714D+00  0.24611D+00  0.24705D+00  0.24732D+00  0.24739D+00  0.24743D+00  0.24746D+00  0.24754D+00  0.24776D+00
  0.29512D+02  0.14700D+01  0.24399D+00  0.24347D+00  0.24309D+00  0.24283D+00  0.24266D+00  0.24256D+00  0.24249D+00  0.24246D+00  0.24241D+00  0.24228D+00  0.24172D+00  0.24092D+00  0.24166D+00  0.24186D+00  0.24191D+00  0.24194D+00  0.24196D+00  0.24203D+00  0.24220D+00
  0.31623D+02  0.15000D+01  0.24162D+00  0.24026D+00  0.23919D+00  0.23840D+00  0.23784D+00  0.23746D+00  0.23723D+00  0.23708D+00  0.23699D+00  0.23686D+00  0.23642D+00  0.23581D+00  0.23639D+00  0.23653D+00  0.23656D+00  0.23658D+00  0.23660D+00  0.23665D+00  0.23679D+00
  0.33884D+02  0.15300D+01  0.24339D+00  0.24045D+00  0.23799D+00  0.23604D+00  0.23454D+00  0.23346D+00  0.23271D+00  0.23222D+00  0.23191D+00  0.23168D+00  0.23129D+00  0.23079D+00  0.23121D+00  0.23131D+00  0.23133D+00  0.23134D+00  0.23136D+00  0.23139D+00  0.23151D+00
  0.36308D+02  0.15600D+01  0.25177D+00  0.24629D+00  0.24151D+00  0.23750D+00  0.23425D+00  0.23170D+00  0.22980D+00  0.22845D+00  0.22753D+00  0.22692D+00  0.22638D+00  0.22588D+00  0.22613D+00  0.22617D+00  0.22617D+00  0.22618D+00  0.22619D+00  0.22622D+00  0.22631D+00
  0.38905D+02  0.15900D+01  0.27005D+00  0.26084D+00  0.25256D+00  0.24534D+00  0.23922D+00  0.23417D+00  0.23015D+00  0.22707D+00  0.22481D+00  0.22324D+00  0.22210D+00  0.22130D+00  0.22125D+00  0.22116D+00  0.22111D+00  0.22110D+00  0.22110D+00  0.22112D+00  0.22119D+00
  0.41687D+02  0.16200D+01  0.30277D+00  0.28822D+00  0.27486D+00  0.26293D+00  0.25251D+00  0.24360D+00  0.23615D+00  0.23013D+00  0.22542D+00  0.22191D+00  0.21936D+00  0.21762D+00  0.21688D+00  0.21643D+00  0.21621D+00  0.21612D+00  0.21610D+00  0.21610D+00  0.21616D+00
  0.44668D+02  0.16500D+01  0.35490D+00  0.33290D+00  0.31245D+00  0.29392D+00  0.27742D+00  0.26298D+00  0.25055D+00  0.24010D+00  0.23154D+00  0.22457D+00  0.21870D+00  0.21512D+00  0.21279D+00  0.21143D+00  0.21071D+00  0.21039D+00  0.21026D+00  0.21023D+00  0.21027D+00
  0.47863D+02  0.16800D+01  0.43745D+00  0.40439D+00  0.37346D+00  0.34523D+00  0.31987D+00  0.29738D+00  0.27769D+00  0.26072D+00  0.24639D+00  0.23442D+00  0.22442D+00  0.21737D+00  0.21237D+00  0.20911D+00  0.20720D+00  0.20621D+00  0.20577D+00  0.20561D+00  0.20559D+00
  0.51286D+02  0.17100D+01  0.56033D+00  0.51159D+00  0.46575D+00  0.42371D+00  0.38577D+00  0.35189D+00  0.32196D+00  0.29583D+00  0.27334D+00  0.25420D+00  0.23803D+00  0.22567D+00  0.21632D+00  0.20970D+00  0.20540D+00  0.20292D+00  0.20167D+00  0.20114D+00  0.20096D+00
  0.54954D+02  0.17400D+01  0.75176D+00  0.67856D+00  0.60962D+00  0.54636D+00  0.48921D+00  0.43812D+00  0.39284D+00  0.35308D+00  0.31857D+00  0.28891D+00  0.26358D+00  0.24335D+00  0.22737D+00  0.21536D+00  0.20693D+00  0.20155D+00  0.19853D+00  0.19707D+00  0.19648D+00
  0.58884D+02  0.17700D+01  0.10355D+01  0.92688D+00  0.82415D+00  0.72972D+00  0.64439D+00  0.56807D+00  0.50038D+00  0.44083D+00  0.38895D+00  0.34413D+00  0.30566D+00  0.27418D+00  0.24865D+00  0.22868D+00  0.21387D+00  0.20367D+00  0.19735D+00  0.19394D+00  0.19239D+00
  0.63096D+02  0.18000D+01  0.14780D+01  0.13133D+01  0.11574D+01  0.10140D+01  0.88464D+00  0.76910D+00  0.66678D+00  0.57686D+00  0.49853D+00  0.43086D+00  0.37269D+00  0.32457D+00  0.28503D+00  0.25342D+00  0.22912D+00  0.21149D+00  0.19971D+00  0.19271D+00  0.18916D+00
  0.67608D+02  0.18300D+01  0.21476D+01  0.18994D+01  0.16632D+01  0.14458D+01  0.12496D+01  0.10745D+01  0.91973D+00  0.78386D+00  0.66561D+00  0.56357D+00  0.47594D+00  0.40314D+00  0.34299D+00  0.29439D+00  0.25631D+00  0.22774D+00  0.20765D+00  0.19479D+00  0.18760D+00
  0.72444D+02  0.18600D+01  0.31890D+01  0.28101D+01  0.24484D+01  0.21151D+01  0.18143D+01  0.15464D+01  0.13099D+01  0.11027D+01  0.92271D+00  0.76773D+00  0.63490D+00  0.52451D+00  0.43324D+00  0.35927D+00  0.30083D+00  0.25624D+00  0.22388D+00  0.20208D+00  0.18892D+00
  0.77625D+02  0.18900D+01  0.48045D+01  0.42244D+01  0.36682D+01  0.31545D+01  0.26909D+01  0.22783D+01  0.19145D+01  0.15962D+01  0.13202D+01  0.10830D+01  0.88016D+00  0.71173D+00  0.57267D+00  0.46003D+00  0.37092D+00  0.30251D+00  0.25210D+00  0.21707D+00  0.19478D+00
  0.83176D+02  0.19200D+01  0.73042D+01  0.64161D+01  0.55596D+01  0.47660D+01  0.40494D+01  0.34119D+01  0.28503D+01  0.23597D+01  0.19347D+01  0.15700D+01  0.12585D+01  0.10002D+01  0.78725D+00  0.61511D+00  0.47914D+00  0.37477D+00  0.29752D+00  0.24306D+00  0.20728D+00
  0.89125D+02  0.19500D+01  0.11285D+02  0.99022D+01  0.85653D+01  0.73242D+01  0.62032D+01  0.52067D+01  0.43300D+01  0.35650D+01  0.29033D+01  0.23363D+01  0.18525D+01  0.14519D+01  0.11223D+01  0.85645D+00  0.64707D+00  0.48689D+00  0.36861D+00  0.28503D+00  0.22934D+00
  0.95499D+02  0.19800D+01  0.17409D+02  0.15287D+02  0.13219D+02  0.11289D+02  0.95433D+01  0.79916D+01  0.66273D+01  0.54377D+01  0.44091D+01  0.35284D+01  0.27769D+01  0.21547D+01  0.16430D+01  0.12306D+01  0.90648D+00  0.65941D+00  0.47786D+00  0.35010D+00  0.26487D+00
  0.10233D+03  0.20100D+01  0.27389D+02  0.24024D+02  0.20748D+02  0.17691D+02  0.14925D+02  0.12470D+02  0.10315D+02  0.84383D+01  0.68183D+01  0.54332D+01  0.42514D+01  0.32738D+01  0.24700D+01  0.18226D+01  0.13147D+01  0.92884D+00  0.64701D+00  0.45035D+00  0.32015D+00
  0.10965D+03  0.20400D+01  0.42756D+02  0.37565D+02  0.32454D+02  0.27656D+02  0.23310D+02  0.19452D+02  0.16069D+02  0.13127D+02  0.10588D+02  0.84191D+01  0.65664D+01  0.50331D+01  0.37711D+01  0.27536D+01  0.19548D+01  0.13489D+01  0.90832D+00  0.60357D+00  0.40416D+00
  0.11749D+03  0.20700D+01  0.68475D+02  0.60008D+02  0.51750D+02  0.44013D+02  0.37017D+02  0.30825D+02  0.25414D+02  0.20721D+02  0.16682D+02  0.13238D+02  0.10297D+02  0.78655D+01  0.58633D+01  0.42476D+01  0.29781D+01  0.20156D+01  0.13184D+01  0.84028D+00  0.53191D+00
  0.12589D+03  0.21000D+01  0.10885D+03  0.95446D+02  0.82271D+02  0.69883D+02  0.58684D+02  0.48795D+02  0.40177D+02  0.32722D+02  0.26319D+02  0.20872D+02  0.16217D+02  0.12369D+02  0.91958D+01  0.66300D+01  0.46089D+01  0.30738D+01  0.19632D+01  0.12068D+01  0.72585D+00
  0.13490D+03  0.21300D+01  0.17698D+03  0.15454D+03  0.13282D+03  0.11249D+03  0.94191D+02  0.78110D+02  0.64167D+02  0.52166D+02  0.41900D+02  0.33200D+02  0.25770D+02  0.19634D+02  0.14574D+02  0.10475D+02  0.72378D+01  0.47722D+01  0.29883D+01  0.17801D+01  0.10222D+01
  0.14454D+03  0.21600D+01  0.28958D+03  0.25219D+03  0.21603D+03  0.18228D+03  0.15205D+03  0.12566D+03  0.10294D+03  0.83510D+02  0.66969D+02  0.53021D+02  0.41123D+02  0.31322D+02  0.23237D+02  0.16677D+02  0.11479D+02  0.75045D+01  0.46240D+01  0.26805D+01  0.14768D+01
  0.15488D+03  0.21900D+01  0.48261D+03  0.41819D+03  0.35664D+03  0.29934D+03  0.24829D+03  0.20414D+03  0.16651D+03  0.13460D+03  0.10768D+03  0.85140D+02  0.65960D+02  0.50214D+02  0.37245D+02  0.26714D+02  0.18342D+02  0.11915D+02  0.72432D+01  0.40995D+01  0.21757D+01
  0.16596D+03  0.22200D+01  0.82618D+03  0.70856D+03  0.59877D+03  0.49919D+03  0.41130D+03  0.33586D+03  0.27227D+03  0.21901D+03  0.17452D+03  0.13771D+03  0.10647D+03  0.80982D+02  0.60044D+02  0.43048D+02  0.29504D+02  0.19063D+02  0.11451D+02  0.63408D+01  0.32513D+01
  0.17783D+03  0.22500D+01  0.14480D+04  0.12285D+04  0.10269D+04  0.84454D+03  0.68817D+03  0.55717D+03  0.44823D+03  0.35817D+03  0.28395D+03  0.22336D+03  0.17224D+03  0.13082D+03  0.96945D+02  0.69487D+02  0.47563D+02  0.30591D+02  0.18175D+02  0.98596D+01  0.48955D+01
  0.19055D+03  0.22800D+01  0.27530D+04  0.22554D+04  0.18393D+04  0.14850D+04  0.11889D+04  0.94869D+03  0.75496D+03  0.59782D+03  0.47006D+03  0.36760D+03  0.28194D+03  0.21338D+03  0.15777D+03  0.11291D+03  0.77100D+02  0.49313D+02  0.28951D+02  0.15376D+02  0.73963D+01
  0.20417D+03  0.23100D+01  0.56962D+04  0.44674D+04  0.34988D+04  0.27195D+04  0.21112D+04  0.16442D+04  0.12843D+04  0.10031D+04  0.78111D+03  0.60692D+03  0.46250D+03  0.34841D+03  0.25682D+03  0.18339D+03  0.12485D+03  0.79347D+02  0.45979D+02  0.23885D+02  0.11133D+02
  0.21878D+03  0.23400D+01  0.13730D+05  0.10190D+05  0.74882D+04  0.54806D+04  0.40392D+04  0.30165D+04  0.22840D+04  0.17429D+04  0.13331D+04  0.10250D+04  0.77274D+03  0.57723D+03  0.42275D+03  0.30028D+03  0.20319D+03  0.12787D+03  0.72857D+02  0.36889D+02  0.16632D+02
  0.23442D+03  0.23700D+01  0.35118D+05  0.25234D+05  0.17759D+05  0.12257D+05  0.84364D+04  0.59087D+04  0.42438D+04  0.31146D+04  0.23176D+04  0.17505D+04  0.13005D+04  0.96086D+03  0.69753D+03  0.49173D+03  0.32990D+03  0.20493D+03  0.11438D+03  0.56259D+02  0.24504D+02
  0.25119D+03  0.24000D+01  0.77992D+05  0.63425D+05  0.45946D+05  0.30680D+05  0.19895D+05  0.12972D+05  0.86638D+04  0.59664D+04  0.42335D+04  0.31046D+04  0.22501D+04  0.16341D+04  0.11696D+04  0.81372D+03  0.53803D+03  0.32771D+03  0.17793D+03  0.84535D+02  0.35482D+02
  0.26915D+03  0.24300D+01  0.11932D+06  0.10867D+06  0.93857D+05  0.72490D+05  0.49173D+05  0.31076D+05  0.19435D+05  0.12406D+05  0.82236D+04  0.57617D+04  0.40077D+04  0.28271D+04  0.19807D+04  0.13525D+04  0.87604D+03  0.51954D+03  0.27246D+03  0.12442D+03  0.50263D+02
  0.28840D+03  0.24600D+01  0.17818D+06  0.16412D+06  0.14875D+06  0.13063D+06  0.10573D+06  0.74828D+05  0.47153D+05  0.28488D+05  0.17479D+05  0.11534D+05  0.75212D+04  0.50637D+04  0.34263D+04  0.22721D+04  0.14275D+04  0.81593D+03  0.40960D+03  0.17884D+03  0.69489D+02
  0.30903D+03  0.24900D+01  0.25235D+06  0.24024D+06  0.22498D+06  0.20433D+06  0.17844D+06  0.14686D+06  0.10783D+06  0.68622D+05  0.40566D+05  0.25478D+05  0.15236D+05  0.95410D+04  0.61053D+04  0.38679D+04  0.23244D+04  0.12645D+04  0.60202D+03  0.25037D+03  0.93643D+02
  0.33113D+03  0.25200D+01  0.36144D+06  0.33777D+06  0.31630D+06  0.29516D+06  0.26943D+06  0.23619D+06  0.19543D+06  0.14472D+06  0.93895D+05  0.61750D+05  0.33878D+05  0.19299D+05  0.11357D+05  0.66999D+04  0.37735D+04  0.19248D+04  0.86174D+03  0.34076D+03  0.12299D+03


==> ross3/ross3_b12.dat <==
  0.10000D+01  0.00000D+00  0.45868D-01  0.46646D-01  0.48072D-01  0.50608D-01  0.54926D-01  0.60423D-01  0.62127D-01  0.59433D-01  0.60588D-01  0.64338D-01  0.70486D-01  0.80300D-01  0.96343D-01  0.12376D+00  0.17364D+00  0.27210D+00  0.48687D+00  0.10119D+01  0.24461D+01
  0.10715D+01  0.30000D-01  0.53059D-01  0.53904D-01  0.55431D-01  0.58178D-01  0.62837D-01  0.68912D-01  0.71109D-01  0.67849D-01  0.68743D-01  0.72619D-01  0.78981D-01  0.89070D-01  0.10541D+00  0.13299D+00  0.18234D+00  0.27786D+00  0.48181D+00  0.97095D+00  0.22897D+01
  0.11482D+01  0.60000D-01  0.61448D-01  0.62359D-01  0.64013D-01  0.67000D-01  0.71999D-01  0.78759D-01  0.81455D-01  0.77528D-01  0.78034D-01  0.82044D-01  0.88634D-01  0.99019D-01  0.11569D+00  0.14349D+00  0.19249D+00  0.28556D+00  0.48029D+00  0.93874D+00  0.21579D+01
  0.12303D+01  0.90000D-01  0.71247D-01  0.72231D-01  0.74035D-01  0.77248D-01  0.82687D-01  0.90047D-01  0.93299D-01  0.88668D-01  0.88609D-01  0.92762D-01  0.99594D-01  0.11029D+00  0.12732D+00  0.15541D+00  0.20419D+00  0.29522D+00  0.48204D+00  0.91396D+00  0.20454D+01
  0.13183D+01  0.12000D+00  0.82696D-01  0.83771D-01  0.85730D-01  0.89211D-01  0.95161D-01  0.10318D+00  0.10702D+00  0.10152D+00  0.10065D+00  0.10494D+00  0.11202D+00  0.12304D+00  0.14046D+00  0.16887D+00  0.21755D+00  0.30689D+00  0.48690D+00  0.89564D+00  0.19483D+01
  0.14125D+01  0.15000D+00  0.96077D-01  0.97254D-01  0.99371D-01  0.10318D+00  0.10961D+00  0.11847D+00  0.12296D+00  0.11629D+00  0.11431D+00  0.11871D+00  0.12606D+00  0.13742D+00  0.15522D+00  0.18398D+00  0.23263D+00  0.32050D+00  0.49442D+00  0.88207D+00  0.18605D+01
  0.15136D+01  0.18000D+00  0.11170D+00  0.11297D+00  0.11529D+00  0.11944D+00  0.12641D+00  0.13616D+00  0.14125D+00  0.13328D+00  0.12978D+00  0.13426D+00  0.14187D+00  0.15356D+00  0.17175D+00  0.20085D+00  0.24946D+00  0.33594D+00  0.50411D+00  0.87155D+00  0.17768D+01
  0.16218D+01  0.21000D+00  0.12988D+00  0.13127D+00  0.13381D+00  0.13830D+00  0.14593D+00  0.15649D+00  0.16225D+00  0.15289D+00  0.14725D+00  0.15164D+00  0.15954D+00  0.17155D+00  0.19009D+00  0.21948D+00  0.26799D+00  0.35301D+00  0.51545D+00  0.86277D+00  0.16946D+01
  0.17378D+01  0.24000D+00  0.15093D+00  0.15245D+00  0.15520D+00  0.16010D+00  0.16843D+00  0.17989D+00  0.18631D+00  0.17503D+00  0.16679D+00  0.17093D+00  0.17910D+00  0.19138D+00  0.21021D+00  0.23976D+00  0.28797D+00  0.37122D+00  0.52739D+00  0.85351D+00  0.16097D+01
  0.18621D+01  0.27000D+00  0.17512D+00  0.17678D+00  0.17975D+00  0.18510D+00  0.19404D+00  0.20663D+00  0.21379D+00  0.20007D+00  0.18857D+00  0.19218D+00  0.20062D+00  0.21311D+00  0.23215D+00  0.26172D+00  0.30941D+00  0.39057D+00  0.54004D+00  0.84433D+00  0.15252D+01
  0.19953D+01  0.30000D+00  0.20265D+00  0.20444D+00  0.20767D+00  0.21341D+00  0.22304D+00  0.23654D+00  0.24422D+00  0.22813D+00  0.21252D+00  0.21530D+00  0.22395D+00  0.23652D+00  0.25565D+00  0.28503D+00  0.33185D+00  0.41039D+00  0.55229D+00  0.83346D+00  0.14394D+01
  0.21380D+01  0.33000D+00  0.23353D+00  0.23545D+00  0.23892D+00  0.24503D+00  0.25537D+00  0.26961D+00  0.27779D+00  0.25955D+00  0.23854D+00  0.24013D+00  0.24883D+00  0.26137D+00  0.28048D+00  0.30944D+00  0.35501D+00  0.43034D+00  0.56384D+00  0.82102D+00  0.13546D+01
  0.22909D+01  0.36000D+00  0.26754D+00  0.26959D+00  0.27324D+00  0.27972D+00  0.29060D+00  0.30564D+00  0.31435D+00  0.29284D+00  0.26627D+00  0.26612D+00  0.27484D+00  0.28718D+00  0.30615D+00  0.33439D+00  0.37824D+00  0.44968D+00  0.57382D+00  0.80628D+00  0.12711D+01
  0.24547D+01  0.39000D+00  0.30414D+00  0.30628D+00  0.31009D+00  0.31686D+00  0.32803D+00  0.34368D+00  0.35246D+00  0.32805D+00  0.29547D+00  0.29320D+00  0.30150D+00  0.31335D+00  0.33187D+00  0.35906D+00  0.40066D+00  0.46743D+00  0.58123D+00  0.78850D+00  0.11892D+01
  0.26303D+01  0.42000D+00  0.34249D+00  0.34468D+00  0.34860D+00  0.35545D+00  0.36684D+00  0.38248D+00  0.39110D+00  0.36433D+00  0.32549D+00  0.32029D+00  0.32817D+00  0.33961D+00  0.35755D+00  0.38338D+00  0.42234D+00  0.48397D+00  0.58707D+00  0.77000D+00  0.11132D+01
  0.28184D+01  0.45000D+00  0.38129D+00  0.38350D+00  0.38741D+00  0.39422D+00  0.40559D+00  0.42084D+00  0.42901D+00  0.40115D+00  0.35574D+00  0.34798D+00  0.35456D+00  0.36554D+00  0.38305D+00  0.40751D+00  0.44366D+00  0.50005D+00  0.59278D+00  0.75352D+00  0.10476D+01
  0.30200D+01  0.48000D+00  0.41893D+00  0.42110D+00  0.42489D+00  0.43155D+00  0.44244D+00  0.45724D+00  0.46519D+00  0.43539D+00  0.38540D+00  0.37440D+00  0.37907D+00  0.38983D+00  0.40679D+00  0.42987D+00  0.46301D+00  0.51390D+00  0.59627D+00  0.73619D+00  0.98699D+00
  0.32359D+01  0.51000D+00  0.45379D+00  0.45583D+00  0.45944D+00  0.46573D+00  0.47588D+00  0.48962D+00  0.49664D+00  0.46668D+00  0.41309D+00  0.39900D+00  0.40079D+00  0.41147D+00  0.42775D+00  0.44917D+00  0.47906D+00  0.52417D+00  0.59616D+00  0.71651D+00  0.92924D+00
  0.34674D+01  0.54000D+00  0.48408D+00  0.48597D+00  0.48931D+00  0.49501D+00  0.50430D+00  0.51652D+00  0.52255D+00  0.49419D+00  0.43822D+00  0.42183D+00  0.42064D+00  0.43174D+00  0.44702D+00  0.46684D+00  0.49358D+00  0.53321D+00  0.59562D+00  0.69850D+00  0.87838D+00
  0.37154D+01  0.57000D+00  0.50797D+00  0.50967D+00  0.51262D+00  0.51768D+00  0.52587D+00  0.53646D+00  0.54141D+00  0.51448D+00  0.45931D+00  0.44075D+00  0.43614D+00  0.44851D+00  0.46217D+00  0.48101D+00  0.50468D+00  0.53895D+00  0.59236D+00  0.67962D+00  0.83140D+00
  0.39811D+01  0.60000D+00  0.52520D+00  0.52668D+00  0.52923D+00  0.53362D+00  0.54056D+00  0.54964D+00  0.55390D+00  0.52901D+00  0.47659D+00  0.45703D+00  0.44807D+00  0.46279D+00  0.47608D+00  0.49383D+00  0.51485D+00  0.54449D+00  0.59010D+00  0.66407D+00  0.79239D+00
  0.42658D+01  0.63000D+00  0.53452D+00  0.53576D+00  0.53791D+00  0.54155D+00  0.54734D+00  0.55474D+00  0.55795D+00  0.53616D+00  0.48786D+00  0.46790D+00  0.45454D+00  0.47278D+00  0.48411D+00  0.50115D+00  0.51992D+00  0.54515D+00  0.58343D+00  0.64530D+00  0.75283D+00
  0.45709D+01  0.66000D+00  0.53847D+00  0.53949D+00  0.54126D+00  0.54422D+00  0.54901D+00  0.55490D+00  0.55738D+00  0.53919D+00  0.49567D+00  0.47625D+00  0.45914D+00  0.48105D+00  0.49081D+00  0.50769D+00  0.52461D+00  0.54619D+00  0.57833D+00  0.63007D+00  0.72013D+00
  0.48978D+01  0.69000D+00  0.53582D+00  0.53665D+00  0.53805D+00  0.54044D+00  0.54419D+00  0.54886D+00  0.55081D+00  0.53534D+00  0.49764D+00  0.47949D+00  0.46071D+00  0.48464D+00  0.49377D+00  0.50970D+00  0.52475D+00  0.54304D+00  0.56970D+00  0.61252D+00  0.68744D+00
  0.52481D+01  0.72000D+00  0.52970D+00  0.53036D+00  0.53148D+00  0.53336D+00  0.53632D+00  0.53997D+00  0.54136D+00  0.52874D+00  0.49676D+00  0.48044D+00  0.45949D+00  0.48710D+00  0.49456D+00  0.51094D+00  0.52497D+00  0.54047D+00  0.56255D+00  0.59801D+00  0.66048D+00
  0.56234D+01  0.75000D+00  0.52169D+00  0.52221D+00  0.52309D+00  0.52456D+00  0.52688D+00  0.52966D+00  0.53071D+00  0.52054D+00  0.49376D+00  0.47926D+00  0.45751D+00  0.48581D+00  0.49117D+00  0.50762D+00  0.52089D+00  0.53413D+00  0.55228D+00  0.58134D+00  0.63298D+00
  0.60256D+01  0.78000D+00  0.51178D+00  0.51220D+00  0.51288D+00  0.51402D+00  0.51582D+00  0.51793D+00  0.51874D+00  0.51074D+00  0.48879D+00  0.47644D+00  0.45492D+00  0.48240D+00  0.48678D+00  0.50278D+00  0.51561D+00  0.52711D+00  0.54208D+00  0.56581D+00  0.60827D+00
  0.64565D+01  0.81000D+00  0.50096D+00  0.50129D+00  0.50182D+00  0.50271D+00  0.50407D+00  0.50574D+00  0.50637D+00  0.49998D+00  0.48228D+00  0.47167D+00  0.45178D+00  0.47713D+00  0.48106D+00  0.49622D+00  0.50812D+00  0.51816D+00  0.53047D+00  0.54977D+00  0.58460D+00
  0.69183D+01  0.84000D+00  0.48791D+00  0.48816D+00  0.48858D+00  0.48926D+00  0.49030D+00  0.49158D+00  0.49204D+00  0.48717D+00  0.47309D+00  0.46462D+00  0.44665D+00  0.46956D+00  0.47252D+00  0.48705D+00  0.49872D+00  0.50751D+00  0.51759D+00  0.53315D+00  0.56147D+00
  0.74131D+01  0.87000D+00  0.47517D+00  0.47537D+00  0.47569D+00  0.47621D+00  0.47701D+00  0.47796D+00  0.47837D+00  0.47467D+00  0.46360D+00  0.45681D+00  0.44089D+00  0.45976D+00  0.46338D+00  0.47756D+00  0.48849D+00  0.49624D+00  0.50445D+00  0.51693D+00  0.53982D+00
  0.79433D+01  0.90000D+00  0.46117D+00  0.46133D+00  0.46157D+00  0.46197D+00  0.46258D+00  0.46330D+00  0.46359D+00  0.46077D+00  0.45230D+00  0.44679D+00  0.43374D+00  0.44929D+00  0.45316D+00  0.46661D+00  0.47768D+00  0.48489D+00  0.49187D+00  0.50197D+00  0.52053D+00
  0.85114D+01  0.93000D+00  0.44749D+00  0.44761D+00  0.44780D+00  0.44811D+00  0.44857D+00  0.44913D+00  0.44931D+00  0.44718D+00  0.44078D+00  0.43638D+00  0.42485D+00  0.43848D+00  0.44283D+00  0.45579D+00  0.46646D+00  0.47351D+00  0.47955D+00  0.48777D+00  0.50278D+00
  0.91201D+01  0.96000D+00  0.43309D+00  0.43319D+00  0.43333D+00  0.43356D+00  0.43391D+00  0.43433D+00  0.43443D+00  0.43281D+00  0.42795D+00  0.42438D+00  0.41462D+00  0.42635D+00  0.43166D+00  0.44370D+00  0.45395D+00  0.46085D+00  0.46612D+00  0.47277D+00  0.48488D+00
  0.97724D+01  0.99000D+00  0.41908D+00  0.41917D+00  0.41927D+00  0.41945D+00  0.41972D+00  0.42003D+00  0.42009D+00  0.41890D+00  0.41522D+00  0.41244D+00  0.40427D+00  0.41482D+00  0.42113D+00  0.43192D+00  0.44195D+00  0.44851D+00  0.45311D+00  0.45851D+00  0.46818D+00
  0.10471D+02  0.10200D+01  0.40529D+00  0.40535D+00  0.40544D+00  0.40557D+00  0.40578D+00  0.40602D+00  0.40606D+00  0.40514D+00  0.40240D+00  0.40028D+00  0.39398D+00  0.40177D+00  0.40927D+00  0.41877D+00  0.42885D+00  0.43543D+00  0.43937D+00  0.44372D+00  0.45143D+00
  0.11220D+02  0.10500D+01  0.39510D+00  0.39515D+00  0.39522D+00  0.39532D+00  0.39547D+00  0.39566D+00  0.39568D+00  0.39498D+00  0.39292D+00  0.39116D+00  0.38588D+00  0.39065D+00  0.39901D+00  0.40739D+00  0.41748D+00  0.42408D+00  0.42767D+00  0.43124D+00  0.43741D+00
  0.12023D+02  0.10800D+01  0.38461D+00  0.38465D+00  0.38470D+00  0.38478D+00  0.38490D+00  0.38504D+00  0.38505D+00  0.38452D+00  0.38296D+00  0.38167D+00  0.37738D+00  0.37929D+00  0.38795D+00  0.39505D+00  0.40496D+00  0.41143D+00  0.41472D+00  0.41766D+00  0.42256D+00
  0.12882D+02  0.11100D+01  0.37488D+00  0.37491D+00  0.37495D+00  0.37502D+00  0.37511D+00  0.37521D+00  0.37522D+00  0.37482D+00  0.37364D+00  0.37267D+00  0.36910D+00  0.36862D+00  0.37697D+00  0.38265D+00  0.39224D+00  0.39867D+00  0.40179D+00  0.40421D+00  0.40808D+00
  0.13804D+02  0.11400D+01  0.36475D+00  0.36477D+00  0.36480D+00  0.36485D+00  0.36492D+00  0.36500D+00  0.36501D+00  0.36470D+00  0.36381D+00  0.36307D+00  0.36022D+00  0.35818D+00  0.36573D+00  0.36963D+00  0.37892D+00  0.38521D+00  0.38795D+00  0.38995D+00  0.39300D+00
  0.14791D+02  0.11700D+01  0.35524D+00  0.35526D+00  0.35528D+00  0.35532D+00  0.35537D+00  0.35544D+00  0.35544D+00  0.35520D+00  0.35452D+00  0.35389D+00  0.35160D+00  0.34874D+00  0.35486D+00  0.35683D+00  0.36586D+00  0.37182D+00  0.37424D+00  0.37586D+00  0.37826D+00
  0.15849D+02  0.12000D+01  0.34684D+00  0.34685D+00  0.34687D+00  0.34690D+00  0.34694D+00  0.34699D+00  0.34699D+00  0.34681D+00  0.34630D+00  0.34583D+00  0.34401D+00  0.34123D+00  0.34452D+00  0.34432D+00  0.35323D+00  0.35876D+00  0.36100D+00  0.36235D+00  0.36421D+00
  0.16982D+02  0.12300D+01  0.33857D+00  0.33858D+00  0.33860D+00  0.33862D+00  0.33865D+00  0.33869D+00  0.33869D+00  0.33855D+00  0.33816D+00  0.33781D+00  0.33634D+00  0.33362D+00  0.33413D+00  0.33209D+00  0.34067D+00  0.34577D+00  0.34778D+00  0.34891D+00  0.35039D+00
  0.18197D+02  0.12600D+01  0.32977D+00  0.32977D+00  0.32979D+00  0.32980D+00  0.32983D+00  0.32986D+00  0.32986D+00  0.32975D+00  0.32947D+00  0.32921D+00  0.32802D+00  0.32566D+00  0.32421D+00  0.32067D+00  0.32858D+00  0.33319D+00  0.33491D+00  0.33586D+00  0.33701D+00
  0.19498D+02  0.12900D+01  0.32109D+00  0.32109D+00  0.32110D+00  0.32112D+00  0.32114D+00  0.32116D+00  0.32116D+00  0.32108D+00  0.32087D+00  0.32064D+00  0.31974D+00  0.31772D+00  0.31415D+00  0.30941D+00  0.31688D+00  0.32097D+00  0.32236D+00  0.32308D+00  0.32397D+00
  0.20893D+02  0.13200D+01  0.31195D+00  0.31195D+00  0.31196D+00  0.31197D+00  0.31198D+00  0.31200D+00  0.31200D+00  0.31194D+00  0.31178D+00  0.31163D+00  0.31093D+00  0.30914D+00  0.30425D+00  0.29889D+00  0.30581D+00  0.30932D+00  0.31048D+00  0.31104D+00  0.31172D+00
  0.22387D+02  0.13500D+01  0.30189D+00  0.30189D+00  0.30190D+00  0.30190D+00  0.30192D+00  0.30193D+00  0.30193D+00  0.30188D+00  0.30177D+00  0.30166D+00  0.30111D+00  0.29965D+00  0.29431D+00  0.28885D+00  0.29512D+00  0.29800D+00  0.29887D+00  0.29931D+00  0.29984D+00
  0.23988D+02  0.13800D+01  0.29174D+00  0.29173D+00  0.29173D+00  0.29173D+00  0.29174D+00  0.29175D+00  0.29175D+00  0.29172D+00  0.29163D+00  0.29154D+00  0.29113D+00  0.28989D+00  0.28485D+00  0.27959D+00  0.28502D+00  0.28735D+00  0.28805D+00  0.28839D+00  0.28880D+00
  0.25704D+02  0.14100D+01  0.28141D+00  0.28137D+00  0.28134D+00  0.28133D+00  0.28133D+00  0.28133D+00  0.28133D+00  0.28131D+00  0.28125D+00  0.28118D+00  0.28086D+00  0.27985D+00  0.27546D+00  0.27081D+00  0.27543D+00  0.27723D+00  0.27780D+00  0.27807D+00  0.27839D+00
  0.27542D+02  0.14400D+01  0.27177D+00  0.27158D+00  0.27146D+00  0.27139D+00  0.27135D+00  0.27133D+00  0.27132D+00  0.27129D+00  0.27124D+00  0.27119D+00  0.27095D+00  0.27012D+00  0.26653D+00  0.26255D+00  0.26640D+00  0.26782D+00  0.26822D+00  0.26842D+00  0.26866D+00
  0.29512D+02  0.14700D+01  0.26364D+00  0.26303D+00  0.26259D+00  0.26228D+00  0.26209D+00  0.26198D+00  0.26191D+00  0.26187D+00  0.26182D+00  0.26177D+00  0.26158D+00  0.26092D+00  0.25803D+00  0.25474D+00  0.25789D+00  0.25897D+00  0.25929D+00  0.25944D+00  0.25963D+00
  0.31623D+02  0.15000D+01  0.25831D+00  0.25675D+00  0.25553D+00  0.25463D+00  0.25399D+00  0.25357D+00  0.25330D+00  0.25314D+00  0.25303D+00  0.25296D+00  0.25280D+00  0.25226D+00  0.25003D+00  0.24741D+00  0.24993D+00  0.25070D+00  0.25091D+00  0.25103D+00  0.25117D+00
  0.33884D+02  0.15300D+01  0.25792D+00  0.25461D+00  0.25185D+00  0.24967D+00  0.24800D+00  0.24679D+00  0.24596D+00  0.24541D+00  0.24507D+00  0.24486D+00  0.24466D+00  0.24422D+00  0.24250D+00  0.24045D+00  0.24240D+00  0.24297D+00  0.24312D+00  0.24321D+00  0.24332D+00
  0.36308D+02  0.15600D+01  0.26495D+00  0.25889D+00  0.25361D+00  0.24920D+00  0.24562D+00  0.24283D+00  0.24074D+00  0.23925D+00  0.23825D+00  0.23762D+00  0.23719D+00  0.23669D+00  0.23535D+00  0.23376D+00  0.23521D+00  0.23563D+00  0.23575D+00  0.23581D+00  0.23590D+00
  0.38905D+02  0.15900D+01  0.28296D+00  0.27286D+00  0.26381D+00  0.25595D+00  0.24930D+00  0.24382D+00  0.23947D+00  0.23613D+00  0.23370D+00  0.23203D+00  0.23092D+00  0.23006D+00  0.22880D+00  0.22749D+00  0.22854D+00  0.22883D+00  0.22890D+00  0.22894D+00  0.22901D+00
  0.41687D+02  0.16200D+01  0.31647D+00  0.30061D+00  0.28611D+00  0.27321D+00  0.26197D+00  0.25239D+00  0.24441D+00  0.23796D+00  0.23294D+00  0.22921D+00  0.22657D+00  0.22472D+00  0.22304D+00  0.22169D+00  0.22225D+00  0.22235D+00  0.22237D+00  0.22239D+00  0.22244D+00
  0.44668D+02  0.16500D+01  0.37073D+00  0.34678D+00  0.32465D+00  0.30469D+00  0.28700D+00  0.27157D+00  0.25834D+00  0.24724D+00  0.23817D+00  0.23103D+00  0.22563D+00  0.22047D+00  0.21420D+00  0.21269D+00  0.21188D+00  0.21152D+00  0.21139D+00  0.21136D+00  0.21140D+00
  0.47863D+02  0.16800D+01  0.45759D+00  0.42154D+00  0.38804D+00  0.35766D+00  0.33051D+00  0.30655D+00  0.28567D+00  0.26774D+00  0.25265D+00  0.24027D+00  0.23044D+00  0.22200D+00  0.21371D+00  0.21030D+00  0.20830D+00  0.20728D+00  0.20684D+00  0.20667D+00  0.20665D+00
  0.51286D+02  0.17100D+01  0.58824D+00  0.53475D+00  0.48487D+00  0.43948D+00  0.39880D+00  0.36270D+00  0.33099D+00  0.30343D+00  0.27982D+00  0.25995D+00  0.24364D+00  0.22991D+00  0.21769D+00  0.21089D+00  0.20648D+00  0.20395D+00  0.20268D+00  0.20215D+00  0.20197D+00
  0.54954D+02  0.17400D+01  0.79352D+00  0.71240D+00  0.63680D+00  0.56809D+00  0.50657D+00  0.45199D+00  0.40395D+00  0.36204D+00  0.32584D+00  0.29501D+00  0.26920D+00  0.24747D+00  0.22878D+00  0.21653D+00  0.20796D+00  0.20251D+00  0.19946D+00  0.19798D+00  0.19739D+00
  0.58884D+02  0.17700D+01  0.11019D+01  0.97970D+00  0.86564D+00  0.76207D+00  0.66948D+00  0.58749D+00  0.51539D+00  0.45244D+00  0.39796D+00  0.35129D+00  0.31187D+00  0.27856D+00  0.25020D+00  0.22991D+00  0.21490D+00  0.20459D+00  0.19821D+00  0.19477D+00  0.19320D+00
  0.63096D+02  0.18000D+01  0.15911D+01  0.14019D+01  0.12256D+01  0.10661D+01  0.92398D+00  0.79867D+00  0.68890D+00  0.59334D+00  0.51079D+00  0.44009D+00  0.38024D+00  0.32972D+00  0.28689D+00  0.25480D+00  0.23021D+00  0.21240D+00  0.20052D+00  0.19347D+00  0.18988D+00
  0.67608D+02  0.18300D+01  0.23487D+01  0.20550D+01  0.17813D+01  0.15342D+01  0.13151D+01  0.11227D+01  0.95475D+00  0.80916D+00  0.68376D+00  0.57662D+00  0.48603D+00  0.40982D+00  0.34544D+00  0.29610D+00  0.25755D+00  0.22871D+00  0.20845D+00  0.19550D+00  0.18825D+00
  0.72444D+02  0.18600D+01  0.35621D+01  0.30959D+01  0.26626D+01  0.22730D+01  0.19294D+01  0.16292D+01  0.13688D+01  0.11442D+01  0.95156D+00  0.78767D+00  0.64956D+00  0.53393D+00  0.43673D+00  0.36155D+00  0.30237D+00  0.25735D+00  0.22472D+00  0.20276D+00  0.18952D+00
  0.77625D+02  0.18900D+01  0.55166D+01  0.47652D+01  0.40693D+01  0.34466D+01  0.29007D+01  0.24270D+01  0.20184D+01  0.16678D+01  0.13688D+01  0.11155D+01  0.90305D+00  0.72607D+00  0.57807D+00  0.46336D+00  0.37301D+00  0.30389D+00  0.25306D+00  0.21778D+00  0.19535D+00
  0.83176D+02  0.19200D+01  0.87237D+01  0.74882D+01  0.63475D+01  0.53337D+01  0.44521D+01  0.36934D+01  0.30442D+01  0.24910D+01  0.20220D+01  0.16269D+01  0.12971D+01  0.10238D+01  0.79644D+00  0.62050D+00  0.48231D+00  0.37669D+00  0.29872D+00  0.24386D+00  0.20786D+00
  0.89125D+02  0.19500D+01  0.14142D+02  0.12055D+02  0.10138D+02  0.84471D+01  0.69909D+01  0.57508D+01  0.46999D+01  0.38121D+01  0.30650D+01  0.24396D+01  0.19203D+01  0.14927D+01  0.11386D+01  0.86559D+00  0.65214D+00  0.48973D+00  0.37024D+00  0.28600D+00  0.22996D+00
  0.95499D+02  0.19800D+01  0.23242D+02  0.19658D+02  0.16407D+02  0.13556D+02  0.11122D+02  0.90716D+01  0.73538D+01  0.59175D+01  0.47193D+01  0.37236D+01  0.29017D+01  0.22288D+01  0.16733D+01  0.12471D+01  0.91518D+00  0.66397D+00  0.48024D+00  0.35138D+00  0.26560D+00
  0.10233D+03  0.20100D+01  0.40077D+02  0.33353D+02  0.27464D+02  0.22428D+02  0.18202D+02  0.14693D+02  0.11794D+02  0.94045D+01  0.74357D+01  0.58164D+01  0.44914D+01  0.34146D+01  0.25290D+01  0.18538D+01  0.13305D+01  0.93666D+00  0.65079D+00  0.45218D+00  0.32107D+00
  0.10965D+03  0.20400D+01  0.71490D+02  0.58176D+02  0.46933D+02  0.37655D+02  0.30130D+02  0.24059D+02  0.19129D+02  0.15114D+02  0.11848D+02  0.91925D+01  0.70423D+01  0.53102D+01  0.38907D+01  0.28155D+01  0.19852D+01  0.13632D+01  0.91476D+00  0.60640D+00  0.40543D+00
  0.11749D+03  0.20700D+01  0.13899D+03  0.10887D+03  0.84864D+02  0.66245D+02  0.51827D+02  0.40612D+02  0.31836D+02  0.24867D+02  0.19291D+02  0.14826D+02  0.11259D+02  0.84210D+01  0.61084D+01  0.43724D+01  0.30379D+01  0.20426D+01  0.13298D+01  0.84493D+00  0.53376D+00
  0.12589D+03  0.21000D+01  0.30263D+03  0.22443D+03  0.16540D+03  0.12286D+03  0.92562D+02  0.70519D+02  0.54056D+02  0.41535D+02  0.31824D+02  0.24201D+02  0.18209D+02  0.13513D+02  0.97106D+01  0.68891D+01  0.47306D+01  0.31270D+01  0.19847D+01  0.12150D+01  0.72878D+00
  0.13490D+03  0.21300D+01  0.72312D+03  0.51390D+03  0.35871D+03  0.25052D+03  0.17787D+03  0.12920D+03  0.95636D+02  0.71611D+02  0.53840D+02  0.40353D+02  0.30000D+02  0.22053D+02  0.15678D+02  0.11025D+02  0.74920D+01  0.48807D+01  0.30304D+01  0.17950D+01  0.10271D+01
  0.14454D+03  0.21600D+01  0.17585D+04  0.12530D+04  0.84233D+03  0.55626D+03  0.37010D+03  0.25241D+03  0.17723D+03  0.12751D+03  0.93155D+02  0.68401D+02  0.50125D+02  0.36471D+02  0.25632D+02  0.17861D+02  0.12018D+02  0.77298D+01  0.47084D+01  0.27086D+01  0.14853D+01
  0.15488D+03  0.21900D+01  0.32770D+04  0.27585D+04  0.20497D+04  0.13612D+04  0.86378D+03  0.55022D+03  0.35943D+03  0.24275D+03  0.16900D+03  0.11988D+03  0.85723D+02  0.61394D+02  0.42482D+02  0.29287D+02  0.19503D+02  0.12391D+02  0.74164D+01  0.41544D+01  0.21911D+01
  0.16596D+03  0.22200D+01  0.50511D+04  0.45477D+04  0.39137D+04  0.30411D+04  0.20659D+04  0.12909D+04  0.79545D+03  0.50055D+03  0.32591D+03  0.21936D+03  0.15120D+03  0.10576D+03  0.71630D+02  0.48706D+02  0.32033D+02  0.20083D+02  0.11811D+02  0.64497D+01  0.32797D+01
  0.17783D+03  0.22500D+01  0.75623D+04  0.70216D+04  0.63089D+04  0.54414D+04  0.43512D+04  0.30581D+04  0.19063D+04  0.11367D+04  0.68699D+03  0.42937D+03  0.27912D+03  0.18793D+03  0.12313D+03  0.82139D+02  0.53174D+02  0.32816D+02  0.18938D+02  0.10080D+02  0.49492D+01
  0.19055D+03  0.22800D+01  0.10820D+05  0.10141D+05  0.94290D+04  0.85304D+04  0.73837D+04  0.59872D+04  0.43206D+04  0.27016D+04  0.15693D+04  0.91077D+03  0.54893D+03  0.34955D+03  0.21797D+03  0.14123D+03  0.89450D+02  0.54117D+02  0.30547D+02  0.15816D+02  0.74966D+01
  0.20417D+03  0.23100D+01  0.16267D+05  0.14883D+05  0.13651D+05  0.12504D+05  0.11278D+05  0.98062D+04  0.80177D+04  0.58426D+04  0.36681D+04  0.20783D+04  0.11688D+04  0.69704D+03  0.40270D+03  0.24913D+03  0.15259D+03  0.89828D+02  0.49337D+02  0.24763D+02  0.11320D+02
  0.21878D+03  0.23400D+01  0.24041D+05  0.22598D+05  0.20690D+05  0.18595D+05  0.16665D+05  0.14883D+05  0.12961D+05  0.10526D+05  0.76741D+04  0.47726D+04  0.26656D+04  0.15178D+04  0.79441D+03  0.45902D+03  0.26700D+03  0.15093D+03  0.79898D+02  0.38623D+02  0.16977D+02
  0.23442D+03  0.23700D+01  0.33461D+05  0.31653D+05  0.29859D+05  0.27613D+05  0.24802D+05  0.21922D+05  0.19363D+05  0.16645D+05  0.13437D+05  0.95392D+04  0.59020D+04  0.35114D+04  0.16649D+04  0.88407D+03  0.47836D+03  0.25531D+03  0.12882D+03  0.59586D+02  0.25119D+02
  0.25119D+03  0.24000D+01  0.50529D+05  0.46363D+05  0.42786D+05  0.39610D+05  0.36426D+05  0.32775D+05  0.28918D+05  0.25032D+05  0.21200D+05  0.16507D+05  0.11570D+05  0.81077D+04  0.36681D+04  0.17958D+04  0.88761D+03  0.43754D+03  0.20688D+03  0.90675D+02  0.36532D+02
  0.26915D+03  0.24300D+01  0.79628D+05  0.71965D+05  0.64614D+05  0.58121D+05  0.52498D+05  0.47557D+05  0.42896D+05  0.37429D+05  0.31820D+05  0.25710D+05  0.19820D+05  0.17335D+05  0.79898D+04  0.37465D+04  0.16876D+04  0.75477D+03  0.32878D+03  0.13529D+03  0.51979D+02
  0.28840D+03  0.24600D+01  0.11486D+06  0.10918D+06  0.10077D+06  0.89840D+05  0.78788D+05  0.69329D+05  0.61950D+05  0.54946D+05  0.47422D+05  0.38544D+05  0.30741D+05  0.32368D+05  0.15700D+05  0.75324D+04  0.31867D+04  0.12923D+04  0.51359D+03  0.19711D+03  0.72158D+02
  0.30903D+03  0.24900D+01  0.15814D+06  0.15054D+06  0.14315D+06  0.13401D+06  0.12107D+06  0.10555D+06  0.91451D+05  0.79518D+05  0.68953D+05  0.56109D+05  0.44548D+05  0.48475D+05  0.25952D+05  0.13249D+05  0.55655D+04  0.21121D+04  0.77469D+03  0.27850D+03  0.97497D+02
  0.33113D+03  0.25200D+01  0.23183D+06  0.21552D+06  0.20094D+06  0.18790D+06  0.17491D+06  0.15931D+06  0.14023D+06  0.11985D+06  0.10101D+06  0.81462D+05  0.65716D+05  0.68713D+05  0.39786D+05  0.20842D+05  0.87715D+04  0.32180D+04  0.11163D+04  0.38060D+03  0.12824D+03


==> ross3/ross3_b1225.dat <==
  0.10000D+01  0.00000D+00  0.13953D-01  0.14085D-01  0.14328D-01  0.14779D-01  0.15604D-01  0.17099D-01  0.19444D-01  0.21411D-01  0.20990D-01  0.21131D-01  0.23000D-01  0.26357D-01  0.32010D-01  0.41846D-01  0.60053D-01  0.96623D-01  0.17757D+00  0.37638D+00  0.91463D+00
  0.10715D+01  0.30000D-01  0.16052D-01  0.16193D-01  0.16454D-01  0.16931D-01  0.17811D-01  0.19409D-01  0.21936D-01  0.24294D-01  0.23938D-01  0.23871D-01  0.25749D-01  0.29183D-01  0.34931D-01  0.44807D-01  0.62780D-01  0.98134D-01  0.17455D+00  0.35773D+00  0.84323D+00
  0.11482D+01  0.60000D-01  0.18476D-01  0.18628D-01  0.18906D-01  0.19415D-01  0.20357D-01  0.22045D-01  0.24795D-01  0.27512D-01  0.27304D-01  0.27006D-01  0.28887D-01  0.32406D-01  0.38264D-01  0.48215D-01  0.66038D-01  0.10040D+00  0.17297D+00  0.34274D+00  0.78289D+00
  0.12303D+01  0.90000D-01  0.21279D-01  0.21442D-01  0.21738D-01  0.22284D-01  0.23284D-01  0.25086D-01  0.28070D-01  0.31179D-01  0.31161D-01  0.30594D-01  0.32469D-01  0.36080D-01  0.42066D-01  0.52125D-01  0.69874D-01  0.10345D+00  0.17276D+00  0.33104D+00  0.73217D+00
  0.13183D+01  0.12000D+00  0.24523D-01  0.24697D-01  0.25014D-01  0.25600D-01  0.26663D-01  0.28598D-01  0.31783D-01  0.35369D-01  0.35583D-01  0.34702D-01  0.36558D-01  0.40268D-01  0.46397D-01  0.56597D-01  0.74340D-01  0.10730D+00  0.17387D+00  0.32229D+00  0.68987D+00
  0.14125D+01  0.15000D+00  0.28280D-01  0.28466D-01  0.28809D-01  0.29432D-01  0.30574D-01  0.32639D-01  0.36064D-01  0.40099D-01  0.40604D-01  0.39404D-01  0.41224D-01  0.45041D-01  0.51329D-01  0.61699D-01  0.79501D-01  0.11200D+00  0.17628D+00  0.31626D+00  0.65503D+00
  0.15136D+01  0.18000D+00  0.32637D-01  0.32839D-01  0.33204D-01  0.33874D-01  0.35104D-01  0.37299D-01  0.41012D-01  0.45476D-01  0.46345D-01  0.44790D-01  0.46547D-01  0.50480D-01  0.56944D-01  0.67513D-01  0.85432D-01  0.11761D+00  0.17999D+00  0.31276D+00  0.62681D+00
  0.16218D+01  0.21000D+00  0.37697D-01  0.37914D-01  0.38307D-01  0.39031D-01  0.40341D-01  0.42703D-01  0.46698D-01  0.51664D-01  0.52934D-01  0.50963D-01  0.52621D-01  0.56679D-01  0.63334D-01  0.74130D-01  0.92222D-01  0.12422D+00  0.18505D+00  0.31169D+00  0.60467D+00
  0.17378D+01  0.24000D+00  0.43581D-01  0.43814D-01  0.44239D-01  0.45016D-01  0.46426D-01  0.48979D-01  0.53246D-01  0.58801D-01  0.60489D-01  0.58041D-01  0.59549D-01  0.63742D-01  0.70605D-01  0.81654D-01  0.99971D-01  0.13189D+00  0.19149D+00  0.31298D+00  0.58806D+00
  0.18621D+01  0.27000D+00  0.50433D-01  0.50685D-01  0.51145D-01  0.51979D-01  0.53507D-01  0.56237D-01  0.60856D-01  0.66922D-01  0.69096D-01  0.66169D-01  0.67450D-01  0.71788D-01  0.78876D-01  0.90207D-01  0.10880D+00  0.14076D+00  0.19941D+00  0.31660D+00  0.57656D+00
  0.19953D+01  0.30000D+00  0.58424D-01  0.58699D-01  0.59192D-01  0.60098D-01  0.61749D-01  0.64687D-01  0.69713D-01  0.76326D-01  0.79029D-01  0.75515D-01  0.76457D-01  0.80956D-01  0.88288D-01  0.99926D-01  0.11884D+00  0.15095D+00  0.20892D+00  0.32258D+00  0.56988D+00
  0.21380D+01  0.33000D+00  0.67754D-01  0.68052D-01  0.68588D-01  0.69573D-01  0.71349D-01  0.74544D-01  0.79945D-01  0.87258D-01  0.90521D-01  0.86294D-01  0.86724D-01  0.91390D-01  0.98985D-01  0.11096D+00  0.13024D+00  0.16257D+00  0.22008D+00  0.33084D+00  0.56745D+00
  0.22909D+01  0.36000D+00  0.78657D-01  0.78980D-01  0.79566D-01  0.80628D-01  0.82561D-01  0.86035D-01  0.91863D-01  0.99923D-01  0.10374D+00  0.98689D-01  0.98426D-01  0.10326D+00  0.11114D+00  0.12346D+00  0.14315D+00  0.17579D+00  0.23303D+00  0.34145D+00  0.56901D+00
  0.24547D+01  0.39000D+00  0.91399D-01  0.91755D-01  0.92390D-01  0.93544D-01  0.95659D-01  0.99401D-01  0.10577D+00  0.11450D+00  0.11897D+00  0.11299D+00  0.11175D+00  0.11672D+00  0.12489D+00  0.13758D+00  0.15769D+00  0.19069D+00  0.24777D+00  0.35416D+00  0.57364D+00
  0.26303D+01  0.42000D+00  0.10628D+00  0.10667D+00  0.10736D+00  0.10862D+00  0.11091D+00  0.11499D+00  0.12195D+00  0.13147D+00  0.13660D+00  0.12945D+00  0.12689D+00  0.13195D+00  0.14044D+00  0.15352D+00  0.17407D+00  0.20745D+00  0.26447D+00  0.36914D+00  0.58140D+00
  0.28184D+01  0.45000D+00  0.12362D+00  0.12404D+00  0.12480D+00  0.12618D+00  0.12866D+00  0.13313D+00  0.14063D+00  0.15116D+00  0.15702D+00  0.14850D+00  0.14400D+00  0.14910D+00  0.15792D+00  0.17137D+00  0.19235D+00  0.22610D+00  0.28304D+00  0.38602D+00  0.59113D+00
  0.30200D+01  0.48000D+00  0.14370D+00  0.14417D+00  0.14500D+00  0.14649D+00  0.14921D+00  0.15405D+00  0.16220D+00  0.17363D+00  0.18015D+00  0.17014D+00  0.16328D+00  0.16824D+00  0.17746D+00  0.19128D+00  0.21267D+00  0.24673D+00  0.30354D+00  0.40476D+00  0.60266D+00
  0.32359D+01  0.51000D+00  0.16682D+00  0.16734D+00  0.16824D+00  0.16986D+00  0.17282D+00  0.17804D+00  0.18693D+00  0.19922D+00  0.20648D+00  0.19466D+00  0.18469D+00  0.18937D+00  0.19898D+00  0.21308D+00  0.23478D+00  0.26898D+00  0.32532D+00  0.42420D+00  0.61363D+00
  0.34674D+01  0.54000D+00  0.19318D+00  0.19374D+00  0.19472D+00  0.19648D+00  0.19965D+00  0.20530D+00  0.21485D+00  0.22811D+00  0.23605D+00  0.22245D+00  0.20846D+00  0.21248D+00  0.22255D+00  0.23685D+00  0.25875D+00  0.29291D+00  0.34849D+00  0.44454D+00  0.62471D+00
  0.37154D+01  0.57000D+00  0.22282D+00  0.22343D+00  0.22449D+00  0.22637D+00  0.22977D+00  0.23585D+00  0.24597D+00  0.26027D+00  0.26889D+00  0.25277D+00  0.23433D+00  0.23723D+00  0.24773D+00  0.26208D+00  0.28397D+00  0.31772D+00  0.37195D+00  0.46419D+00  0.63338D+00
  0.39811D+01  0.60000D+00  0.25560D+00  0.25626D+00  0.25739D+00  0.25939D+00  0.26301D+00  0.26939D+00  0.28010D+00  0.29500D+00  0.30404D+00  0.28576D+00  0.26223D+00  0.26357D+00  0.27453D+00  0.28890D+00  0.31071D+00  0.34385D+00  0.39639D+00  0.48433D+00  0.64198D+00
  0.42658D+01  0.63000D+00  0.29109D+00  0.29181D+00  0.29299D+00  0.29509D+00  0.29886D+00  0.30550D+00  0.31670D+00  0.33200D+00  0.34140D+00  0.32082D+00  0.29160D+00  0.29092D+00  0.30200D+00  0.31624D+00  0.33770D+00  0.36982D+00  0.42000D+00  0.50259D+00  0.64731D+00
  0.45709D+01  0.66000D+00  0.32854D+00  0.32930D+00  0.33053D+00  0.33270D+00  0.33655D+00  0.34337D+00  0.35473D+00  0.37037D+00  0.37973D+00  0.35742D+00  0.32195D+00  0.31877D+00  0.32981D+00  0.34388D+00  0.36491D+00  0.39578D+00  0.44318D+00  0.51990D+00  0.65136D+00
  0.48978D+01  0.69000D+00  0.36679D+00  0.36758D+00  0.36883D+00  0.37100D+00  0.37488D+00  0.38172D+00  0.39300D+00  0.40858D+00  0.41787D+00  0.39363D+00  0.35289D+00  0.34672D+00  0.35729D+00  0.37130D+00  0.39171D+00  0.42114D+00  0.46538D+00  0.53583D+00  0.65407D+00
  0.52481D+01  0.72000D+00  0.40416D+00  0.40499D+00  0.40622D+00  0.40836D+00  0.41217D+00  0.41878D+00  0.42984D+00  0.44463D+00  0.45338D+00  0.42821D+00  0.38251D+00  0.37326D+00  0.38241D+00  0.39701D+00  0.41674D+00  0.44440D+00  0.48503D+00  0.54862D+00  0.65333D+00
  0.56234D+01  0.75000D+00  0.43913D+00  0.43998D+00  0.44116D+00  0.44321D+00  0.44682D+00  0.45309D+00  0.46353D+00  0.47727D+00  0.48540D+00  0.45991D+00  0.41118D+00  0.39883D+00  0.40627D+00  0.42157D+00  0.44015D+00  0.46593D+00  0.50281D+00  0.55951D+00  0.65125D+00
  0.60256D+01  0.78000D+00  0.46985D+00  0.47067D+00  0.47178D+00  0.47368D+00  0.47701D+00  0.48281D+00  0.49218D+00  0.50481D+00  0.51217D+00  0.48725D+00  0.43655D+00  0.42179D+00  0.42588D+00  0.44376D+00  0.46122D+00  0.48549D+00  0.51871D+00  0.56880D+00  0.64868D+00
  0.64565D+01  0.81000D+00  0.49489D+00  0.49564D+00  0.49665D+00  0.49835D+00  0.50134D+00  0.50649D+00  0.51478D+00  0.52577D+00  0.53187D+00  0.50867D+00  0.45847D+00  0.44190D+00  0.44209D+00  0.46380D+00  0.48023D+00  0.50313D+00  0.53291D+00  0.57680D+00  0.64582D+00
  0.69183D+01  0.84000D+00  0.51315D+00  0.51380D+00  0.51469D+00  0.51618D+00  0.51878D+00  0.52320D+00  0.53036D+00  0.53960D+00  0.54465D+00  0.52367D+00  0.47548D+00  0.45785D+00  0.45326D+00  0.48073D+00  0.49501D+00  0.51704D+00  0.54382D+00  0.58197D+00  0.64106D+00
  0.74131D+01  0.87000D+00  0.52461D+00  0.52515D+00  0.52592D+00  0.52719D+00  0.52937D+00  0.53310D+00  0.53905D+00  0.54670D+00  0.55091D+00  0.53271D+00  0.48831D+00  0.47030D+00  0.46407D+00  0.49510D+00  0.50812D+00  0.52892D+00  0.55313D+00  0.58618D+00  0.63651D+00
  0.79433D+01  0.90000D+00  0.52791D+00  0.52833D+00  0.52898D+00  0.53002D+00  0.53181D+00  0.53486D+00  0.53964D+00  0.54584D+00  0.54930D+00  0.53357D+00  0.49435D+00  0.47680D+00  0.46586D+00  0.50455D+00  0.51533D+00  0.53537D+00  0.55718D+00  0.58541D+00  0.62765D+00
  0.85114D+01  0.93000D+00  0.52760D+00  0.52792D+00  0.52846D+00  0.52930D+00  0.53076D+00  0.53319D+00  0.53703D+00  0.54194D+00  0.54458D+00  0.53172D+00  0.49779D+00  0.48157D+00  0.46736D+00  0.51185D+00  0.52053D+00  0.54060D+00  0.56080D+00  0.58517D+00  0.62072D+00
  0.91201D+01  0.96000D+00  0.52407D+00  0.52429D+00  0.52475D+00  0.52543D+00  0.52659D+00  0.52852D+00  0.53158D+00  0.53540D+00  0.53742D+00  0.52695D+00  0.49847D+00  0.48384D+00  0.46733D+00  0.51640D+00  0.52261D+00  0.54323D+00  0.56266D+00  0.58383D+00  0.61364D+00
  0.97724D+01  0.99000D+00  0.51835D+00  0.51849D+00  0.51888D+00  0.51942D+00  0.52033D+00  0.52187D+00  0.52425D+00  0.52726D+00  0.52862D+00  0.52028D+00  0.49674D+00  0.48380D+00  0.47066D+00  0.51726D+00  0.52107D+00  0.54124D+00  0.56005D+00  0.57864D+00  0.60352D+00
  0.10471D+02  0.10200D+01  0.50907D+00  0.50915D+00  0.50948D+00  0.50990D+00  0.51062D+00  0.51182D+00  0.51366D+00  0.51600D+00  0.51695D+00  0.51035D+00  0.49174D+00  0.48046D+00  0.46607D+00  0.51430D+00  0.51751D+00  0.53706D+00  0.55577D+00  0.57237D+00  0.59317D+00
  0.11220D+02  0.10500D+01  0.49779D+00  0.49784D+00  0.49809D+00  0.49843D+00  0.49899D+00  0.49991D+00  0.50133D+00  0.50307D+00  0.50370D+00  0.49846D+00  0.48378D+00  0.47443D+00  0.45969D+00  0.50852D+00  0.51199D+00  0.53107D+00  0.54993D+00  0.56511D+00  0.58256D+00
  0.12023D+02  0.10800D+01  0.48554D+00  0.48557D+00  0.48577D+00  0.48603D+00  0.48646D+00  0.48717D+00  0.48827D+00  0.48958D+00  0.49001D+00  0.48595D+00  0.47455D+00  0.46715D+00  0.45786D+00  0.50067D+00  0.50511D+00  0.52405D+00  0.54324D+00  0.55744D+00  0.57228D+00
  0.12882D+02  0.11100D+01  0.47029D+00  0.47031D+00  0.47046D+00  0.47066D+00  0.47099D+00  0.47154D+00  0.47236D+00  0.47336D+00  0.47366D+00  0.47046D+00  0.46167D+00  0.45572D+00  0.44650D+00  0.48853D+00  0.49473D+00  0.51231D+00  0.53191D+00  0.54537D+00  0.55790D+00
  0.13804D+02  0.11400D+01  0.45544D+00  0.45545D+00  0.45556D+00  0.45571D+00  0.45597D+00  0.45638D+00  0.45700D+00  0.45775D+00  0.45792D+00  0.45549D+00  0.44871D+00  0.44368D+00  0.43491D+00  0.47675D+00  0.48548D+00  0.50136D+00  0.52196D+00  0.53513D+00  0.54595D+00
  0.14791D+02  0.11700D+01  0.43980D+00  0.43981D+00  0.43988D+00  0.44001D+00  0.44020D+00  0.44051D+00  0.44098D+00  0.44153D+00  0.44166D+00  0.43979D+00  0.43462D+00  0.43075D+00  0.42240D+00  0.46064D+00  0.47357D+00  0.48665D+00  0.50792D+00  0.52086D+00  0.53017D+00
  0.15849D+02  0.12000D+01  0.42801D+00  0.42801D+00  0.42806D+00  0.42816D+00  0.42831D+00  0.42855D+00  0.42891D+00  0.42934D+00  0.42943D+00  0.42797D+00  0.42406D+00  0.42112D+00  0.41534D+00  0.44566D+00  0.46173D+00  0.47177D+00  0.49368D+00  0.50640D+00  0.51456D+00
  0.16982D+02  0.12300D+01  0.41668D+00  0.41668D+00  0.41672D+00  0.41680D+00  0.41691D+00  0.41710D+00  0.41738D+00  0.41771D+00  0.41778D+00  0.41664D+00  0.41366D+00  0.41109D+00  0.40615D+00  0.42943D+00  0.44851D+00  0.45492D+00  0.47677D+00  0.48927D+00  0.49647D+00
  0.18197D+02  0.12600D+01  0.40568D+00  0.40568D+00  0.40570D+00  0.40577D+00  0.40586D+00  0.40600D+00  0.40621D+00  0.40646D+00  0.40651D+00  0.40563D+00  0.40336D+00  0.40137D+00  0.39675D+00  0.41418D+00  0.43342D+00  0.43644D+00  0.45762D+00  0.46967D+00  0.47597D+00
  0.19498D+02  0.12900D+01  0.39439D+00  0.39439D+00  0.39441D+00  0.39446D+00  0.39453D+00  0.39463D+00  0.39480D+00  0.39499D+00  0.39502D+00  0.39433D+00  0.39262D+00  0.39115D+00  0.38751D+00  0.39988D+00  0.41872D+00  0.41811D+00  0.43852D+00  0.45008D+00  0.45561D+00
  0.20893D+02  0.13200D+01  0.38502D+00  0.38502D+00  0.38503D+00  0.38507D+00  0.38512D+00  0.38521D+00  0.38534D+00  0.38549D+00  0.38551D+00  0.38497D+00  0.38365D+00  0.38250D+00  0.37923D+00  0.38797D+00  0.40322D+00  0.39971D+00  0.41913D+00  0.42972D+00  0.43445D+00
  0.22387D+02  0.13500D+01  0.37577D+00  0.37576D+00  0.37577D+00  0.37580D+00  0.37584D+00  0.37591D+00  0.37600D+00  0.37612D+00  0.37614D+00  0.37572D+00  0.37472D+00  0.37369D+00  0.37100D+00  0.37657D+00  0.38599D+00  0.37992D+00  0.39811D+00  0.40743D+00  0.41129D+00
  0.23988D+02  0.13800D+01  0.36542D+00  0.36540D+00  0.36540D+00  0.36542D+00  0.36545D+00  0.36550D+00  0.36558D+00  0.36566D+00  0.36568D+00  0.36537D+00  0.36461D+00  0.36384D+00  0.36151D+00  0.36489D+00  0.36914D+00  0.36148D+00  0.37811D+00  0.38604D+00  0.38929D+00
  0.25704D+02  0.14100D+01  0.35482D+00  0.35475D+00  0.35471D+00  0.35470D+00  0.35471D+00  0.35475D+00  0.35480D+00  0.35487D+00  0.35488D+00  0.35465D+00  0.35409D+00  0.35353D+00  0.35170D+00  0.35321D+00  0.35207D+00  0.34352D+00  0.35833D+00  0.36503D+00  0.36755D+00
  0.27542D+02  0.14400D+01  0.34241D+00  0.34212D+00  0.34192D+00  0.34181D+00  0.34176D+00  0.34175D+00  0.34178D+00  0.34182D+00  0.34183D+00  0.34165D+00  0.34124D+00  0.34083D+00  0.33933D+00  0.33947D+00  0.33502D+00  0.32645D+00  0.33907D+00  0.34451D+00  0.34651D+00
  0.29512D+02  0.14700D+01  0.33026D+00  0.32930D+00  0.32861D+00  0.32814D+00  0.32784D+00  0.32768D+00  0.32761D+00  0.32759D+00  0.32758D+00  0.32744D+00  0.32713D+00  0.32678D+00  0.32566D+00  0.32492D+00  0.31852D+00  0.31059D+00  0.32118D+00  0.32549D+00  0.32699D+00
  0.31623D+02  0.15000D+01  0.31981D+00  0.31743D+00  0.31557D+00  0.31419D+00  0.31323D+00  0.31260D+00  0.31222D+00  0.31201D+00  0.31189D+00  0.31174D+00  0.31149D+00  0.31124D+00  0.31036D+00  0.30921D+00  0.30251D+00  0.29543D+00  0.30403D+00  0.30737D+00  0.30855D+00
  0.33884D+02  0.15300D+01  0.31536D+00  0.31043D+00  0.30635D+00  0.30312D+00  0.30067D+00  0.29890D+00  0.29770D+00  0.29693D+00  0.29646D+00  0.29613D+00  0.29584D+00  0.29561D+00  0.29491D+00  0.29366D+00  0.28745D+00  0.28149D+00  0.28831D+00  0.29085D+00  0.29170D+00
  0.36308D+02  0.15600D+01  0.32088D+00  0.31203D+00  0.30440D+00  0.29805D+00  0.29295D+00  0.28900D+00  0.28606D+00  0.28399D+00  0.28260D+00  0.28170D+00  0.28110D+00  0.28071D+00  0.28009D+00  0.27887D+00  0.27356D+00  0.26865D+00  0.27401D+00  0.27595D+00  0.27662D+00
  0.38905D+02  0.15900D+01  0.34078D+00  0.32624D+00  0.31339D+00  0.30235D+00  0.29311D+00  0.28558D+00  0.27963D+00  0.27511D+00  0.27184D+00  0.26957D+00  0.26807D+00  0.26715D+00  0.26633D+00  0.26509D+00  0.26076D+00  0.25678D+00  0.26086D+00  0.26229D+00  0.26274D+00
  0.41687D+02  0.16200D+01  0.38138D+00  0.35857D+00  0.33813D+00  0.32026D+00  0.30493D+00  0.29203D+00  0.28141D+00  0.27291D+00  0.26634D+00  0.26146D+00  0.25804D+00  0.25581D+00  0.25424D+00  0.25272D+00  0.24899D+00  0.24581D+00  0.24882D+00  0.24980D+00  0.25015D+00
  0.44668D+02  0.16500D+01  0.45050D+00  0.41563D+00  0.38423D+00  0.35658D+00  0.33260D+00  0.31206D+00  0.29473D+00  0.28037D+00  0.26878D+00  0.25972D+00  0.25293D+00  0.24813D+00  0.24456D+00  0.23425D+00  0.21813D+00  0.21725D+00  0.21682D+00  0.21671D+00  0.21674D+00
  0.47863D+02  0.16800D+01  0.56568D+00  0.51161D+00  0.46310D+00  0.42046D+00  0.38344D+00  0.35157D+00  0.32439D+00  0.30148D+00  0.28249D+00  0.26709D+00  0.25501D+00  0.24591D+00  0.23931D+00  0.22890D+00  0.21433D+00  0.21280D+00  0.21207D+00  0.21183D+00  0.21180D+00
  0.51286D+02  0.17100D+01  0.74718D+00  0.66345D+00  0.58852D+00  0.52301D+00  0.46640D+00  0.41779D+00  0.37627D+00  0.34107D+00  0.31153D+00  0.28710D+00  0.26733D+00  0.25181D+00  0.24011D+00  0.22719D+00  0.21230D+00  0.20922D+00  0.20765D+00  0.20702D+00  0.20682D+00
  0.54954D+02  0.17400D+01  0.10483D+01  0.91342D+00  0.79386D+00  0.69026D+00  0.60162D+00  0.52620D+00  0.46223D+00  0.40817D+00  0.36276D+00  0.32494D+00  0.29390D+00  0.26896D+00  0.24948D+00  0.23136D+00  0.21356D+00  0.20746D+00  0.20405D+00  0.20245D+00  0.20182D+00
  0.58884D+02  0.17700D+01  0.15412D+01  0.13164D+01  0.11215D+01  0.95530D+00  0.81486D+00  0.69675D+00  0.59767D+00  0.51467D+00  0.44533D+00  0.38769D+00  0.34021D+00  0.30163D+00  0.27098D+00  0.24432D+00  0.22045D+00  0.20930D+00  0.20245D+00  0.19882D+00  0.19718D+00
  0.63096D+02  0.18000D+01  0.24208D+01  0.20172D+01  0.16781D+01  0.13977D+01  0.11665D+01  0.97545D+00  0.81724D+00  0.68638D+00  0.57833D+00  0.48934D+00  0.41643D+00  0.35721D+00  0.30989D+00  0.27010D+00  0.23619D+00  0.21717D+00  0.20460D+00  0.19722D+00  0.19349D+00
  0.67608D+02  0.18300D+01  0.40482D+01  0.32647D+01  0.26381D+01  0.21385D+01  0.17419D+01  0.14244D+01  0.11672D+01  0.95775D+00  0.78724D+00  0.64858D+00  0.53616D+00  0.44549D+00  0.37317D+00  0.31375D+00  0.26434D+00  0.23375D+00  0.21247D+00  0.19899D+00  0.19148D+00
  0.72444D+02  0.18600D+01  0.74552D+01  0.57302D+01  0.44370D+01  0.34727D+01  0.27420D+01  0.21824D+01  0.17460D+01  0.14000D+01  0.11235D+01  0.90232D+00  0.72563D+00  0.58490D+00  0.47362D+00  0.38403D+00  0.31079D+00  0.26311D+00  0.22896D+00  0.20617D+00  0.19249D+00
  0.77625D+02  0.18900D+01  0.15087D+02  0.11047D+02  0.81007D+01  0.60302D+01  0.45729D+01  0.35178D+01  0.27339D+01  0.21371D+01  0.16744D+01  0.13122D+01  0.10281D+01  0.80541D+00  0.63186D+00  0.49472D+00  0.38448D+00  0.31111D+00  0.25789D+00  0.22131D+00  0.19818D+00
  0.83176D+02  0.19200D+01  0.32852D+02  0.23208D+02  0.16210D+02  0.11404D+02  0.81762D+01  0.59970D+01  0.44854D+01  0.33985D+01  0.25935D+01  0.19844D+01  0.15173D+01  0.11577D+01  0.88194D+00  0.66838D+00  0.49964D+00  0.38675D+00  0.30483D+00  0.24787D+00  0.21076D+00
  0.89125D+02  0.19500D+01  0.70543D+02  0.51478D+02  0.35225D+02  0.23683D+02  0.16036D+02  0.11082D+02  0.78622D+01  0.57092D+01  0.42087D+01  0.31285D+01  0.23313D+01  0.17335D+01  0.12845D+01  0.94418D+00  0.68025D+00  0.50485D+00  0.37859D+00  0.29091D+00  0.23312D+00
  0.95499D+02  0.19800D+01  0.12054D+03  0.10169D+03  0.76848D+02  0.52429D+02  0.34243D+02  0.22358D+02  0.14881D+02  0.10187D+02  0.71626D+01  0.51281D+01  0.37070D+01  0.26844D+01  0.19373D+01  0.13848D+01  0.96387D+00  0.68844D+00  0.49261D+00  0.35790D+00  0.26931D+00
  0.10233D+03  0.20100D+01  0.19300D+03  0.17138D+03  0.14531D+03  0.11223D+03  0.76859D+02  0.48924D+02  0.30772D+02  0.19720D+02  0.13027D+02  0.88675D+01  0.61638D+01  0.43242D+01  0.30365D+01  0.21118D+01  0.14215D+01  0.97971D+00  0.67081D+00  0.46167D+00  0.32581D+00
  0.10965D+03  0.20400D+01  0.28795D+03  0.26500D+03  0.23594D+03  0.20091D+03  0.15791D+03  0.10950D+03  0.68574D+02  0.41635D+02  0.25656D+02  0.16322D+02  0.10734D+02  0.72185D+01  0.49040D+01  0.33162D+01  0.21606D+01  0.14422D+01  0.94901D+00  0.62115D+00  0.41195D+00
  0.11749D+03  0.20700D+01  0.42463D+03  0.39045D+03  0.35693D+03  0.31824D+03  0.27132D+03  0.21492D+03  0.15048D+03  0.92987D+02  0.54645D+02  0.32451D+02  0.19930D+02  0.12667D+02  0.82413D+01  0.53897D+01  0.33908D+01  0.21953D+01  0.13920D+01  0.86944D+00  0.54343D+00
  0.12589D+03  0.21000D+01  0.65245D+03  0.58923D+03  0.52856D+03  0.47498D+03  0.42158D+03  0.35949D+03  0.28536D+03  0.20033D+03  0.12233D+03  0.69632D+02  0.39820D+02  0.23538D+02  0.14459D+02  0.90571D+01  0.54688D+01  0.34350D+01  0.21036D+01  0.12583D+01  0.74414D+00
  0.13490D+03  0.21300D+01  0.94472D+03  0.88296D+03  0.80398D+03  0.71498D+03  0.63240D+03  0.55585D+03  0.47252D+03  0.37219D+03  0.25819D+03  0.15425D+03  0.84992D+02  0.46785D+02  0.26780D+02  0.15867D+02  0.90937D+01  0.55255D+01  0.32684D+01  0.18759D+01  0.10532D+01
  0.14454D+03  0.21600D+01  0.13589D+04  0.12603D+04  0.11678D+04  0.10663D+04  0.94940D+03  0.83142D+03  0.72360D+03  0.60964D+03  0.47339D+03  0.32090D+03  0.18631D+03  0.98838D+02  0.52677D+02  0.29188D+02  0.15617D+02  0.91134D+01  0.51956D+01  0.28643D+01  0.15311D+01
  0.15488D+03  0.21900D+01  0.21227D+04  0.19058D+04  0.17189D+04  0.15606D+04  0.14156D+04  0.12617D+04  0.11015D+04  0.94647D+03  0.78464D+03  0.59436D+03  0.38904D+03  0.21544D+03  0.11016D+03  0.56969D+02  0.27925D+02  0.15465D+02  0.84433D+01  0.44631D+01  0.22747D+01
  0.16596D+03  0.22200D+01  0.33112D+04  0.30222D+04  0.26765D+04  0.23523D+04  0.20862D+04  0.18661D+04  0.16602D+04  0.14424D+04  0.12176D+04  0.98157D+03  0.71769D+03  0.44176D+03  0.23533D+03  0.11736D+03  0.52248D+02  0.27100D+02  0.14025D+02  0.70740D+01  0.34360D+01
  0.17783D+03  0.22500D+01  0.46229D+04  0.43825D+04  0.40669D+04  0.36408D+04  0.31766D+04  0.27713D+04  0.24482D+04  0.21680D+04  0.18654D+04  0.15391D+04  0.11991D+04  0.81730D+03  0.47996D+03  0.24880D+03  0.10184D+03  0.49062D+02  0.23775D+02  0.11356D+02  0.52456D+01
  0.19055D+03  0.22800D+01  0.65524D+04  0.61444D+04  0.57625D+04  0.53527D+04  0.48376D+04  0.42241D+04  0.36467D+04  0.31867D+04  0.27727D+04  0.23383D+04  0.18773D+04  0.13675D+04  0.89268D+03  0.51592D+03  0.20303D+03  0.91544D+02  0.41172D+02  0.18433D+02  0.80590D+01
  0.20417D+03  0.23100D+01  0.97640D+04  0.89331D+04  0.82109D+04  0.75698D+04  0.69765D+04  0.63414D+04  0.55909D+04  0.48342D+04  0.41315D+04  0.34997D+04  0.28795D+04  0.21656D+04  0.15019D+04  0.98462D+03  0.39473D+03  0.17185D+03  0.72027D+02  0.30038D+02  0.12371D+02
  0.21878D+03  0.23400D+01  0.15783D+05  0.14046D+05  0.12498D+05  0.11168D+05  0.10058D+05  0.91236D+04  0.82626D+04  0.73808D+04  0.63106D+04  0.52525D+04  0.43237D+04  0.32778D+04  0.24078D+04  0.17301D+04  0.72604D+03  0.31503D+03  0.12529D+03  0.48766D+02  0.18875D+02
  0.23442D+03  0.23700D+01  0.25048D+05  0.22672D+05  0.19956D+05  0.17339D+05  0.15090D+05  0.13278D+05  0.11843D+05  0.10742D+05  0.94726D+04  0.79412D+04  0.64492D+04  0.48749D+04  0.36344D+04  0.27353D+04  0.12387D+04  0.54536D+03  0.21122D+03  0.77773D+02  0.28386D+02
  0.25119D+03  0.24000D+01  0.34901D+05  0.33465D+05  0.31157D+05  0.27754D+05  0.23870D+05  0.20353D+05  0.17542D+05  0.15582D+05  0.13817D+05  0.11866D+05  0.97355D+04  0.72528D+04  0.53609D+04  0.39714D+04  0.19551D+04  0.87551D+03  0.33635D+03  0.11966D+03  0.41688D+02
  0.26915D+03  0.24300D+01  0.47016D+05  0.45216D+05  0.43312D+05  0.40821D+05  0.37114D+05  0.32234D+05  0.27268D+05  0.23471D+05  0.20278D+05  0.17283D+05  0.14452D+05  0.10567D+05  0.79317D+04  0.55220D+04  0.29003D+04  0.13127D+04  0.50276D+03  0.17569D+03  0.59335D+02
  0.28840D+03  0.24600D+01  0.65533D+05  0.62360D+05  0.59330D+05  0.56360D+05  0.53084D+05  0.48790D+05  0.42944D+05  0.36966D+05  0.31089D+05  0.25548D+05  0.20970D+05  0.15378D+05  0.11710D+05  0.79109D+04  0.42264D+04  0.18859D+04  0.71229D+03  0.24551D+03  0.81396D+02
  0.30903D+03  0.24900D+01  0.93423D+05  0.88190D+05  0.83048D+05  0.77996D+05  0.73103D+05  0.68232D+05  0.62752D+05  0.56602D+05  0.48733D+05  0.38963D+05  0.30776D+05  0.22027D+05  0.16181D+05  0.10847D+05  0.58508D+04  0.25757D+04  0.96093D+03  0.32804D+03  0.10767D+03
  0.33113D+03  0.25200D+01  0.13559D+06  0.12743D+06  0.11912D+06  0.11091D+06  0.10278D+06  0.94981D+05  0.87645D+05  0.81307D+05  0.74458D+05  0.60894D+05  0.46917D+05  0.32039D+05  0.21910D+05  0.14411D+05  0.78070D+04  0.33861D+04  0.12485D+04  0.42289D+03  0.13797D+03


==> ross3/ross3_b125.dat <==
  0.10000D+01  0.00000D+00  0.44526D-02  0.44785D-02  0.45245D-02  0.46080D-02  0.47639D-02  0.50532D-02  0.55921D-02  0.65186D-02  0.75306D-02  0.77044D-02  0.78373D-02  0.88722D-02  0.10867D-01  0.14455D-01  0.21251D-01  0.35229D-01  0.66961D-01  0.14687D+00  0.36792D+00
  0.10715D+01  0.30000D-01  0.51107D-02  0.51383D-02  0.51870D-02  0.52757D-02  0.54400D-02  0.57451D-02  0.63168D-02  0.72988D-02  0.84734D-02  0.87461D-02  0.87892D-02  0.97993D-02  0.11809D-01  0.15390D-01  0.22056D-01  0.35470D-01  0.65176D-01  0.13815D+00  0.33586D+00
  0.11482D+01  0.60000D-01  0.58675D-02  0.58968D-02  0.59485D-02  0.60427D-02  0.62158D-02  0.65395D-02  0.71394D-02  0.81895D-02  0.95302D-02  0.99378D-02  0.98837D-02  0.10857D-01  0.12885D-01  0.16472D-01  0.23041D-01  0.35985D-01  0.63966D-01  0.13101D+00  0.30866D+00
  0.12303D+01  0.90000D-01  0.67379D-02  0.67692D-02  0.68243D-02  0.69235D-02  0.71074D-02  0.74497D-02  0.80812D-02  0.92075D-02  0.10696D-01  0.11300D-01  0.11143D-01  0.12065D-01  0.14113D-01  0.17717D-01  0.24221D-01  0.36780D-01  0.63297D-01  0.12526D+00  0.28570D+00
  0.13183D+01  0.12000D+00  0.77395D-02  0.77729D-02  0.78313D-02  0.79367D-02  0.81324D-02  0.84921D-02  0.91624D-02  0.10357D-01  0.12016D-01  0.12833D-01  0.12590D-01  0.13443D-01  0.15514D-01  0.19147D-01  0.25612D-01  0.37863D-01  0.63143D-01  0.12077D+00  0.26646D+00
  0.14125D+01  0.15000D+00  0.88925D-02  0.89282D-02  0.89901D-02  0.91026D-02  0.93088D-02  0.96908D-02  0.10402D-01  0.11664D-01  0.13513D-01  0.14563D-01  0.14253D-01  0.15017D-01  0.17111D-01  0.20783D-01  0.27236D-01  0.39247D-01  0.63491D-01  0.11741D+00  0.25047D+00
  0.15136D+01  0.18000D+00  0.10220D-01  0.10258D-01  0.10325D-01  0.10444D-01  0.10663D-01  0.11070D-01  0.11817D-01  0.13164D-01  0.15187D-01  0.16528D-01  0.16167D-01  0.16815D-01  0.18932D-01  0.22652D-01  0.29118D-01  0.40951D-01  0.64334D-01  0.11511D+00  0.23735D+00
  0.16218D+01  0.21000D+00  0.11751D-01  0.11791D-01  0.11862D-01  0.11988D-01  0.12222D-01  0.12652D-01  0.13444D-01  0.14883D-01  0.17072D-01  0.18754D-01  0.18364D-01  0.18870D-01  0.21007D-01  0.24787D-01  0.31288D-01  0.42999D-01  0.65678D-01  0.11378D+00  0.22677D+00
  0.17378D+01  0.24000D+00  0.13515D-01  0.13558D-01  0.13633D-01  0.13768D-01  0.14017D-01  0.14472D-01  0.15317D-01  0.16834D-01  0.19224D-01  0.21229D-01  0.20877D-01  0.21218D-01  0.23374D-01  0.27221D-01  0.33781D-01  0.45420D-01  0.67533D-01  0.11338D+00  0.21845D+00
  0.18621D+01  0.27000D+00  0.15550D-01  0.15597D-01  0.15677D-01  0.15821D-01  0.16084D-01  0.16571D-01  0.17466D-01  0.19077D-01  0.21683D-01  0.24033D-01  0.23760D-01  0.23901D-01  0.26072D-01  0.29996D-01  0.36634D-01  0.48252D-01  0.69922D-01  0.11387D+00  0.21217D+00
  0.19953D+01  0.30000D+00  0.17899D-01  0.17950D-01  0.18036D-01  0.18189D-01  0.18470D-01  0.18990D-01  0.19936D-01  0.21658D-01  0.24447D-01  0.27221D-01  0.27065D-01  0.26969D-01  0.29149D-01  0.33158D-01  0.39895D-01  0.51535D-01  0.72873D-01  0.11524D+00  0.20777D+00
  0.21380D+01  0.33000D+00  0.20614D-01  0.20668D-01  0.20761D-01  0.20924D-01  0.21226D-01  0.21776D-01  0.22787D-01  0.24623D-01  0.27615D-01  0.30813D-01  0.30826D-01  0.30476D-01  0.32657D-01  0.36760D-01  0.43615D-01  0.55318D-01  0.76424D-01  0.11748D+00  0.20509D+00
  0.22909D+01  0.36000D+00  0.23754D-01  0.23812D-01  0.23911D-01  0.24087D-01  0.24408D-01  0.24996D-01  0.26080D-01  0.28020D-01  0.31259D-01  0.34850D-01  0.35117D-01  0.34485D-01  0.36657D-01  0.40863D-01  0.47854D-01  0.59659D-01  0.80624D-01  0.12062D+00  0.20404D+00
  0.24547D+01  0.39000D+00  0.27389D-01  0.27452D-01  0.27558D-01  0.27747D-01  0.28090D-01  0.28722D-01  0.29871D-01  0.31945D-01  0.35436D-01  0.39466D-01  0.40028D-01  0.39070D-01  0.41216D-01  0.45534D-01  0.52681D-01  0.64624D-01  0.85530D-01  0.12468D+00  0.20456D+00
  0.26303D+01  0.42000D+00  0.31602D-01  0.31670D-01  0.31784D-01  0.31986D-01  0.32355D-01  0.33032D-01  0.34258D-01  0.36488D-01  0.40201D-01  0.44758D-01  0.45645D-01  0.44315D-01  0.46414D-01  0.50853D-01  0.58174D-01  0.70291D-01  0.91213D-01  0.12971D+00  0.20663D+00
  0.28184D+01  0.45000D+00  0.36490D-01  0.36564D-01  0.36687D-01  0.36904D-01  0.37302D-01  0.38024D-01  0.39345D-01  0.41720D-01  0.45715D-01  0.50738D-01  0.52017D-01  0.50319D-01  0.52337D-01  0.56910D-01  0.64422D-01  0.76747D-01  0.97758D-01  0.13578D+00  0.21023D+00
  0.30200D+01  0.48000D+00  0.42170D-01  0.42252D-01  0.42385D-01  0.42619D-01  0.43044D-01  0.43823D-01  0.45245D-01  0.47779D-01  0.52105D-01  0.57598D-01  0.59326D-01  0.57205D-01  0.59089D-01  0.63806D-01  0.71531D-01  0.84096D-01  0.10526D+00  0.14298D+00  0.21542D+00
  0.32359D+01  0.51000D+00  0.48780D-01  0.48871D-01  0.49015D-01  0.49267D-01  0.49725D-01  0.50568D-01  0.52087D-01  0.54821D-01  0.59460D-01  0.65530D-01  0.67740D-01  0.65105D-01  0.66788D-01  0.71664D-01  0.79621D-01  0.92461D-01  0.11385D+00  0.15141D+00  0.22228D+00
  0.34674D+01  0.54000D+00  0.56484D-01  0.56584D-01  0.56742D-01  0.57013D-01  0.57510D-01  0.58414D-01  0.60055D-01  0.63015D-01  0.67980D-01  0.74696D-01  0.77381D-01  0.74187D-01  0.75571D-01  0.80622D-01  0.88836D-01  0.10199D+00  0.12367D+00  0.16124D+00  0.23094D+00
  0.37154D+01  0.57000D+00  0.65476D-01  0.65586D-01  0.65757D-01  0.66052D-01  0.66589D-01  0.67564D-01  0.69348D-01  0.72518D-01  0.77907D-01  0.85189D-01  0.88445D-01  0.84675D-01  0.85591D-01  0.90834D-01  0.99329D-01  0.11283D+00  0.13487D+00  0.17258D+00  0.24147D+00
  0.39811D+01  0.60000D+00  0.75980D-01  0.76099D-01  0.76288D-01  0.76610D-01  0.77188D-01  0.78250D-01  0.80177D-01  0.83606D-01  0.89474D-01  0.97392D-01  0.10125D+00  0.96748D-01  0.97020D-01  0.10246D+00  0.11127D+00  0.12515D+00  0.14761D+00  0.18558D+00  0.25396D+00
  0.42658D+01  0.63000D+00  0.88257D-01  0.88384D-01  0.88594D-01  0.88943D-01  0.89572D-01  0.90729D-01  0.92810D-01  0.96550D-01  0.10286D+00  0.11160D+00  0.11611D+00  0.11069D+00  0.11008D+00  0.11572D+00  0.12487D+00  0.13917D+00  0.16211D+00  0.20047D+00  0.26865D+00
  0.45709D+01  0.66000D+00  0.10259D+00  0.10272D+00  0.10296D+00  0.10334D+00  0.10403D+00  0.10528D+00  0.10755D+00  0.11161D+00  0.11844D+00  0.12801D+00  0.13312D+00  0.12675D+00  0.12493D+00  0.13073D+00  0.14024D+00  0.15497D+00  0.17841D+00  0.21721D+00  0.28528D+00
  0.48978D+01  0.69000D+00  0.11930D+00  0.11943D+00  0.11969D+00  0.12011D+00  0.12086D+00  0.12222D+00  0.12470D+00  0.12909D+00  0.13656D+00  0.14691D+00  0.15278D+00  0.14536D+00  0.14184D+00  0.14773D+00  0.15767D+00  0.17286D+00  0.19684D+00  0.23615D+00  0.30427D+00
  0.52481D+01  0.72000D+00  0.13865D+00  0.13878D+00  0.13908D+00  0.13954D+00  0.14035D+00  0.14184D+00  0.14452D+00  0.14930D+00  0.15742D+00  0.16867D+00  0.17532D+00  0.16654D+00  0.16084D+00  0.16666D+00  0.17708D+00  0.19269D+00  0.21715D+00  0.25684D+00  0.32477D+00
  0.56234D+01  0.75000D+00  0.16096D+00  0.16107D+00  0.16142D+00  0.16192D+00  0.16281D+00  0.16441D+00  0.16732D+00  0.17252D+00  0.18124D+00  0.19356D+00  0.20094D+00  0.19061D+00  0.18218D+00  0.18774D+00  0.19881D+00  0.21483D+00  0.23975D+00  0.27977D+00  0.34747D+00
  0.60256D+01  0.78000D+00  0.18635D+00  0.18645D+00  0.18684D+00  0.18739D+00  0.18835D+00  0.19007D+00  0.19321D+00  0.19880D+00  0.20818D+00  0.22136D+00  0.22949D+00  0.21747D+00  0.20567D+00  0.21060D+00  0.22247D+00  0.23880D+00  0.26402D+00  0.30408D+00  0.37097D+00
  0.64565D+01  0.81000D+00  0.21494D+00  0.21502D+00  0.21545D+00  0.21605D+00  0.21708D+00  0.21893D+00  0.22230D+00  0.22823D+00  0.23831D+00  0.25224D+00  0.26104D+00  0.24751D+00  0.23139D+00  0.23531D+00  0.24819D+00  0.26474D+00  0.29011D+00  0.32993D+00  0.39557D+00
  0.69183D+01  0.84000D+00  0.24658D+00  0.24665D+00  0.24711D+00  0.24775D+00  0.24885D+00  0.25082D+00  0.25436D+00  0.26066D+00  0.27123D+00  0.28594D+00  0.29532D+00  0.27984D+00  0.25895D+00  0.26141D+00  0.27555D+00  0.29223D+00  0.31755D+00  0.35680D+00  0.42058D+00
  0.74131D+01  0.87000D+00  0.28089D+00  0.28095D+00  0.28142D+00  0.28211D+00  0.28327D+00  0.28533D+00  0.28902D+00  0.29561D+00  0.30651D+00  0.32184D+00  0.33150D+00  0.31422D+00  0.28839D+00  0.28879D+00  0.30420D+00  0.32097D+00  0.34607D+00  0.38441D+00  0.44575D+00
  0.79433D+01  0.90000D+00  0.31700D+00  0.31705D+00  0.31751D+00  0.31824D+00  0.31944D+00  0.32155D+00  0.32535D+00  0.33203D+00  0.34318D+00  0.35855D+00  0.36845D+00  0.34980D+00  0.31845D+00  0.31631D+00  0.33288D+00  0.34988D+00  0.37454D+00  0.41151D+00  0.46968D+00
  0.85114D+01  0.93000D+00  0.35391D+00  0.35395D+00  0.35438D+00  0.35515D+00  0.35635D+00  0.35848D+00  0.36228D+00  0.36895D+00  0.38010D+00  0.39522D+00  0.40497D+00  0.38518D+00  0.34905D+00  0.34386D+00  0.36163D+00  0.37871D+00  0.40262D+00  0.43789D+00  0.49231D+00
  0.91201D+01  0.96000D+00  0.39052D+00  0.39055D+00  0.39093D+00  0.39172D+00  0.39291D+00  0.39501D+00  0.39872D+00  0.40525D+00  0.41597D+00  0.43070D+00  0.44005D+00  0.41930D+00  0.37893D+00  0.37087D+00  0.38938D+00  0.40741D+00  0.43036D+00  0.46382D+00  0.51429D+00
  0.97724D+01  0.99000D+00  0.42400D+00  0.42402D+00  0.42431D+00  0.42512D+00  0.42627D+00  0.42826D+00  0.43178D+00  0.43795D+00  0.44798D+00  0.46176D+00  0.47018D+00  0.44941D+00  0.40623D+00  0.39513D+00  0.41302D+00  0.43340D+00  0.45488D+00  0.48609D+00  0.53196D+00
  0.10471D+02  0.10200D+01  0.45362D+00  0.45364D+00  0.45385D+00  0.45463D+00  0.45570D+00  0.45755D+00  0.46082D+00  0.46643D+00  0.47567D+00  0.48810D+00  0.49577D+00  0.47560D+00  0.43177D+00  0.41821D+00  0.43478D+00  0.45959D+00  0.47969D+00  0.50893D+00  0.55064D+00
  0.11220D+02  0.10500D+01  0.47773D+00  0.47774D+00  0.47789D+00  0.47862D+00  0.47958D+00  0.48125D+00  0.48415D+00  0.48916D+00  0.49730D+00  0.50809D+00  0.51466D+00  0.49576D+00  0.45253D+00  0.43683D+00  0.45273D+00  0.48144D+00  0.49992D+00  0.52743D+00  0.56503D+00
  0.12023D+02  0.10800D+01  0.49516D+00  0.49517D+00  0.49527D+00  0.49591D+00  0.49676D+00  0.49821D+00  0.50072D+00  0.50506D+00  0.51198D+00  0.52119D+00  0.52636D+00  0.50947D+00  0.46887D+00  0.45241D+00  0.46591D+00  0.50265D+00  0.51954D+00  0.54585D+00  0.58002D+00
  0.12882D+02  0.11100D+01  0.50453D+00  0.50453D+00  0.50460D+00  0.50512D+00  0.50586D+00  0.50707D+00  0.50919D+00  0.51278D+00  0.51855D+00  0.52606D+00  0.53011D+00  0.51477D+00  0.47898D+00  0.46243D+00  0.47215D+00  0.51926D+00  0.53385D+00  0.55901D+00  0.58985D+00
  0.13804D+02  0.11400D+01  0.50978D+00  0.50979D+00  0.50983D+00  0.51025D+00  0.51087D+00  0.51187D+00  0.51362D+00  0.51656D+00  0.52127D+00  0.52726D+00  0.53025D+00  0.51733D+00  0.48598D+00  0.47043D+00  0.48221D+00  0.53461D+00  0.54718D+00  0.57199D+00  0.60046D+00
  0.14791D+02  0.11700D+01  0.51107D+00  0.51107D+00  0.51110D+00  0.51141D+00  0.51194D+00  0.51276D+00  0.51417D+00  0.51656D+00  0.52033D+00  0.52514D+00  0.52741D+00  0.51651D+00  0.48979D+00  0.47586D+00  0.48660D+00  0.54665D+00  0.55787D+00  0.58219D+00  0.60891D+00
  0.15849D+02  0.12000D+01  0.50806D+00  0.50806D+00  0.50807D+00  0.50830D+00  0.50874D+00  0.50940D+00  0.51053D+00  0.51244D+00  0.51540D+00  0.51918D+00  0.52083D+00  0.51183D+00  0.48948D+00  0.47681D+00  0.48614D+00  0.55384D+00  0.56456D+00  0.58789D+00  0.61393D+00
  0.16982D+02  0.12300D+01  0.50226D+00  0.50226D+00  0.50227D+00  0.50242D+00  0.50279D+00  0.50331D+00  0.50421D+00  0.50571D+00  0.50807D+00  0.51099D+00  0.51221D+00  0.50457D+00  0.48650D+00  0.47561D+00  0.48289D+00  0.55823D+00  0.56875D+00  0.59097D+00  0.61618D+00
  0.18197D+02  0.12600D+01  0.49169D+00  0.49169D+00  0.49169D+00  0.49178D+00  0.49209D+00  0.49250D+00  0.49320D+00  0.49435D+00  0.49616D+00  0.49836D+00  0.49922D+00  0.49308D+00  0.47854D+00  0.46936D+00  0.47828D+00  0.55496D+00  0.56821D+00  0.58923D+00  0.61451D+00
  0.19498D+02  0.12900D+01  0.48093D+00  0.48093D+00  0.48093D+00  0.48099D+00  0.48123D+00  0.48156D+00  0.48209D+00  0.48299D+00  0.48437D+00  0.48608D+00  0.48667D+00  0.48182D+00  0.47033D+00  0.46228D+00  0.46949D+00  0.55017D+00  0.56871D+00  0.58877D+00  0.61477D+00
  0.20893D+02  0.13200D+01  0.46596D+00  0.46596D+00  0.46596D+00  0.46599D+00  0.46618D+00  0.46643D+00  0.46684D+00  0.46752D+00  0.46857D+00  0.46985D+00  0.47029D+00  0.46643D+00  0.45739D+00  0.45061D+00  0.45465D+00  0.53871D+00  0.56083D+00  0.57847D+00  0.60496D+00
  0.22387D+02  0.13500D+01  0.45540D+00  0.45540D+00  0.45540D+00  0.45542D+00  0.45556D+00  0.45576D+00  0.45608D+00  0.45660D+00  0.45741D+00  0.45838D+00  0.45868D+00  0.45556D+00  0.44859D+00  0.44305D+00  0.44466D+00  0.52387D+00  0.55377D+00  0.56811D+00  0.59505D+00
  0.23988D+02  0.13800D+01  0.44375D+00  0.44373D+00  0.44372D+00  0.44373D+00  0.44384D+00  0.44399D+00  0.44424D+00  0.44464D+00  0.44526D+00  0.44600D+00  0.44621D+00  0.44380D+00  0.43840D+00  0.43400D+00  0.43529D+00  0.50385D+00  0.53985D+00  0.55065D+00  0.57822D+00
  0.25704D+02  0.14100D+01  0.43498D+00  0.43488D+00  0.43482D+00  0.43479D+00  0.43485D+00  0.43496D+00  0.43515D+00  0.43547D+00  0.43594D+00  0.43653D+00  0.43668D+00  0.43481D+00  0.43056D+00  0.42680D+00  0.42697D+00  0.48497D+00  0.52523D+00  0.53301D+00  0.56004D+00
  0.27542D+02  0.14400D+01  0.42577D+00  0.42531D+00  0.42500D+00  0.42482D+00  0.42477D+00  0.42481D+00  0.42493D+00  0.42516D+00  0.42552D+00  0.42597D+00  0.42609D+00  0.42460D+00  0.42129D+00  0.41822D+00  0.41717D+00  0.46796D+00  0.50411D+00  0.50783D+00  0.53345D+00
  0.29512D+02  0.14700D+01  0.42113D+00  0.41958D+00  0.41845D+00  0.41768D+00  0.41722D+00  0.41700D+00  0.41695D+00  0.41705D+00  0.41730D+00  0.41763D+00  0.41771D+00  0.41656D+00  0.41395D+00  0.41145D+00  0.41005D+00  0.44896D+00  0.48142D+00  0.48119D+00  0.50421D+00
  0.31623D+02  0.15000D+01  0.42098D+00  0.41693D+00  0.41376D+00  0.41141D+00  0.40977D+00  0.40873D+00  0.40813D+00  0.40788D+00  0.40788D+00  0.40804D+00  0.40807D+00  0.40719D+00  0.40518D+00  0.40333D+00  0.40151D+00  0.42997D+00  0.45595D+00  0.45330D+00  0.47382D+00
  0.33884D+02  0.15300D+01  0.43312D+00  0.42408D+00  0.41665D+00  0.41077D+00  0.40631D+00  0.40314D+00  0.40099D+00  0.39967D+00  0.39898D+00  0.39872D+00  0.39853D+00  0.39777D+00  0.39620D+00  0.39458D+00  0.39273D+00  0.41126D+00  0.42752D+00  0.42345D+00  0.44059D+00
  0.36308D+02  0.15600D+01  0.46328D+00  0.44555D+00  0.43055D+00  0.41823D+00  0.40839D+00  0.40083D+00  0.39525D+00  0.39137D+00  0.38888D+00  0.38741D+00  0.38654D+00  0.38558D+00  0.38424D+00  0.38291D+00  0.38095D+00  0.39368D+00  0.39974D+00  0.39489D+00  0.40925D+00
  0.38905D+02  0.15900D+01  0.52149D+00  0.48898D+00  0.46144D+00  0.43852D+00  0.41980D+00  0.40483D+00  0.39315D+00  0.38438D+00  0.37812D+00  0.37394D+00  0.37126D+00  0.36934D+00  0.36769D+00  0.36639D+00  0.36463D+00  0.37141D+00  0.37126D+00  0.36622D+00  0.37775D+00
  0.41687D+02  0.16200D+01  0.63778D+00  0.57864D+00  0.52878D+00  0.48759D+00  0.45387D+00  0.42655D+00  0.40470D+00  0.38759D+00  0.37462D+00  0.36523D+00  0.35874D+00  0.35432D+00  0.35129D+00  0.34930D+00  0.34735D+00  0.35008D+00  0.34619D+00  0.34100D+00  0.34976D+00
  0.44668D+02  0.16500D+01  0.84385D+00  0.73577D+00  0.64629D+00  0.57404D+00  0.51595D+00  0.46938D+00  0.43213D+00  0.40254D+00  0.37940D+00  0.36180D+00  0.34890D+00  0.33979D+00  0.33362D+00  0.32950D+00  0.32393D+00  0.28091D+00  0.24590D+00  0.24422D+00  0.24368D+00
  0.47863D+02  0.16800D+01  0.12303D+01  0.10339D+01  0.86928D+00  0.73794D+00  0.63516D+00  0.55465D+00  0.49161D+00  0.44209D+00  0.40328D+00  0.37314D+00  0.35024D+00  0.33335D+00  0.32146D+00  0.31351D+00  0.30727D+00  0.27241D+00  0.23964D+00  0.23786D+00  0.23722D+00
  0.51286D+02  0.17100D+01  0.19347D+01  0.15818D+01  0.12796D+01  0.10360D+01  0.84826D+00  0.70617D+00  0.59830D+00  0.51602D+00  0.45276D+00  0.40393D+00  0.36641D+00  0.33805D+00  0.31733D+00  0.30290D+00  0.29275D+00  0.26337D+00  0.23311D+00  0.23096D+00  0.23014D+00
  0.54954D+02  0.17400D+01  0.31318D+01  0.25944D+01  0.20638D+01  0.16119D+01  0.12566D+01  0.99029D+00  0.79537D+00  0.65267D+00  0.54680D+00  0.46710D+00  0.40666D+00  0.36088D+00  0.32682D+00  0.30219D+00  0.28534D+00  0.25682D+00  0.22764D+00  0.22444D+00  0.22312D+00
  0.58884D+02  0.17700D+01  0.47880D+01  0.41951D+01  0.34542D+01  0.26857D+01  0.20283D+01  0.15232D+01  0.11553D+01  0.89479D+00  0.71039D+00  0.57762D+00  0.48027D+00  0.40793D+00  0.35417D+00  0.31480D+00  0.28726D+00  0.25458D+00  0.22442D+00  0.21889D+00  0.21642D+00
  0.63096D+02  0.18000D+01  0.71835D+01  0.64267D+01  0.56098D+01  0.46143D+01  0.35256D+01  0.25731D+01  0.18559D+01  0.13525D+01  0.10092D+01  0.77443D+00  0.61053D+00  0.49352D+00  0.40865D+00  0.34688D+00  0.30296D+00  0.26155D+00  0.22563D+00  0.21575D+00  0.21084D+00
  0.67608D+02  0.18300D+01  0.10574D+02  0.96097D+01  0.85603D+01  0.74334D+01  0.60996D+01  0.45954D+01  0.32450D+01  0.22444D+01  0.15693D+01  0.11278D+01  0.83666D+00  0.63961D+00  0.50264D+00  0.40560D+00  0.33711D+00  0.28029D+00  0.23358D+00  0.21657D+00  0.20730D+00
  0.72444D+02  0.18600D+01  0.15669D+02  0.14167D+02  0.12769D+02  0.11313D+02  0.97411D+01  0.79275D+01  0.58761D+01  0.40189D+01  0.26720D+01  0.17955D+01  0.12431D+01  0.89182D+00  0.66141D+00  0.50511D+00  0.39793D+00  0.31580D+00  0.25155D+00  0.22357D+00  0.20721D+00
  0.77625D+02  0.18900D+01  0.24060D+02  0.21490D+02  0.19080D+02  0.17001D+02  0.14993D+02  0.12801D+02  0.10277D+02  0.74475D+01  0.49124D+01  0.31300D+01  0.20190D+01  0.13476D+01  0.93548D+00  0.67255D+00  0.50026D+00  0.37593D+00  0.28421D+00  0.23975D+00  0.21252D+00
  0.83176D+02  0.19200D+01  0.35206D+02  0.32363D+02  0.29027D+02  0.25594D+02  0.22554D+02  0.19739D+02  0.16685D+02  0.13131D+02  0.92271D+01  0.58375D+01  0.35570D+01  0.22041D+01  0.14210D+01  0.95534D+00  0.66804D+00  0.47472D+00  0.33818D+00  0.26889D+00  0.22545D+00
  0.89125D+02  0.19500D+01  0.52210D+02  0.47465D+02  0.43115D+02  0.38640D+02  0.33939D+02  0.29564D+02  0.25572D+02  0.21326D+02  0.16404D+02  0.11140D+02  0.67465D+01  0.39303D+01  0.23418D+01  0.14580D+01  0.95273D+00  0.63637D+00  0.42478D+00  0.31695D+00  0.24927D+00
  0.95499D+02  0.19800D+01  0.82449D+02  0.72449D+02  0.64093D+02  0.57228D+02  0.50991D+02  0.44635D+02  0.38475D+02  0.32763D+02  0.26731D+02  0.19843D+02  0.12833D+02  0.73932D+01  0.41331D+01  0.23773D+01  0.14415D+01  0.89951D+00  0.56177D+00  0.39283D+00  0.28838D+00
  0.10233D+03  0.20100D+01  0.12592D+03  0.11389D+03  0.99665D+02  0.86594D+02  0.76061D+02  0.67296D+02  0.58921D+02  0.50566D+02  0.42389D+02  0.33625D+02  0.23774D+02  0.14411D+02  0.78335D+01  0.41842D+01  0.23383D+01  0.13531D+01  0.78335D+00  0.51288D+00  0.35045D+00
  0.10965D+03  0.20400D+01  0.17880D+03  0.16677D+03  0.15205D+03  0.13386D+03  0.11523D+03  0.99611D+02  0.87117D+02  0.75829D+02  0.64374D+02  0.52787D+02  0.40239D+02  0.26727D+02  0.15112D+02  0.77556D+01  0.40153D+01  0.21469D+01  0.11453D+01  0.70158D+00  0.44612D+00
  0.11749D+03  0.20700D+01  0.26184D+03  0.24128D+03  0.22222D+03  0.20279D+03  0.18023D+03  0.15512D+03  0.13231D+03  0.11410D+03  0.98007D+02  0.81780D+02  0.64878D+02  0.46702D+02  0.28697D+02  0.14929D+02  0.73441D+01  0.36194D+01  0.17615D+01  0.10062D+01  0.59496D+00
  0.12589D+03  0.21000D+01  0.40214D+03  0.35983D+03  0.32335D+03  0.29257D+03  0.26511D+03  0.23638D+03  0.20410D+03  0.17309D+03  0.14693D+03  0.12419D+03  0.10106D+03  0.76259D+02  0.50767D+02  0.28083D+02  0.13788D+02  0.63690D+01  0.28335D+01  0.15042D+01  0.82674D+00
  0.13490D+03  0.21300D+01  0.65523D+03  0.57286D+03  0.49838D+03  0.43599D+03  0.38605D+03  0.34528D+03  0.30716D+03  0.26658D+03  0.22493D+03  0.18837D+03  0.15552D+03  0.12131D+03  0.85574D+02  0.50905D+02  0.25938D+02  0.11652D+02  0.47570D+01  0.23398D+01  0.11934D+01
  0.14454D+03  0.21600D+01  0.10018D+04  0.91748D+03  0.80506D+03  0.68965D+03  0.59044D+03  0.51221D+03  0.45098D+03  0.39949D+03  0.34622D+03  0.29020D+03  0.23787D+03  0.18842D+03  0.13832D+03  0.87340D+02  0.47520D+02  0.21606D+02  0.82608D+01  0.37688D+01  0.17802D+01
  0.15488D+03  0.21900D+01  0.13630D+04  0.13037D+04  0.12149D+04  0.10831D+04  0.92749D+03  0.78394D+03  0.66922D+03  0.58316D+03  0.51207D+03  0.44087D+03  0.36388D+03  0.28774D+03  0.21620D+03  0.14126D+03  0.82771D+02  0.39122D+02  0.14525D+02  0.62222D+01  0.27266D+01
  0.16596D+03  0.22200D+01  0.18598D+04  0.17765D+04  0.16884D+04  0.15809D+04  0.14314D+04  0.12388D+04  0.10425D+04  0.88189D+03  0.75938D+03  0.65760D+03  0.55529D+03  0.44227D+03  0.33355D+03  0.22330D+03  0.13852D+03  0.67788D+02  0.25403D+02  0.10405D+02  0.42579D+01
  0.17783D+03  0.22500D+01  0.25826D+04  0.24459D+04  0.23116D+04  0.21777D+04  0.20352D+04  0.18590D+04  0.16286D+04  0.13784D+04  0.11602D+04  0.98147D+03  0.82914D+03  0.67406D+03  0.51357D+03  0.34503D+03  0.21845D+03  0.11144D+03  0.43086D+02  0.17260D+02  0.66909D+01
  0.19055D+03  0.22800D+01  0.36636D+04  0.34479D+04  0.32300D+04  0.30148D+04  0.28102D+04  0.26124D+04  0.23935D+04  0.21229D+04  0.18192D+04  0.15115D+04  0.12444D+04  0.10056D+04  0.77970D+03  0.51666D+03  0.34246D+03  0.17669D+03  0.70833D+02  0.28088D+02  0.10478D+02
  0.20417D+03  0.23100D+01  0.51769D+04  0.48744D+04  0.45564D+04  0.42292D+04  0.39098D+04  0.36114D+04  0.33336D+04  0.30580D+04  0.27623D+04  0.23554D+04  0.19117D+04  0.15026D+04  0.11567D+04  0.77066D+03  0.51826D+03  0.26627D+03  0.11158D+03  0.44086D+02  0.16067D+02
  0.21878D+03  0.23400D+01  0.73213D+04  0.69345D+04  0.65001D+04  0.60292D+04  0.55473D+04  0.50827D+04  0.46534D+04  0.42716D+04  0.39711D+04  0.35601D+04  0.29730D+04  0.23015D+04  0.17267D+04  0.11352D+04  0.76153D+03  0.39229D+03  0.16915D+03  0.66643D+02  0.23944D+02
  0.23442D+03  0.23700D+01  0.99967D+04  0.95927D+04  0.90926D+04  0.85028D+04  0.78548D+04  0.71889D+04  0.65449D+04  0.59635D+04  0.55597D+04  0.51132D+04  0.44697D+04  0.35484D+04  0.26227D+04  0.16689D+04  0.10745D+04  0.56127D+03  0.24712D+03  0.96945D+02  0.34492D+02
  0.25119D+03  0.24000D+01  0.13249D+05  0.12921D+05  0.12458D+05  0.11836D+05  0.11070D+05  0.10210D+05  0.93112D+04  0.84441D+04  0.78329D+04  0.72196D+04  0.64229D+04  0.52750D+04  0.39741D+04  0.23629D+04  0.15181D+04  0.79327D+03  0.35142D+03  0.13646D+03  0.48074D+02
  0.26915D+03  0.24300D+01  0.16991D+05  0.16791D+05  0.16457D+05  0.15941D+05  0.15205D+05  0.14257D+05  0.13148D+05  0.11977D+05  0.11114D+05  0.10255D+05  0.90963D+04  0.75070D+04  0.57773D+04  0.34305D+04  0.21690D+04  0.11144D+04  0.48901D+03  0.18684D+03  0.65052D+02
  0.28840D+03  0.24600D+01  0.21441D+05  0.21288D+05  0.21080D+05  0.20742D+05  0.20189D+05  0.19355D+05  0.18222D+05  0.16855D+05  0.15777D+05  0.14733D+05  0.13023D+05  0.10624D+05  0.81648D+04  0.48680D+04  0.30189D+04  0.15269D+04  0.65614D+03  0.24749D+03  0.85462D+02
  0.30903D+03  0.24900D+01  0.27172D+05  0.26942D+05  0.26699D+05  0.26420D+05  0.26034D+05  0.25428D+05  0.24486D+05  0.23164D+05  0.22009D+05  0.21099D+05  0.18804D+05  0.15171D+05  0.11464D+05  0.68581D+04  0.42206D+04  0.21173D+04  0.87892D+03  0.32292D+03  0.11002D+03
  0.33113D+03  0.25200D+01  0.34736D+05  0.34362D+05  0.33986D+05  0.33608D+05  0.33190D+05  0.32680D+05  0.31957D+05  0.30878D+05  0.29907D+05  0.29742D+05  0.27033D+05  0.21760D+05  0.16113D+05  0.91817D+04  0.56442D+04  0.28122D+04  0.11442D+04  0.41148D+03  0.13859D+03


==> ross3/ross3_b1275.dat <==
  0.10000D+01  0.00000D+00  0.14793D-02  0.14810D-02  0.14876D-02  0.15046D-02  0.15359D-02  0.15935D-02  0.17021D-02  0.19099D-02  0.22859D-02  0.27809D-02  0.29983D-02  0.31646D-02  0.38168D-02  0.51411D-02  0.77393D-02  0.13237D-01  0.26081D-01  0.59336D-01  0.15349D+00
  0.10715D+01  0.30000D-01  0.16957D-02  0.16974D-02  0.17044D-02  0.17224D-02  0.17552D-02  0.18159D-02  0.19302D-02  0.21464D-02  0.25425D-02  0.30978D-02  0.33724D-02  0.35075D-02  0.41377D-02  0.54486D-02  0.79832D-02  0.13229D-01  0.25181D-01  0.55388D-01  0.13926D+00
  0.11482D+01  0.60000D-01  0.19441D-02  0.19458D-02  0.19531D-02  0.19721D-02  0.20067D-02  0.20707D-02  0.21903D-02  0.24163D-02  0.28353D-02  0.34466D-02  0.37963D-02  0.39035D-02  0.45054D-02  0.58060D-02  0.82899D-02  0.13322D-01  0.24511D-01  0.52094D-01  0.12708D+00
  0.12303D+01  0.90000D-01  0.22290D-02  0.22308D-02  0.22385D-02  0.22586D-02  0.22952D-02  0.23624D-02  0.24877D-02  0.27253D-02  0.31664D-02  0.38318D-02  0.42779D-02  0.43594D-02  0.49265D-02  0.62190D-02  0.86635D-02  0.13518D-01  0.24052D-01  0.49378D-01  0.11672D+00
  0.13183D+01  0.12000D+00  0.25561D-02  0.25580D-02  0.25660D-02  0.25873D-02  0.26259D-02  0.26965D-02  0.28287D-02  0.30782D-02  0.35390D-02  0.42668D-02  0.48199D-02  0.48857D-02  0.54086D-02  0.66941D-02  0.91094D-02  0.13816D-01  0.23792D-01  0.47180D-01  0.10793D+00
  0.14125D+01  0.15000D+00  0.29315D-02  0.29334D-02  0.29420D-02  0.29644D-02  0.30051D-02  0.30799D-02  0.32184D-02  0.34803D-02  0.39656D-02  0.47520D-02  0.54242D-02  0.54925D-02  0.59605D-02  0.72389D-02  0.96342D-02  0.14221D-01  0.23723D-01  0.45447D-01  0.10053D+00
  0.15136D+01  0.18000D+00  0.33625D-02  0.33645D-02  0.33735D-02  0.33973D-02  0.34405D-02  0.35189D-02  0.36653D-02  0.39398D-02  0.44494D-02  0.53025D-02  0.60943D-02  0.61927D-02  0.65927D-02  0.78623D-02  0.10246D-01  0.14736D-01  0.23838D-01  0.44138D-01  0.94355D-01
  0.16218D+01  0.21000D+00  0.38573D-02  0.38595D-02  0.38690D-02  0.38943D-02  0.39397D-02  0.40227D-02  0.41774D-02  0.44644D-02  0.50029D-02  0.59125D-02  0.68486D-02  0.69927D-02  0.73172D-02  0.85747D-02  0.10954D-01  0.15370D-01  0.24137D-01  0.43219D-01  0.89257D-01
  0.17378D+01  0.24000D+00  0.44257D-02  0.44279D-02  0.44380D-02  0.44649D-02  0.45129D-02  0.46010D-02  0.47630D-02  0.50660D-02  0.56332D-02  0.66014D-02  0.76984D-02  0.79094D-02  0.81480D-02  0.93879D-02  0.11769D-01  0.16132D-01  0.24621D-01  0.42665D-01  0.85119D-01
  0.18621D+01  0.27000D+00  0.50787D-02  0.50810D-02  0.50917D-02  0.51202D-02  0.51712D-02  0.52639D-02  0.54351D-02  0.57556D-02  0.63481D-02  0.73860D-02  0.86322D-02  0.89605D-02  0.91017D-02  0.10316D-01  0.12704D-01  0.17031D-01  0.25295D-01  0.42459D-01  0.81842D-01
  0.19953D+01  0.30000D+00  0.58291D-02  0.58315D-02  0.58429D-02  0.58732D-02  0.59273D-02  0.60251D-02  0.62066D-02  0.65425D-02  0.71676D-02  0.82772D-02  0.96752D-02  0.10159D-01  0.10196D-01  0.11374D-01  0.13775D-01  0.18083D-01  0.26167D-01  0.42588D-01  0.79346D-01
  0.21380D+01  0.33000D+00  0.66917D-02  0.66943D-02  0.67063D-02  0.67387D-02  0.67957D-02  0.68996D-02  0.70912D-02  0.74450D-02  0.81072D-02  0.92756D-02  0.10852D-01  0.11508D-01  0.11453D-01  0.12581D-01  0.14998D-01  0.19303D-01  0.27249D-01  0.43049D-01  0.77565D-01
  0.22909D+01  0.36000D+00  0.76838D-02  0.76865D-02  0.76993D-02  0.77336D-02  0.77942D-02  0.79045D-02  0.81062D-02  0.84813D-02  0.91768D-02  0.10417D-01  0.12178D-01  0.13042D-01  0.12898D-01  0.13957D-01  0.16393D-01  0.20710D-01  0.28555D-01  0.43841D-01  0.76451D-01
  0.24547D+01  0.39000D+00  0.88251D-02  0.88278D-02  0.88415D-02  0.88780D-02  0.89425D-02  0.90587D-02  0.92729D-02  0.96701D-02  0.10401D-01  0.11724D-01  0.13641D-01  0.14786D-01  0.14558D-01  0.15528D-01  0.17985D-01  0.22326D-01  0.30106D-01  0.44973D-01  0.75967D-01
  0.26303D+01  0.42000D+00  0.10139D-01  0.10141D-01  0.10156D-01  0.10195D-01  0.10263D-01  0.10386D-01  0.10615D-01  0.11032D-01  0.11807D-01  0.13207D-01  0.15302D-01  0.16737D-01  0.16458D-01  0.17319D-01  0.19798D-01  0.24177D-01  0.31923D-01  0.46458D-01  0.76089D-01
  0.28184D+01  0.45000D+00  0.11651D-01  0.11654D-01  0.11669D-01  0.11711D-01  0.11783D-01  0.11915D-01  0.12155D-01  0.12598D-01  0.13421D-01  0.14894D-01  0.17191D-01  0.18925D-01  0.18639D-01  0.19363D-01  0.21864D-01  0.26292D-01  0.34034D-01  0.48312D-01  0.76804D-01
  0.30200D+01  0.48000D+00  0.13393D-01  0.13396D-01  0.13413D-01  0.13457D-01  0.13535D-01  0.13674D-01  0.13929D-01  0.14401D-01  0.15265D-01  0.16832D-01  0.19319D-01  0.21404D-01  0.21139D-01  0.21696D-01  0.24217D-01  0.28705D-01  0.36471D-01  0.50563D-01  0.78109D-01
  0.32359D+01  0.51000D+00  0.15401D-01  0.15404D-01  0.15422D-01  0.15470D-01  0.15553D-01  0.15700D-01  0.15972D-01  0.16472D-01  0.17387D-01  0.19058D-01  0.21718D-01  0.24212D-01  0.23997D-01  0.24358D-01  0.26896D-01  0.31456D-01  0.39272D-01  0.53240D-01  0.80014D-01
  0.34674D+01  0.54000D+00  0.17718D-01  0.17721D-01  0.17740D-01  0.17791D-01  0.17879D-01  0.18037D-01  0.18327D-01  0.18855D-01  0.19831D-01  0.21592D-01  0.24464D-01  0.27329D-01  0.27252D-01  0.27395D-01  0.29948D-01  0.34589D-01  0.42479D-01  0.56380D-01  0.82535D-01
  0.37154D+01  0.57000D+00  0.20392D-01  0.20395D-01  0.20416D-01  0.20471D-01  0.20565D-01  0.20734D-01  0.21041D-01  0.21605D-01  0.22641D-01  0.24506D-01  0.27613D-01  0.30861D-01  0.30971D-01  0.30862D-01  0.33421D-01  0.38155D-01  0.46142D-01  0.60030D-01  0.85700D-01
  0.39811D+01  0.60000D+00  0.23482D-01  0.23485D-01  0.23508D-01  0.23566D-01  0.23667D-01  0.23847D-01  0.24175D-01  0.24779D-01  0.25873D-01  0.27864D-01  0.31175D-01  0.34885D-01  0.35225D-01  0.34819D-01  0.37376D-01  0.42211D-01  0.50319D-01  0.64241D-01  0.89549D-01
  0.42658D+01  0.63000D+00  0.27056D-01  0.27059D-01  0.27083D-01  0.27146D-01  0.27254D-01  0.27446D-01  0.27798D-01  0.28438D-01  0.29608D-01  0.31733D-01  0.35261D-01  0.39444D-01  0.40047D-01  0.39336D-01  0.41876D-01  0.46825D-01  0.55074D-01  0.69078D-01  0.94134D-01
  0.45709D+01  0.66000D+00  0.31194D-01  0.31198D-01  0.31223D-01  0.31292D-01  0.31407D-01  0.31612D-01  0.31988D-01  0.32672D-01  0.33927D-01  0.36173D-01  0.39974D-01  0.44577D-01  0.45541D-01  0.44499D-01  0.47000D-01  0.52073D-01  0.60486D-01  0.74615D-01  0.99523D-01
  0.48978D+01  0.69000D+00  0.35993D-01  0.35996D-01  0.36023D-01  0.36097D-01  0.36221D-01  0.36442D-01  0.36843D-01  0.37578D-01  0.38913D-01  0.41313D-01  0.45404D-01  0.50472D-01  0.51831D-01  0.50400D-01  0.52833D-01  0.58044D-01  0.66643D-01  0.80939D-01  0.10580D+00
  0.52481D+01  0.72000D+00  0.41564D-01  0.41568D-01  0.41594D-01  0.41675D-01  0.41810D-01  0.42045D-01  0.42477D-01  0.43267D-01  0.44692D-01  0.47273D-01  0.51619D-01  0.57263D-01  0.59035D-01  0.57156D-01  0.59477D-01  0.64843D-01  0.73651D-01  0.88159D-01  0.11306D+00
  0.56234D+01  0.75000D+00  0.48044D-01  0.48047D-01  0.48072D-01  0.48162D-01  0.48307D-01  0.48560D-01  0.49026D-01  0.49870D-01  0.51406D-01  0.54167D-01  0.58829D-01  0.64997D-01  0.67223D-01  0.64901D-01  0.67052D-01  0.72589D-01  0.81632D-01  0.96398D-01  0.12144D+00
  0.60256D+01  0.78000D+00  0.55591D-01  0.55594D-01  0.55618D-01  0.55717D-01  0.55873D-01  0.56148D-01  0.56646D-01  0.57557D-01  0.59217D-01  0.62165D-01  0.67213D-01  0.73897D-01  0.76655D-01  0.73844D-01  0.75696D-01  0.81425D-01  0.90734D-01  0.10581D+00  0.13109D+00
  0.64565D+01  0.81000D+00  0.64393D-01  0.64395D-01  0.64417D-01  0.64526D-01  0.64696D-01  0.64992D-01  0.65529D-01  0.66517D-01  0.68295D-01  0.71482D-01  0.76912D-01  0.84233D-01  0.87561D-01  0.84118D-01  0.85568D-01  0.91505D-01  0.10111D+00  0.11654D+00  0.14215D+00
  0.69183D+01  0.84000D+00  0.74673D-01  0.74675D-01  0.74695D-01  0.74812D-01  0.75000D-01  0.75319D-01  0.75902D-01  0.76966D-01  0.78890D-01  0.82351D-01  0.88167D-01  0.96238D-01  0.10010D+00  0.95969D-01  0.96859D-01  0.10302D+00  0.11297D+00  0.12880D+00  0.15485D+00
  0.74131D+01  0.87000D+00  0.86680D-01  0.86682D-01  0.86700D-01  0.86826D-01  0.87032D-01  0.87380D-01  0.88012D-01  0.89160D-01  0.91256D-01  0.94977D-01  0.10129D+00  0.11002D+00  0.11454D+00  0.10965D+00  0.10977D+00  0.11616D+00  0.12649D+00  0.14278D+00  0.16935D+00
  0.79433D+01  0.90000D+00  0.10069D+00  0.10070D+00  0.10071D+00  0.10084D+00  0.10107D+00  0.10145D+00  0.10213D+00  0.10338D+00  0.10566D+00  0.10968D+00  0.11657D+00  0.12602D+00  0.13124D+00  0.12560D+00  0.12452D+00  0.13110D+00  0.14187D+00  0.15867D+00  0.18583D+00
  0.85114D+01  0.93000D+00  0.11701D+00  0.11701D+00  0.11702D+00  0.11715D+00  0.11741D+00  0.11783D+00  0.11857D+00  0.11993D+00  0.12238D+00  0.12677D+00  0.13419D+00  0.14457D+00  0.15056D+00  0.14383D+00  0.14129D+00  0.14798D+00  0.15930D+00  0.17663D+00  0.20442D+00
  0.91201D+01  0.96000D+00  0.13591D+00  0.13591D+00  0.13592D+00  0.13605D+00  0.13635D+00  0.13680D+00  0.13760D+00  0.13907D+00  0.14174D+00  0.14651D+00  0.15450D+00  0.16583D+00  0.17249D+00  0.16468D+00  0.16025D+00  0.16690D+00  0.17894D+00  0.19680D+00  0.22523D+00
  0.97724D+01  0.99000D+00  0.15764D+00  0.15764D+00  0.15765D+00  0.15777D+00  0.15810D+00  0.15860D+00  0.15947D+00  0.16106D+00  0.16396D+00  0.16908D+00  0.17775D+00  0.18988D+00  0.19733D+00  0.18851D+00  0.18145D+00  0.18780D+00  0.20087D+00  0.21925D+00  0.24827D+00
  0.10471D+02  0.10200D+01  0.18229D+00  0.18229D+00  0.18230D+00  0.18240D+00  0.18278D+00  0.18332D+00  0.18426D+00  0.18597D+00  0.18907D+00  0.19458D+00  0.20391D+00  0.21691D+00  0.22520D+00  0.21491D+00  0.20479D+00  0.21043D+00  0.22491D+00  0.24372D+00  0.27317D+00
  0.11220D+02  0.10500D+01  0.20991D+00  0.20991D+00  0.20992D+00  0.21000D+00  0.21042D+00  0.21100D+00  0.21201D+00  0.21383D+00  0.21713D+00  0.22303D+00  0.23285D+00  0.24679D+00  0.25566D+00  0.24363D+00  0.23025D+00  0.23478D+00  0.25117D+00  0.27033D+00  0.30006D+00
  0.12023D+02  0.10800D+01  0.24042D+00  0.24042D+00  0.24043D+00  0.24050D+00  0.24094D+00  0.24157D+00  0.24264D+00  0.24455D+00  0.24804D+00  0.25423D+00  0.26454D+00  0.27904D+00  0.28833D+00  0.27486D+00  0.25733D+00  0.26023D+00  0.27908D+00  0.29849D+00  0.32825D+00
  0.12882D+02  0.11100D+01  0.27314D+00  0.27314D+00  0.27314D+00  0.27320D+00  0.27366D+00  0.27432D+00  0.27543D+00  0.27743D+00  0.28105D+00  0.28742D+00  0.29813D+00  0.31288D+00  0.32252D+00  0.30789D+00  0.28578D+00  0.28641D+00  0.30860D+00  0.32822D+00  0.35774D+00
  0.13804D+02  0.11400D+01  0.30742D+00  0.30742D+00  0.30742D+00  0.30747D+00  0.30792D+00  0.30862D+00  0.30976D+00  0.31181D+00  0.31546D+00  0.32195D+00  0.33282D+00  0.34775D+00  0.35760D+00  0.34056D+00  0.31504D+00  0.31321D+00  0.33871D+00  0.35861D+00  0.38760D+00
  0.14791D+02  0.11700D+01  0.34214D+00  0.34214D+00  0.34214D+00  0.34218D+00  0.34260D+00  0.34332D+00  0.34447D+00  0.34651D+00  0.35015D+00  0.35662D+00  0.36721D+00  0.38197D+00  0.39141D+00  0.37333D+00  0.34421D+00  0.33923D+00  0.36889D+00  0.38948D+00  0.41766D+00
  0.15849D+02  0.12000D+01  0.37604D+00  0.37604D+00  0.37604D+00  0.37607D+00  0.37644D+00  0.37718D+00  0.37831D+00  0.38029D+00  0.38384D+00  0.39004D+00  0.40028D+00  0.41428D+00  0.42315D+00  0.40438D+00  0.37258D+00  0.36500D+00  0.39885D+00  0.42132D+00  0.44851D+00
  0.16982D+02  0.12300D+01  0.40625D+00  0.40625D+00  0.40625D+00  0.40628D+00  0.40656D+00  0.40731D+00  0.40837D+00  0.41025D+00  0.41357D+00  0.41935D+00  0.42891D+00  0.44166D+00  0.44953D+00  0.43101D+00  0.39713D+00  0.38709D+00  0.42478D+00  0.45032D+00  0.47590D+00
  0.18197D+02  0.12600D+01  0.43223D+00  0.43223D+00  0.43224D+00  0.43225D+00  0.43246D+00  0.43318D+00  0.43416D+00  0.43588D+00  0.43889D+00  0.44415D+00  0.45270D+00  0.46419D+00  0.47120D+00  0.45186D+00  0.41912D+00  0.40859D+00  0.44815D+00  0.47931D+00  0.50335D+00
  0.19498D+02  0.12900D+01  0.45178D+00  0.45178D+00  0.45178D+00  0.45179D+00  0.45193D+00  0.45259D+00  0.45347D+00  0.45498D+00  0.45763D+00  0.46224D+00  0.46963D+00  0.47952D+00  0.48512D+00  0.46712D+00  0.43518D+00  0.42347D+00  0.46550D+00  0.50508D+00  0.52723D+00
  0.20893D+02  0.13200D+01  0.46559D+00  0.46559D+00  0.46559D+00  0.46560D+00  0.46570D+00  0.46627D+00  0.46703D+00  0.46833D+00  0.47061D+00  0.47450D+00  0.48081D+00  0.48904D+00  0.49352D+00  0.47747D+00  0.44788D+00  0.43607D+00  0.48100D+00  0.53273D+00  0.55334D+00
  0.22387D+02  0.13500D+01  0.47266D+00  0.47266D+00  0.47266D+00  0.47266D+00  0.47273D+00  0.47320D+00  0.47384D+00  0.47493D+00  0.47682D+00  0.48004D+00  0.48524D+00  0.49193D+00  0.49560D+00  0.48037D+00  0.45453D+00  0.44270D+00  0.48944D+00  0.55401D+00  0.57271D+00
  0.23988D+02  0.13800D+01  0.47623D+00  0.47621D+00  0.47620D+00  0.47620D+00  0.47623D+00  0.47661D+00  0.47715D+00  0.47805D+00  0.47959D+00  0.48223D+00  0.48640D+00  0.49181D+00  0.49449D+00  0.48151D+00  0.45874D+00  0.44872D+00  0.49433D+00  0.57395D+00  0.59125D+00
  0.25704D+02  0.14100D+01  0.47677D+00  0.47664D+00  0.47657D+00  0.47653D+00  0.47654D+00  0.47681D+00  0.47727D+00  0.47799D+00  0.47924D+00  0.48136D+00  0.48470D+00  0.48898D+00  0.49095D+00  0.48025D+00  0.46056D+00  0.45118D+00  0.49572D+00  0.59284D+00  0.60928D+00
  0.27542D+02  0.14400D+01  0.47298D+00  0.47244D+00  0.47208D+00  0.47186D+00  0.47175D+00  0.47188D+00  0.47222D+00  0.47279D+00  0.47378D+00  0.47544D+00  0.47808D+00  0.48138D+00  0.48284D+00  0.47427D+00  0.45779D+00  0.44929D+00  0.48927D+00  0.60517D+00  0.62156D+00
  0.29512D+02  0.14700D+01  0.47008D+00  0.46825D+00  0.46692D+00  0.46602D+00  0.46544D+00  0.46523D+00  0.46535D+00  0.46570D+00  0.46643D+00  0.46772D+00  0.46976D+00  0.47234D+00  0.47347D+00  0.46628D+00  0.45275D+00  0.44551D+00  0.47901D+00  0.61290D+00  0.63054D+00
  0.31623D+02  0.15000D+01  0.47077D+00  0.46600D+00  0.46227D+00  0.45949D+00  0.45754D+00  0.45631D+00  0.45576D+00  0.45563D+00  0.45598D+00  0.45687D+00  0.45837D+00  0.46033D+00  0.46111D+00  0.45552D+00  0.44456D+00  0.43806D+00  0.46486D+00  0.61216D+00  0.63271D+00
  0.33884D+02  0.15300D+01  0.48788D+00  0.47752D+00  0.46889D+00  0.46202D+00  0.45677D+00  0.45300D+00  0.45058D+00  0.44914D+00  0.44859D+00  0.44880D+00  0.44973D+00  0.45111D+00  0.45164D+00  0.44731D+00  0.43848D+00  0.43300D+00  0.45423D+00  0.60878D+00  0.63304D+00
  0.36308D+02  0.15600D+01  0.52759D+00  0.50818D+00  0.49126D+00  0.47705D+00  0.46552D+00  0.45652D+00  0.44993D+00  0.44534D+00  0.44250D+00  0.44113D+00  0.44094D+00  0.44151D+00  0.44168D+00  0.43818D+00  0.43107D+00  0.42627D+00  0.44202D+00  0.59338D+00  0.62052D+00
  0.38905D+02  0.15900D+01  0.60456D+00  0.57187D+00  0.54249D+00  0.51678D+00  0.49478D+00  0.47658D+00  0.46218D+00  0.45122D+00  0.44341D+00  0.43835D+00  0.43557D+00  0.43444D+00  0.43371D+00  0.43056D+00  0.42480D+00  0.42064D+00  0.43094D+00  0.57096D+00  0.59745D+00
  0.41687D+02  0.16200D+01  0.73634D+00  0.68521D+00  0.63762D+00  0.59519D+00  0.55793D+00  0.52551D+00  0.49817D+00  0.47596D+00  0.45873D+00  0.44614D+00  0.43768D+00  0.43257D+00  0.42937D+00  0.42546D+00  0.42012D+00  0.41616D+00  0.42295D+00  0.54773D+00  0.57119D+00
  0.44668D+02  0.16500D+01  0.94711D+00  0.86846D+00  0.79638D+00  0.73034D+00  0.67112D+00  0.61832D+00  0.57153D+00  0.53125D+00  0.49798D+00  0.47179D+00  0.45241D+00  0.43907D+00  0.43026D+00  0.42335D+00  0.41697D+00  0.41049D+00  0.40471D+00  0.39608D+00  0.38509D+00
  0.47863D+02  0.16800D+01  0.12637D+01  0.11485D+01  0.10382D+01  0.93990D+00  0.85147D+00  0.77119D+00  0.69855D+00  0.63274D+00  0.57497D+00  0.52665D+00  0.48832D+00  0.45979D+00  0.43970D+00  0.42536D+00  0.41497D+00  0.40680D+00  0.40296D+00  0.39136D+00  0.37430D+00
  0.51286D+02  0.17100D+01  0.17071D+01  0.15665D+01  0.14135D+01  0.12621D+01  0.11282D+01  0.10103D+01  0.90311D+00  0.80449D+00  0.71301D+00  0.63079D+00  0.56140D+00  0.50668D+00  0.46616D+00  0.43726D+00  0.41757D+00  0.40346D+00  0.39798D+00  0.38405D+00  0.35991D+00
  0.54954D+02  0.17400D+01  0.24183D+01  0.21754D+01  0.19717D+01  0.17666D+01  0.15600D+01  0.13766D+01  0.12178D+01  0.10728D+01  0.93778D+00  0.81002D+00  0.69338D+00  0.59555D+00  0.52002D+00  0.46520D+00  0.42788D+00  0.40300D+00  0.39251D+00  0.37398D+00  0.34409D+00
  0.58884D+02  0.17700D+01  0.35883D+01  0.31295D+01  0.27556D+01  0.24621D+01  0.21910D+01  0.19205D+01  0.16786D+01  0.14700D+01  0.12768D+01  0.10925D+01  0.91335D+00  0.74999D+00  0.61726D+00  0.51928D+00  0.45228D+00  0.40831D+00  0.38624D+00  0.36050D+00  0.32617D+00
  0.63096D+02  0.18000D+01  0.52728D+01  0.47199D+01  0.40961D+01  0.35476D+01  0.31198D+01  0.27495D+01  0.23880D+01  0.20620D+01  0.17800D+01  0.15184D+01  0.12620D+01  0.10092D+01  0.78706D+00  0.61802D+00  0.50217D+00  0.42669D+00  0.38522D+00  0.34786D+00  0.30882D+00
  0.67608D+02  0.18300D+01  0.73370D+01  0.67790D+01  0.61012D+01  0.52936D+01  0.45315D+01  0.39289D+01  0.34284D+01  0.29561D+01  0.25269D+01  0.21509D+01  0.17941D+01  0.14321D+01  0.10809D+01  0.79493D+00  0.59691D+00  0.46984D+00  0.39752D+00  0.34276D+00  0.29567D+00
  0.72444D+02  0.18600D+01  0.10700D+02  0.96879D+01  0.88340D+01  0.79552D+01  0.69259D+01  0.58840D+01  0.50241D+01  0.43232D+01  0.36834D+01  0.31064D+01  0.25905D+01  0.20839D+01  0.15653D+01  0.10997D+01  0.76383D+00  0.55172D+00  0.43143D+00  0.34926D+00  0.28882D+00
  0.77625D+02  0.18900D+01  0.16729D+02  0.14516D+02  0.12801D+02  0.11467D+02  0.10251D+02  0.89188D+01  0.75368D+01  0.63527D+01  0.53848D+01  0.45293D+01  0.37593D+01  0.30471D+01  0.23230D+01  0.16122D+01  0.10537D+01  0.69677D+00  0.49759D+00  0.37245D+00  0.29054D+00
  0.83176D+02  0.19200D+01  0.26804D+02  0.22929D+02  0.19457D+02  0.16761D+02  0.14738D+02  0.13040D+02  0.11308D+02  0.95195D+01  0.79342D+01  0.66328D+01  0.55008D+01  0.44636D+01  0.34539D+01  0.24294D+01  0.15418D+01  0.94289D+00  0.61315D+00  0.41975D+00  0.30433D+00
  0.89125D+02  0.19500D+01  0.39893D+02  0.36132D+02  0.31164D+02  0.26208D+02  0.22170D+02  0.19117D+02  0.16678D+02  0.14390D+02  0.12063D+02  0.99516D+01  0.81963D+01  0.66511D+01  0.51836D+01  0.37231D+01  0.23693D+01  0.13726D+01  0.81580D+00  0.50623D+00  0.33613D+00
  0.95499D+02  0.19800D+01  0.54761D+02  0.51846D+02  0.47641D+02  0.41693D+02  0.35062D+02  0.29294D+02  0.24854D+02  0.21389D+02  0.18282D+02  0.15194D+02  0.12373D+02  0.99801D+01  0.78150D+01  0.57018D+01  0.36963D+01  0.20943D+01  0.11573D+01  0.64997D+00  0.39175D+00
  0.10233D+03  0.20100D+01  0.75222D+02  0.71164D+02  0.67032D+02  0.61990D+02  0.55009D+02  0.46521D+02  0.38505D+02  0.32168D+02  0.27269D+02  0.22966D+02  0.18824D+02  0.15040D+02  0.11738D+02  0.86523D+01  0.57455D+01  0.32782D+01  0.17335D+01  0.88831D+00  0.48379D+00
  0.10965D+03  0.20400D+01  0.10531D+03  0.98605D+02  0.92153D+02  0.85977D+02  0.79336D+02  0.70871D+02  0.60285D+02  0.49678D+02  0.41042D+02  0.34240D+02  0.28397D+02  0.22873D+02  0.17777D+02  0.13175D+02  0.89201D+01  0.51540D+01  0.26901D+01  0.12814D+01  0.63219D+00
  0.11749D+03  0.20700D+01  0.15037D+03  0.13985D+03  0.12945D+03  0.11968D+03  0.11067D+03  0.10164D+03  0.90945D+02  0.77667D+02  0.63921D+02  0.52086D+02  0.42742D+02  0.34784D+02  0.27208D+02  0.20105D+02  0.13765D+02  0.80963D+01  0.42661D+01  0.19293D+01  0.87071D+00
  0.12589D+03  0.21000D+01  0.21282D+03  0.19842D+03  0.18324D+03  0.16827D+03  0.15434D+03  0.14163D+03  0.12938D+03  0.11572D+03  0.99415D+02  0.81433D+02  0.65505D+02  0.52692D+02  0.41554D+02  0.30857D+02  0.21194D+02  0.12594D+02  0.67458D+01  0.29659D+01  0.12493D+01
  0.13490D+03  0.21300D+01  0.29740D+03  0.28020D+03  0.26050D+03  0.23947D+03  0.21858D+03  0.19901D+03  0.18120D+03  0.16453D+03  0.14755D+03  0.12666D+03  0.10318D+03  0.81602D+02  0.63505D+02  0.47305D+02  0.32620D+02  0.19323D+02  0.10550D+02  0.45726D+01  0.18432D+01
  0.14454D+03  0.21600D+01  0.40148D+03  0.38506D+03  0.36359D+03  0.33805D+03  0.31021D+03  0.28205D+03  0.25524D+03  0.23061D+03  0.20872D+03  0.18552D+03  0.15771D+03  0.12659D+03  0.97040D+02  0.71419D+02  0.49543D+02  0.29264D+02  0.16330D+02  0.70303D+01  0.27664D+01
  0.15488D+03  0.21900D+01  0.52172D+03  0.50990D+03  0.49175D+03  0.46643D+03  0.43471D+03  0.39891D+03  0.36173D+03  0.32567D+03  0.29393D+03  0.26414D+03  0.23233D+03  0.19458D+03  0.15126D+03  0.10975D+03  0.75651D+02  0.44515D+02  0.25194D+02  0.10705D+02  0.41637D+01
  0.16596D+03  0.22200D+01  0.66043D+03  0.65331D+03  0.64133D+03  0.62178D+03  0.59283D+03  0.55457D+03  0.50947D+03  0.46130D+03  0.41609D+03  0.37482D+03  0.33378D+03  0.28894D+03  0.23302D+03  0.16934D+03  0.11483D+03  0.66519D+02  0.37686D+02  0.15920D+02  0.62000D+01
  0.17783D+03  0.22500D+01  0.83101D+03  0.82434D+03  0.81607D+03  0.80331D+03  0.78223D+03  0.74936D+03  0.70353D+03  0.64720D+03  0.58824D+03  0.53314D+03  0.47633D+03  0.41776D+03  0.34624D+03  0.25799D+03  0.17429D+03  0.97170D+02  0.54705D+02  0.23181D+02  0.90857D+01
  0.19055D+03  0.22800D+01  0.10504D+04  0.10406D+04  0.10305D+04  0.10190D+04  0.10037D+04  0.97997D+03  0.94235D+03  0.88799D+03  0.82208D+03  0.75688D+03  0.68172D+03  0.60170D+03  0.50379D+03  0.38258D+03  0.26192D+03  0.14193D+03  0.79475D+02  0.33598D+02  0.13164D+02
  0.20417D+03  0.23100D+01  0.13328D+04  0.13178D+04  0.13027D+04  0.12872D+04  0.12705D+04  0.12507D+04  0.12223D+04  0.11781D+04  0.11171D+04  0.10547D+04  0.96794D+03  0.86331D+03  0.72719D+03  0.55544D+03  0.38530D+03  0.20678D+03  0.11438D+03  0.48007D+02  0.18720D+02
  0.21878D+03  0.23400D+01  0.17015D+04  0.16784D+04  0.16547D+04  0.16309D+04  0.16071D+04  0.15831D+04  0.15563D+04  0.15212D+04  0.14731D+04  0.14316D+04  0.13526D+04  0.12338D+04  0.10502D+04  0.79939D+03  0.55569D+03  0.29709D+03  0.16162D+03  0.67426D+02  0.26063D+02
  0.23442D+03  0.23700D+01  0.21790D+04  0.21462D+04  0.21123D+04  0.20768D+04  0.20409D+04  0.20062D+04  0.19720D+04  0.19359D+04  0.18965D+04  0.18855D+04  0.18392D+04  0.17349D+04  0.15072D+04  0.11486D+04  0.79152D+03  0.41407D+03  0.22407D+03  0.93534D+02  0.35715D+02
  0.25119D+03  0.24000D+01  0.28162D+04  0.27683D+04  0.27181D+04  0.26653D+04  0.26108D+04  0.25573D+04  0.25066D+04  0.24582D+04  0.24138D+04  0.24249D+04  0.24268D+04  0.23696D+04  0.21325D+04  0.16517D+04  0.11298D+04  0.59821D+03  0.31330D+03  0.12935D+03  0.48405D+02
  0.26915D+03  0.24300D+01  0.36415D+04  0.35761D+04  0.35071D+04  0.34329D+04  0.33540D+04  0.32741D+04  0.31971D+04  0.31253D+04  0.30631D+04  0.30801D+04  0.31291D+04  0.31368D+04  0.29316D+04  0.23382D+04  0.16032D+04  0.86394D+03  0.43110D+03  0.17495D+03  0.64284D+02
  0.28840D+03  0.24600D+01  0.47444D+04  0.46536D+04  0.45553D+04  0.44505D+04  0.43383D+04  0.42218D+04  0.41063D+04  0.39965D+04  0.39001D+04  0.39024D+04  0.39945D+04  0.40673D+04  0.39119D+04  0.32325D+04  0.22575D+04  0.12412D+04  0.59038D+03  0.23304D+03  0.83934D+02
  0.30903D+03  0.24900D+01  0.62071D+04  0.60878D+04  0.59537D+04  0.58098D+04  0.56535D+04  0.54875D+04  0.53190D+04  0.51547D+04  0.50048D+04  0.49613D+04  0.50994D+04  0.52230D+04  0.50945D+04  0.43304D+04  0.31050D+04  0.17443D+04  0.79757D+03  0.30553D+03  0.10777D+03
  0.33113D+03  0.25200D+01  0.81718D+04  0.80120D+04  0.78267D+04  0.76269D+04  0.74114D+04  0.71790D+04  0.69376D+04  0.66970D+04  0.64702D+04  0.63531D+04  0.65366D+04  0.66970D+04  0.65559D+04  0.56206D+04  0.41244D+04  0.23753D+04  0.10607D+04  0.39562D+03  0.13659D+03


==> ross3/ross3_b13.dat <==
  0.10000D+01  0.00000D+00  0.51260D-03  0.51296D-03  0.51367D-03  0.51555D-03  0.52083D-03  0.53308D-03  0.55616D-03  0.59965D-03  0.68469D-03  0.85148D-03  0.11107D-02  0.12907D-02  0.14454D-02  0.19080D-02  0.29174D-02  0.51309D-02  0.10455D-01  0.24604D-01  0.65484D-01
  0.10715D+01  0.30000D-01  0.58685D-03  0.58722D-03  0.58793D-03  0.58983D-03  0.59534D-03  0.60825D-03  0.63234D-03  0.67778D-03  0.76636D-03  0.93820D-03  0.12172D-02  0.14319D-02  0.15739D-02  0.20169D-02  0.29944D-02  0.50963D-02  0.10030D-01  0.22842D-01  0.59213D-01
  0.11482D+01  0.60000D-01  0.67196D-03  0.67234D-03  0.67304D-03  0.67497D-03  0.68072D-03  0.69426D-03  0.71955D-03  0.76717D-03  0.85879D-03  0.10369D-02  0.13370D-02  0.15886D-02  0.17230D-02  0.21446D-02  0.30945D-02  0.51011D-02  0.96982D-02  0.21355D-01  0.53816D-01
  0.12303D+01  0.90000D-01  0.76951D-03  0.76989D-03  0.77060D-03  0.77256D-03  0.77855D-03  0.79280D-03  0.81940D-03  0.86905D-03  0.96423D-03  0.11498D-02  0.14690D-02  0.17623D-02  0.18960D-02  0.22936D-02  0.32192D-02  0.51446D-02  0.94524D-02  0.20112D-01  0.49187D-01
  0.13183D+01  0.12000D+00  0.88134D-03  0.88172D-03  0.88243D-03  0.88442D-03  0.89067D-03  0.90569D-03  0.93357D-03  0.98544D-03  0.10848D-02  0.12777D-02  0.16142D-02  0.19575D-02  0.20959D-02  0.24665D-02  0.33703D-02  0.52269D-02  0.92864D-02  0.19085D-01  0.45232D-01
  0.14125D+01  0.15000D+00  0.10095D-02  0.10099D-02  0.10106D-02  0.10127D-02  0.10192D-02  0.10350D-02  0.10642D-02  0.11187D-02  0.12224D-02  0.14218D-02  0.17786D-02  0.21757D-02  0.23252D-02  0.26666D-02  0.35499D-02  0.53487D-02  0.91955D-02  0.18253D-01  0.41869D-01
  0.15136D+01  0.18000D+00  0.11565D-02  0.11569D-02  0.11576D-02  0.11597D-02  0.11665D-02  0.11831D-02  0.12139D-02  0.12710D-02  0.13788D-02  0.15866D-02  0.19650D-02  0.24111D-02  0.25894D-02  0.28978D-02  0.37610D-02  0.55114D-02  0.91767D-02  0.17596D-01  0.39029D-01
  0.16218D+01  0.21000D+00  0.13250D-02  0.13254D-02  0.13261D-02  0.13282D-02  0.13353D-02  0.13528D-02  0.13852D-02  0.14449D-02  0.15576D-02  0.17750D-02  0.21700D-02  0.26740D-02  0.28933D-02  0.31646D-02  0.40068D-02  0.57170D-02  0.92283D-02  0.17099D-01  0.36650D-01
  0.17378D+01  0.24000D+00  0.15182D-02  0.15185D-02  0.15193D-02  0.15215D-02  0.15289D-02  0.15474D-02  0.15813D-02  0.16440D-02  0.17623D-02  0.19876D-02  0.24026D-02  0.29686D-02  0.32364D-02  0.34726D-02  0.42913D-02  0.59685D-02  0.93496D-02  0.16750D-01  0.34679D-01
  0.18621D+01  0.27000D+00  0.17398D-02  0.17400D-02  0.17409D-02  0.17430D-02  0.17508D-02  0.17703D-02  0.18060D-02  0.18720D-02  0.19954D-02  0.22301D-02  0.26675D-02  0.32910D-02  0.36262D-02  0.38282D-02  0.46192D-02  0.62693D-02  0.95415D-02  0.16539D-01  0.33072D-01
  0.19953D+01  0.30000D+00  0.19938D-02  0.19941D-02  0.19949D-02  0.19971D-02  0.20052D-02  0.20258D-02  0.20635D-02  0.21326D-02  0.22617D-02  0.25075D-02  0.29663D-02  0.36457D-02  0.40697D-02  0.42379D-02  0.49960D-02  0.66240D-02  0.98060D-02  0.16460D-01  0.31793D-01
  0.21380D+01  0.33000D+00  0.22852D-02  0.22854D-02  0.22863D-02  0.22885D-02  0.22970D-02  0.23187D-02  0.23583D-02  0.24309D-02  0.25665D-02  0.28238D-02  0.33016D-02  0.40449D-02  0.45691D-02  0.47105D-02  0.54282D-02  0.70378D-02  0.10146D-01  0.16508D-01  0.30811D-01
  0.22909D+01  0.36000D+00  0.26193D-02  0.26196D-02  0.26204D-02  0.26227D-02  0.26316D-02  0.26545D-02  0.26962D-02  0.27727D-02  0.29153D-02  0.31827D-02  0.36847D-02  0.44938D-02  0.51221D-02  0.52564D-02  0.59235D-02  0.75171D-02  0.10567D-01  0.16683D-01  0.30102D-01
  0.24547D+01  0.39000D+00  0.30026D-02  0.30028D-02  0.30037D-02  0.30061D-02  0.30154D-02  0.30396D-02  0.30837D-02  0.31639D-02  0.33133D-02  0.35943D-02  0.41191D-02  0.49897D-02  0.57447D-02  0.58844D-02  0.64907D-02  0.80694D-02  0.11073D-01  0.16984D-01  0.29647D-01
  0.26303D+01  0.42000D+00  0.34423D-02  0.34425D-02  0.34434D-02  0.34458D-02  0.34556D-02  0.34812D-02  0.35275D-02  0.36122D-02  0.37696D-02  0.40626D-02  0.46151D-02  0.55415D-02  0.64401D-02  0.66035D-02  0.71401D-02  0.87033D-02  0.11673D-01  0.17414D-01  0.29433D-01
  0.28184D+01  0.45000D+00  0.39468D-02  0.39470D-02  0.39478D-02  0.39504D-02  0.39607D-02  0.39878D-02  0.40366D-02  0.41261D-02  0.42906D-02  0.45989D-02  0.51784D-02  0.61638D-02  0.72220D-02  0.74289D-02  0.78840D-02  0.94292D-02  0.12376D-01  0.17978D-01  0.29451D-01
  0.30200D+01  0.48000D+00  0.45257D-02  0.45259D-02  0.45267D-02  0.45293D-02  0.45403D-02  0.45689D-02  0.46206D-02  0.47146D-02  0.48879D-02  0.52128D-02  0.58162D-02  0.68707D-02  0.80770D-02  0.83761D-02  0.87364D-02  0.10259D-01  0.13191D-01  0.18683D-01  0.29695D-01
  0.32359D+01  0.51000D+00  0.51901D-02  0.51903D-02  0.51911D-02  0.51939D-02  0.52054D-02  0.52358D-02  0.52904D-02  0.53893D-02  0.55726D-02  0.59119D-02  0.65464D-02  0.76703D-02  0.90307D-02  0.94557D-02  0.97130D-02  0.11205D-01  0.14131D-01  0.19540D-01  0.30166D-01
  0.34674D+01  0.54000D+00  0.59530D-02  0.59531D-02  0.59540D-02  0.59569D-02  0.59690D-02  0.60013D-02  0.60588D-02  0.61635D-02  0.63564D-02  0.67127D-02  0.73823D-02  0.85628D-02  0.10104D-01  0.10674D-01  0.10833D-01  0.12285D-01  0.15211D-01  0.20559D-01  0.30868D-01
  0.37154D+01  0.57000D+00  0.68291D-02  0.68293D-02  0.68301D-02  0.68331D-02  0.68460D-02  0.68801D-02  0.69410D-02  0.70519D-02  0.72543D-02  0.76308D-02  0.83311D-02  0.95815D-02  0.11305D-01  0.12061D-01  0.12117D-01  0.13515D-01  0.16448D-01  0.21756D-01  0.31806D-01
  0.39811D+01  0.60000D+00  0.78357D-02  0.78359D-02  0.78366D-02  0.78397D-02  0.78534D-02  0.78896D-02  0.79542D-02  0.80706D-02  0.82850D-02  0.86820D-02  0.94154D-02  0.10745D-01  0.12626D-01  0.13637D-01  0.13590D-01  0.14917D-01  0.17860D-01  0.23149D-01  0.32994D-01
  0.42658D+01  0.63000D+00  0.89925D-02  0.89927D-02  0.89933D-02  0.89965D-02  0.90110D-02  0.90495D-02  0.91176D-02  0.92408D-02  0.94682D-02  0.98841D-02  0.10659D-01  0.12061D-01  0.14119D-01  0.15396D-01  0.15276D-01  0.16514D-01  0.19472D-01  0.24759D-01  0.34447D-01
  0.45709D+01  0.66000D+00  0.10322D-01  0.10322D-01  0.10323D-01  0.10326D-01  0.10342D-01  0.10383D-01  0.10455D-01  0.10585D-01  0.10824D-01  0.11264D-01  0.12083D-01  0.13554D-01  0.15813D-01  0.17372D-01  0.17207D-01  0.18333D-01  0.21308D-01  0.26609D-01  0.36185D-01
  0.48978D+01  0.69000D+00  0.11852D-01  0.11852D-01  0.11852D-01  0.11856D-01  0.11872D-01  0.11915D-01  0.11992D-01  0.12130D-01  0.12383D-01  0.12850D-01  0.13706D-01  0.15265D-01  0.17707D-01  0.19605D-01  0.19421D-01  0.20405D-01  0.23398D-01  0.28729D-01  0.38232D-01
  0.52481D+01  0.72000D+00  0.13611D-01  0.13612D-01  0.13612D-01  0.13615D-01  0.13633D-01  0.13679D-01  0.13761D-01  0.13906D-01  0.14175D-01  0.14667D-01  0.15571D-01  0.17227D-01  0.19836D-01  0.22124D-01  0.21944D-01  0.22765D-01  0.25776D-01  0.31151D-01  0.40617D-01
  0.56234D+01  0.75000D+00  0.15637D-01  0.15638D-01  0.15638D-01  0.15641D-01  0.15660D-01  0.15710D-01  0.15795D-01  0.15951D-01  0.16236D-01  0.16755D-01  0.17714D-01  0.19451D-01  0.22266D-01  0.24911D-01  0.24820D-01  0.25452D-01  0.28480D-01  0.33913D-01  0.43376D-01
  0.60256D+01  0.78000D+00  0.17971D-01  0.17971D-01  0.17972D-01  0.17975D-01  0.17995D-01  0.18048D-01  0.18140D-01  0.18305D-01  0.18606D-01  0.19157D-01  0.20172D-01  0.22004D-01  0.25043D-01  0.28062D-01  0.28104D-01  0.28511D-01  0.31554D-01  0.37057D-01  0.46548D-01
  0.64565D+01  0.81000D+00  0.20662D-01  0.20662D-01  0.20663D-01  0.20666D-01  0.20688D-01  0.20744D-01  0.20842D-01  0.21017D-01  0.21337D-01  0.21925D-01  0.22992D-01  0.24940D-01  0.28165D-01  0.31638D-01  0.31848D-01  0.31994D-01  0.35047D-01  0.40632D-01  0.50181D-01
  0.69183D+01  0.84000D+00  0.23767D-01  0.23767D-01  0.23768D-01  0.23771D-01  0.23795D-01  0.23855D-01  0.23959D-01  0.24145D-01  0.24487D-01  0.25108D-01  0.26242D-01  0.28310D-01  0.31740D-01  0.35658D-01  0.36083D-01  0.35960D-01  0.39014D-01  0.44695D-01  0.54329D-01
  0.74131D+01  0.87000D+00  0.27354D-01  0.27354D-01  0.27355D-01  0.27358D-01  0.27383D-01  0.27448D-01  0.27559D-01  0.27758D-01  0.28121D-01  0.28781D-01  0.29993D-01  0.32168D-01  0.35851D-01  0.40173D-01  0.40908D-01  0.40476D-01  0.43522D-01  0.49312D-01  0.59057D-01
  0.79433D+01  0.90000D+00  0.31503D-01  0.31503D-01  0.31503D-01  0.31507D-01  0.31533D-01  0.31603D-01  0.31721D-01  0.31934D-01  0.32320D-01  0.33027D-01  0.34309D-01  0.36623D-01  0.40566D-01  0.45337D-01  0.46418D-01  0.45624D-01  0.48645D-01  0.54558D-01  0.64443D-01
  0.85114D+01  0.93000D+00  0.36308D-01  0.36308D-01  0.36308D-01  0.36312D-01  0.36339D-01  0.36414D-01  0.36542D-01  0.36768D-01  0.37181D-01  0.37936D-01  0.39299D-01  0.41775D-01  0.45945D-01  0.51261D-01  0.52686D-01  0.51514D-01  0.54471D-01  0.60525D-01  0.70577D-01
  0.91201D+01  0.96000D+00  0.41882D-01  0.41882D-01  0.41882D-01  0.41886D-01  0.41913D-01  0.41996D-01  0.42132D-01  0.42374D-01  0.42818D-01  0.43621D-01  0.45083D-01  0.47715D-01  0.52171D-01  0.57960D-01  0.59812D-01  0.58227D-01  0.61105D-01  0.67320D-01  0.77573D-01
  0.97724D+01  0.99000D+00  0.48359D-01  0.48359D-01  0.48359D-01  0.48363D-01  0.48389D-01  0.48480D-01  0.48626D-01  0.48886D-01  0.49360D-01  0.50222D-01  0.51793D-01  0.54590D-01  0.59392D-01  0.65660D-01  0.68001D-01  0.65920D-01  0.68669D-01  0.75066D-01  0.85554D-01
  0.10471D+02  0.10200D+01  0.55900D-01  0.55900D-01  0.55900D-01  0.55903D-01  0.55929D-01  0.56028D-01  0.56186D-01  0.56465D-01  0.56973D-01  0.57905D-01  0.59578D-01  0.62587D-01  0.67720D-01  0.74581D-01  0.77444D-01  0.74846D-01  0.77317D-01  0.83924D-01  0.94689D-01
  0.11220D+02  0.10500D+01  0.64693D-01  0.64693D-01  0.64694D-01  0.64696D-01  0.64719D-01  0.64828D-01  0.65000D-01  0.65299D-01  0.65848D-01  0.66847D-01  0.68650D-01  0.71900D-01  0.77374D-01  0.84907D-01  0.88245D-01  0.84964D-01  0.87218D-01  0.94060D-01  0.10515D+00
  0.12023D+02  0.10800D+01  0.74958D-01  0.74958D-01  0.74959D-01  0.74961D-01  0.74982D-01  0.75100D-01  0.75287D-01  0.75610D-01  0.76202D-01  0.77277D-01  0.79233D-01  0.82709D-01  0.88628D-01  0.96750D-01  0.10071D+00  0.96690D-01  0.98548D-01  0.10563D+00  0.11711D+00
  0.12882D+02  0.11100D+01  0.86938D-01  0.86938D-01  0.86938D-01  0.86940D-01  0.86959D-01  0.87085D-01  0.87291D-01  0.87642D-01  0.88277D-01  0.89444D-01  0.91557D-01  0.95305D-01  0.10173D+00  0.11053D+00  0.11517D+00  0.11021D+00  0.11156D+00  0.11891D+00  0.13085D+00
  0.13804D+02  0.11400D+01  0.10092D+00  0.10092D+00  0.10092D+00  0.10093D+00  0.10094D+00  0.10108D+00  0.10130D+00  0.10168D+00  0.10237D+00  0.10364D+00  0.10592D+00  0.10999D+00  0.11689D+00  0.12655D+00  0.13187D+00  0.12608D+00  0.12640D+00  0.13398D+00  0.14649D+00
  0.14791D+02  0.11700D+01  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11719D+00  0.11733D+00  0.11758D+00  0.11799D+00  0.11874D+00  0.12011D+00  0.12258D+00  0.12700D+00  0.13443D+00  0.14493D+00  0.15092D+00  0.14358D+00  0.14334D+00  0.15109D+00  0.16437D+00
  0.15849D+02  0.12000D+01  0.13594D+00  0.13594D+00  0.13594D+00  0.13594D+00  0.13595D+00  0.13608D+00  0.13637D+00  0.13682D+00  0.13762D+00  0.13910D+00  0.14179D+00  0.14653D+00  0.15460D+00  0.16587D+00  0.17270D+00  0.16382D+00  0.16237D+00  0.17005D+00  0.18442D+00
  0.16982D+02  0.12300D+01  0.15737D+00  0.15737D+00  0.15737D+00  0.15738D+00  0.15739D+00  0.15751D+00  0.15783D+00  0.15832D+00  0.15919D+00  0.16078D+00  0.16366D+00  0.16878D+00  0.17747D+00  0.18956D+00  0.19719D+00  0.18651D+00  0.18350D+00  0.19106D+00  0.20682D+00
  0.18197D+02  0.12600D+01  0.18156D+00  0.18156D+00  0.18156D+00  0.18156D+00  0.18157D+00  0.18168D+00  0.18205D+00  0.18257D+00  0.18350D+00  0.18520D+00  0.18828D+00  0.19378D+00  0.20295D+00  0.21599D+00  0.22421D+00  0.21219D+00  0.20662D+00  0.21357D+00  0.23169D+00
  0.19498D+02  0.12900D+01  0.20835D+00  0.20835D+00  0.20835D+00  0.20835D+00  0.20836D+00  0.20845D+00  0.20885D+00  0.20941D+00  0.21040D+00  0.21219D+00  0.21545D+00  0.22124D+00  0.23091D+00  0.24454D+00  0.25329D+00  0.23810D+00  0.23138D+00  0.23741D+00  0.25896D+00
  0.20893D+02  0.13200D+01  0.23739D+00  0.23739D+00  0.23739D+00  0.23740D+00  0.23740D+00  0.23748D+00  0.23790D+00  0.23850D+00  0.23953D+00  0.24140D+00  0.24481D+00  0.25080D+00  0.26097D+00  0.27493D+00  0.28422D+00  0.26672D+00  0.25733D+00  0.26312D+00  0.28807D+00
  0.22387D+02  0.13500D+01  0.26819D+00  0.26819D+00  0.26819D+00  0.26819D+00  0.26819D+00  0.26825D+00  0.26869D+00  0.26931D+00  0.27037D+00  0.27230D+00  0.27576D+00  0.28191D+00  0.29217D+00  0.30640D+00  0.31577D+00  0.29677D+00  0.28384D+00  0.28851D+00  0.31872D+00
  0.23988D+02  0.13800D+01  0.29968D+00  0.29967D+00  0.29967D+00  0.29967D+00  0.29967D+00  0.29972D+00  0.30014D+00  0.30079D+00  0.30187D+00  0.30379D+00  0.30726D+00  0.31344D+00  0.32359D+00  0.33779D+00  0.34686D+00  0.32530D+00  0.31054D+00  0.31430D+00  0.35087D+00
  0.25704D+02  0.14100D+01  0.33062D+00  0.33057D+00  0.33054D+00  0.33052D+00  0.33051D+00  0.33055D+00  0.33094D+00  0.33159D+00  0.33265D+00  0.33453D+00  0.33793D+00  0.34389D+00  0.35375D+00  0.36733D+00  0.37591D+00  0.35347D+00  0.33536D+00  0.33764D+00  0.38182D+00
  0.27542D+02  0.14400D+01  0.35974D+00  0.35946D+00  0.35928D+00  0.35916D+00  0.35909D+00  0.35908D+00  0.35940D+00  0.36005D+00  0.36105D+00  0.36284D+00  0.36606D+00  0.37167D+00  0.38100D+00  0.39351D+00  0.40142D+00  0.37887D+00  0.35817D+00  0.36357D+00  0.41202D+00
  0.29512D+02  0.14700D+01  0.38645D+00  0.38538D+00  0.38459D+00  0.38405D+00  0.38370D+00  0.38350D+00  0.38364D+00  0.38422D+00  0.38512D+00  0.38676D+00  0.38967D+00  0.39481D+00  0.40319D+00  0.41450D+00  0.42134D+00  0.40002D+00  0.37733D+00  0.38233D+00  0.43861D+00
  0.31623D+02  0.15000D+01  0.41387D+00  0.41072D+00  0.40823D+00  0.40636D+00  0.40502D+00  0.40413D+00  0.40375D+00  0.40402D+00  0.40468D+00  0.40605D+00  0.40861D+00  0.41314D+00  0.42048D+00  0.43035D+00  0.43601D+00  0.41606D+00  0.39330D+00  0.39745D+00  0.46304D+00
  0.33884D+02  0.15300D+01  0.44541D+00  0.43809D+00  0.43192D+00  0.42696D+00  0.42314D+00  0.42033D+00  0.41848D+00  0.41773D+00  0.41767D+00  0.41848D+00  0.42049D+00  0.42422D+00  0.43043D+00  0.43870D+00  0.44337D+00  0.42563D+00  0.40300D+00  0.40537D+00  0.47840D+00
  0.36308D+02  0.15600D+01  0.49201D+00  0.47795D+00  0.46539D+00  0.45465D+00  0.44581D+00  0.43881D+00  0.43357D+00  0.43019D+00  0.42819D+00  0.42761D+00  0.42851D+00  0.43122D+00  0.43617D+00  0.44279D+00  0.44638D+00  0.43087D+00  0.40945D+00  0.41414D+00  0.48818D+00
  0.38905D+02  0.15900D+01  0.56167D+00  0.53867D+00  0.51704D+00  0.49749D+00  0.48042D+00  0.46601D+00  0.45429D+00  0.44548D+00  0.43919D+00  0.43533D+00  0.43379D+00  0.43461D+00  0.43781D+00  0.44283D+00  0.44535D+00  0.43253D+00  0.41335D+00  0.41640D+00  0.49092D+00
  0.41687D+02  0.16200D+01  0.66476D+00  0.62869D+00  0.59600D+00  0.56519D+00  0.53657D+00  0.51105D+00  0.48911D+00  0.47110D+00  0.45689D+00  0.44651D+00  0.43990D+00  0.43685D+00  0.43710D+00  0.43974D+00  0.44100D+00  0.43020D+00  0.41340D+00  0.41486D+00  0.48778D+00
  0.44668D+02  0.16500D+01  0.82804D+00  0.76577D+00  0.71335D+00  0.66836D+00  0.62628D+00  0.58602D+00  0.54932D+00  0.51765D+00  0.49103D+00  0.46972D+00  0.45393D+00  0.44357D+00  0.43827D+00  0.43684D+00  0.43593D+00  0.42625D+00  0.41164D+00  0.40730D+00  0.50818D+00
  0.47863D+02  0.16800D+01  0.10944D+01  0.98856D+00  0.89548D+00  0.82048D+00  0.75925D+00  0.70267D+00  0.64725D+00  0.59608D+00  0.55143D+00  0.51376D+00  0.48352D+00  0.46098D+00  0.44588D+00  0.43710D+00  0.43136D+00  0.42095D+00  0.40745D+00  0.40182D+00  0.49116D+00
  0.51286D+02  0.17100D+01  0.14903D+01  0.13447D+01  0.11941D+01  0.10603D+01  0.95444D+00  0.87129D+00  0.79561D+00  0.72098D+00  0.65172D+00  0.59118D+00  0.54021D+00  0.49948D+00  0.46900D+00  0.44787D+00  0.43322D+00  0.41861D+00  0.40420D+00  0.39680D+00  0.47383D+00
  0.54954D+02  0.17400D+01  0.19899D+01  0.18491D+01  0.16615D+01  0.14572D+01  0.12719D+01  0.11252D+01  0.10120D+01  0.91042D+00  0.80954D+00  0.71623D+00  0.63642D+00  0.57027D+00  0.51757D+00  0.47759D+00  0.44812D+00  0.42394D+00  0.40462D+00  0.39188D+00  0.46048D+00
  0.58884D+02  0.17700D+01  0.25869D+01  0.24647D+01  0.22963D+01  0.20605D+01  0.17881D+01  0.15351D+01  0.13359D+01  0.11846D+01  0.10498D+01  0.91540D+00  0.79304D+00  0.69033D+00  0.60604D+00  0.53850D+00  0.48594D+00  0.44449D+00  0.41427D+00  0.39574D+00  0.44774D+00
  0.63096D+02  0.18000D+01  0.34252D+01  0.32399D+01  0.30642D+01  0.28516D+01  0.25557D+01  0.21968D+01  0.18545D+01  0.15857D+01  0.13835D+01  0.12023D+01  0.10258D+01  0.87056D+00  0.74271D+00  0.63810D+00  0.55356D+00  0.48589D+00  0.43648D+00  0.40479D+00  0.44066D+00
  0.67608D+02  0.18300D+01  0.46925D+01  0.43620D+01  0.40763D+01  0.38225D+01  0.35460D+01  0.31758D+01  0.27139D+01  0.22626D+01  0.19073D+01  0.16352D+01  0.13910D+01  0.11610D+01  0.96547D+00  0.80544D+00  0.67352D+00  0.56575D+00  0.48471D+00  0.42967D+00  0.45116D+00
  0.72444D+02  0.18600D+01  0.65928D+01  0.60614D+01  0.55709D+01  0.51461D+01  0.47769D+01  0.43996D+01  0.39164D+01  0.33138D+01  0.27281D+01  0.22656D+01  0.19067D+01  0.15846D+01  0.12930D+01  0.10522D+01  0.85492D+00  0.69219D+00  0.56600D+00  0.47382D+00  0.46710D+00
  0.77625D+02  0.18900D+01  0.92835D+01  0.85551D+01  0.78118D+01  0.71188D+01  0.65130D+01  0.59879D+01  0.54708D+01  0.48383D+01  0.40638D+01  0.33033D+01  0.26984D+01  0.22191D+01  0.17946D+01  0.14288D+01  0.11312D+01  0.88753D+00  0.69558D+00  0.55018D+00  0.50436D+00
  0.83176D+02  0.19200D+01  0.12771D+02  0.11957D+02  0.11007D+02  0.10013D+02  0.90662D+01  0.82251D+01  0.74892D+01  0.67723D+01  0.59317D+01  0.49211D+01  0.39446D+01  0.31671D+01  0.25401D+01  0.19967D+01  0.15451D+01  0.11802D+01  0.89279D+00  0.66786D+00  0.56346D+00
  0.89125D+02  0.19500D+01  0.17020D+02  0.16303D+02  0.15317D+02  0.14116D+02  0.12816D+02  0.11543D+02  0.10385D+02  0.93550D+01  0.83603D+01  0.72104D+01  0.58817D+01  0.46422D+01  0.36551D+01  0.28494D+01  0.21680D+01  0.16151D+01  0.11845D+01  0.84146D+00  0.66474D+00
  0.95499D+02  0.19800D+01  0.21953D+02  0.21446D+02  0.20640D+02  0.19474D+02  0.17981D+02  0.16304D+02  0.14620D+02  0.13060D+02  0.11659D+02  0.10289D+02  0.87161D+01  0.69755D+01  0.54030D+01  0.41454D+01  0.31135D+01  0.22664D+01  0.16148D+01  0.10981D+01  0.80511D+00
  0.10233D+03  0.20100D+01  0.27746D+02  0.27421D+02  0.26880D+02  0.25989D+02  0.24637D+02  0.22812D+02  0.20670D+02  0.18454D+02  0.16377D+02  0.14494D+02  0.12582D+02  0.10437D+02  0.81630D+01  0.61576D+01  0.45403D+01  0.32376D+01  0.22455D+01  0.14697D+01  0.10167D+01
  0.10965D+03  0.20400D+01  0.34926D+02  0.34592D+02  0.34174D+02  0.33552D+02  0.32538D+02  0.30944D+02  0.28698D+02  0.25970D+02  0.23107D+02  0.20422D+02  0.17844D+02  0.15196D+02  0.12271D+02  0.93052D+01  0.67428D+01  0.47056D+01  0.31806D+01  0.20072D+01  0.13358D+01
  0.11749D+03  0.20700D+01  0.44153D+02  0.43663D+02  0.43151D+02  0.42577D+02  0.41820D+02  0.40638D+02  0.38741D+02  0.35974D+02  0.32535D+02  0.28940D+02  0.25327D+02  0.21779D+02  0.18051D+02  0.14016D+02  0.10124D+02  0.69195D+01  0.45784D+01  0.27830D+01  0.17846D+01
  0.12589D+03  0.21000D+01  0.56029D+02  0.55291D+02  0.54546D+02  0.53797D+02  0.53018D+02  0.52071D+02  0.50649D+02  0.48335D+02  0.44901D+02  0.40722D+02  0.35988D+02  0.31146D+02  0.26224D+02  0.20923D+02  0.15323D+02  0.10315D+02  0.66643D+01  0.39185D+01  0.24158D+01
  0.13490D+03  0.21300D+01  0.71570D+02  0.70437D+02  0.69288D+02  0.68160D+02  0.67069D+02  0.65977D+02  0.64720D+02  0.62918D+02  0.60051D+02  0.56055D+02  0.50656D+02  0.44438D+02  0.37836D+02  0.30772D+02  0.23010D+02  0.15457D+02  0.97527D+01  0.55397D+01  0.32873D+01
  0.14454D+03  0.21600D+01  0.91830D+02  0.90202D+02  0.88496D+02  0.86782D+02  0.85140D+02  0.83596D+02  0.82076D+02  0.80361D+02  0.78014D+02  0.74795D+02  0.69697D+02  0.62672D+02  0.54311D+02  0.44876D+02  0.34181D+02  0.23172D+02  0.14452D+02  0.79016D+01  0.45524D+01
  0.15488D+03  0.21900D+01  0.11840D+03  0.11609D+03  0.11364D+03  0.11111D+03  0.10862D+03  0.10628D+03  0.10411D+03  0.10201D+03  0.99697D+02  0.97177D+02  0.93209D+02  0.86535D+02  0.77097D+02  0.64965D+02  0.50080D+02  0.34065D+02  0.21147D+02  0.11160D+02  0.62021D+01
  0.16596D+03  0.22200D+01  0.15333D+03  0.15015D+03  0.14674D+03  0.14311D+03  0.13945D+03  0.13591D+03  0.13262D+03  0.12959D+03  0.12670D+03  0.12422D+03  0.12149D+03  0.11626D+03  0.10729D+03  0.93272D+02  0.73202D+02  0.49979D+02  0.30921D+02  0.15966D+02  0.84966D+01
  0.17783D+03  0.22500D+01  0.19904D+03  0.19472D+03  0.19009D+03  0.18510D+03  0.17989D+03  0.17473D+03  0.16980D+03  0.16523D+03  0.16108D+03  0.15782D+03  0.15577D+03  0.15210D+03  0.14500D+03  0.13100D+03  0.10569D+03  0.72758D+02  0.44786D+02  0.22759D+02  0.11553D+02
  0.19055D+03  0.22800D+01  0.26012D+03  0.25424D+03  0.24792D+03  0.24105D+03  0.23377D+03  0.22637D+03  0.21913D+03  0.21227D+03  0.20596D+03  0.20094D+03  0.19877D+03  0.19599D+03  0.19122D+03  0.17924D+03  0.15025D+03  0.10510D+03  0.64362D+02  0.32078D+02  0.15662D+02
  0.20417D+03  0.23100D+01  0.33961D+03  0.33191D+03  0.32357D+03  0.31447D+03  0.30459D+03  0.29430D+03  0.28403D+03  0.27408D+03  0.26471D+03  0.25683D+03  0.25357D+03  0.25085D+03  0.24814D+03  0.23937D+03  0.20875D+03  0.15031D+03  0.92163D+02  0.45686D+02  0.21300D+02
  0.21878D+03  0.23400D+01  0.44751D+03  0.43705D+03  0.42562D+03  0.41323D+03  0.39976D+03  0.38553D+03  0.37107D+03  0.35681D+03  0.34310D+03  0.33097D+03  0.32527D+03  0.32135D+03  0.31939D+03  0.31370D+03  0.28242D+03  0.21048D+03  0.13057D+03  0.64781D+02  0.28836D+02
  0.23442D+03  0.23700D+01  0.58607D+03  0.57351D+03  0.55870D+03  0.54264D+03  0.52493D+03  0.50579D+03  0.48595D+03  0.46606D+03  0.44663D+03  0.42879D+03  0.41943D+03  0.41306D+03  0.41039D+03  0.40661D+03  0.37358D+03  0.28697D+03  0.18189D+03  0.91038D+02  0.38915D+02
  0.25119D+03  0.24000D+01  0.77817D+03  0.76065D+03  0.74045D+03  0.71846D+03  0.69456D+03  0.66863D+03  0.64137D+03  0.61368D+03  0.58627D+03  0.56046D+03  0.54564D+03  0.53544D+03  0.53037D+03  0.52607D+03  0.48811D+03  0.38127D+03  0.24779D+03  0.12533D+03  0.52036D+02
  0.26915D+03  0.24300D+01  0.10261D+04  0.10067D+04  0.98039D+03  0.95138D+03  0.92004D+03  0.88563D+03  0.84884D+03  0.81092D+03  0.77294D+03  0.73646D+03  0.71372D+03  0.69927D+03  0.69046D+03  0.68327D+03  0.63495D+03  0.49641D+03  0.32953D+03  0.16881D+03  0.68817D+02
  0.28840D+03  0.24600D+01  0.13841D+04  0.13519D+04  0.13132D+04  0.12707D+04  0.12264D+04  0.11795D+04  0.11295D+04  0.10776D+04  0.10251D+04  0.97400D+03  0.93912D+03  0.92078D+03  0.90667D+03  0.89519D+03  0.82788D+03  0.64149D+03  0.43037D+03  0.22210D+03  0.89668D+02
  0.30903D+03  0.24900D+01  0.18447D+04  0.18152D+04  0.17677D+04  0.17093D+04  0.16467D+04  0.15799D+04  0.15096D+04  0.14375D+04  0.13650D+04  0.12940D+04  0.12408D+04  0.12198D+04  0.12002D+04  0.11823D+04  0.10865D+04  0.82952D+03  0.55599D+03  0.28656D+03  0.11491D+03
  0.33113D+03  0.25200D+01  0.25057D+04  0.24544D+04  0.23901D+04  0.23131D+04  0.22272D+04  0.21351D+04  0.20358D+04  0.19325D+04  0.18295D+04  0.17297D+04  0.16504D+04  0.16272D+04  0.16034D+04  0.15779D+04  0.14401D+04  0.10785D+04  0.71322D+03  0.36399D+03  0.14507D+03


==> ross3/ross3_b1325.dat <==
  0.10000D+01  0.00000D+00  0.18755D-03  0.18761D-03  0.18779D-03  0.18828D-03  0.18930D-03  0.19147D-03  0.19619D-03  0.20601D-03  0.22482D-03  0.26221D-03  0.34105D-03  0.49318D-03  0.64798D-03  0.78688D-03  0.11669D-02  0.20853D-02  0.43696D-02  0.10588D-01  0.28861D-01
  0.10715D+01  0.30000D-01  0.21434D-03  0.21439D-03  0.21457D-03  0.21507D-03  0.21609D-03  0.21831D-03  0.22321D-03  0.23347D-03  0.25300D-03  0.29152D-03  0.37219D-03  0.52929D-03  0.70146D-03  0.83671D-03  0.11945D-02  0.20606D-02  0.41691D-02  0.97874D-02  0.26041D-01
  0.11482D+01  0.60000D-01  0.24501D-03  0.24506D-03  0.24523D-03  0.24574D-03  0.24677D-03  0.24904D-03  0.25412D-03  0.26483D-03  0.28515D-03  0.32500D-03  0.40743D-03  0.56898D-03  0.76142D-03  0.89581D-03  0.12318D-02  0.20521D-02  0.40086D-02  0.91063D-02  0.23602D-01
  0.12303D+01  0.90000D-01  0.28014D-03  0.28019D-03  0.28037D-03  0.28086D-03  0.28190D-03  0.28422D-03  0.28949D-03  0.30069D-03  0.32188D-03  0.36311D-03  0.44720D-03  0.61434D-03  0.82798D-03  0.96461D-03  0.12795D-02  0.20594D-02  0.38844D-02  0.85312D-02  0.21498D-01
  0.13183D+01  0.12000D+00  0.32036D-03  0.32041D-03  0.32058D-03  0.32108D-03  0.32212D-03  0.32449D-03  0.32997D-03  0.34169D-03  0.36382D-03  0.40638D-03  0.49282D-03  0.66588D-03  0.89820D-03  0.10449D-02  0.13386D-02  0.20824D-02  0.37937D-02  0.80504D-02  0.19690D-01
  0.14125D+01  0.15000D+00  0.36643D-03  0.36648D-03  0.36664D-03  0.36715D-03  0.36820D-03  0.37061D-03  0.37630D-03  0.38858D-03  0.41162D-03  0.45582D-03  0.54500D-03  0.72198D-03  0.97622D-03  0.11381D-02  0.14102D-02  0.21214D-02  0.37345D-02  0.76537D-02  0.18142D-01
  0.15136D+01  0.18000D+00  0.41920D-03  0.41924D-03  0.41941D-03  0.41991D-03  0.42096D-03  0.42343D-03  0.42934D-03  0.44218D-03  0.46627D-03  0.51231D-03  0.60367D-03  0.78605D-03  0.10633D-02  0.12437D-02  0.14957D-02  0.21766D-02  0.37049D-02  0.73326D-02  0.16824D-01
  0.16218D+01  0.21000D+00  0.47964D-03  0.47968D-03  0.47984D-03  0.48034D-03  0.48140D-03  0.48391D-03  0.49005D-03  0.50351D-03  0.52875D-03  0.57645D-03  0.67068D-03  0.85936D-03  0.11567D-02  0.13637D-02  0.15971D-02  0.22491D-02  0.37041D-02  0.70801D-02  0.15709D-01
  0.17378D+01  0.24000D+00  0.54887D-03  0.54891D-03  0.54905D-03  0.54957D-03  0.55063D-03  0.55318D-03  0.55957D-03  0.57370D-03  0.60004D-03  0.64967D-03  0.74729D-03  0.94157D-03  0.12584D-02  0.15003D-02  0.17161D-02  0.23397D-02  0.37314D-02  0.68903D-02  0.14773D-01
  0.18621D+01  0.27000D+00  0.62817D-03  0.62821D-03  0.62834D-03  0.62888D-03  0.62992D-03  0.63252D-03  0.63916D-03  0.65397D-03  0.68152D-03  0.73334D-03  0.83437D-03  0.10338D-02  0.13725D-02  0.16544D-02  0.18551D-02  0.24500D-02  0.37868D-02  0.67588D-02  0.13997D-01
  0.19953D+01  0.30000D+00  0.71900D-03  0.71904D-03  0.71917D-03  0.71970D-03  0.72076D-03  0.72339D-03  0.73030D-03  0.74583D-03  0.77472D-03  0.82882D-03  0.93305D-03  0.11395D-02  0.15001D-02  0.18230D-02  0.20171D-02  0.25819D-02  0.38709D-02  0.66820D-02  0.13364D-01
  0.21380D+01  0.33000D+00  0.82306D-03  0.82310D-03  0.82322D-03  0.82375D-03  0.82481D-03  0.82748D-03  0.83466D-03  0.85098D-03  0.88129D-03  0.93754D-03  0.10459D-02  0.12601D-02  0.16374D-02  0.20123D-02  0.22057D-02  0.27376D-02  0.39845D-02  0.66576D-02  0.12860D-01
  0.22909D+01  0.36000D+00  0.94226D-03  0.94229D-03  0.94241D-03  0.94295D-03  0.94400D-03  0.94671D-03  0.95418D-03  0.97134D-03  0.10030D-02  0.10619D-02  0.11748D-02  0.13949D-02  0.17923D-02  0.22247D-02  0.24223D-02  0.29200D-02  0.41292D-02  0.66840D-02  0.12473D-01
  0.24547D+01  0.39000D+00  0.10788D-02  0.10788D-02  0.10790D-02  0.10795D-02  0.10805D-02  0.10833D-02  0.10911D-02  0.11091D-02  0.11423D-02  0.12040D-02  0.13209D-02  0.15487D-02  0.19680D-02  0.24548D-02  0.26722D-02  0.31324D-02  0.43069D-02  0.67608D-02  0.12194D-01
  0.26303D+01  0.42000D+00  0.12352D-02  0.12353D-02  0.12354D-02  0.12359D-02  0.12370D-02  0.12397D-02  0.12478D-02  0.12667D-02  0.13017D-02  0.13660D-02  0.14877D-02  0.17246D-02  0.21627D-02  0.27078D-02  0.29602D-02  0.33788D-02  0.45203D-02  0.68883D-02  0.12017D-01
  0.28184D+01  0.45000D+00  0.14144D-02  0.14145D-02  0.14146D-02  0.14151D-02  0.14161D-02  0.14190D-02  0.14274D-02  0.14473D-02  0.14839D-02  0.15511D-02  0.16783D-02  0.19240D-02  0.23798D-02  0.29902D-02  0.32882D-02  0.36643D-02  0.47727D-02  0.70678D-02  0.11934D-01
  0.30200D+01  0.48000D+00  0.16197D-02  0.16197D-02  0.16198D-02  0.16203D-02  0.16214D-02  0.16243D-02  0.16330D-02  0.16539D-02  0.16923D-02  0.17629D-02  0.18957D-02  0.21495D-02  0.26271D-02  0.33036D-02  0.36590D-02  0.39945D-02  0.50678D-02  0.73013D-02  0.11944D-01
  0.32359D+01  0.51000D+00  0.18549D-02  0.18549D-02  0.18550D-02  0.18554D-02  0.18566D-02  0.18595D-02  0.18686D-02  0.18906D-02  0.19309D-02  0.20050D-02  0.21429D-02  0.24074D-02  0.29082D-02  0.36406D-02  0.40811D-02  0.43754D-02  0.54106D-02  0.75919D-02  0.12045D-01
  0.34674D+01  0.54000D+00  0.21243D-02  0.21243D-02  0.21244D-02  0.21248D-02  0.21260D-02  0.21289D-02  0.21384D-02  0.21615D-02  0.22040D-02  0.22813D-02  0.24257D-02  0.27020D-02  0.32203D-02  0.40184D-02  0.45602D-02  0.48149D-02  0.58064D-02  0.79436D-02  0.12236D-01
  0.37154D+01  0.57000D+00  0.24330D-02  0.24330D-02  0.24331D-02  0.24334D-02  0.24346D-02  0.24376D-02  0.24475D-02  0.24719D-02  0.25163D-02  0.25975D-02  0.27491D-02  0.30352D-02  0.35760D-02  0.44431D-02  0.50887D-02  0.53223D-02  0.62620D-02  0.83613D-02  0.12518D-01
  0.39811D+01  0.60000D+00  0.27866D-02  0.27866D-02  0.27867D-02  0.27870D-02  0.27882D-02  0.27912D-02  0.28016D-02  0.28272D-02  0.28740D-02  0.29592D-02  0.31172D-02  0.34169D-02  0.39798D-02  0.49095D-02  0.56831D-02  0.59066D-02  0.67850D-02  0.88512D-02  0.12896D-01
  0.42658D+01  0.63000D+00  0.31918D-02  0.31918D-02  0.31919D-02  0.31922D-02  0.31934D-02  0.31964D-02  0.32072D-02  0.32342D-02  0.32834D-02  0.33728D-02  0.35390D-02  0.38497D-02  0.44388D-02  0.54314D-02  0.63442D-02  0.65766D-02  0.73846D-02  0.94205D-02  0.13373D-01
  0.45709D+01  0.66000D+00  0.36560D-02  0.36560D-02  0.36561D-02  0.36564D-02  0.36575D-02  0.36607D-02  0.36720D-02  0.37005D-02  0.37520D-02  0.38463D-02  0.40197D-02  0.43446D-02  0.49620D-02  0.60100D-02  0.70862D-02  0.73444D-02  0.80713D-02  0.10078D-01  0.13955D-01
  0.48978D+01  0.69000D+00  0.41879D-02  0.41880D-02  0.41880D-02  0.41883D-02  0.41894D-02  0.41927D-02  0.42045D-02  0.42345D-02  0.42888D-02  0.43879D-02  0.45694D-02  0.49105D-02  0.55504D-02  0.66659D-02  0.79038D-02  0.82251D-02  0.88574D-02  0.10833D-01  0.14652D-01
  0.52481D+01  0.72000D+00  0.47975D-02  0.47976D-02  0.47976D-02  0.47979D-02  0.47990D-02  0.48024D-02  0.48148D-02  0.48464D-02  0.49038D-02  0.50074D-02  0.51985D-02  0.55546D-02  0.62222D-02  0.74100D-02  0.88016D-02  0.92324D-02  0.97570D-02  0.11699D-01  0.15472D-01
  0.56234D+01  0.75000D+00  0.54963D-02  0.54963D-02  0.54964D-02  0.54966D-02  0.54977D-02  0.55012D-02  0.55142D-02  0.55478D-02  0.56079D-02  0.57171D-02  0.59183D-02  0.62895D-02  0.69901D-02  0.82359D-02  0.98079D-02  0.10368D-01  0.10787D-01  0.12688D-01  0.16428D-01
  0.60256D+01  0.78000D+00  0.62973D-02  0.62974D-02  0.62974D-02  0.62977D-02  0.62988D-02  0.63025D-02  0.63161D-02  0.63515D-02  0.64149D-02  0.65302D-02  0.67404D-02  0.71306D-02  0.78636D-02  0.91719D-02  0.10937D-01  0.11658D-01  0.11965D-01  0.13816D-01  0.17533D-01
  0.64565D+01  0.81000D+00  0.72161D-02  0.72161D-02  0.72161D-02  0.72164D-02  0.72175D-02  0.72213D-02  0.72357D-02  0.72730D-02  0.73399D-02  0.74609D-02  0.76821D-02  0.80931D-02  0.88549D-02  0.10239D-01  0.12171D-01  0.13123D-01  0.13313D-01  0.15101D-01  0.18804D-01
  0.69183D+01  0.84000D+00  0.82700D-02  0.82700D-02  0.82701D-02  0.82703D-02  0.82713D-02  0.82752D-02  0.82903D-02  0.83298D-02  0.84004D-02  0.85276D-02  0.87613D-02  0.91902D-02  0.99896D-02  0.11450D-01  0.13552D-01  0.14766D-01  0.14854D-01  0.16563D-01  0.20260D-01
  0.74131D+01  0.87000D+00  0.94793D-02  0.94793D-02  0.94793D-02  0.94796D-02  0.94805D-02  0.94844D-02  0.95004D-02  0.95422D-02  0.96163D-02  0.97508D-02  0.99964D-02  0.10447D-01  0.11289D-01  0.12811D-01  0.15111D-01  0.16598D-01  0.16615D-01  0.18227D-01  0.21923D-01
  0.79433D+01  0.90000D+00  0.10867D-01  0.10867D-01  0.10867D-01  0.10868D-01  0.10868D-01  0.10872D-01  0.10889D-01  0.10933D-01  0.11012D-01  0.11154D-01  0.11411D-01  0.11887D-01  0.12766D-01  0.14367D-01  0.16865D-01  0.18663D-01  0.18629D-01  0.20118D-01  0.23818D-01
  0.85114D+01  0.93000D+00  0.12461D-01  0.12461D-01  0.12461D-01  0.12461D-01  0.12462D-01  0.12466D-01  0.12484D-01  0.12531D-01  0.12613D-01  0.12763D-01  0.13035D-01  0.13536D-01  0.14456D-01  0.16148D-01  0.18807D-01  0.20993D-01  0.20920D-01  0.22267D-01  0.25975D-01
  0.91201D+01  0.96000D+00  0.14292D-01  0.14292D-01  0.14292D-01  0.14292D-01  0.14292D-01  0.14296D-01  0.14315D-01  0.14365D-01  0.14452D-01  0.14610D-01  0.14899D-01  0.15423D-01  0.16393D-01  0.18169D-01  0.21016D-01  0.23564D-01  0.23529D-01  0.24708D-01  0.28426D-01
  0.97724D+01  0.99000D+00  0.16395D-01  0.16395D-01  0.16396D-01  0.16396D-01  0.16396D-01  0.16400D-01  0.16421D-01  0.16473D-01  0.16566D-01  0.16733D-01  0.17036D-01  0.17590D-01  0.18615D-01  0.20470D-01  0.23534D-01  0.26447D-01  0.26500D-01  0.27478D-01  0.31208D-01
  0.10471D+02  0.10200D+01  0.18815D-01  0.18815D-01  0.18815D-01  0.18815D-01  0.18816D-01  0.18820D-01  0.18842D-01  0.18898D-01  0.18996D-01  0.19172D-01  0.19492D-01  0.20080D-01  0.21152D-01  0.23111D-01  0.26369D-01  0.29705D-01  0.29879D-01  0.30623D-01  0.34364D-01
  0.11220D+02  0.10500D+01  0.21600D-01  0.21600D-01  0.21600D-01  0.21601D-01  0.21601D-01  0.21605D-01  0.21628D-01  0.21688D-01  0.21792D-01  0.21978D-01  0.22318D-01  0.22938D-01  0.24069D-01  0.26143D-01  0.29579D-01  0.33375D-01  0.33695D-01  0.34191D-01  0.37942D-01
  0.12023D+02  0.10800D+01  0.24809D-01  0.24809D-01  0.24809D-01  0.24809D-01  0.24810D-01  0.24814D-01  0.24839D-01  0.24903D-01  0.25012D-01  0.25210D-01  0.25572D-01  0.26225D-01  0.27425D-01  0.29598D-01  0.33262D-01  0.37452D-01  0.38033D-01  0.38241D-01  0.42000D-01
  0.12882D+02  0.11100D+01  0.28511D-01  0.28511D-01  0.28511D-01  0.28511D-01  0.28512D-01  0.28516D-01  0.28542D-01  0.28610D-01  0.28727D-01  0.28938D-01  0.29319D-01  0.30014D-01  0.31283D-01  0.33572D-01  0.37489D-01  0.42093D-01  0.42973D-01  0.42837D-01  0.46602D-01
  0.13804D+02  0.11400D+01  0.32787D-01  0.32787D-01  0.32787D-01  0.32788D-01  0.32788D-01  0.32793D-01  0.32820D-01  0.32893D-01  0.33018D-01  0.33241D-01  0.33646D-01  0.34388D-01  0.35724D-01  0.38157D-01  0.42286D-01  0.47399D-01  0.48574D-01  0.48060D-01  0.51828D-01
  0.14791D+02  0.11700D+01  0.37737D-01  0.37737D-01  0.37737D-01  0.37737D-01  0.37738D-01  0.37742D-01  0.37771D-01  0.37849D-01  0.37982D-01  0.38219D-01  0.38653D-01  0.39436D-01  0.40860D-01  0.43445D-01  0.47814D-01  0.53405D-01  0.54936D-01  0.54005D-01  0.57772D-01
  0.15849D+02  0.12000D+01  0.43475D-01  0.43475D-01  0.43475D-01  0.43475D-01  0.43476D-01  0.43480D-01  0.43509D-01  0.43594D-01  0.43736D-01  0.43989D-01  0.44451D-01  0.45286D-01  0.46810D-01  0.49535D-01  0.54211D-01  0.60248D-01  0.62228D-01  0.60784D-01  0.64550D-01
  0.16982D+02  0.12300D+01  0.50144D-01  0.50144D-01  0.50144D-01  0.50144D-01  0.50145D-01  0.50148D-01  0.50177D-01  0.50270D-01  0.50421D-01  0.50692D-01  0.51184D-01  0.52081D-01  0.53700D-01  0.56607D-01  0.61609D-01  0.68162D-01  0.70623D-01  0.68535D-01  0.72299D-01
  0.18197D+02  0.12600D+01  0.57911D-01  0.57911D-01  0.57911D-01  0.57911D-01  0.57911D-01  0.57915D-01  0.57942D-01  0.58043D-01  0.58207D-01  0.58495D-01  0.59024D-01  0.59986D-01  0.61715D-01  0.64839D-01  0.70137D-01  0.77334D-01  0.80214D-01  0.77428D-01  0.81187D-01
  0.19498D+02  0.12900D+01  0.66972D-01  0.66972D-01  0.66972D-01  0.66972D-01  0.66972D-01  0.66975D-01  0.67000D-01  0.67111D-01  0.67287D-01  0.67597D-01  0.68167D-01  0.69195D-01  0.71060D-01  0.74400D-01  0.80080D-01  0.87840D-01  0.91292D-01  0.87652D-01  0.91402D-01
  0.20893D+02  0.13200D+01  0.77550D-01  0.77550D-01  0.77550D-01  0.77550D-01  0.77550D-01  0.77553D-01  0.77576D-01  0.77696D-01  0.77887D-01  0.78221D-01  0.78831D-01  0.79942D-01  0.81958D-01  0.85530D-01  0.91676D-01  0.10004D+00  0.10415D+00  0.99408D-01  0.10312D+00
  0.22387D+02  0.13500D+01  0.89895D-01  0.89894D-01  0.89894D-01  0.89895D-01  0.89895D-01  0.89897D-01  0.89917D-01  0.90046D-01  0.90255D-01  0.90615D-01  0.91271D-01  0.92477D-01  0.94638D-01  0.98504D-01  0.10510D+00  0.11423D+00  0.11901D+00  0.11295D+00  0.11657D+00
  0.23988D+02  0.13800D+01  0.10428D+00  0.10427D+00  0.10427D+00  0.10427D+00  0.10427D+00  0.10428D+00  0.10429D+00  0.10443D+00  0.10466D+00  0.10505D+00  0.10576D+00  0.10706D+00  0.10940D+00  0.11359D+00  0.12066D+00  0.13063D+00  0.13600D+00  0.12849D+00  0.13193D+00
  0.25704D+02  0.14100D+01  0.12092D+00  0.12092D+00  0.12091D+00  0.12091D+00  0.12091D+00  0.12091D+00  0.12093D+00  0.12107D+00  0.12132D+00  0.12174D+00  0.12251D+00  0.12391D+00  0.12645D+00  0.13094D+00  0.13859D+00  0.14930D+00  0.15547D+00  0.14621D+00  0.14929D+00
  0.27542D+02  0.14400D+01  0.14005D+00  0.14001D+00  0.13999D+00  0.13998D+00  0.13997D+00  0.13997D+00  0.13998D+00  0.14011D+00  0.14040D+00  0.14085D+00  0.14167D+00  0.14318D+00  0.14591D+00  0.15074D+00  0.15900D+00  0.17047D+00  0.17752D+00  0.16616D+00  0.16853D+00
  0.29512D+02  0.14700D+01  0.16191D+00  0.16177D+00  0.16167D+00  0.16159D+00  0.16155D+00  0.16152D+00  0.16151D+00  0.16163D+00  0.16195D+00  0.16243D+00  0.16331D+00  0.16492D+00  0.16783D+00  0.17301D+00  0.18174D+00  0.19409D+00  0.20170D+00  0.18825D+00  0.18949D+00
  0.31623D+02  0.15000D+01  0.18704D+00  0.18656D+00  0.18618D+00  0.18589D+00  0.18568D+00  0.18554D+00  0.18545D+00  0.18550D+00  0.18584D+00  0.18634D+00  0.18726D+00  0.18895D+00  0.19203D+00  0.19752D+00  0.20668D+00  0.21966D+00  0.22777D+00  0.21231D+00  0.21182D+00
  0.33884D+02  0.15300D+01  0.21640D+00  0.21518D+00  0.21411D+00  0.21322D+00  0.21252D+00  0.21199D+00  0.21162D+00  0.21146D+00  0.21169D+00  0.21215D+00  0.21307D+00  0.21481D+00  0.21802D+00  0.22367D+00  0.23322D+00  0.24652D+00  0.25505D+00  0.23763D+00  0.23462D+00
  0.36308D+02  0.15600D+01  0.25196D+00  0.24940D+00  0.24708D+00  0.24500D+00  0.24319D+00  0.24168D+00  0.24049D+00  0.23968D+00  0.23947D+00  0.23964D+00  0.24039D+00  0.24207D+00  0.24528D+00  0.25103D+00  0.26076D+00  0.27423D+00  0.28303D+00  0.26372D+00  0.25773D+00
  0.38905D+02  0.15900D+01  0.29705D+00  0.29197D+00  0.28739D+00  0.28335D+00  0.27966D+00  0.27628D+00  0.27333D+00  0.27094D+00  0.26946D+00  0.26867D+00  0.26876D+00  0.27001D+00  0.27297D+00  0.27861D+00  0.28810D+00  0.30145D+00  0.30975D+00  0.28929D+00  0.27976D+00
  0.41687D+02  0.16200D+01  0.35684D+00  0.34795D+00  0.33938D+00  0.33175D+00  0.32511D+00  0.31897D+00  0.31312D+00  0.30782D+00  0.30361D+00  0.30049D+00  0.29872D+00  0.29859D+00  0.30062D+00  0.30559D+00  0.31451D+00  0.32710D+00  0.33497D+00  0.31411D+00  0.30152D+00
  0.44668D+02  0.16500D+01  0.43635D+00  0.42289D+00  0.40879D+00  0.39518D+00  0.38320D+00  0.37292D+00  0.36326D+00  0.35367D+00  0.34488D+00  0.33736D+00  0.33162D+00  0.32823D+00  0.32775D+00  0.33082D+00  0.33832D+00  0.34944D+00  0.35651D+00  0.33560D+00  0.31998D+00
  0.47863D+02  0.16800D+01  0.54229D+00  0.52432D+00  0.50412D+00  0.48272D+00  0.46190D+00  0.44371D+00  0.42834D+00  0.41376D+00  0.39900D+00  0.38468D+00  0.37206D+00  0.36238D+00  0.35655D+00  0.35539D+00  0.35952D+00  0.36812D+00  0.37338D+00  0.35315D+00  0.33536D+00
  0.51286D+02  0.17100D+01  0.67983D+00  0.65872D+00  0.63329D+00  0.60426D+00  0.57310D+00  0.54261D+00  0.51600D+00  0.49356D+00  0.47213D+00  0.44958D+00  0.42703D+00  0.40719D+00  0.39200D+00  0.38284D+00  0.38038D+00  0.38382D+00  0.38561D+00  0.36584D+00  0.34693D+00
  0.54954D+02  0.17400D+01  0.85337D+00  0.83234D+00  0.80424D+00  0.76922D+00  0.72811D+00  0.68326D+00  0.63938D+00  0.60150D+00  0.56966D+00  0.53840D+00  0.50410D+00  0.47004D+00  0.44064D+00  0.41846D+00  0.40490D+00  0.39927D+00  0.39514D+00  0.37491D+00  0.35487D+00
  0.58884D+02  0.17700D+01  0.10633D+01  0.10458D+01  0.10194D+01  0.98255D+00  0.93497D+00  0.87785D+00  0.81507D+00  0.75413D+00  0.70224D+00  0.65815D+00  0.61213D+00  0.56143D+00  0.51222D+00  0.47106D+00  0.44074D+00  0.42091D+00  0.40656D+00  0.38218D+00  0.36034D+00
  0.63096D+02  0.18000D+01  0.13165D+01  0.13028D+01  0.12818D+01  0.12495D+01  0.12024D+01  0.11389D+01  0.10604D+01  0.97367D+00  0.89079D+00  0.82116D+00  0.75815D+00  0.69000D+00  0.61644D+00  0.54883D+00  0.49464D+00  0.45448D+00  0.42389D+00  0.39054D+00  0.36467D+00
  0.67608D+02  0.18300D+01  0.16352D+01  0.16206D+01  0.16027D+01  0.15770D+01  0.15368D+01  0.14759D+01  0.13907D+01  0.12835D+01  0.11656D+01  0.10559D+01  0.96168D+00  0.87224D+00  0.77324D+00  0.67112D+00  0.58258D+00  0.51309D+00  0.45808D+00  0.40817D+00  0.37291D+00
  0.72444D+02  0.18600D+01  0.20420D+01  0.20204D+01  0.19990D+01  0.19750D+01  0.19422D+01  0.18911D+01  0.18113D+01  0.16962D+01  0.15499D+01  0.13926D+01  0.12466D+01  0.11185D+01  0.98964D+00  0.84810D+00  0.71310D+00  0.60236D+00  0.51334D+00  0.43751D+00  0.38587D+00
  0.77625D+02  0.18900D+01  0.25682D+01  0.25332D+01  0.25001D+01  0.24687D+01  0.24360D+01  0.23937D+01  0.23278D+01  0.22221D+01  0.20661D+01  0.18700D+01  0.16602D+01  0.14682D+01  0.12926D+01  0.11071D+01  0.91318D+00  0.74278D+00  0.60497D+00  0.49061D+00  0.41288D+00
  0.83176D+02  0.19200D+01  0.32553D+01  0.31995D+01  0.31463D+01  0.30971D+01  0.30508D+01  0.30035D+01  0.29448D+01  0.28556D+01  0.27121D+01  0.25032D+01  0.22391D+01  0.19639D+01  0.17113D+01  0.14658D+01  0.12032D+01  0.95128D+00  0.74198D+00  0.57279D+00  0.45683D+00
  0.89125D+02  0.19500D+01  0.41618D+01  0.40762D+01  0.39917D+01  0.39126D+01  0.38407D+01  0.37740D+01  0.37063D+01  0.36241D+01  0.35016D+01  0.33092D+01  0.30247D+01  0.26702D+01  0.23097D+01  0.19681D+01  0.16182D+01  0.12613D+01  0.94815D+00  0.69909D+00  0.52888D+00
  0.95499D+02  0.19800D+01  0.53483D+01  0.52254D+01  0.50993D+01  0.49769D+01  0.48636D+01  0.47615D+01  0.46677D+01  0.45733D+01  0.44586D+01  0.42913D+01  0.40250D+01  0.36280D+01  0.31548D+01  0.26788D+01  0.22076D+01  0.17190D+01  0.12608D+01  0.89125D+00  0.64184D+00
  0.10233D+03  0.20100D+01  0.69318D+01  0.67571D+01  0.65740D+01  0.63906D+01  0.62155D+01  0.60545D+01  0.59100D+01  0.57780D+01  0.56452D+01  0.54878D+01  0.52605D+01  0.48758D+01  0.43251D+01  0.36900D+01  0.30415D+01  0.23742D+01  0.17165D+01  0.11701D+01  0.80580D+00
  0.10965D+03  0.20400D+01  0.90059D+01  0.87708D+01  0.85174D+01  0.82558D+01  0.79985D+01  0.77550D+01  0.75318D+01  0.73319D+01  0.71489D+01  0.69663D+01  0.67580D+01  0.64145D+01  0.58564D+01  0.50924D+01  0.42251D+01  0.33127D+01  0.23851D+01  0.15818D+01  0.10465D+01
  0.11749D+03  0.20700D+01  0.11803D+02  0.11476D+02  0.11125D+02  0.10755D+02  0.10384D+02  0.10023D+02  0.96843D+01  0.93741D+01  0.90964D+01  0.88464D+01  0.86183D+01  0.83014D+01  0.77851D+01  0.69668D+01  0.58830D+01  0.46437D+01  0.33383D+01  0.21695D+01  0.13865D+01
  0.12589D+03  0.21000D+01  0.15455D+02  0.15028D+02  0.14562D+02  0.14059D+02  0.13541D+02  0.13027D+02  0.12534D+02  0.12070D+02  0.11645D+02  0.11270D+02  0.10970D+02  0.10639D+02  0.10166D+02  0.93747D+01  0.81493D+01  0.65448D+01  0.47287D+01  0.30315D+01  0.18852D+01
  0.13490D+03  0.21300D+01  0.20382D+02  0.19799D+02  0.19170D+02  0.18489D+02  0.17775D+02  0.17054D+02  0.16347D+02  0.15670D+02  0.15035D+02  0.14460D+02  0.14008D+02  0.13594D+02  0.13117D+02  0.12384D+02  0.11119D+02  0.91851D+01  0.66997D+01  0.42567D+01  0.25857D+01
  0.14454D+03  0.21600D+01  0.26867D+02  0.26108D+02  0.25286D+02  0.24384D+02  0.23420D+02  0.22428D+02  0.21440D+02  0.20479D+02  0.19558D+02  0.18702D+02  0.18003D+02  0.17408D+02  0.16845D+02  0.16136D+02  0.14912D+02  0.12736D+02  0.94954D+01  0.60166D+01  0.35861D+01
  0.15488D+03  0.21900D+01  0.35584D+02  0.34556D+02  0.33452D+02  0.32259D+02  0.30970D+02  0.29623D+02  0.28262D+02  0.26918D+02  0.25614D+02  0.24373D+02  0.23312D+02  0.22423D+02  0.21644D+02  0.20863D+02  0.19686D+02  0.17377D+02  0.13338D+02  0.84909D+01  0.49832D+01
  0.16596D+03  0.22200D+01  0.47362D+02  0.45956D+02  0.44449D+02  0.42845D+02  0.41120D+02  0.39300D+02  0.37442D+02  0.35587D+02  0.33765D+02  0.32004D+02  0.30436D+02  0.29132D+02  0.27970D+02  0.26964D+02  0.25761D+02  0.23395D+02  0.18572D+02  0.12020D+02  0.70073D+01
  0.17783D+03  0.22500D+01  0.63094D+02  0.61301D+02  0.59252D+02  0.57062D+02  0.54712D+02  0.52236D+02  0.49705D+02  0.47171D+02  0.44666D+02  0.42218D+02  0.39968D+02  0.38112D+02  0.36396D+02  0.34957D+02  0.33528D+02  0.31056D+02  0.25352D+02  0.16808D+02  0.98016D+01
  0.19055D+03  0.22800D+01  0.84505D+02  0.82197D+02  0.79503D+02  0.76572D+02  0.73367D+02  0.69923D+02  0.66385D+02  0.62871D+02  0.59414D+02  0.56029D+02  0.52855D+02  0.50257D+02  0.47788D+02  0.45668D+02  0.43758D+02  0.40949D+02  0.34215D+02  0.23224D+02  0.13672D+02
  0.20417D+03  0.23100D+01  0.11222D+03  0.10964D+03  0.10625D+03  0.10248D+03  0.98361D+02  0.93804D+02  0.88952D+02  0.84036D+02  0.79222D+02  0.74553D+02  0.70146D+02  0.66590D+02  0.63156D+02  0.60121D+02  0.57448D+02  0.53925D+02  0.45730D+02  0.31624D+02  0.18898D+02
  0.21878D+03  0.23400D+01  0.15115D+03  0.14765D+03  0.14316D+03  0.13814D+03  0.13267D+03  0.12665D+03  0.12013D+03  0.11335D+03  0.10655D+03  0.99953D+02  0.93754D+02  0.88867D+02  0.84150D+02  0.79932D+02  0.76145D+02  0.71469D+02  0.60886D+02  0.42524D+02  0.25788D+02
  0.23442D+03  0.23700D+01  0.19973D+03  0.19666D+03  0.19151D+03  0.18511D+03  0.17818D+03  0.17048D+03  0.16197D+03  0.15293D+03  0.14366D+03  0.13445D+03  0.12569D+03  0.11890D+03  0.11257D+03  0.10688D+03  0.10171D+03  0.95402D+02  0.81161D+02  0.56773D+02  0.34784D+02
  0.25119D+03  0.24000D+01  0.27114D+03  0.26602D+03  0.25878D+03  0.25026D+03  0.24090D+03  0.23070D+03  0.21948D+03  0.20744D+03  0.19494D+03  0.18229D+03  0.16995D+03  0.16027D+03  0.15168D+03  0.14397D+03  0.13715D+03  0.12861D+03  0.10896D+03  0.75611D+02  0.46414D+02
  0.26915D+03  0.24300D+01  0.35836D+03  0.35460D+03  0.34726D+03  0.33660D+03  0.32455D+03  0.31145D+03  0.29690D+03  0.28105D+03  0.26441D+03  0.24742D+03  0.23058D+03  0.21707D+03  0.20555D+03  0.19515D+03  0.18634D+03  0.17508D+03  0.14751D+03  0.10073D+03  0.61483D+02
  0.28840D+03  0.24600D+01  0.48868D+03  0.48122D+03  0.46984D+03  0.45569D+03  0.43954D+03  0.42201D+03  0.40284D+03  0.38187D+03  0.35966D+03  0.33681D+03  0.31401D+03  0.29520D+03  0.28061D+03  0.26683D+03  0.25524D+03  0.24080D+03  0.20055D+03  0.13436D+03  0.80805D+02
  0.30903D+03  0.24900D+01  0.64710D+03  0.64259D+03  0.63276D+03  0.61599D+03  0.59491D+03  0.57206D+03  0.54699D+03  0.51935D+03  0.48976D+03  0.45911D+03  0.42834D+03  0.40212D+03  0.38486D+03  0.36744D+03  0.35300D+03  0.33401D+03  0.27316D+03  0.17971D+03  0.10607D+03
  0.33113D+03  0.25200D+01  0.88742D+03  0.87601D+03  0.85799D+03  0.83525D+03  0.80772D+03  0.77693D+03  0.74377D+03  0.70729D+03  0.66783D+03  0.62663D+03  0.58505D+03  0.54874D+03  0.52918D+03  0.50850D+03  0.49268D+03  0.46767D+03  0.37063D+03  0.24029D+03  0.13860D+03


==> ross3/ross3_b135.dat <==
  0.10000D+01  0.00000D+00  0.73647D-04  0.73661D-04  0.73702D-04  0.73826D-04  0.74164D-04  0.74909D-04  0.76264D-04  0.78814D-04  0.83630D-04  0.92865D-04  0.11113D-03  0.15151D-03  0.24722D-03  0.39754D-03  0.54275D-03  0.92167D-03  0.19548D-02  0.48459D-02  0.13468D-01
  0.10715D+01  0.30000D-01  0.83932D-04  0.83945D-04  0.83985D-04  0.84110D-04  0.84439D-04  0.85197D-04  0.86580D-04  0.89196D-04  0.94161D-04  0.10370D-03  0.12235D-03  0.16292D-03  0.25860D-03  0.41639D-03  0.55982D-03  0.90861D-03  0.18563D-02  0.44618D-02  0.12129D-01
  0.11482D+01  0.60000D-01  0.95693D-04  0.95706D-04  0.95745D-04  0.95863D-04  0.96194D-04  0.96964D-04  0.98372D-04  0.10106D-03  0.10618D-03  0.11603D-03  0.13514D-03  0.17615D-03  0.27164D-03  0.43614D-03  0.58218D-03  0.90332D-03  0.17761D-02  0.41332D-02  0.10967D-01
  0.12303D+01  0.90000D-01  0.10914D-03  0.10916D-03  0.10919D-03  0.10931D-03  0.10964D-03  0.11042D-03  0.11185D-03  0.11461D-03  0.11990D-03  0.13009D-03  0.14974D-03  0.19128D-03  0.28634D-03  0.45849D-03  0.61010D-03  0.90570D-03  0.17128D-02  0.38540D-02  0.99597D-02
  0.13183D+01  0.12000D+00  0.12453D-03  0.12454D-03  0.12458D-03  0.12470D-03  0.12502D-03  0.12580D-03  0.12727D-03  0.13009D-03  0.13556D-03  0.14612D-03  0.16637D-03  0.20841D-03  0.30384D-03  0.48360D-03  0.64258D-03  0.91582D-03  0.16647D-02  0.36184D-02  0.90902D-02
  0.14125D+01  0.15000D+00  0.14214D-03  0.14215D-03  0.14218D-03  0.14230D-03  0.14262D-03  0.14341D-03  0.14490D-03  0.14780D-03  0.15345D-03  0.16441D-03  0.18526D-03  0.22809D-03  0.32437D-03  0.50882D-03  0.68086D-03  0.93396D-03  0.16310D-02  0.34218D-02  0.83421D-02
  0.15136D+01  0.18000D+00  0.16228D-03  0.16229D-03  0.16233D-03  0.16243D-03  0.16275D-03  0.16355D-03  0.16507D-03  0.16804D-03  0.17388D-03  0.18525D-03  0.20680D-03  0.25064D-03  0.34713D-03  0.53729D-03  0.72555D-03  0.96037D-03  0.16109D-02  0.32601D-02  0.77011D-02
  0.16218D+01  0.21000D+00  0.18533D-03  0.18534D-03  0.18537D-03  0.18548D-03  0.18580D-03  0.18659D-03  0.18814D-03  0.19118D-03  0.19722D-03  0.20904D-03  0.23138D-03  0.27612D-03  0.37348D-03  0.56979D-03  0.77526D-03  0.99562D-03  0.16037D-02  0.31300D-02  0.71548D-02
  0.17378D+01  0.24000D+00  0.21170D-03  0.21171D-03  0.21174D-03  0.21185D-03  0.21216D-03  0.21296D-03  0.21453D-03  0.21765D-03  0.22390D-03  0.23621D-03  0.25933D-03  0.30518D-03  0.40401D-03  0.60518D-03  0.82998D-03  0.10405D-02  0.16093D-02  0.30285D-02  0.66923D-02
  0.18621D+01  0.27000D+00  0.24188D-03  0.24189D-03  0.24192D-03  0.24202D-03  0.24233D-03  0.24315D-03  0.24473D-03  0.24792D-03  0.25440D-03  0.26721D-03  0.29118D-03  0.33838D-03  0.43874D-03  0.64353D-03  0.89162D-03  0.10959D-02  0.16277D-02  0.29534D-02  0.63044D-02
  0.19953D+01  0.30000D+00  0.27642D-03  0.27643D-03  0.27646D-03  0.27656D-03  0.27687D-03  0.27768D-03  0.27928D-03  0.28255D-03  0.28926D-03  0.30260D-03  0.32752D-03  0.37619D-03  0.47783D-03  0.68772D-03  0.96049D-03  0.11620D-02  0.16591D-02  0.29030D-02  0.59829D-02
  0.21380D+01  0.33000D+00  0.31595D-03  0.31596D-03  0.31599D-03  0.31608D-03  0.31639D-03  0.31720D-03  0.31882D-03  0.32217D-03  0.32911D-03  0.34303D-03  0.36898D-03  0.41902D-03  0.52279D-03  0.73833D-03  0.10324D-02  0.12406D-02  0.17042D-02  0.28759D-02  0.57210D-02
  0.22909D+01  0.36000D+00  0.36119D-03  0.36120D-03  0.36123D-03  0.36132D-03  0.36161D-03  0.36243D-03  0.36407D-03  0.36749D-03  0.37469D-03  0.38923D-03  0.41617D-03  0.46792D-03  0.57433D-03  0.79308D-03  0.11120D-02  0.13332D-02  0.17636D-02  0.28714D-02  0.55131D-02
  0.24547D+01  0.39000D+00  0.41297D-03  0.41298D-03  0.41301D-03  0.41309D-03  0.41339D-03  0.41421D-03  0.41585D-03  0.41935D-03  0.42681D-03  0.44197D-03  0.47005D-03  0.52373D-03  0.63224D-03  0.85567D-03  0.12007D-02  0.14393D-02  0.18387D-02  0.28889D-02  0.53545D-02
  0.26303D+01  0.42000D+00  0.47223D-03  0.47224D-03  0.47226D-03  0.47235D-03  0.47264D-03  0.47345D-03  0.47511D-03  0.47868D-03  0.48641D-03  0.50224D-03  0.53157D-03  0.58706D-03  0.69829D-03  0.92755D-03  0.12958D-02  0.15604D-02  0.19310D-02  0.29285D-02  0.52414D-02
  0.28184D+01  0.45000D+00  0.54005D-03  0.54005D-03  0.54008D-03  0.54016D-03  0.54043D-03  0.54126D-03  0.54293D-03  0.54657D-03  0.55458D-03  0.57115D-03  0.60171D-03  0.65922D-03  0.77380D-03  0.10085D-02  0.13977D-02  0.16992D-02  0.20423D-02  0.29905D-02  0.51712D-02
  0.30200D+01  0.48000D+00  0.61766D-03  0.61767D-03  0.61770D-03  0.61778D-03  0.61803D-03  0.61887D-03  0.62054D-03  0.62425D-03  0.63256D-03  0.64987D-03  0.68174D-03  0.74157D-03  0.85968D-03  0.10987D-02  0.15119D-02  0.18566D-02  0.21745D-02  0.30758D-02  0.51416D-02
  0.32359D+01  0.51000D+00  0.70649D-03  0.70649D-03  0.70652D-03  0.70660D-03  0.70684D-03  0.70768D-03  0.70936D-03  0.71313D-03  0.72175D-03  0.73984D-03  0.77317D-03  0.83546D-03  0.95672D-03  0.12023D-02  0.16398D-02  0.20287D-02  0.23307D-02  0.31857D-02  0.51514D-02
  0.34674D+01  0.54000D+00  0.80813D-03  0.80814D-03  0.80816D-03  0.80824D-03  0.80847D-03  0.80931D-03  0.81100D-03  0.81483D-03  0.82376D-03  0.84271D-03  0.87758D-03  0.94217D-03  0.10676D-02  0.13207D-02  0.17757D-02  0.22218D-02  0.25141D-02  0.33218D-02  0.52001D-02
  0.37154D+01  0.57000D+00  0.92445D-03  0.92446D-03  0.92448D-03  0.92455D-03  0.92478D-03  0.92562D-03  0.92730D-03  0.93120D-03  0.94046D-03  0.96031D-03  0.99667D-03  0.10640D-02  0.11941D-02  0.14528D-02  0.19285D-02  0.24386D-02  0.27264D-02  0.34866D-02  0.52878D-02
  0.39811D+01  0.60000D+00  0.10575D-02  0.10576D-02  0.10576D-02  0.10576D-02  0.10579D-02  0.10587D-02  0.10604D-02  0.10643D-02  0.10739D-02  0.10947D-02  0.11327D-02  0.12031D-02  0.13373D-02  0.16033D-02  0.21016D-02  0.26736D-02  0.29724D-02  0.36829D-02  0.54152D-02
  0.42658D+01  0.63000D+00  0.12098D-02  0.12098D-02  0.12099D-02  0.12099D-02  0.12101D-02  0.12110D-02  0.12127D-02  0.12167D-02  0.12266D-02  0.12484D-02  0.12882D-02  0.13614D-02  0.15004D-02  0.17753D-02  0.22936D-02  0.29297D-02  0.32571D-02  0.39142D-02  0.55839D-02
  0.45709D+01  0.66000D+00  0.13841D-02  0.13841D-02  0.13841D-02  0.13842D-02  0.13844D-02  0.13852D-02  0.13869D-02  0.13909D-02  0.14012D-02  0.14240D-02  0.14657D-02  0.15420D-02  0.16866D-02  0.19703D-02  0.25057D-02  0.32149D-02  0.35827D-02  0.41848D-02  0.57962D-02
  0.48978D+01  0.69000D+00  0.15834D-02  0.15834D-02  0.15834D-02  0.15835D-02  0.15837D-02  0.15845D-02  0.15862D-02  0.15903D-02  0.16010D-02  0.16249D-02  0.16684D-02  0.17482D-02  0.18987D-02  0.21901D-02  0.27472D-02  0.35309D-02  0.39513D-02  0.45001D-02  0.60549D-02
  0.52481D+01  0.72000D+00  0.18115D-02  0.18115D-02  0.18115D-02  0.18115D-02  0.18117D-02  0.18124D-02  0.18142D-02  0.18183D-02  0.18295D-02  0.18545D-02  0.19001D-02  0.19836D-02  0.21393D-02  0.24411D-02  0.30218D-02  0.38673D-02  0.43716D-02  0.48655D-02  0.63639D-02
  0.56234D+01  0.75000D+00  0.20723D-02  0.20723D-02  0.20724D-02  0.20724D-02  0.20726D-02  0.20732D-02  0.20751D-02  0.20792D-02  0.20907D-02  0.21170D-02  0.21648D-02  0.22517D-02  0.24140D-02  0.27276D-02  0.33253D-02  0.42422D-02  0.48494D-02  0.52884D-02  0.67277D-02
  0.60256D+01  0.78000D+00  0.23707D-02  0.23708D-02  0.23708D-02  0.23708D-02  0.23710D-02  0.23716D-02  0.23734D-02  0.23776D-02  0.23896D-02  0.24171D-02  0.24671D-02  0.25580D-02  0.27276D-02  0.30510D-02  0.36702D-02  0.46622D-02  0.53766D-02  0.57773D-02  0.71521D-02
  0.64565D+01  0.81000D+00  0.27121D-02  0.27121D-02  0.27121D-02  0.27122D-02  0.27123D-02  0.27129D-02  0.27147D-02  0.27190D-02  0.27314D-02  0.27602D-02  0.28127D-02  0.29077D-02  0.30839D-02  0.34207D-02  0.40614D-02  0.51208D-02  0.59689D-02  0.63408D-02  0.76437D-02
  0.69183D+01  0.84000D+00  0.31025D-02  0.31025D-02  0.31025D-02  0.31026D-02  0.31027D-02  0.31032D-02  0.31051D-02  0.31094D-02  0.31222D-02  0.31525D-02  0.32074D-02  0.33068D-02  0.34912D-02  0.38387D-02  0.45050D-02  0.56320D-02  0.66267D-02  0.69872D-02  0.82105D-02
  0.74131D+01  0.87000D+00  0.35490D-02  0.35490D-02  0.35490D-02  0.35491D-02  0.35492D-02  0.35497D-02  0.35515D-02  0.35559D-02  0.35692D-02  0.36010D-02  0.36584D-02  0.37627D-02  0.39546D-02  0.43158D-02  0.50100D-02  0.61941D-02  0.73636D-02  0.77288D-02  0.88618D-02
  0.79433D+01  0.90000D+00  0.40597D-02  0.40597D-02  0.40597D-02  0.40598D-02  0.40599D-02  0.40604D-02  0.40621D-02  0.40666D-02  0.40805D-02  0.41137D-02  0.41740D-02  0.42833D-02  0.44831D-02  0.48603D-02  0.55760D-02  0.68295D-02  0.81726D-02  0.85795D-02  0.96085D-02
  0.85114D+01  0.93000D+00  0.46438D-02  0.46438D-02  0.46438D-02  0.46439D-02  0.46440D-02  0.46445D-02  0.46461D-02  0.46507D-02  0.46651D-02  0.47001D-02  0.47634D-02  0.48773D-02  0.50868D-02  0.54788D-02  0.62206D-02  0.75483D-02  0.90565D-02  0.95507D-02  0.10463D-01
  0.91201D+01  0.96000D+00  0.53119D-02  0.53119D-02  0.53119D-02  0.53120D-02  0.53121D-02  0.53125D-02  0.53142D-02  0.53188D-02  0.53339D-02  0.53707D-02  0.54368D-02  0.55564D-02  0.57759D-02  0.61824D-02  0.69560D-02  0.83422D-02  0.10043D-01  0.10647D-01  0.11440D-01
  0.97724D+01  0.99000D+00  0.60761D-02  0.60761D-02  0.60761D-02  0.60762D-02  0.60763D-02  0.60767D-02  0.60783D-02  0.60832D-02  0.60989D-02  0.61376D-02  0.62069D-02  0.63326D-02  0.65610D-02  0.69858D-02  0.77911D-02  0.92379D-02  0.11146D-01  0.11892D-01  0.12556D-01
  0.10471D+02  0.10200D+01  0.69504D-02  0.69504D-02  0.69505D-02  0.69505D-02  0.69506D-02  0.69510D-02  0.69527D-02  0.69576D-02  0.69741D-02  0.70147D-02  0.70876D-02  0.72189D-02  0.74581D-02  0.79033D-02  0.87351D-02  0.10256D-01  0.12341D-01  0.13306D-01  0.13830D-01
  0.11220D+02  0.10500D+01  0.79511D-02  0.79511D-02  0.79511D-02  0.79511D-02  0.79512D-02  0.79516D-02  0.79533D-02  0.79584D-02  0.79756D-02  0.80183D-02  0.80948D-02  0.82322D-02  0.84836D-02  0.89461D-02  0.98133D-02  0.11410D-01  0.13672D-01  0.14884D-01  0.15283D-01
  0.12023D+02  0.10800D+01  0.90965D-02  0.90965D-02  0.90966D-02  0.90966D-02  0.90967D-02  0.90971D-02  0.90986D-02  0.91038D-02  0.91218D-02  0.91669D-02  0.92469D-02  0.93914D-02  0.96545D-02  0.10137D-01  0.11045D-01  0.12700D-01  0.15169D-01  0.16647D-01  0.16940D-01
  0.12882D+02  0.11100D+01  0.10408D-01  0.10408D-01  0.10408D-01  0.10408D-01  0.10408D-01  0.10409D-01  0.10410D-01  0.10415D-01  0.10434D-01  0.10481D-01  0.10565D-01  0.10718D-01  0.10992D-01  0.11499D-01  0.12442D-01  0.14171D-01  0.16843D-01  0.18629D-01  0.18825D-01
  0.13804D+02  0.11400D+01  0.11910D-01  0.11910D-01  0.11910D-01  0.11910D-01  0.11910D-01  0.11911D-01  0.11912D-01  0.11917D-01  0.11937D-01  0.11987D-01  0.12075D-01  0.12234D-01  0.12523D-01  0.13054D-01  0.14034D-01  0.15849D-01  0.18685D-01  0.20856D-01  0.20967D-01
  0.14791D+02  0.11700D+01  0.13631D-01  0.13631D-01  0.13631D-01  0.13631D-01  0.13631D-01  0.13632D-01  0.13633D-01  0.13638D-01  0.13659D-01  0.13711D-01  0.13804D-01  0.13971D-01  0.14275D-01  0.14828D-01  0.15856D-01  0.17750D-01  0.20772D-01  0.23301D-01  0.23401D-01
  0.15849D+02  0.12000D+01  0.15604D-01  0.15604D-01  0.15604D-01  0.15604D-01  0.15604D-01  0.15605D-01  0.15606D-01  0.15611D-01  0.15633D-01  0.15688D-01  0.15785D-01  0.15961D-01  0.16280D-01  0.16860D-01  0.17939D-01  0.19905D-01  0.23141D-01  0.26039D-01  0.26165D-01
  0.16982D+02  0.12300D+01  0.17867D-01  0.17867D-01  0.17867D-01  0.17867D-01  0.17867D-01  0.17867D-01  0.17868D-01  0.17873D-01  0.17897D-01  0.17955D-01  0.18058D-01  0.18242D-01  0.18577D-01  0.19189D-01  0.20311D-01  0.22372D-01  0.25796D-01  0.29120D-01  0.29287D-01
  0.18197D+02  0.12600D+01  0.20464D-01  0.20464D-01  0.20464D-01  0.20464D-01  0.20464D-01  0.20465D-01  0.20466D-01  0.20471D-01  0.20495D-01  0.20557D-01  0.20665D-01  0.20859D-01  0.21212D-01  0.21854D-01  0.23029D-01  0.25198D-01  0.28791D-01  0.32562D-01  0.32823D-01
  0.19498D+02  0.12900D+01  0.23449D-01  0.23449D-01  0.23449D-01  0.23449D-01  0.23449D-01  0.23449D-01  0.23450D-01  0.23455D-01  0.23482D-01  0.23547D-01  0.23661D-01  0.23865D-01  0.24238D-01  0.24911D-01  0.26149D-01  0.28409D-01  0.32216D-01  0.36380D-01  0.36835D-01
  0.20893D+02  0.13200D+01  0.26883D-01  0.26883D-01  0.26883D-01  0.26883D-01  0.26883D-01  0.26884D-01  0.26885D-01  0.26890D-01  0.26918D-01  0.26987D-01  0.27107D-01  0.27324D-01  0.27715D-01  0.28426D-01  0.29729D-01  0.32092D-01  0.36140D-01  0.40712D-01  0.41382D-01
  0.22387D+02  0.13500D+01  0.30842D-01  0.30842D-01  0.30842D-01  0.30842D-01  0.30842D-01  0.30843D-01  0.30844D-01  0.30849D-01  0.30878D-01  0.30952D-01  0.31079D-01  0.31308D-01  0.31721D-01  0.32475D-01  0.33839D-01  0.36334D-01  0.40577D-01  0.45651D-01  0.46524D-01
  0.23988D+02  0.13800D+01  0.35415D-01  0.35415D-01  0.35415D-01  0.35415D-01  0.35415D-01  0.35416D-01  0.35417D-01  0.35422D-01  0.35453D-01  0.35531D-01  0.35667D-01  0.35908D-01  0.36348D-01  0.37141D-01  0.38584D-01  0.41220D-01  0.45683D-01  0.51205D-01  0.52394D-01
  0.25704D+02  0.14100D+01  0.40712D-01  0.40712D-01  0.40711D-01  0.40711D-01  0.40711D-01  0.40711D-01  0.40712D-01  0.40718D-01  0.40750D-01  0.40834D-01  0.40977D-01  0.41234D-01  0.41700D-01  0.42540D-01  0.44076D-01  0.46839D-01  0.51590D-01  0.57546D-01  0.59130D-01
  0.27542D+02  0.14400D+01  0.46865D-01  0.46863D-01  0.46862D-01  0.46861D-01  0.46860D-01  0.46860D-01  0.46861D-01  0.46866D-01  0.46899D-01  0.46989D-01  0.47142D-01  0.47415D-01  0.47909D-01  0.48807D-01  0.50432D-01  0.53362D-01  0.58417D-01  0.64877D-01  0.66830D-01
  0.29512D+02  0.14700D+01  0.54044D-01  0.54036D-01  0.54031D-01  0.54027D-01  0.54024D-01  0.54022D-01  0.54022D-01  0.54026D-01  0.54058D-01  0.54156D-01  0.54319D-01  0.54609D-01  0.55138D-01  0.56098D-01  0.57824D-01  0.60956D-01  0.66289D-01  0.73369D-01  0.75695D-01
  0.31623D+02  0.15000D+01  0.62466D-01  0.62445D-01  0.62426D-01  0.62410D-01  0.62398D-01  0.62389D-01  0.62384D-01  0.62384D-01  0.62413D-01  0.62519D-01  0.62693D-01  0.63003D-01  0.63572D-01  0.64593D-01  0.66447D-01  0.69784D-01  0.75477D-01  0.83092D-01  0.85983D-01
  0.33884D+02  0.15300D+01  0.72410D-01  0.72363D-01  0.72315D-01  0.72270D-01  0.72230D-01  0.72198D-01  0.72174D-01  0.72161D-01  0.72178D-01  0.72289D-01  0.72472D-01  0.72805D-01  0.73411D-01  0.74511D-01  0.76509D-01  0.80063D-01  0.86202D-01  0.94417D-01  0.97932D-01
  0.36308D+02  0.15600D+01  0.84237D-01  0.84158D-01  0.84066D-01  0.83967D-01  0.83869D-01  0.83779D-01  0.83701D-01  0.83643D-01  0.83624D-01  0.83721D-01  0.83905D-01  0.84253D-01  0.84900D-01  0.86090D-01  0.88225D-01  0.92059D-01  0.98635D-01  0.10761D+00  0.11165D+00
  0.38905D+02  0.15900D+01  0.98381D-01  0.98273D-01  0.98137D-01  0.97971D-01  0.97781D-01  0.97583D-01  0.97391D-01  0.97222D-01  0.97102D-01  0.97130D-01  0.97277D-01  0.97613D-01  0.98292D-01  0.99561D-01  0.10186D+00  0.10601D+00  0.11303D+00  0.12282D+00  0.12750D+00
  0.41687D+02  0.16200D+01  0.11543D+00  0.11525D+00  0.11507D+00  0.11484D+00  0.11455D+00  0.11421D+00  0.11383D+00  0.11344D+00  0.11310D+00  0.11293D+00  0.11293D+00  0.11317D+00  0.11383D+00  0.11514D+00  0.11761D+00  0.12203D+00  0.12961D+00  0.14010D+00  0.14559D+00
  0.44668D+02  0.16500D+01  0.13629D+00  0.13590D+00  0.13557D+00  0.13525D+00  0.13488D+00  0.13439D+00  0.13379D+00  0.13309D+00  0.13237D+00  0.13180D+00  0.13143D+00  0.13137D+00  0.13181D+00  0.13306D+00  0.13561D+00  0.14030D+00  0.14844D+00  0.15969D+00  0.16593D+00
  0.47863D+02  0.16800D+01  0.16230D+00  0.16145D+00  0.16075D+00  0.16017D+00  0.15963D+00  0.15902D+00  0.15822D+00  0.15718D+00  0.15595D+00  0.15473D+00  0.15368D+00  0.15292D+00  0.15278D+00  0.15364D+00  0.15601D+00  0.16083D+00  0.16930D+00  0.18135D+00  0.18801D+00
  0.51286D+02  0.17100D+01  0.19534D+00  0.19365D+00  0.19223D+00  0.19105D+00  0.19009D+00  0.18921D+00  0.18822D+00  0.18692D+00  0.18519D+00  0.18316D+00  0.18107D+00  0.17910D+00  0.17775D+00  0.17755D+00  0.17919D+00  0.18367D+00  0.19216D+00  0.20454D+00  0.21163D+00
  0.54954D+02  0.17400D+01  0.23818D+00  0.23501D+00  0.23225D+00  0.22996D+00  0.22807D+00  0.22651D+00  0.22509D+00  0.22351D+00  0.22139D+00  0.21860D+00  0.21528D+00  0.21157D+00  0.20817D+00  0.20591D+00  0.20578D+00  0.20891D+00  0.21670D+00  0.22870D+00  0.23588D+00
  0.58884D+02  0.17700D+01  0.29438D+00  0.28905D+00  0.28415D+00  0.27989D+00  0.27635D+00  0.27344D+00  0.27096D+00  0.26867D+00  0.26610D+00  0.26273D+00  0.25833D+00  0.25264D+00  0.24640D+00  0.24084D+00  0.23743D+00  0.23772D+00  0.24331D+00  0.25382D+00  0.26007D+00
  0.63096D+02  0.18000D+01  0.36932D+00  0.36078D+00  0.35261D+00  0.34521D+00  0.33882D+00  0.33352D+00  0.32917D+00  0.32545D+00  0.32191D+00  0.31788D+00  0.31272D+00  0.30529D+00  0.29585D+00  0.28577D+00  0.27723D+00  0.27264D+00  0.27377D+00  0.28069D+00  0.28402D+00
  0.67608D+02  0.18300D+01  0.46907D+00  0.45638D+00  0.44372D+00  0.43178D+00  0.42100D+00  0.41167D+00  0.40391D+00  0.39753D+00  0.39206D+00  0.38676D+00  0.38084D+00  0.37219D+00  0.35985D+00  0.34450D+00  0.32890D+00  0.31671D+00  0.31056D+00  0.31056D+00  0.30835D+00
  0.72444D+02  0.18600D+01  0.60310D+00  0.58482D+00  0.56605D+00  0.54772D+00  0.53059D+00  0.51515D+00  0.50174D+00  0.49054D+00  0.48130D+00  0.47332D+00  0.46584D+00  0.45616D+00  0.44170D+00  0.42133D+00  0.39719D+00  0.37436D+00  0.35750D+00  0.34664D+00  0.33470D+00
  0.77625D+02  0.18900D+01  0.78277D+00  0.75735D+00  0.73061D+00  0.70371D+00  0.67778D+00  0.65365D+00  0.63191D+00  0.61300D+00  0.59713D+00  0.58394D+00  0.57287D+00  0.56114D+00  0.54509D+00  0.52097D+00  0.48809D+00  0.45190D+00  0.41984D+00  0.39359D+00  0.36617D+00
  0.83176D+02  0.19200D+01  0.10229D+01  0.98840D+00  0.95145D+00  0.91334D+00  0.87569D+00  0.83972D+00  0.80631D+00  0.77615D+00  0.74989D+00  0.72784D+00  0.71006D+00  0.69383D+00  0.67498D+00  0.64799D+00  0.60781D+00  0.55679D+00  0.50460D+00  0.45686D+00  0.40760D+00
  0.89125D+02  0.19500D+01  0.13474D+01  0.13009D+01  0.12506D+01  0.11976D+01  0.11441D+01  0.10920D+01  0.10424D+01  0.99627D+00  0.95461D+00  0.91836D+00  0.88886D+00  0.86462D+00  0.84061D+00  0.81022D+00  0.76433D+00  0.69845D+00  0.62167D+00  0.54475D+00  0.46498D+00
  0.95499D+02  0.19800D+01  0.17774D+01  0.17161D+01  0.16494D+01  0.15778D+01  0.15041D+01  0.14309D+01  0.13599D+01  0.12925D+01  0.12298D+01  0.11732D+01  0.11250D+01  0.10863D+01  0.10523D+01  0.10161D+01  0.96541D+00  0.88712D+00  0.78330D+00  0.66879D+00  0.54817D+00
  0.10233D+03  0.20100D+01  0.23656D+01  0.22834D+01  0.21936D+01  0.20963D+01  0.19947D+01  0.18926D+01  0.17924D+01  0.16957D+01  0.16038D+01  0.15183D+01  0.14422D+01  0.13795D+01  0.13265D+01  0.12781D+01  0.12198D+01  0.11313D+01  0.10002D+01  0.83963D+00  0.66352D+00
  0.10965D+03  0.20400D+01  0.31349D+01  0.30301D+01  0.29156D+01  0.27884D+01  0.26518D+01  0.25120D+01  0.23735D+01  0.22384D+01  0.21081D+01  0.19843D+01  0.18704D+01  0.17727D+01  0.16888D+01  0.16176D+01  0.15455D+01  0.14459D+01  0.12896D+01  0.10753D+01  0.82658D+00
  0.11749D+03  0.20700D+01  0.41951D+01  0.40555D+01  0.39030D+01  0.37354D+01  0.35529D+01  0.33617D+01  0.31692D+01  0.29803D+01  0.27972D+01  0.26210D+01  0.24548D+01  0.23076D+01  0.21764D+01  0.20653D+01  0.19666D+01  0.18495D+01  0.16689D+01  0.13956D+01  0.10533D+01
  0.12589D+03  0.21000D+01  0.55780D+01  0.54012D+01  0.52081D+01  0.49945D+01  0.47578D+01  0.45045D+01  0.42437D+01  0.39833D+01  0.37290D+01  0.34831D+01  0.32481D+01  0.30352D+01  0.28390D+01  0.26674D+01  0.25205D+01  0.23728D+01  0.21641D+01  0.18281D+01  0.13679D+01
  0.13490D+03  0.21300D+01  0.74724D+01  0.72412D+01  0.69841D+01  0.67040D+01  0.63952D+01  0.60612D+01  0.57122D+01  0.53575D+01  0.50052D+01  0.46617D+01  0.43316D+01  0.40292D+01  0.37454D+01  0.34876D+01  0.32633D+01  0.30592D+01  0.28079D+01  0.24041D+01  0.18017D+01
  0.14454D+03  0.21600D+01  0.99570D+01  0.96735D+01  0.93448D+01  0.89877D+01  0.85906D+01  0.81554D+01  0.76948D+01  0.72212D+01  0.67434D+01  0.62694D+01  0.58088D+01  0.53840D+01  0.49840D+01  0.46099D+01  0.42748D+01  0.39754D+01  0.36530D+01  0.31617D+01  0.23860D+01
  0.15488D+03  0.21900D+01  0.13328D+02  0.12962D+02  0.12533D+02  0.12064D+02  0.11551D+02  0.10985D+02  0.10379D+02  0.97504D+01  0.91111D+01  0.84685D+01  0.78331D+01  0.72385D+01  0.66821D+01  0.61526D+01  0.56660D+01  0.52232D+01  0.47819D+01  0.41678D+01  0.31759D+01
  0.16596D+03  0.22200D+01  0.17786D+02  0.17362D+02  0.16813D+02  0.16208D+02  0.15546D+02  0.14812D+02  0.14017D+02  0.13186D+02  0.12335D+02  0.11475D+02  0.10613D+02  0.97872D+01  0.90206D+01  0.82802D+01  0.75883D+01  0.69474D+01  0.63157D+01  0.55142D+01  0.42285D+01
  0.17783D+03  0.22500D+01  0.23758D+02  0.23212D+02  0.22528D+02  0.21739D+02  0.20887D+02  0.19943D+02  0.18909D+02  0.17815D+02  0.16689D+02  0.15546D+02  0.14394D+02  0.13272D+02  0.12235D+02  0.11210D+02  0.10246D+02  0.93422D+01  0.84401D+01  0.73461D+01  0.56437D+01
  0.19055D+03  0.22800D+01  0.31779D+02  0.31187D+02  0.30306D+02  0.29279D+02  0.28164D+02  0.26934D+02  0.25581D+02  0.24138D+02  0.22642D+02  0.21119D+02  0.19581D+02  0.18069D+02  0.16687D+02  0.15288D+02  0.13952D+02  0.12686D+02  0.11420D+02  0.98833D+01  0.75635D+01
  0.20417D+03  0.23100D+01  0.42225D+02  0.41512D+02  0.40530D+02  0.39236D+02  0.37805D+02  0.36243D+02  0.34502D+02  0.32617D+02  0.30646D+02  0.28629D+02  0.26589D+02  0.24574D+02  0.22766D+02  0.20915D+02  0.19110D+02  0.17379D+02  0.15637D+02  0.13485D+02  0.10223D+02
  0.21878D+03  0.23400D+01  0.56851D+02  0.56058D+02  0.54717D+02  0.53001D+02  0.51098D+02  0.49027D+02  0.46743D+02  0.44257D+02  0.41639D+02  0.38950D+02  0.36226D+02  0.33528D+02  0.31161D+02  0.28746D+02  0.26358D+02  0.24044D+02  0.21663D+02  0.18668D+02  0.13927D+02
  0.23442D+03  0.23700D+01  0.74733D+02  0.74205D+02  0.73033D+02  0.71046D+02  0.68611D+02  0.65989D+02  0.63072D+02  0.59846D+02  0.56404D+02  0.52846D+02  0.49230D+02  0.45640D+02  0.42561D+02  0.39465D+02  0.36406D+02  0.33423D+02  0.30285D+02  0.26119D+02  0.19112D+02
  0.25119D+03  0.24000D+01  0.10199D+03  0.10094D+03  0.98957D+02  0.96183D+02  0.92939D+02  0.89397D+02  0.85535D+02  0.81282D+02  0.76716D+02  0.71967D+02  0.67129D+02  0.62316D+02  0.58258D+02  0.54336D+02  0.50477D+02  0.46730D+02  0.42782D+02  0.36966D+02  0.26325D+02
  0.26915D+03  0.24300D+01  0.13420D+03  0.13360D+03  0.13216D+03  0.12929D+03  0.12520D+03  0.12063D+03  0.11568D+03  0.11016D+03  0.10415D+03  0.97852D+02  0.91406D+02  0.84973D+02  0.79586D+02  0.74745D+02  0.69952D+02  0.65480D+02  0.60768D+02  0.52720D+02  0.36276D+02
  0.28840D+03  0.24600D+01  0.18388D+03  0.18245D+03  0.17953D+03  0.17515D+03  0.16973D+03  0.16360D+03  0.15697D+03  0.14971D+03  0.14176D+03  0.13335D+03  0.12472D+03  0.11607D+03  0.10875D+03  0.10295D+03  0.97118D+02  0.92050D+02  0.86695D+02  0.75322D+02  0.49979D+02
  0.30903D+03  0.24900D+01  0.24256D+03  0.24188D+03  0.24015D+03  0.23626D+03  0.22972D+03  0.22170D+03  0.21306D+03  0.20355D+03  0.19308D+03  0.18188D+03  0.17030D+03  0.15867D+03  0.14860D+03  0.14185D+03  0.13502D+03  0.12959D+03  0.12417D+03  0.10682D+03  0.68898D+02
  0.33113D+03  0.25200D+01  0.33416D+03  0.33203D+03  0.32751D+03  0.32056D+03  0.31183D+03  0.30130D+03  0.28965D+03  0.27710D+03  0.26326D+03  0.24832D+03  0.23276D+03  0.21708D+03  0.20323D+03  0.19558D+03  0.18791D+03  0.18278D+03  0.17831D+03  0.14959D+03  0.95010D+02


==> ross3/ross3_b14.dat <==
  0.10000D+01  0.00000D+00  0.14820D-04  0.14822D-04  0.14826D-04  0.14839D-04  0.14879D-04  0.14996D-04  0.15293D-04  0.15886D-04  0.16866D-04  0.18454D-04  0.21213D-04  0.26242D-04  0.36006D-04  0.57958D-04  0.12168D-03  0.32791D-03  0.67026D-03  0.15246D-02  0.42923D-02
  0.10715D+01  0.30000D-01  0.16710D-04  0.16711D-04  0.16715D-04  0.16727D-04  0.16766D-04  0.16880D-04  0.17169D-04  0.17765D-04  0.18760D-04  0.20369D-04  0.23149D-04  0.28176D-04  0.37802D-04  0.58902D-04  0.11794D-03  0.31085D-03  0.64022D-03  0.13938D-02  0.38375D-02
  0.11482D+01  0.60000D-01  0.18860D-04  0.18861D-04  0.18865D-04  0.18877D-04  0.18915D-04  0.19024D-04  0.19309D-04  0.19907D-04  0.20917D-04  0.22550D-04  0.25358D-04  0.30399D-04  0.39931D-04  0.60352D-04  0.11554D-03  0.29376D-03  0.61620D-03  0.12830D-02  0.34430D-02
  0.12303D+01  0.90000D-01  0.21309D-04  0.21310D-04  0.21314D-04  0.21326D-04  0.21362D-04  0.21468D-04  0.21749D-04  0.22348D-04  0.23373D-04  0.25035D-04  0.27877D-04  0.32948D-04  0.42426D-04  0.62313D-04  0.11408D-03  0.27959D-03  0.59763D-03  0.11899D-02  0.31012D-02
  0.13183D+01  0.12000D+00  0.24100D-04  0.24101D-04  0.24104D-04  0.24116D-04  0.24150D-04  0.24254D-04  0.24530D-04  0.25128D-04  0.26173D-04  0.27867D-04  0.30748D-04  0.35862D-04  0.45322D-04  0.64779D-04  0.11378D-03  0.26825D-03  0.58162D-03  0.11124D-02  0.28057D-02
  0.14125D+01  0.15000D+00  0.27280D-04  0.27281D-04  0.27285D-04  0.27296D-04  0.27329D-04  0.27430D-04  0.27700D-04  0.28301D-04  0.29366D-04  0.31091D-04  0.34018D-04  0.39188D-04  0.48664D-04  0.67802D-04  0.11457D-03  0.25856D-03  0.56751D-03  0.10489D-02  0.25508D-02
  0.15136D+01  0.18000D+00  0.30906D-04  0.30907D-04  0.30911D-04  0.30921D-04  0.30954D-04  0.31051D-04  0.31317D-04  0.31922D-04  0.33001D-04  0.34764D-04  0.37743D-04  0.42981D-04  0.52503D-04  0.71426D-04  0.11633D-03  0.25059D-03  0.55653D-03  0.99818D-03  0.23316D-02
  0.16218D+01  0.21000D+00  0.35042D-04  0.35043D-04  0.35046D-04  0.35056D-04  0.35088D-04  0.35183D-04  0.35446D-04  0.36045D-04  0.37147D-04  0.38950D-04  0.41984D-04  0.47302D-04  0.56899D-04  0.75692D-04  0.11901D-03  0.24531D-03  0.54814D-03  0.95819D-03  0.21440D-02
  0.17378D+01  0.24000D+00  0.39760D-04  0.39761D-04  0.39764D-04  0.39773D-04  0.39804D-04  0.39896D-04  0.40153D-04  0.40753D-04  0.41877D-04  0.43720D-04  0.46815D-04  0.52223D-04  0.61923D-04  0.80652D-04  0.12277D-03  0.24242D-03  0.53798D-03  0.92841D-03  0.19843D-02
  0.18621D+01  0.27000D+00  0.45142D-04  0.45143D-04  0.45146D-04  0.45156D-04  0.45185D-04  0.45275D-04  0.45527D-04  0.46129D-04  0.47271D-04  0.49157D-04  0.52316D-04  0.57826D-04  0.67652D-04  0.86400D-04  0.12762D-03  0.24071D-03  0.53014D-03  0.90821D-03  0.18494D-02
  0.19953D+01  0.30000D+00  0.51286D-04  0.51287D-04  0.51290D-04  0.51299D-04  0.51327D-04  0.51415D-04  0.51662D-04  0.52264D-04  0.53422D-04  0.55355D-04  0.58584D-04  0.64203D-04  0.74182D-04  0.93020D-04  0.13348D-03  0.24132D-03  0.52499D-03  0.89553D-03  0.17368D-02
  0.21380D+01  0.33000D+00  0.58298D-04  0.58299D-04  0.58302D-04  0.58311D-04  0.58338D-04  0.58423D-04  0.58668D-04  0.59262D-04  0.60443D-04  0.62425D-04  0.65725D-04  0.71464D-04  0.81618D-04  0.10060D-03  0.14054D-03  0.24422D-03  0.52004D-03  0.88953D-03  0.16441D-02
  0.22909D+01  0.36000D+00  0.66304D-04  0.66304D-04  0.66307D-04  0.66316D-04  0.66343D-04  0.66425D-04  0.66663D-04  0.67257D-04  0.68460D-04  0.70486D-04  0.73863D-04  0.79730D-04  0.90081D-04  0.10926D-03  0.14892D-03  0.24897D-03  0.51575D-03  0.89063D-03  0.15697D-02
  0.24547D+01  0.39000D+00  0.75444D-04  0.75445D-04  0.75448D-04  0.75456D-04  0.75482D-04  0.75562D-04  0.75795D-04  0.76392D-04  0.77603D-04  0.79682D-04  0.83139D-04  0.89142D-04  0.99712D-04  0.11916D-03  0.15869D-03  0.25549D-03  0.51486D-03  0.89817D-03  0.15119D-02
  0.26303D+01  0.42000D+00  0.85882D-04  0.85883D-04  0.85885D-04  0.85893D-04  0.85919D-04  0.85997D-04  0.86227D-04  0.86813D-04  0.88044D-04  0.90176D-04  0.93715D-04  0.99862D-04  0.11067D-03  0.13044D-03  0.16995D-03  0.26442D-03  0.51727D-03  0.90768D-03  0.14695D-02
  0.28184D+01  0.45000D+00  0.97802D-04  0.97803D-04  0.97805D-04  0.97813D-04  0.97838D-04  0.97914D-04  0.98137D-04  0.98719D-04  0.99968D-04  0.10215D-03  0.10577D-03  0.11207D-03  0.12314D-03  0.14327D-03  0.18296D-03  0.27577D-03  0.51979D-03  0.92216D-03  0.14419D-02
  0.30200D+01  0.48000D+00  0.11142D-03  0.11142D-03  0.11142D-03  0.11143D-03  0.11145D-03  0.11152D-03  0.11174D-03  0.11232D-03  0.11358D-03  0.11581D-03  0.11953D-03  0.12598D-03  0.13733D-03  0.15787D-03  0.19791D-03  0.28908D-03  0.52624D-03  0.94185D-03  0.14278D-02
  0.32359D+01  0.51000D+00  0.12696D-03  0.12697D-03  0.12697D-03  0.12697D-03  0.12700D-03  0.12707D-03  0.12728D-03  0.12786D-03  0.12912D-03  0.13141D-03  0.13522D-03  0.14184D-03  0.15348D-03  0.17450D-03  0.21494D-03  0.30509D-03  0.53695D-03  0.96267D-03  0.14267D-02
  0.34674D+01  0.54000D+00  0.14472D-03  0.14472D-03  0.14473D-03  0.14473D-03  0.14476D-03  0.14483D-03  0.14503D-03  0.14560D-03  0.14688D-03  0.14922D-03  0.15311D-03  0.15990D-03  0.17187D-03  0.19339D-03  0.23438D-03  0.32410D-03  0.55056D-03  0.98457D-03  0.14387D-02
  0.37154D+01  0.57000D+00  0.16501D-03  0.16501D-03  0.16501D-03  0.16502D-03  0.16504D-03  0.16511D-03  0.16531D-03  0.16587D-03  0.16716D-03  0.16955D-03  0.17353D-03  0.18050D-03  0.19280D-03  0.21488D-03  0.25657D-03  0.34613D-03  0.56715D-03  0.10111D-02  0.14637D-02
  0.39811D+01  0.60000D+00  0.18817D-03  0.18817D-03  0.18818D-03  0.18818D-03  0.18820D-03  0.18827D-03  0.18847D-03  0.18903D-03  0.19031D-03  0.19275D-03  0.19683D-03  0.20398D-03  0.21663D-03  0.23933D-03  0.28183D-03  0.37133D-03  0.58886D-03  0.10422D-02  0.14989D-02
  0.42658D+01  0.63000D+00  0.21463D-03  0.21463D-03  0.21464D-03  0.21464D-03  0.21466D-03  0.21473D-03  0.21492D-03  0.21546D-03  0.21676D-03  0.21925D-03  0.22342D-03  0.23075D-03  0.24378D-03  0.26714D-03  0.31049D-03  0.40050D-03  0.61581D-03  0.10714D-02  0.15465D-02
  0.45709D+01  0.66000D+00  0.24485D-03  0.24485D-03  0.24485D-03  0.24486D-03  0.24488D-03  0.24494D-03  0.24513D-03  0.24566D-03  0.24696D-03  0.24950D-03  0.25376D-03  0.26128D-03  0.27470D-03  0.29874D-03  0.34312D-03  0.43407D-03  0.64615D-03  0.11060D-02  0.16071D-02
  0.48978D+01  0.69000D+00  0.27936D-03  0.27936D-03  0.27936D-03  0.27936D-03  0.27938D-03  0.27944D-03  0.27963D-03  0.28015D-03  0.28145D-03  0.28403D-03  0.28839D-03  0.29610D-03  0.30992D-03  0.33471D-03  0.38026D-03  0.47203D-03  0.68248D-03  0.11475D-02  0.16765D-02
  0.52481D+01  0.72000D+00  0.31876D-03  0.31876D-03  0.31876D-03  0.31877D-03  0.31878D-03  0.31884D-03  0.31902D-03  0.31954D-03  0.32082D-03  0.32345D-03  0.32790D-03  0.33581D-03  0.35005D-03  0.37565D-03  0.42238D-03  0.51540D-03  0.72553D-03  0.11922D-02  0.17550D-02
  0.56234D+01  0.75000D+00  0.36374D-03  0.36374D-03  0.36375D-03  0.36375D-03  0.36377D-03  0.36382D-03  0.36400D-03  0.36449D-03  0.36578D-03  0.36845D-03  0.37299D-03  0.38110D-03  0.39577D-03  0.42221D-03  0.47024D-03  0.56494D-03  0.77500D-03  0.12411D-02  0.18458D-02
  0.60256D+01  0.78000D+00  0.41510D-03  0.41510D-03  0.41510D-03  0.41511D-03  0.41512D-03  0.41518D-03  0.41534D-03  0.41582D-03  0.41713D-03  0.41981D-03  0.42444D-03  0.43274D-03  0.44787D-03  0.47519D-03  0.52468D-03  0.62126D-03  0.83107D-03  0.12995D-02  0.19481D-02
  0.64565D+01  0.81000D+00  0.47371D-03  0.47371D-03  0.47372D-03  0.47372D-03  0.47374D-03  0.47379D-03  0.47395D-03  0.47442D-03  0.47570D-03  0.47843D-03  0.48314D-03  0.49164D-03  0.50724D-03  0.53550D-03  0.58656D-03  0.68494D-03  0.89610D-03  0.13680D-02  0.20529D-02
  0.69183D+01  0.84000D+00  0.54061D-03  0.54061D-03  0.54061D-03  0.54062D-03  0.54063D-03  0.54068D-03  0.54084D-03  0.54130D-03  0.54256D-03  0.54532D-03  0.55010D-03  0.55881D-03  0.57490D-03  0.60416D-03  0.65676D-03  0.75748D-03  0.97099D-03  0.14414D-02  0.21697D-02
  0.74131D+01  0.87000D+00  0.61694D-03  0.61694D-03  0.61694D-03  0.61695D-03  0.61696D-03  0.61701D-03  0.61716D-03  0.61761D-03  0.61886D-03  0.62164D-03  0.62650D-03  0.63540D-03  0.65199D-03  0.68226D-03  0.73661D-03  0.84003D-03  0.10550D-02  0.15270D-02  0.23001D-02
  0.79433D+01  0.90000D+00  0.70402D-03  0.70402D-03  0.70402D-03  0.70403D-03  0.70404D-03  0.70409D-03  0.70424D-03  0.70467D-03  0.70592D-03  0.70870D-03  0.71362D-03  0.72272D-03  0.73983D-03  0.77118D-03  0.82743D-03  0.93335D-03  0.11510D-02  0.16270D-02  0.24365D-02
  0.85114D+01  0.93000D+00  0.80335D-03  0.80335D-03  0.80335D-03  0.80335D-03  0.80337D-03  0.80341D-03  0.80355D-03  0.80397D-03  0.80518D-03  0.80800D-03  0.81298D-03  0.82227D-03  0.83991D-03  0.87241D-03  0.93054D-03  0.10393D-02  0.12608D-02  0.17397D-02  0.25812D-02
  0.91201D+01  0.96000D+00  0.91661D-03  0.91661D-03  0.91662D-03  0.91662D-03  0.91663D-03  0.91668D-03  0.91681D-03  0.91722D-03  0.91840D-03  0.92124D-03  0.92626D-03  0.93575D-03  0.95394D-03  0.98761D-03  0.10477D-02  0.11598D-02  0.13852D-02  0.18656D-02  0.27436D-02
  0.97724D+01  0.99000D+00  0.10457D-02  0.10457D-02  0.10458D-02  0.10458D-02  0.10458D-02  0.10458D-02  0.10459D-02  0.10463D-02  0.10475D-02  0.10503D-02  0.10554D-02  0.10651D-02  0.10838D-02  0.11187D-02  0.11810D-02  0.12965D-02  0.15255D-02  0.20112D-02  0.29244D-02
  0.10471D+02  0.10200D+01  0.11929D-02  0.11929D-02  0.11929D-02  0.11930D-02  0.11930D-02  0.11930D-02  0.11931D-02  0.11935D-02  0.11946D-02  0.11975D-02  0.12026D-02  0.12124D-02  0.12318D-02  0.12679D-02  0.13325D-02  0.14513D-02  0.16853D-02  0.21782D-02  0.31122D-02
  0.11220D+02  0.10500D+01  0.13607D-02  0.13607D-02  0.13607D-02  0.13607D-02  0.13607D-02  0.13607D-02  0.13609D-02  0.13612D-02  0.13623D-02  0.13652D-02  0.13703D-02  0.13803D-02  0.14002D-02  0.14378D-02  0.15045D-02  0.16272D-02  0.18671D-02  0.23635D-02  0.33242D-02
  0.12023D+02  0.10800D+01  0.15518D-02  0.15518D-02  0.15518D-02  0.15518D-02  0.15518D-02  0.15519D-02  0.15520D-02  0.15523D-02  0.15533D-02  0.15562D-02  0.15614D-02  0.15715D-02  0.15921D-02  0.16309D-02  0.17002D-02  0.18270D-02  0.20719D-02  0.25749D-02  0.35647D-02
  0.12882D+02  0.11100D+01  0.17695D-02  0.17695D-02  0.17695D-02  0.17695D-02  0.17695D-02  0.17695D-02  0.17696D-02  0.17700D-02  0.17710D-02  0.17738D-02  0.17790D-02  0.17893D-02  0.18105D-02  0.18508D-02  0.19226D-02  0.20534D-02  0.23043D-02  0.28165D-02  0.38280D-02
  0.13804D+02  0.11400D+01  0.20174D-02  0.20174D-02  0.20174D-02  0.20174D-02  0.20174D-02  0.20174D-02  0.20175D-02  0.20178D-02  0.20188D-02  0.20217D-02  0.20268D-02  0.20372D-02  0.20590D-02  0.21009D-02  0.21753D-02  0.23103D-02  0.25683D-02  0.30895D-02  0.41181D-02
  0.14791D+02  0.11700D+01  0.22996D-02  0.22996D-02  0.22996D-02  0.22996D-02  0.22996D-02  0.22996D-02  0.22997D-02  0.23001D-02  0.23010D-02  0.23038D-02  0.23089D-02  0.23195D-02  0.23420D-02  0.23853D-02  0.24623D-02  0.26021D-02  0.28675D-02  0.33958D-02  0.44491D-02
  0.15849D+02  0.12000D+01  0.26209D-02  0.26209D-02  0.26209D-02  0.26209D-02  0.26209D-02  0.26209D-02  0.26210D-02  0.26213D-02  0.26222D-02  0.26249D-02  0.26301D-02  0.26407D-02  0.26639D-02  0.27088D-02  0.27888D-02  0.29331D-02  0.32058D-02  0.37452D-02  0.48187D-02
  0.16982D+02  0.12300D+01  0.29865D-02  0.29865D-02  0.29865D-02  0.29865D-02  0.29865D-02  0.29865D-02  0.29866D-02  0.29869D-02  0.29877D-02  0.29903D-02  0.29955D-02  0.30063D-02  0.30301D-02  0.30768D-02  0.31595D-02  0.33090D-02  0.35894D-02  0.41394D-02  0.52403D-02
  0.18197D+02  0.12600D+01  0.34024D-02  0.34024D-02  0.34024D-02  0.34024D-02  0.34025D-02  0.34025D-02  0.34026D-02  0.34028D-02  0.34036D-02  0.34060D-02  0.34113D-02  0.34222D-02  0.34467D-02  0.34950D-02  0.35808D-02  0.37358D-02  0.40235D-02  0.45874D-02  0.57062D-02
  0.19498D+02  0.12900D+01  0.38757D-02  0.38757D-02  0.38757D-02  0.38757D-02  0.38757D-02  0.38757D-02  0.38758D-02  0.38760D-02  0.38768D-02  0.38791D-02  0.38844D-02  0.38953D-02  0.39206D-02  0.39706D-02  0.40597D-02  0.42195D-02  0.45165D-02  0.50944D-02  0.62318D-02
  0.20893D+02  0.13200D+01  0.44140D-02  0.44140D-02  0.44140D-02  0.44140D-02  0.44140D-02  0.44140D-02  0.44141D-02  0.44143D-02  0.44150D-02  0.44172D-02  0.44225D-02  0.44335D-02  0.44595D-02  0.45114D-02  0.46035D-02  0.47690D-02  0.50761D-02  0.56649D-02  0.68298D-02
  0.22387D+02  0.13500D+01  0.50262D-02  0.50262D-02  0.50262D-02  0.50262D-02  0.50262D-02  0.50263D-02  0.50263D-02  0.50265D-02  0.50272D-02  0.50292D-02  0.50345D-02  0.50455D-02  0.50723D-02  0.51262D-02  0.52215D-02  0.53932D-02  0.57088D-02  0.63132D-02  0.75075D-02
  0.23988D+02  0.13800D+01  0.57226D-02  0.57226D-02  0.57226D-02  0.57226D-02  0.57226D-02  0.57226D-02  0.57226D-02  0.57228D-02  0.57235D-02  0.57254D-02  0.57305D-02  0.57417D-02  0.57693D-02  0.58250D-02  0.59239D-02  0.61015D-02  0.64269D-02  0.70494D-02  0.82620D-02
  0.25704D+02  0.14100D+01  0.65145D-02  0.65145D-02  0.65145D-02  0.65145D-02  0.65145D-02  0.65145D-02  0.65145D-02  0.65147D-02  0.65153D-02  0.65171D-02  0.65222D-02  0.65334D-02  0.65619D-02  0.66197D-02  0.67223D-02  0.69056D-02  0.72424D-02  0.78803D-02  0.91199D-02
  0.27542D+02  0.14400D+01  0.74154D-02  0.74153D-02  0.74152D-02  0.74151D-02  0.74151D-02  0.74151D-02  0.74152D-02  0.74153D-02  0.74159D-02  0.74175D-02  0.74225D-02  0.74339D-02  0.74633D-02  0.75233D-02  0.76293D-02  0.78194D-02  0.81679D-02  0.88214D-02  0.10095D-01
  0.29512D+02  0.14700D+01  0.84415D-02  0.84407D-02  0.84401D-02  0.84398D-02  0.84397D-02  0.84396D-02  0.84396D-02  0.84397D-02  0.84402D-02  0.84418D-02  0.84468D-02  0.84583D-02  0.84886D-02  0.85509D-02  0.86607D-02  0.88581D-02  0.92165D-02  0.98907D-02  0.11195D-01
  0.31623D+02  0.15000D+01  0.96150D-02  0.96113D-02  0.96087D-02  0.96070D-02  0.96060D-02  0.96055D-02  0.96052D-02  0.96053D-02  0.96057D-02  0.96072D-02  0.96122D-02  0.96239D-02  0.96553D-02  0.97198D-02  0.98339D-02  0.10038D-01  0.10409D-01  0.11105D-01  0.12435D-01
  0.33884D+02  0.15300D+01  0.10971D-01  0.10959D-01  0.10949D-01  0.10942D-01  0.10937D-01  0.10935D-01  0.10933D-01  0.10932D-01  0.10932D-01  0.10934D-01  0.10939D-01  0.10951D-01  0.10983D-01  0.11050D-01  0.11168D-01  0.11379D-01  0.11764D-01  0.12479D-01  0.13846D-01
  0.36308D+02  0.15600D+01  0.12569D-01  0.12535D-01  0.12506D-01  0.12484D-01  0.12468D-01  0.12457D-01  0.12450D-01  0.12446D-01  0.12445D-01  0.12445D-01  0.12450D-01  0.12462D-01  0.12495D-01  0.12565D-01  0.12687D-01  0.12906D-01  0.13304D-01  0.14040D-01  0.15452D-01
  0.38905D+02  0.15900D+01  0.14504D-01  0.14428D-01  0.14359D-01  0.14301D-01  0.14255D-01  0.14221D-01  0.14197D-01  0.14182D-01  0.14173D-01  0.14170D-01  0.14172D-01  0.14184D-01  0.14218D-01  0.14290D-01  0.14417D-01  0.14645D-01  0.15055D-01  0.15819D-01  0.17264D-01
  0.41687D+02  0.16200D+01  0.16928D-01  0.16778D-01  0.16636D-01  0.16508D-01  0.16399D-01  0.16311D-01  0.16244D-01  0.16196D-01  0.16165D-01  0.16147D-01  0.16142D-01  0.16150D-01  0.16184D-01  0.16258D-01  0.16390D-01  0.16625D-01  0.17052D-01  0.17842D-01  0.19325D-01
  0.44668D+02  0.16500D+01  0.20044D-01  0.19778D-01  0.19517D-01  0.19272D-01  0.19052D-01  0.18864D-01  0.18708D-01  0.18587D-01  0.18499D-01  0.18440D-01  0.18409D-01  0.18403D-01  0.18432D-01  0.18506D-01  0.18642D-01  0.18886D-01  0.19330D-01  0.20144D-01  0.21679D-01
  0.47863D+02  0.16800D+01  0.24133D-01  0.23711D-01  0.23279D-01  0.22856D-01  0.22459D-01  0.22100D-01  0.21787D-01  0.21525D-01  0.21315D-01  0.21160D-01  0.21059D-01  0.21009D-01  0.21017D-01  0.21084D-01  0.21220D-01  0.21473D-01  0.21932D-01  0.22776D-01  0.24368D-01
  0.51286D+02  0.17100D+01  0.29531D-01  0.28908D-01  0.28246D-01  0.27575D-01  0.26922D-01  0.26308D-01  0.25749D-01  0.25255D-01  0.24835D-01  0.24495D-01  0.24241D-01  0.24081D-01  0.24023D-01  0.24058D-01  0.24184D-01  0.24440D-01  0.24915D-01  0.25795D-01  0.27433D-01
  0.54954D+02  0.17400D+01  0.36850D-01  0.35927D-01  0.34940D-01  0.33918D-01  0.32902D-01  0.31921D-01  0.31001D-01  0.30155D-01  0.29398D-01  0.28745D-01  0.28212D-01  0.27821D-01  0.27598D-01  0.27537D-01  0.27618D-01  0.27862D-01  0.28350D-01  0.29260D-01  0.30960D-01
  0.58884D+02  0.17700D+01  0.46604D-01  0.45312D-01  0.43905D-01  0.42426D-01  0.40927D-01  0.39451D-01  0.38031D-01  0.36689D-01  0.35446D-01  0.34321D-01  0.33344D-01  0.32551D-01  0.31997D-01  0.31706D-01  0.31656D-01  0.31845D-01  0.32326D-01  0.33263D-01  0.35037D-01
  0.63096D+02  0.18000D+01  0.59690D-01  0.57930D-01  0.56032D-01  0.53974D-01  0.51832D-01  0.49685D-01  0.47580D-01  0.45548D-01  0.43621D-01  0.41823D-01  0.40187D-01  0.38765D-01  0.37640D-01  0.36885D-01  0.36526D-01  0.36553D-01  0.36972D-01  0.37920D-01  0.39759D-01
  0.67608D+02  0.18300D+01  0.77227D-01  0.74881D-01  0.72326D-01  0.69529D-01  0.66565D-01  0.63537D-01  0.60526D-01  0.57579D-01  0.54725D-01  0.51999D-01  0.49444D-01  0.47118D-01  0.45126D-01  0.43585D-01  0.42612D-01  0.42252D-01  0.42487D-01  0.43390D-01  0.45269D-01
  0.72444D+02  0.18600D+01  0.10089D+00  0.97901D-01  0.94453D-01  0.90610D-01  0.86532D-01  0.82347D-01  0.78139D-01  0.73968D-01  0.69879D-01  0.65909D-01  0.62101D-01  0.58522D-01  0.55293D-01  0.52560D-01  0.50528D-01  0.49388D-01  0.49177D-01  0.49887D-01  0.51765D-01
  0.77625D+02  0.18900D+01  0.13275D+00  0.12855D+00  0.12403D+00  0.11904D+00  0.11361D+00  0.10792D+00  0.10212D+00  0.96329D-01  0.90589D-01  0.84952D-01  0.79464D-01  0.74192D-01  0.69271D-01  0.64852D-01  0.61199D-01  0.58688D-01  0.57546D-01  0.57777D-01  0.59515D-01
  0.83176D+02  0.19200D+01  0.17505D+00  0.16999D+00  0.16412D+00  0.15745D+00  0.15016D+00  0.14250D+00  0.13465D+00  0.12672D+00  0.11881D+00  0.11098D+00  0.10327D+00  0.95740D-01  0.88547D-01  0.81836D-01  0.75891D-01  0.71240D-01  0.68407D-01  0.67617D-01  0.68893D-01
  0.89125D+02  0.19500D+01  0.23200D+00  0.22559D+00  0.21801D+00  0.20930D+00  0.19967D+00  0.18944D+00  0.17887D+00  0.16815D+00  0.15738D+00  0.14663D+00  0.13596D+00  0.12544D+00  0.11523D+00  0.10545D+00  0.96370D-01  0.88616D-01  0.83038D-01  0.80292D-01  0.80518D-01
  0.95499D+02  0.19800D+01  0.30829D+00  0.29941D+00  0.28924D+00  0.27837D+00  0.26624D+00  0.25291D+00  0.23884D+00  0.22442D+00  0.20985D+00  0.19525D+00  0.18068D+00  0.16622D+00  0.15201D+00  0.13819D+00  0.12493D+00  0.11292D+00  0.10327D+00  0.97187D-01  0.95343D-01
  0.10233D+03  0.20100D+01  0.41119D+00  0.39970D+00  0.38699D+00  0.37283D+00  0.35668D+00  0.33893D+00  0.32020D+00  0.30092D+00  0.28137D+00  0.26171D+00  0.24200D+00  0.22230D+00  0.20281D+00  0.18367D+00  0.16490D+00  0.14718D+00  0.13177D+00  0.12048D+00  0.11486D+00
  0.10965D+03  0.20400D+01  0.54439D+00  0.53270D+00  0.51717D+00  0.49883D+00  0.47795D+00  0.45483D+00  0.43014D+00  0.40453D+00  0.37846D+00  0.35212D+00  0.32563D+00  0.29906D+00  0.27260D+00  0.24651D+00  0.22051D+00  0.19527D+00  0.17208D+00  0.15325D+00  0.14135D+00
  0.11749D+03  0.20700D+01  0.73364D+00  0.71557D+00  0.69317D+00  0.66833D+00  0.64132D+00  0.61160D+00  0.57936D+00  0.54544D+00  0.51068D+00  0.47549D+00  0.44001D+00  0.40432D+00  0.36866D+00  0.33348D+00  0.29802D+00  0.26290D+00  0.22937D+00  0.19997D+00  0.17847D+00
  0.12589D+03  0.21000D+01  0.96807D+00  0.95185D+00  0.92537D+00  0.89381D+00  0.85980D+00  0.82191D+00  0.78013D+00  0.73570D+00  0.68978D+00  0.64306D+00  0.59579D+00  0.54810D+00  0.50031D+00  0.45322D+00  0.40545D+00  0.35749D+00  0.31044D+00  0.26682D+00  0.23142D+00
  0.13490D+03  0.21300D+01  0.13066D+01  0.12797D+01  0.12439D+01  0.12024D+01  0.11571D+01  0.11076D+01  0.10529D+01  0.99422D+00  0.93320D+00  0.87097D+00  0.80804D+00  0.74455D+00  0.68075D+00  0.61807D+00  0.55432D+00  0.48971D+00  0.42501D+00  0.36264D+00  0.30784D+00
  0.14454D+03  0.21600D+01  0.17222D+01  0.17022D+01  0.16637D+01  0.16112D+01  0.15534D+01  0.14902D+01  0.14198D+01  0.13432D+01  0.12628D+01  0.11803D+01  0.10968D+01  0.10124D+01  0.92749D+00  0.84438D+00  0.75994D+00  0.67376D+00  0.58638D+00  0.49962D+00  0.41853D+00
  0.15488D+03  0.21900D+01  0.23271D+01  0.22871D+01  0.22322D+01  0.21651D+01  0.20887D+01  0.20063D+01  0.19152D+01  0.18154D+01  0.17094D+01  0.16002D+01  0.14892D+01  0.13771D+01  0.12644D+01  0.11545D+01  0.10435D+01  0.92952D+00  0.81314D+00  0.69484D+00  0.57923D+00
  0.16596D+03  0.22200D+01  0.30657D+01  0.30420D+01  0.29901D+01  0.29074D+01  0.28090D+01  0.27026D+01  0.25850D+01  0.24551D+01  0.23159D+01  0.21714D+01  0.20241D+01  0.18750D+01  0.17249D+01  0.15791D+01  0.14338D+01  0.12842D+01  0.11308D+01  0.97264D+00  0.81243D+00
  0.17783D+03  0.22500D+01  0.41435D+01  0.40811D+01  0.39988D+01  0.38972D+01  0.37715D+01  0.36328D+01  0.34820D+01  0.33144D+01  0.31326D+01  0.29423D+01  0.27476D+01  0.25503D+01  0.23515D+01  0.21580D+01  0.19697D+01  0.17748D+01  0.15746D+01  0.13668D+01  0.11496D+01
  0.19055D+03  0.22800D+01  0.54641D+01  0.54365D+01  0.53698D+01  0.52470D+01  0.50835D+01  0.49022D+01  0.47050D+01  0.44864D+01  0.42479D+01  0.39963D+01  0.37376D+01  0.34750D+01  0.32102D+01  0.29516D+01  0.27071D+01  0.24531D+01  0.21943D+01  0.19251D+01  0.16372D+01
  0.20417D+03  0.23100D+01  0.73594D+01  0.72524D+01  0.71400D+01  0.70059D+01  0.68135D+01  0.65800D+01  0.63289D+01  0.60504D+01  0.57416D+01  0.54117D+01  0.50703D+01  0.47228D+01  0.43723D+01  0.40291D+01  0.37143D+01  0.33871D+01  0.30563D+01  0.27128D+01  0.23418D+01
  0.21878D+03  0.23400D+01  0.97606D+01  0.97282D+01  0.96447D+01  0.94712D+01  0.92099D+01  0.89012D+01  0.85657D+01  0.81982D+01  0.77927D+01  0.73565D+01  0.69022D+01  0.64388D+01  0.59710D+01  0.55120D+01  0.51038D+01  0.46821D+01  0.42587D+01  0.38273D+01  0.33601D+01
  0.23442D+03  0.23700D+01  0.12780D+02  0.12763D+02  0.12715D+02  0.12591D+02  0.12332D+02  0.11949D+02  0.11521D+02  0.11055D+02  0.10534D+02  0.99646D+01  0.93656D+01  0.87517D+01  0.81310D+01  0.75204D+01  0.69946D+01  0.64574D+01  0.59256D+01  0.53983D+01  0.48253D+01
  0.25119D+03  0.24000D+01  0.17499D+02  0.17459D+02  0.17353D+02  0.17113D+02  0.16710D+02  0.16195D+02  0.15618D+02  0.14993D+02  0.14306D+02  0.13553D+02  0.12756D+02  0.11936D+02  0.11105D+02  0.10287D+02  0.96025D+01  0.89199D+01  0.82569D+01  0.76192D+01  0.69454D+01
  0.26915D+03  0.24300D+01  0.22957D+02  0.22938D+02  0.22886D+02  0.22744D+02  0.22405D+02  0.21809D+02  0.21064D+02  0.20262D+02  0.19376D+02  0.18394D+02  0.17341D+02  0.16250D+02  0.15143D+02  0.14048D+02  0.13154D+02  0.12305D+02  0.11492D+02  0.10752D+02  0.10018D+02
  0.28840D+03  0.24600D+01  0.31546D+02  0.31495D+02  0.31354D+02  0.31014D+02  0.30399D+02  0.29566D+02  0.28580D+02  0.27495D+02  0.26322D+02  0.25027D+02  0.23629D+02  0.22170D+02  0.20685D+02  0.19213D+02  0.18026D+02  0.16991D+02  0.16007D+02  0.15200D+02  0.14464D+02
  0.30903D+03  0.24900D+01  0.41514D+02  0.41493D+02  0.41435D+02  0.41272D+02  0.40849D+02  0.39979D+02  0.38717D+02  0.37299D+02  0.35767D+02  0.34069D+02  0.32216D+02  0.30266D+02  0.28272D+02  0.26291D+02  0.24677D+02  0.23464D+02  0.22318D+02  0.21519D+02  0.20904D+02
  0.33113D+03  0.25200D+01  0.57342D+02  0.57268D+02  0.57060D+02  0.56543D+02  0.55573D+02  0.54247D+02  0.52615D+02  0.50712D+02  0.48663D+02  0.46426D+02  0.43968D+02  0.41356D+02  0.38672D+02  0.35997D+02  0.33764D+02  0.32413D+02  0.31150D+02  0.30483D+02  0.30253D+02


==> ross3/ross3_b145.dat <==
  0.10000D+01  0.00000D+00  0.41295D-05  0.41295D-05  0.41296D-05  0.41298D-05  0.41304D-05  0.41325D-05  0.41390D-05  0.41592D-05  0.42216D-05  0.44088D-05  0.48863D-05  0.59375D-05  0.77611D-05  0.10509D-04  0.15558D-04  0.27642D-04  0.75956D-04  0.22249D-03  0.42865D-03
  0.10715D+01  0.30000D-01  0.46309D-05  0.46309D-05  0.46310D-05  0.46312D-05  0.46318D-05  0.46338D-05  0.46401D-05  0.46599D-05  0.47226D-05  0.48998D-05  0.53698D-05  0.63966D-05  0.81532D-05  0.10776D-04  0.15516D-04  0.26579D-04  0.68494D-04  0.20414D-03  0.38855D-03
  0.11482D+01  0.60000D-01  0.51893D-05  0.51893D-05  0.51894D-05  0.51896D-05  0.51902D-05  0.51921D-05  0.51983D-05  0.52178D-05  0.52770D-05  0.54512D-05  0.59129D-05  0.69104D-05  0.86155D-05  0.11136D-04  0.15625D-04  0.25850D-04  0.62709D-04  0.18811D-03  0.35599D-03
  0.12303D+01  0.90000D-01  0.58131D-05  0.58131D-05  0.58132D-05  0.58134D-05  0.58140D-05  0.58158D-05  0.58218D-05  0.58406D-05  0.58983D-05  0.60691D-05  0.65180D-05  0.74914D-05  0.91573D-05  0.11596D-04  0.15878D-04  0.25415D-04  0.58229D-04  0.17257D-03  0.32980D-03
  0.13183D+01  0.12000D+00  0.65119D-05  0.65119D-05  0.65119D-05  0.65121D-05  0.65127D-05  0.65146D-05  0.65204D-05  0.65385D-05  0.65948D-05  0.67609D-05  0.71967D-05  0.81533D-05  0.97862D-05  0.12159D-04  0.16276D-04  0.25248D-04  0.54677D-04  0.15910D-03  0.30898D-03
  0.14125D+01  0.15000D+00  0.72965D-05  0.72965D-05  0.72966D-05  0.72968D-05  0.72973D-05  0.72991D-05  0.73047D-05  0.73224D-05  0.73771D-05  0.75373D-05  0.79648D-05  0.89059D-05  0.10508D-04  0.12834D-04  0.16819D-04  0.25327D-04  0.52027D-04  0.14766D-03  0.29210D-03
  0.15136D+01  0.18000D+00  0.81794D-05  0.81795D-05  0.81795D-05  0.81797D-05  0.81802D-05  0.81820D-05  0.81874D-05  0.82046D-05  0.82573D-05  0.84136D-05  0.88363D-05  0.97527D-05  0.11341D-04  0.13632D-04  0.17512D-04  0.25641D-04  0.50145D-04  0.13734D-03  0.27832D-03
  0.16218D+01  0.21000D+00  0.91750D-05  0.91750D-05  0.91750D-05  0.91752D-05  0.91757D-05  0.91774D-05  0.91827D-05  0.91992D-05  0.92505D-05  0.94067D-05  0.98104D-05  0.10718D-04  0.12296D-04  0.14563D-04  0.18363D-04  0.26185D-04  0.48873D-04  0.12819D-03  0.26749D-03
  0.17378D+01  0.24000D+00  0.10299D-04  0.10299D-04  0.10299D-04  0.10299D-04  0.10300D-04  0.10302D-04  0.10307D-04  0.10323D-04  0.10374D-04  0.10520D-04  0.10919D-04  0.11819D-04  0.13386D-04  0.15641D-04  0.19384D-04  0.26959D-04  0.48128D-04  0.12082D-03  0.25902D-03
  0.18621D+01  0.27000D+00  0.11571D-04  0.11571D-04  0.11571D-04  0.11571D-04  0.11572D-04  0.11573D-04  0.11578D-04  0.11594D-04  0.11642D-04  0.11786D-04  0.12179D-04  0.13065D-04  0.14631D-04  0.16885D-04  0.20588D-04  0.27967D-04  0.47915D-04  0.11495D-03  0.25110D-03
  0.19953D+01  0.30000D+00  0.13011D-04  0.13011D-04  0.13011D-04  0.13011D-04  0.13011D-04  0.13013D-04  0.13018D-04  0.13033D-04  0.13080D-04  0.13220D-04  0.13605D-04  0.14480D-04  0.16052D-04  0.18311D-04  0.21992D-04  0.29222D-04  0.48185D-04  0.10980D-03  0.24462D-03
  0.21380D+01  0.33000D+00  0.14643D-04  0.14643D-04  0.14643D-04  0.14643D-04  0.14643D-04  0.14645D-04  0.14649D-04  0.14664D-04  0.14710D-04  0.14847D-04  0.15221D-04  0.16093D-04  0.17673D-04  0.19943D-04  0.23617D-04  0.30737D-04  0.48869D-04  0.10600D-03  0.23954D-03
  0.22909D+01  0.36000D+00  0.16494D-04  0.16494D-04  0.16494D-04  0.16495D-04  0.16495D-04  0.16496D-04  0.16501D-04  0.16515D-04  0.16560D-04  0.16692D-04  0.17061D-04  0.17932D-04  0.19513D-04  0.21808D-04  0.25488D-04  0.32533D-04  0.50000D-04  0.10345D-03  0.23456D-03
  0.24547D+01  0.39000D+00  0.18597D-04  0.18597D-04  0.18597D-04  0.18597D-04  0.18597D-04  0.18599D-04  0.18603D-04  0.18617D-04  0.18660D-04  0.18790D-04  0.19159D-04  0.20011D-04  0.21611D-04  0.23934D-04  0.27633D-04  0.34635D-04  0.51586D-04  0.10180D-03  0.22959D-03
  0.26303D+01  0.42000D+00  0.20985D-04  0.20985D-04  0.20985D-04  0.20985D-04  0.20986D-04  0.20987D-04  0.20991D-04  0.21005D-04  0.21047D-04  0.21177D-04  0.21529D-04  0.22383D-04  0.24001D-04  0.26356D-04  0.30086D-04  0.37073D-04  0.53620D-04  0.10095D-03  0.22576D-03
  0.28184D+01  0.45000D+00  0.23700D-04  0.23700D-04  0.23700D-04  0.23700D-04  0.23701D-04  0.23702D-04  0.23706D-04  0.23719D-04  0.23761D-04  0.23884D-04  0.24232D-04  0.25087D-04  0.26718D-04  0.29113D-04  0.32886D-04  0.39884D-04  0.56111D-04  0.10116D-03  0.22296D-03
  0.30200D+01  0.48000D+00  0.26788D-04  0.26788D-04  0.26788D-04  0.26788D-04  0.26788D-04  0.26790D-04  0.26794D-04  0.26806D-04  0.26846D-04  0.26967D-04  0.27313D-04  0.28160D-04  0.29809D-04  0.32251D-04  0.36075D-04  0.43108D-04  0.59119D-04  0.10233D-03  0.21961D-03
  0.32359D+01  0.51000D+00  0.30300D-04  0.30300D-04  0.30300D-04  0.30301D-04  0.30301D-04  0.30302D-04  0.30306D-04  0.30318D-04  0.30357D-04  0.30476D-04  0.30817D-04  0.31655D-04  0.33331D-04  0.35822D-04  0.39707D-04  0.46796D-04  0.62679D-04  0.10419D-03  0.21752D-03
  0.34674D+01  0.54000D+00  0.34298D-04  0.34298D-04  0.34298D-04  0.34298D-04  0.34299D-04  0.34300D-04  0.34304D-04  0.34316D-04  0.34353D-04  0.34470D-04  0.34800D-04  0.35641D-04  0.37341D-04  0.39882D-04  0.43839D-04  0.51005D-04  0.66813D-04  0.10699D-03  0.21691D-03
  0.37154D+01  0.57000D+00  0.38849D-04  0.38849D-04  0.38849D-04  0.38849D-04  0.38849D-04  0.38850D-04  0.38854D-04  0.38866D-04  0.38903D-04  0.39015D-04  0.39342D-04  0.40188D-04  0.41898D-04  0.44502D-04  0.48538D-04  0.55800D-04  0.71600D-04  0.11078D-03  0.21701D-03
  0.39811D+01  0.60000D+00  0.44030D-04  0.44030D-04  0.44030D-04  0.44030D-04  0.44031D-04  0.44032D-04  0.44035D-04  0.44047D-04  0.44083D-04  0.44193D-04  0.44524D-04  0.45347D-04  0.47089D-04  0.49757D-04  0.53880D-04  0.61256D-04  0.77120D-04  0.11550D-03  0.21788D-03
  0.42658D+01  0.63000D+00  0.49931D-04  0.49931D-04  0.49931D-04  0.49931D-04  0.49931D-04  0.49932D-04  0.49936D-04  0.49947D-04  0.49982D-04  0.50093D-04  0.50407D-04  0.51233D-04  0.53004D-04  0.55734D-04  0.59952D-04  0.67461D-04  0.83442D-04  0.12113D-03  0.22053D-03
  0.45709D+01  0.66000D+00  0.56651D-04  0.56651D-04  0.56651D-04  0.56652D-04  0.56652D-04  0.56653D-04  0.56656D-04  0.56667D-04  0.56701D-04  0.56807D-04  0.57117D-04  0.57946D-04  0.59734D-04  0.62534D-04  0.66855D-04  0.74513D-04  0.90648D-04  0.12792D-03  0.22490D-03
  0.48978D+01  0.69000D+00  0.64307D-04  0.64307D-04  0.64307D-04  0.64307D-04  0.64307D-04  0.64308D-04  0.64311D-04  0.64322D-04  0.64355D-04  0.64458D-04  0.64766D-04  0.65589D-04  0.67396D-04  0.70271D-04  0.74702D-04  0.82524D-04  0.98872D-04  0.13594D-03  0.23004D-03
  0.52481D+01  0.72000D+00  0.73027D-04  0.73027D-04  0.73027D-04  0.73027D-04  0.73027D-04  0.73028D-04  0.73031D-04  0.73042D-04  0.73074D-04  0.73175D-04  0.73480D-04  0.74288D-04  0.76127D-04  0.79076D-04  0.83622D-04  0.91624D-04  0.10824D-03  0.14513D-03  0.23707D-03
  0.56234D+01  0.75000D+00  0.82960D-04  0.82960D-04  0.82960D-04  0.82960D-04  0.82961D-04  0.82962D-04  0.82965D-04  0.82975D-04  0.83006D-04  0.83107D-04  0.83399D-04  0.84209D-04  0.86076D-04  0.89093D-04  0.93762D-04  0.10196D-03  0.11887D-03  0.15576D-03  0.24618D-03
  0.60256D+01  0.78000D+00  0.94276D-04  0.94276D-04  0.94276D-04  0.94276D-04  0.94276D-04  0.94277D-04  0.94280D-04  0.94290D-04  0.94321D-04  0.94417D-04  0.94706D-04  0.95524D-04  0.97390D-04  0.10049D-03  0.10529D-03  0.11370D-03  0.13095D-03  0.16803D-03  0.25707D-03
  0.64565D+01  0.81000D+00  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10718D-03  0.10721D-03  0.10730D-03  0.10760D-03  0.10838D-03  0.11028D-03  0.11347D-03  0.11840D-03  0.12703D-03  0.14468D-03  0.18204D-03  0.26969D-03
  0.69183D+01  0.84000D+00  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12186D-03  0.12189D-03  0.12198D-03  0.12226D-03  0.12305D-03  0.12497D-03  0.12823D-03  0.13330D-03  0.14217D-03  0.16025D-03  0.19792D-03  0.28488D-03
  0.74131D+01  0.87000D+00  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13858D-03  0.13861D-03  0.13870D-03  0.13897D-03  0.13976D-03  0.14170D-03  0.14503D-03  0.15024D-03  0.15937D-03  0.17790D-03  0.21606D-03  0.30278D-03
  0.79433D+01  0.90000D+00  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15762D-03  0.15765D-03  0.15774D-03  0.15801D-03  0.15879D-03  0.16073D-03  0.16415D-03  0.16951D-03  0.17890D-03  0.19794D-03  0.23672D-03  0.32295D-03
  0.85114D+01  0.93000D+00  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17930D-03  0.17933D-03  0.17941D-03  0.17968D-03  0.18044D-03  0.18241D-03  0.18591D-03  0.19142D-03  0.20108D-03  0.22068D-03  0.26007D-03  0.34627D-03
  0.91201D+01  0.96000D+00  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20398D-03  0.20401D-03  0.20409D-03  0.20435D-03  0.20510D-03  0.20709D-03  0.21066D-03  0.21632D-03  0.22627D-03  0.24645D-03  0.28657D-03  0.37320D-03
  0.97724D+01  0.99000D+00  0.23206D-03  0.23206D-03  0.23206D-03  0.23206D-03  0.23206D-03  0.23206D-03  0.23207D-03  0.23207D-03  0.23210D-03  0.23218D-03  0.23243D-03  0.23319D-03  0.23516D-03  0.23882D-03  0.24463D-03  0.25488D-03  0.27567D-03  0.31666D-03  0.40386D-03
  0.10471D+02  0.10200D+01  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26404D-03  0.26406D-03  0.26414D-03  0.26440D-03  0.26512D-03  0.26711D-03  0.27085D-03  0.27682D-03  0.28738D-03  0.30883D-03  0.35077D-03  0.43840D-03
  0.11220D+02  0.10500D+01  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30040D-03  0.30043D-03  0.30050D-03  0.30074D-03  0.30146D-03  0.30347D-03  0.30728D-03  0.31339D-03  0.32428D-03  0.34643D-03  0.38927D-03  0.47789D-03
  0.12023D+02  0.10800D+01  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34176D-03  0.34178D-03  0.34185D-03  0.34208D-03  0.34280D-03  0.34481D-03  0.34869D-03  0.35496D-03  0.36618D-03  0.38904D-03  0.43296D-03  0.52290D-03
  0.12882D+02  0.11100D+01  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38878D-03  0.38880D-03  0.38887D-03  0.38910D-03  0.38982D-03  0.39180D-03  0.39577D-03  0.40219D-03  0.41374D-03  0.43737D-03  0.48248D-03  0.57346D-03
  0.13804D+02  0.11400D+01  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44223D-03  0.44225D-03  0.44232D-03  0.44253D-03  0.44322D-03  0.44523D-03  0.44926D-03  0.45583D-03  0.46773D-03  0.49218D-03  0.53843D-03  0.63076D-03
  0.14791D+02  0.11700D+01  0.50295D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50296D-03  0.50298D-03  0.50305D-03  0.50325D-03  0.50393D-03  0.50596D-03  0.51003D-03  0.51674D-03  0.52901D-03  0.55428D-03  0.60174D-03  0.69584D-03
  0.15849D+02  0.12000D+01  0.57193D-03  0.57193D-03  0.57193D-03  0.57193D-03  0.57193D-03  0.57193D-03  0.57193D-03  0.57194D-03  0.57196D-03  0.57202D-03  0.57222D-03  0.57292D-03  0.57490D-03  0.57905D-03  0.58590D-03  0.59853D-03  0.62465D-03  0.67348D-03  0.76942D-03
  0.16982D+02  0.12300D+01  0.65026D-03  0.65026D-03  0.65026D-03  0.65026D-03  0.65026D-03  0.65026D-03  0.65026D-03  0.65027D-03  0.65029D-03  0.65035D-03  0.65054D-03  0.65120D-03  0.65319D-03  0.65742D-03  0.66440D-03  0.67739D-03  0.70442D-03  0.75468D-03  0.85217D-03
  0.18197D+02  0.12600D+01  0.73916D-03  0.73916D-03  0.73916D-03  0.73916D-03  0.73916D-03  0.73916D-03  0.73917D-03  0.73917D-03  0.73919D-03  0.73925D-03  0.73944D-03  0.74007D-03  0.74208D-03  0.74635D-03  0.75346D-03  0.76683D-03  0.79481D-03  0.84638D-03  0.94597D-03
  0.19498D+02  0.12900D+01  0.84004D-03  0.84004D-03  0.84004D-03  0.84004D-03  0.84004D-03  0.84004D-03  0.84004D-03  0.84005D-03  0.84006D-03  0.84012D-03  0.84030D-03  0.84093D-03  0.84293D-03  0.84725D-03  0.85448D-03  0.86823D-03  0.89714D-03  0.95020D-03  0.10522D-02
  0.20893D+02  0.13200D+01  0.95445D-03  0.95445D-03  0.95445D-03  0.95445D-03  0.95445D-03  0.95445D-03  0.95445D-03  0.95446D-03  0.95448D-03  0.95453D-03  0.95471D-03  0.95535D-03  0.95729D-03  0.96168D-03  0.96903D-03  0.98315D-03  0.10131D-02  0.10677D-02  0.11717D-02
  0.22387D+02  0.13500D+01  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10844D-02  0.10850D-02  0.10870D-02  0.10914D-02  0.10989D-02  0.11134D-02  0.11443D-02  0.12005D-02  0.13067D-02
  0.23988D+02  0.13800D+01  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12314D-02  0.12319D-02  0.12340D-02  0.12384D-02  0.12460D-02  0.12609D-02  0.12929D-02  0.13506D-02  0.14594D-02
  0.25704D+02  0.14100D+01  0.13978D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13978D-02  0.13979D-02  0.13984D-02  0.14005D-02  0.14050D-02  0.14126D-02  0.14279D-02  0.14609D-02  0.15204D-02  0.16319D-02
  0.27542D+02  0.14400D+01  0.15866D-02  0.15865D-02  0.15864D-02  0.15864D-02  0.15864D-02  0.15863D-02  0.15863D-02  0.15863D-02  0.15864D-02  0.15864D-02  0.15865D-02  0.15870D-02  0.15890D-02  0.15936D-02  0.16013D-02  0.16170D-02  0.16511D-02  0.17123D-02  0.18260D-02
  0.29512D+02  0.14700D+01  0.18012D-02  0.18007D-02  0.18004D-02  0.18002D-02  0.18000D-02  0.17999D-02  0.17999D-02  0.17999D-02  0.17999D-02  0.17999D-02  0.18001D-02  0.18005D-02  0.18025D-02  0.18072D-02  0.18149D-02  0.18309D-02  0.18662D-02  0.19290D-02  0.20455D-02
  0.31623D+02  0.15000D+01  0.20469D-02  0.20454D-02  0.20442D-02  0.20432D-02  0.20425D-02  0.20421D-02  0.20418D-02  0.20416D-02  0.20416D-02  0.20416D-02  0.20417D-02  0.20421D-02  0.20442D-02  0.20488D-02  0.20567D-02  0.20730D-02  0.21094D-02  0.21739D-02  0.22935D-02
  0.33884D+02  0.15300D+01  0.23327D-02  0.23285D-02  0.23249D-02  0.23218D-02  0.23194D-02  0.23177D-02  0.23165D-02  0.23158D-02  0.23153D-02  0.23151D-02  0.23151D-02  0.23155D-02  0.23175D-02  0.23222D-02  0.23301D-02  0.23468D-02  0.23844D-02  0.24507D-02  0.25729D-02
  0.36308D+02  0.15600D+01  0.26743D-02  0.26646D-02  0.26554D-02  0.26472D-02  0.26404D-02  0.26350D-02  0.26310D-02  0.26282D-02  0.26263D-02  0.26253D-02  0.26248D-02  0.26249D-02  0.26267D-02  0.26314D-02  0.26394D-02  0.26564D-02  0.26952D-02  0.27633D-02  0.28882D-02
  0.38905D+02  0.15900D+01  0.30936D-02  0.30745D-02  0.30553D-02  0.30373D-02  0.30213D-02  0.30078D-02  0.29970D-02  0.29887D-02  0.29828D-02  0.29788D-02  0.29765D-02  0.29755D-02  0.29767D-02  0.29812D-02  0.29891D-02  0.30064D-02  0.30464D-02  0.31162D-02  0.32443D-02
  0.41687D+02  0.16200D+01  0.36298D-02  0.35950D-02  0.35588D-02  0.35234D-02  0.34905D-02  0.34611D-02  0.34361D-02  0.34156D-02  0.33996D-02  0.33878D-02  0.33798D-02  0.33750D-02  0.33738D-02  0.33774D-02  0.33847D-02  0.34022D-02  0.34432D-02  0.35149D-02  0.36463D-02
  0.44668D+02  0.16500D+01  0.43213D-02  0.42658D-02  0.42058D-02  0.41445D-02  0.40850D-02  0.40297D-02  0.39802D-02  0.39373D-02  0.39014D-02  0.38729D-02  0.38514D-02  0.38365D-02  0.38282D-02  0.38279D-02  0.38331D-02  0.38499D-02  0.38917D-02  0.39653D-02  0.40992D-02
  0.47863D+02  0.16800D+01  0.52424D-02  0.51567D-02  0.50621D-02  0.49630D-02  0.48639D-02  0.47686D-02  0.46798D-02  0.45996D-02  0.45292D-02  0.44694D-02  0.44209D-02  0.43838D-02  0.43584D-02  0.43465D-02  0.43445D-02  0.43578D-02  0.43993D-02  0.44739D-02  0.46108D-02
  0.51286D+02  0.17100D+01  0.64627D-02  0.63406D-02  0.62019D-02  0.60523D-02  0.58985D-02  0.57466D-02  0.56010D-02  0.54649D-02  0.53406D-02  0.52301D-02  0.51349D-02  0.50565D-02  0.49964D-02  0.49576D-02  0.49367D-02  0.49387D-02  0.49755D-02  0.50494D-02  0.51891D-02
  0.54954D+02  0.17400D+01  0.80946D-02  0.79247D-02  0.77289D-02  0.75130D-02  0.72861D-02  0.70569D-02  0.68323D-02  0.66170D-02  0.64147D-02  0.62284D-02  0.60608D-02  0.59149D-02  0.57940D-02  0.57035D-02  0.56417D-02  0.56152D-02  0.56360D-02  0.57036D-02  0.58427D-02
  0.58884D+02  0.17700D+01  0.10298D-01  0.10068D-01  0.97974D-02  0.94941D-02  0.91695D-02  0.88357D-02  0.85027D-02  0.81776D-02  0.78655D-02  0.75706D-02  0.72969D-02  0.70485D-02  0.68309D-02  0.66526D-02  0.65149D-02  0.64287D-02  0.64093D-02  0.64545D-02  0.65853D-02
  0.63096D+02  0.18000D+01  0.13197D-01  0.12902D-01  0.12548D-01  0.12140D-01  0.11693D-01  0.11225D-01  0.10751D-01  0.10281D-01  0.98222D-02  0.93805D-02  0.89608D-02  0.85685D-02  0.82108D-02  0.78991D-02  0.76388D-02  0.74464D-02  0.73448D-02  0.73352D-02  0.74387D-02
  0.67608D+02  0.18300D+01  0.17198D-01  0.16798D-01  0.16319D-01  0.15765D-01  0.15152D-01  0.14502D-01  0.13836D-01  0.13168D-01  0.12508D-01  0.11864D-01  0.11242D-01  0.10649D-01  0.10092D-01  0.95859D-02  0.91395D-02  0.87758D-02  0.85278D-02  0.84062D-02  0.84403D-02
  0.72444D+02  0.18600D+01  0.22377D-01  0.21894D-01  0.21297D-01  0.20582D-01  0.19771D-01  0.18896D-01  0.17985D-01  0.17061D-01  0.16140D-01  0.15232D-01  0.14343D-01  0.13482D-01  0.12657D-01  0.11884D-01  0.11176D-01  0.10560D-01  0.10082D-01  0.97647D-02  0.96547D-02
  0.77625D+02  0.18900D+01  0.29584D-01  0.28922D-01  0.28119D-01  0.27169D-01  0.26089D-01  0.24909D-01  0.23669D-01  0.22401D-01  0.21127D-01  0.19861D-01  0.18611D-01  0.17386D-01  0.16196D-01  0.15056D-01  0.13985D-01  0.13012D-01  0.12193D-01  0.11563D-01  0.11196D-01
  0.83176D+02  0.19200D+01  0.38935D-01  0.38154D-01  0.37166D-01  0.35962D-01  0.34559D-01  0.33001D-01  0.31342D-01  0.29629D-01  0.27894D-01  0.26159D-01  0.24434D-01  0.22729D-01  0.21055D-01  0.19427D-01  0.17866D-01  0.16403D-01  0.15106D-01  0.14016D-01  0.13238D-01
  0.89125D+02  0.19500D+01  0.51708D-01  0.50656D-01  0.49369D-01  0.47815D-01  0.45995D-01  0.43948D-01  0.41742D-01  0.39444D-01  0.37101D-01  0.34745D-01  0.32390D-01  0.30049D-01  0.27731D-01  0.25454D-01  0.23239D-01  0.21115D-01  0.19163D-01  0.17423D-01  0.16030D-01
  0.95499D+02  0.19800D+01  0.68605D-01  0.67387D-01  0.65782D-01  0.63814D-01  0.61468D-01  0.58794D-01  0.55878D-01  0.52811D-01  0.49664D-01  0.46482D-01  0.43291D-01  0.40103D-01  0.36929D-01  0.33786D-01  0.30698D-01  0.27688D-01  0.24849D-01  0.22211D-01  0.19936D-01
  0.10233D+03  0.20100D+01  0.90884D-01  0.89372D-01  0.87434D-01  0.84991D-01  0.82043D-01  0.78615D-01  0.74814D-01  0.70769D-01  0.66585D-01  0.62333D-01  0.58051D-01  0.53759D-01  0.49467D-01  0.45195D-01  0.40964D-01  0.36791D-01  0.32781D-01  0.28935D-01  0.25441D-01
  0.10965D+03  0.20400D+01  0.12162D+00  0.11977D+00  0.11718D+00  0.11402D+00  0.11019D+00  0.10573D+00  0.10074D+00  0.95378D-01  0.89800D-01  0.84104D-01  0.78352D-01  0.72570D-01  0.66775D-01  0.60986D-01  0.55227D-01  0.49502D-01  0.43926D-01  0.38452D-01  0.33283D-01
  0.11749D+03  0.20700D+01  0.15947D+00  0.15815D+00  0.15557D+00  0.15186D+00  0.14723D+00  0.14163D+00  0.13523D+00  0.12825D+00  0.12091D+00  0.11336D+00  0.10572D+00  0.98007D-01  0.90260D-01  0.82499D-01  0.74757D-01  0.67019D-01  0.59416D-01  0.51811D-01  0.44397D-01
  0.12589D+03  0.21000D+01  0.21635D+00  0.21354D+00  0.20938D+00  0.20434D+00  0.19819D+00  0.19089D+00  0.18253D+00  0.17333D+00  0.16360D+00  0.15354D+00  0.14332D+00  0.13300D+00  0.12262D+00  0.11220D+00  0.10179D+00  0.91384D-01  0.81107D-01  0.70675D-01  0.60257D-01
  0.13490D+03  0.21300D+01  0.28384D+00  0.28221D+00  0.27861D+00  0.27282D+00  0.26541D+00  0.25632D+00  0.24566D+00  0.23374D+00  0.22097D+00  0.20769D+00  0.19413D+00  0.18041D+00  0.16658D+00  0.15268D+00  0.13879D+00  0.12492D+00  0.11119D+00  0.97108D-01  0.82768D-01
  0.14454D+03  0.21600D+01  0.38541D+00  0.38095D+00  0.37420D+00  0.36624D+00  0.35658D+00  0.34488D+00  0.33114D+00  0.31564D+00  0.29887D+00  0.28131D+00  0.26330D+00  0.24504D+00  0.22662D+00  0.20809D+00  0.18956D+00  0.17116D+00  0.15296D+00  0.13415D+00  0.11470D+00
  0.15488D+03  0.21900D+01  0.50591D+00  0.50393D+00  0.49909D+00  0.49028D+00  0.47842D+00  0.46383D+00  0.44632D+00  0.42628D+00  0.40435D+00  0.38119D+00  0.35732D+00  0.33305D+00  0.30854D+00  0.28387D+00  0.25919D+00  0.23485D+00  0.21088D+00  0.18599D+00  0.15995D+00
  0.16596D+03  0.22200D+01  0.68600D+00  0.67781D+00  0.66676D+00  0.65487D+00  0.64031D+00  0.62203D+00  0.60002D+00  0.57440D+00  0.54594D+00  0.51557D+00  0.48407D+00  0.45194D+00  0.41945D+00  0.38671D+00  0.35398D+00  0.32194D+00  0.29062D+00  0.25801D+00  0.22369D+00
  0.17783D+03  0.22500D+01  0.90210D+00  0.89963D+00  0.89319D+00  0.88012D+00  0.86118D+00  0.83784D+00  0.80949D+00  0.77631D+00  0.73913D+00  0.69913D+00  0.65739D+00  0.61469D+00  0.57144D+00  0.52786D+00  0.48433D+00  0.44210D+00  0.40122D+00  0.35872D+00  0.31394D+00
  0.19055D+03  0.22800D+01  0.12028D+01  0.11881D+01  0.11775D+01  0.11658D+01  0.11466D+01  0.11191D+01  0.10848D+01  0.10434D+01  0.99589D+00  0.94395D+00  0.88924D+00  0.83296D+00  0.77581D+00  0.71819D+00  0.66071D+00  0.60542D+00  0.55259D+00  0.49786D+00  0.44018D+00
  0.20417D+03  0.23100D+01  0.16080D+01  0.16048D+01  0.15960D+01  0.15766D+01  0.15464D+01  0.15092D+01  0.14638D+01  0.14097D+01  0.13477D+01  0.12795D+01  0.12071D+01  0.11323D+01  0.10563D+01  0.97958D+00  0.90328D+00  0.83062D+00  0.76235D+00  0.69195D+00  0.61842D+00
  0.21878D+03  0.23400D+01  0.20999D+01  0.20986D+01  0.20946D+01  0.20835D+01  0.20583D+01  0.20163D+01  0.19619D+01  0.18950D+01  0.18162D+01  0.17279D+01  0.16333D+01  0.15348D+01  0.14342D+01  0.13326D+01  0.12318D+01  0.11368D+01  0.10493D+01  0.95981D+00  0.86778D+00
  0.23442D+03  0.23700D+01  0.28706D+01  0.28659D+01  0.28528D+01  0.28229D+01  0.27741D+01  0.27145D+01  0.26428D+01  0.25559D+01  0.24539D+01  0.23388D+01  0.22142D+01  0.20837D+01  0.19501D+01  0.18150D+01  0.16810D+01  0.15563D+01  0.14446D+01  0.13316D+01  0.12179D+01
  0.25119D+03  0.24000D+01  0.37565D+01  0.37549D+01  0.37503D+01  0.37369D+01  0.37034D+01  0.36401D+01  0.35526D+01  0.34445D+01  0.33145D+01  0.31654D+01  0.30020D+01  0.28296D+01  0.26521D+01  0.24723D+01  0.22938D+01  0.21291D+01  0.19881D+01  0.18469D+01  0.17087D+01
  0.26915D+03  0.24300D+01  0.51517D+01  0.51432D+01  0.51197D+01  0.50668D+01  0.49845D+01  0.48907D+01  0.47797D+01  0.46415D+01  0.44757D+01  0.42831D+01  0.40693D+01  0.38415D+01  0.36056D+01  0.33660D+01  0.31277D+01  0.29090D+01  0.27328D+01  0.25582D+01  0.23957D+01
  0.28840D+03  0.24600D+01  0.67651D+01  0.67632D+01  0.67576D+01  0.67409D+01  0.66965D+01  0.66023D+01  0.64602D+01  0.62836D+01  0.60689D+01  0.58173D+01  0.55354D+01  0.52325D+01  0.49171D+01  0.45958D+01  0.42756D+01  0.39818D+01  0.37624D+01  0.35502D+01  0.33665D+01
  0.30903D+03  0.24900D+01  0.93127D+01  0.92812D+01  0.92057D+01  0.90805D+01  0.89508D+01  0.88322D+01  0.86779D+01  0.84642D+01  0.81981D+01  0.78783D+01  0.75121D+01  0.71128D+01  0.66934D+01  0.62640D+01  0.58347D+01  0.54392D+01  0.51690D+01  0.49201D+01  0.47226D+01
  0.33113D+03  0.25200D+01  0.12296D+02  0.12294D+02  0.12286D+02  0.12264D+02  0.12203D+02  0.12062D+02  0.11828D+02  0.11534D+02  0.11176D+02  0.10750D+02  0.10263D+02  0.97273D+01  0.91620D+01  0.85814D+01  0.79992D+01  0.74595D+01  0.71254D+01  0.68417D+01  0.66532D+01


==> ross3/ross3_b15.dat <==
  0.10000D+01  0.00000D+00  0.82277D-06  0.82277D-06  0.82278D-06  0.82278D-06  0.82280D-06  0.82284D-06  0.82299D-06  0.82345D-06  0.82491D-06  0.82951D-06  0.84391D-06  0.88891D-06  0.10271D-05  0.14326D-05  0.26676D-05  0.67410D-05  0.19621D-04  0.58734D-04  0.17875D-03
  0.10715D+01  0.30000D-01  0.96110D-06  0.96110D-06  0.96110D-06  0.96111D-06  0.96112D-06  0.96117D-06  0.96134D-06  0.96185D-06  0.96347D-06  0.96858D-06  0.98457D-06  0.10348D-05  0.11858D-05  0.16338D-05  0.29863D-05  0.73000D-05  0.20619D-04  0.60362D-04  0.18285D-03
  0.11482D+01  0.60000D-01  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11221D-05  0.11223D-05  0.11228D-05  0.11246D-05  0.11303D-05  0.11483D-05  0.12028D-05  0.13697D-05  0.18642D-05  0.33183D-05  0.78653D-05  0.21361D-04  0.60351D-04  0.18070D-03
  0.12303D+01  0.90000D-01  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13087D-05  0.13089D-05  0.13095D-05  0.13115D-05  0.13179D-05  0.13372D-05  0.13974D-05  0.15821D-05  0.21164D-05  0.36803D-05  0.84234D-05  0.21782D-04  0.58819D-04  0.17247D-03
  0.13183D+01  0.12000D+00  0.15240D-05  0.15240D-05  0.15240D-05  0.15240D-05  0.15241D-05  0.15241D-05  0.15243D-05  0.15250D-05  0.15272D-05  0.15340D-05  0.15554D-05  0.16217D-05  0.18211D-05  0.24002D-05  0.40725D-05  0.89402D-05  0.21904D-04  0.56111D-04  0.15961D-03
  0.14125D+01  0.15000D+00  0.17716D-05  0.17716D-05  0.17716D-05  0.17716D-05  0.17717D-05  0.17717D-05  0.17720D-05  0.17727D-05  0.17751D-05  0.17825D-05  0.18059D-05  0.18776D-05  0.20933D-05  0.27188D-05  0.44847D-05  0.94103D-05  0.21794D-04  0.52669D-04  0.14424D-03
  0.15136D+01  0.18000D+00  0.20549D-05  0.20549D-05  0.20549D-05  0.20549D-05  0.20549D-05  0.20550D-05  0.20552D-05  0.20560D-05  0.20586D-05  0.20667D-05  0.20919D-05  0.21693D-05  0.24020D-05  0.30710D-05  0.49110D-05  0.98557D-05  0.21515D-04  0.48950D-04  0.12837D-03
  0.16218D+01  0.21000D+00  0.23772D-05  0.23772D-05  0.23772D-05  0.23772D-05  0.23773D-05  0.23774D-05  0.23776D-05  0.23785D-05  0.23813D-05  0.23899D-05  0.24170D-05  0.25001D-05  0.27503D-05  0.34526D-05  0.53654D-05  0.10282D-04  0.21115D-04  0.45319D-04  0.11342D-03
  0.17378D+01  0.24000D+00  0.27425D-05  0.27425D-05  0.27425D-05  0.27425D-05  0.27425D-05  0.27426D-05  0.27429D-05  0.27439D-05  0.27468D-05  0.27560D-05  0.27849D-05  0.28746D-05  0.31355D-05  0.38758D-05  0.58498D-05  0.10661D-04  0.20696D-04  0.41991D-04  0.10016D-03
  0.18621D+01  0.27000D+00  0.31546D-05  0.31546D-05  0.31546D-05  0.31546D-05  0.31547D-05  0.31548D-05  0.31551D-05  0.31561D-05  0.31592D-05  0.31689D-05  0.32002D-05  0.32927D-05  0.35680D-05  0.43443D-05  0.63445D-05  0.11046D-04  0.20312D-04  0.39074D-04  0.88832D-04
  0.19953D+01  0.30000D+00  0.36181D-05  0.36181D-05  0.36181D-05  0.36181D-05  0.36181D-05  0.36182D-05  0.36185D-05  0.36196D-05  0.36228D-05  0.36333D-05  0.36649D-05  0.37626D-05  0.40518D-05  0.48476D-05  0.68736D-05  0.11451D-04  0.19996D-04  0.36617D-04  0.79412D-04
  0.21380D+01  0.33000D+00  0.41378D-05  0.41378D-05  0.41378D-05  0.41378D-05  0.41378D-05  0.41379D-05  0.41382D-05  0.41393D-05  0.41427D-05  0.41533D-05  0.41865D-05  0.42883D-05  0.45852D-05  0.54012D-05  0.74462D-05  0.11879D-04  0.19780D-04  0.34616D-04  0.71709D-04
  0.22909D+01  0.36000D+00  0.47195D-05  0.47195D-05  0.47195D-05  0.47195D-05  0.47196D-05  0.47197D-05  0.47200D-05  0.47211D-05  0.47246D-05  0.47355D-05  0.47698D-05  0.48744D-05  0.51786D-05  0.60135D-05  0.80618D-05  0.12343D-04  0.19690D-04  0.33042D-04  0.65495D-04
  0.24547D+01  0.39000D+00  0.53701D-05  0.53701D-05  0.53701D-05  0.53702D-05  0.53702D-05  0.53703D-05  0.53707D-05  0.53718D-05  0.53753D-05  0.53865D-05  0.54216D-05  0.55284D-05  0.58397D-05  0.66890D-05  0.87217D-05  0.12874D-04  0.19741D-04  0.31863D-04  0.60544D-04
  0.26303D+01  0.42000D+00  0.60976D-05  0.60976D-05  0.60976D-05  0.60976D-05  0.60977D-05  0.60978D-05  0.60981D-05  0.60993D-05  0.61029D-05  0.61143D-05  0.61499D-05  0.62586D-05  0.65782D-05  0.74247D-05  0.94532D-05  0.13486D-04  0.19931D-04  0.31047D-04  0.56659D-04
  0.28184D+01  0.45000D+00  0.69113D-05  0.69113D-05  0.69113D-05  0.69114D-05  0.69114D-05  0.69115D-05  0.69119D-05  0.69130D-05  0.69167D-05  0.69282D-05  0.69642D-05  0.70765D-05  0.73926D-05  0.82466D-05  0.10269D-04  0.14173D-04  0.20278D-04  0.30564D-04  0.53672D-04
  0.30200D+01  0.48000D+00  0.78224D-05  0.78224D-05  0.78224D-05  0.78224D-05  0.78224D-05  0.78225D-05  0.78229D-05  0.78241D-05  0.78277D-05  0.78393D-05  0.78774D-05  0.79859D-05  0.83062D-05  0.91670D-05  0.11161D-04  0.14968D-04  0.20789D-04  0.30391D-04  0.51451D-04
  0.32359D+01  0.51000D+00  0.88435D-05  0.88435D-05  0.88436D-05  0.88436D-05  0.88436D-05  0.88437D-05  0.88441D-05  0.88452D-05  0.88489D-05  0.88606D-05  0.88967D-05  0.90073D-05  0.93306D-05  0.10183D-04  0.12160D-04  0.15888D-04  0.21470D-04  0.30511D-04  0.49891D-04
  0.34674D+01  0.54000D+00  0.99898D-05  0.99898D-05  0.99898D-05  0.99898D-05  0.99898D-05  0.99900D-05  0.99903D-05  0.99915D-05  0.99951D-05  0.10007D-04  0.10043D-04  0.10154D-04  0.10475D-04  0.11322D-04  0.13289D-04  0.16943D-04  0.22330D-04  0.30915D-04  0.48913D-04
  0.37154D+01  0.57000D+00  0.11278D-04  0.11278D-04  0.11278D-04  0.11278D-04  0.11278D-04  0.11278D-04  0.11279D-04  0.11280D-04  0.11284D-04  0.11295D-04  0.11331D-04  0.11441D-04  0.11760D-04  0.12606D-04  0.14558D-04  0.18145D-04  0.23386D-04  0.31597D-04  0.48458D-04
  0.39811D+01  0.60000D+00  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12730D-04  0.12734D-04  0.12745D-04  0.12781D-04  0.12890D-04  0.13207D-04  0.14055D-04  0.15976D-04  0.19526D-04  0.24651D-04  0.32560D-04  0.48486D-04
  0.42658D+01  0.63000D+00  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14365D-04  0.14369D-04  0.14380D-04  0.14415D-04  0.14523D-04  0.14844D-04  0.15671D-04  0.17586D-04  0.21110D-04  0.26140D-04  0.33811D-04  0.48968D-04
  0.45709D+01  0.66000D+00  0.16209D-04  0.16209D-04  0.16209D-04  0.16209D-04  0.16209D-04  0.16209D-04  0.16210D-04  0.16211D-04  0.16214D-04  0.16225D-04  0.16260D-04  0.16372D-04  0.16678D-04  0.17505D-04  0.19415D-04  0.22904D-04  0.27879D-04  0.35364D-04  0.49892D-04
  0.48978D+01  0.69000D+00  0.18294D-04  0.18294D-04  0.18294D-04  0.18294D-04  0.18294D-04  0.18294D-04  0.18295D-04  0.18296D-04  0.18299D-04  0.18310D-04  0.18345D-04  0.18450D-04  0.18758D-04  0.19585D-04  0.21471D-04  0.24950D-04  0.29893D-04  0.37236D-04  0.51255D-04
  0.52481D+01  0.72000D+00  0.20652D-04  0.20652D-04  0.20652D-04  0.20652D-04  0.20653D-04  0.20653D-04  0.20653D-04  0.20654D-04  0.20657D-04  0.20668D-04  0.20702D-04  0.20806D-04  0.21112D-04  0.21927D-04  0.23801D-04  0.27285D-04  0.32211D-04  0.39453D-04  0.53062D-04
  0.56234D+01  0.75000D+00  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23323D-04  0.23327D-04  0.23337D-04  0.23370D-04  0.23473D-04  0.23774D-04  0.24579D-04  0.26452D-04  0.29940D-04  0.34867D-04  0.42044D-04  0.55329D-04
  0.60256D+01  0.78000D+00  0.26345D-04  0.26345D-04  0.26345D-04  0.26345D-04  0.26345D-04  0.26345D-04  0.26346D-04  0.26347D-04  0.26350D-04  0.26360D-04  0.26393D-04  0.26494D-04  0.26790D-04  0.27591D-04  0.29461D-04  0.32947D-04  0.37904D-04  0.45045D-04  0.58082D-04
  0.64565D+01  0.81000D+00  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29773D-04  0.29777D-04  0.29787D-04  0.29819D-04  0.29917D-04  0.30210D-04  0.31014D-04  0.32855D-04  0.36369D-04  0.41367D-04  0.48500D-04  0.61354D-04
  0.69183D+01  0.84000D+00  0.33657D-04  0.33657D-04  0.33657D-04  0.33657D-04  0.33657D-04  0.33657D-04  0.33658D-04  0.33659D-04  0.33662D-04  0.33672D-04  0.33703D-04  0.33800D-04  0.34099D-04  0.34872D-04  0.36719D-04  0.40263D-04  0.45306D-04  0.52458D-04  0.65188D-04
  0.74131D+01  0.87000D+00  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38065D-04  0.38069D-04  0.38078D-04  0.38109D-04  0.38208D-04  0.38488D-04  0.39263D-04  0.41116D-04  0.44670D-04  0.49785D-04  0.56979D-04  0.69635D-04
  0.79433D+01  0.90000D+00  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43065D-04  0.43068D-04  0.43078D-04  0.43108D-04  0.43201D-04  0.43480D-04  0.44255D-04  0.46089D-04  0.49675D-04  0.54874D-04  0.62129D-04  0.74757D-04
  0.85114D+01  0.93000D+00  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48739D-04  0.48742D-04  0.48752D-04  0.48781D-04  0.48872D-04  0.49148D-04  0.49910D-04  0.51735D-04  0.55362D-04  0.60650D-04  0.67984D-04  0.80627D-04
  0.91201D+01  0.96000D+00  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55178D-04  0.55181D-04  0.55190D-04  0.55219D-04  0.55309D-04  0.55579D-04  0.56327D-04  0.58158D-04  0.61819D-04  0.67199D-04  0.74635D-04  0.87328D-04
  0.97724D+01  0.99000D+00  0.62485D-04  0.62485D-04  0.62485D-04  0.62485D-04  0.62485D-04  0.62486D-04  0.62486D-04  0.62487D-04  0.62490D-04  0.62499D-04  0.62527D-04  0.62615D-04  0.62878D-04  0.63620D-04  0.65458D-04  0.69129D-04  0.74627D-04  0.82179D-04  0.94958D-04
  0.10471D+02  0.10200D+01  0.70780D-04  0.70780D-04  0.70780D-04  0.70780D-04  0.70780D-04  0.70780D-04  0.70781D-04  0.70781D-04  0.70784D-04  0.70793D-04  0.70820D-04  0.70906D-04  0.71165D-04  0.71917D-04  0.73711D-04  0.77433D-04  0.83052D-04  0.90732D-04  0.10363D-03
  0.11220D+02  0.10500D+01  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80195D-04  0.80198D-04  0.80206D-04  0.80233D-04  0.80317D-04  0.80584D-04  0.81292D-04  0.83097D-04  0.86864D-04  0.92596D-04  0.10042D-03  0.11346D-03
  0.12023D+02  0.10800D+01  0.90876D-04  0.90876D-04  0.90876D-04  0.90876D-04  0.90876D-04  0.90876D-04  0.90877D-04  0.90877D-04  0.90880D-04  0.90888D-04  0.90915D-04  0.90997D-04  0.91245D-04  0.91954D-04  0.93766D-04  0.97547D-04  0.10341D-03  0.11140D-03  0.12461D-03
  0.12882D+02  0.11100D+01  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10301D-03  0.10303D-03  0.10311D-03  0.10336D-03  0.10406D-03  0.10585D-03  0.10966D-03  0.11567D-03  0.12382D-03  0.13723D-03
  0.13804D+02  0.11400D+01  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11676D-03  0.11678D-03  0.11686D-03  0.11710D-03  0.11779D-03  0.11956D-03  0.12342D-03  0.12956D-03  0.13789D-03  0.15152D-03
  0.14791D+02  0.11700D+01  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13235D-03  0.13238D-03  0.13245D-03  0.13268D-03  0.13336D-03  0.13512D-03  0.13902D-03  0.14528D-03  0.15381D-03  0.16767D-03
  0.15849D+02  0.12000D+01  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15003D-03  0.15006D-03  0.15013D-03  0.15036D-03  0.15102D-03  0.15279D-03  0.15667D-03  0.16309D-03  0.17182D-03  0.18594D-03
  0.16982D+02  0.12300D+01  0.17006D-03  0.17006D-03  0.17006D-03  0.17006D-03  0.17006D-03  0.17006D-03  0.17006D-03  0.17006D-03  0.17007D-03  0.17007D-03  0.17010D-03  0.17017D-03  0.17039D-03  0.17107D-03  0.17277D-03  0.17670D-03  0.18326D-03  0.19219D-03  0.20659D-03
  0.18197D+02  0.12600D+01  0.19277D-03  0.19277D-03  0.19277D-03  0.19277D-03  0.19277D-03  0.19277D-03  0.19278D-03  0.19278D-03  0.19278D-03  0.19279D-03  0.19281D-03  0.19288D-03  0.19310D-03  0.19373D-03  0.19543D-03  0.19940D-03  0.20608D-03  0.21522D-03  0.22992D-03
  0.19498D+02  0.12900D+01  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21851D-03  0.21853D-03  0.21860D-03  0.21881D-03  0.21943D-03  0.22113D-03  0.22509D-03  0.23192D-03  0.24127D-03  0.25628D-03
  0.20893D+02  0.13200D+01  0.24763D-03  0.24763D-03  0.24763D-03  0.24763D-03  0.24763D-03  0.24763D-03  0.24763D-03  0.24764D-03  0.24764D-03  0.24764D-03  0.24766D-03  0.24773D-03  0.24793D-03  0.24854D-03  0.25021D-03  0.25418D-03  0.26115D-03  0.27072D-03  0.28605D-03
  0.22387D+02  0.13500D+01  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28062D-03  0.28064D-03  0.28070D-03  0.28090D-03  0.28150D-03  0.28312D-03  0.28712D-03  0.29422D-03  0.30400D-03  0.31966D-03
  0.23988D+02  0.13800D+01  0.31793D-03  0.31792D-03  0.31792D-03  0.31792D-03  0.31792D-03  0.31792D-03  0.31792D-03  0.31792D-03  0.31793D-03  0.31793D-03  0.31795D-03  0.31801D-03  0.31820D-03  0.31877D-03  0.32039D-03  0.32440D-03  0.33161D-03  0.34161D-03  0.35762D-03
  0.25704D+02  0.14100D+01  0.36014D-03  0.36014D-03  0.36013D-03  0.36013D-03  0.36013D-03  0.36012D-03  0.36012D-03  0.36012D-03  0.36013D-03  0.36013D-03  0.36015D-03  0.36021D-03  0.36039D-03  0.36095D-03  0.36259D-03  0.36651D-03  0.37388D-03  0.38409D-03  0.40045D-03
  0.27542D+02  0.14400D+01  0.40795D-03  0.40792D-03  0.40789D-03  0.40786D-03  0.40785D-03  0.40784D-03  0.40784D-03  0.40784D-03  0.40784D-03  0.40784D-03  0.40786D-03  0.40792D-03  0.40809D-03  0.40867D-03  0.41018D-03  0.41415D-03  0.42165D-03  0.43206D-03  0.44878D-03
  0.29512D+02  0.14700D+01  0.46231D-03  0.46216D-03  0.46203D-03  0.46193D-03  0.46186D-03  0.46181D-03  0.46178D-03  0.46176D-03  0.46176D-03  0.46176D-03  0.46177D-03  0.46183D-03  0.46200D-03  0.46252D-03  0.46403D-03  0.46801D-03  0.47561D-03  0.48621D-03  0.50330D-03
  0.31623D+02  0.15000D+01  0.52473D-03  0.52428D-03  0.52386D-03  0.52350D-03  0.52321D-03  0.52300D-03  0.52285D-03  0.52276D-03  0.52270D-03  0.52268D-03  0.52268D-03  0.52272D-03  0.52288D-03  0.52339D-03  0.52489D-03  0.52882D-03  0.53654D-03  0.54733D-03  0.56479D-03
  0.33884D+02  0.15300D+01  0.59779D-03  0.59665D-03  0.59552D-03  0.59448D-03  0.59359D-03  0.59287D-03  0.59234D-03  0.59196D-03  0.59172D-03  0.59157D-03  0.59150D-03  0.59150D-03  0.59164D-03  0.59212D-03  0.59359D-03  0.59746D-03  0.60531D-03  0.61628D-03  0.63411D-03
  0.36308D+02  0.15600D+01  0.68596D-03  0.68345D-03  0.68084D-03  0.67832D-03  0.67602D-03  0.67406D-03  0.67248D-03  0.67127D-03  0.67039D-03  0.66980D-03  0.66944D-03  0.66926D-03  0.66930D-03  0.66973D-03  0.67109D-03  0.67497D-03  0.68292D-03  0.69404D-03  0.71225D-03
  0.38905D+02  0.15900D+01  0.79482D-03  0.79028D-03  0.78530D-03  0.78019D-03  0.77528D-03  0.77084D-03  0.76701D-03  0.76388D-03  0.76142D-03  0.75960D-03  0.75834D-03  0.75756D-03  0.75720D-03  0.75738D-03  0.75863D-03  0.76247D-03  0.77044D-03  0.78172D-03  0.80029D-03
  0.41687D+02  0.16200D+01  0.93562D-03  0.92754D-03  0.91857D-03  0.90910D-03  0.89965D-03  0.89071D-03  0.88263D-03  0.87562D-03  0.86977D-03  0.86510D-03  0.86154D-03  0.85903D-03  0.85746D-03  0.85685D-03  0.85769D-03  0.86114D-03  0.86916D-03  0.88056D-03  0.89947D-03
  0.44668D+02  0.16500D+01  0.11168D-02  0.11048D-02  0.10907D-02  0.10752D-02  0.10592D-02  0.10434D-02  0.10285D-02  0.10149D-02  0.10030D-02  0.99294D-03  0.98470D-03  0.97832D-03  0.97375D-03  0.97096D-03  0.97028D-03  0.97293D-03  0.98064D-03  0.99199D-03  0.10112D-02
  0.47863D+02  0.16800D+01  0.13602D-02  0.13416D-02  0.13200D-02  0.12958D-02  0.12701D-02  0.12441D-02  0.12188D-02  0.11951D-02  0.11733D-02  0.11540D-02  0.11374D-02  0.11236D-02  0.11127D-02  0.11049D-02  0.11005D-02  0.11007D-02  0.11071D-02  0.11178D-02  0.11371D-02
  0.51286D+02  0.17100D+01  0.16807D-02  0.16554D-02  0.16249D-02  0.15897D-02  0.15514D-02  0.15114D-02  0.14716D-02  0.14331D-02  0.13969D-02  0.13635D-02  0.13334D-02  0.13072D-02  0.12851D-02  0.12676D-02  0.12554D-02  0.12497D-02  0.12522D-02  0.12608D-02  0.12793D-02
  0.54954D+02  0.17400D+01  0.21109D-02  0.20757D-02  0.20333D-02  0.19840D-02  0.19289D-02  0.18705D-02  0.18109D-02  0.17521D-02  0.16954D-02  0.16418D-02  0.15920D-02  0.15468D-02  0.15069D-02  0.14731D-02  0.14465D-02  0.14290D-02  0.14228D-02  0.14257D-02  0.14411D-02
  0.58884D+02  0.17700D+01  0.26908D-02  0.26437D-02  0.25865D-02  0.25186D-02  0.24416D-02  0.23584D-02  0.22721D-02  0.21854D-02  0.21005D-02  0.20186D-02  0.19408D-02  0.18681D-02  0.18016D-02  0.17425D-02  0.16924D-02  0.16542D-02  0.16309D-02  0.16209D-02  0.16281D-02
  0.63096D+02  0.18000D+01  0.34477D-02  0.33910D-02  0.33179D-02  0.32295D-02  0.31265D-02  0.30125D-02  0.28920D-02  0.27691D-02  0.26469D-02  0.25272D-02  0.24117D-02  0.23015D-02  0.21979D-02  0.21025D-02  0.20177D-02  0.19472D-02  0.18952D-02  0.18612D-02  0.18508D-02
  0.67608D+02  0.18300D+01  0.45075D-02  0.44256D-02  0.43262D-02  0.42062D-02  0.40663D-02  0.39102D-02  0.37433D-02  0.35710D-02  0.33977D-02  0.32264D-02  0.30588D-02  0.28966D-02  0.27413D-02  0.25948D-02  0.24600D-02  0.23413D-02  0.22447D-02  0.21706D-02  0.21271D-02
  0.72444D+02  0.18600D+01  0.58422D-02  0.57624D-02  0.56437D-02  0.54950D-02  0.53154D-02  0.51095D-02  0.48850D-02  0.46500D-02  0.44109D-02  0.41721D-02  0.39364D-02  0.37056D-02  0.34815D-02  0.32663D-02  0.30631D-02  0.28777D-02  0.27170D-02  0.25821D-02  0.24847D-02
  0.77625D+02  0.18900D+01  0.77715D-02  0.76338D-02  0.74679D-02  0.72668D-02  0.70275D-02  0.67527D-02  0.64503D-02  0.61305D-02  0.58023D-02  0.54721D-02  0.51438D-02  0.48198D-02  0.45023D-02  0.41935D-02  0.38968D-02  0.36190D-02  0.33680D-02  0.31449D-02  0.29652D-02
  0.83176D+02  0.19200D+01  0.10168D-01  0.10055D-01  0.98640D-02  0.96170D-02  0.93146D-02  0.89583D-02  0.85592D-02  0.81312D-02  0.76877D-02  0.72379D-02  0.67879D-02  0.63410D-02  0.58998D-02  0.54666D-02  0.50449D-02  0.46428D-02  0.42690D-02  0.39234D-02  0.36254D-02
  0.89125D+02  0.19500D+01  0.13618D-01  0.13388D-01  0.13121D-01  0.12798D-01  0.12405D-01  0.11942D-01  0.11418D-01  0.10848D-01  0.10253D-01  0.96442D-02  0.90322D-02  0.84217D-02  0.78156D-02  0.72165D-02  0.66282D-02  0.60593D-02  0.55204D-02  0.50077D-02  0.45447D-02
  0.95499D+02  0.19800D+01  0.17939D-01  0.17783D-01  0.17490D-01  0.17085D-01  0.16588D-01  0.15991D-01  0.15304D-01  0.14550D-01  0.13754D-01  0.12935D-01  0.12106D-01  0.11277D-01  0.10450D-01  0.96294D-02  0.88177D-02  0.80257D-02  0.72652D-02  0.65259D-02  0.58360D-02
  0.10233D+03  0.20100D+01  0.24011D-01  0.23632D-01  0.23243D-01  0.22758D-01  0.22138D-01  0.21387D-01  0.20506D-01  0.19522D-01  0.18469D-01  0.17377D-01  0.16267D-01  0.15151D-01  0.14035D-01  0.12922D-01  0.11817D-01  0.10732D-01  0.96797D-02  0.86401D-02  0.76457D-02
  0.10965D+03  0.20400D+01  0.31899D-01  0.31688D-01  0.31246D-01  0.30589D-01  0.29782D-01  0.28800D-01  0.27647D-01  0.26350D-01  0.24950D-01  0.23488D-01  0.21996D-01  0.20491D-01  0.18982D-01  0.17475D-01  0.15974D-01  0.14494D-01  0.13051D-01  0.11608D-01  0.10202D-01
  0.11749D+03  0.20700D+01  0.41716D-01  0.41605D-01  0.41310D-01  0.40690D-01  0.39751D-01  0.38564D-01  0.37121D-01  0.35455D-01  0.33626D-01  0.31695D-01  0.29711D-01  0.27701D-01  0.25682D-01  0.23661D-01  0.21643D-01  0.19646D-01  0.17698D-01  0.15728D-01  0.13781D-01
  0.12589D+03  0.21000D+01  0.57007D-01  0.56708D-01  0.56038D-01  0.54974D-01  0.53665D-01  0.52076D-01  0.50176D-01  0.47987D-01  0.45568D-01  0.42996D-01  0.40339D-01  0.37640D-01  0.34925D-01  0.32204D-01  0.29484D-01  0.26787D-01  0.24169D-01  0.21496D-01  0.18828D-01
  0.13490D+03  0.21300D+01  0.74660D-01  0.74531D-01  0.74169D-01  0.73318D-01  0.71854D-01  0.69931D-01  0.67567D-01  0.64768D-01  0.61621D-01  0.58233D-01  0.54705D-01  0.51107D-01  0.47478D-01  0.43836D-01  0.40195D-01  0.36579D-01  0.33085D-01  0.29496D-01  0.25889D-01
  0.14454D+03  0.21600D+01  0.10224D+00  0.10178D+00  0.10070D+00  0.98948D-01  0.96836D-01  0.94306D-01  0.91227D-01  0.87600D-01  0.83484D-01  0.79011D-01  0.74318D-01  0.69511D-01  0.64653D-01  0.59774D-01  0.54896D-01  0.50055D-01  0.45406D-01  0.40611D-01  0.35774D-01
  0.15488D+03  0.21900D+01  0.13410D+00  0.13395D+00  0.13351D+00  0.13237D+00  0.13015D+00  0.12703D+00  0.12318D+00  0.11853D+00  0.11318D+00  0.10729D+00  0.10106D+00  0.94643D-01  0.88141D-01  0.81607D-01  0.75072D-01  0.68597D-01  0.62430D-01  0.56047D-01  0.49608D-01
  0.16596D+03  0.22200D+01  0.18392D+00  0.18298D+00  0.18092D+00  0.17792D+00  0.17467D+00  0.17081D+00  0.16594D+00  0.16005D+00  0.15316D+00  0.14547D+00  0.13724D+00  0.12871D+00  0.12003D+00  0.11130D+00  0.10257D+00  0.93935D-01  0.85783D-01  0.77343D-01  0.68842D-01
  0.17783D+03  0.22500D+01  0.24177D+00  0.24158D+00  0.24102D+00  0.23950D+00  0.23621D+00  0.23113D+00  0.22483D+00  0.21716D+00  0.20814D+00  0.19800D+00  0.18705D+00  0.17564D+00  0.16399D+00  0.15226D+00  0.14054D+00  0.12896D+00  0.11815D+00  0.10698D+00  0.95780D-01
  0.19055D+03  0.22800D+01  0.32950D+00  0.32530D+00  0.32088D+00  0.31768D+00  0.31457D+00  0.30959D+00  0.30218D+00  0.29283D+00  0.28148D+00  0.26839D+00  0.25404D+00  0.23891D+00  0.22339D+00  0.20772D+00  0.19206D+00  0.17662D+00  0.16236D+00  0.14769D+00  0.13305D+00
  0.20417D+03  0.23100D+01  0.43782D+00  0.43757D+00  0.43681D+00  0.43469D+00  0.42974D+00  0.42146D+00  0.41104D+00  0.39843D+00  0.38334D+00  0.36599D+00  0.34685D+00  0.32656D+00  0.30567D+00  0.28454D+00  0.26342D+00  0.24267D+00  0.22364D+00  0.20439D+00  0.18525D+00
  0.21878D+03  0.23400D+01  0.57592D+00  0.57581D+00  0.57550D+00  0.57455D+00  0.57185D+00  0.56536D+00  0.55385D+00  0.53851D+00  0.51963D+00  0.49729D+00  0.47219D+00  0.44526D+00  0.41732D+00  0.38897D+00  0.36062D+00  0.33282D+00  0.30731D+00  0.28238D+00  0.25753D+00
  0.23442D+03  0.23700D+01  0.79735D+00  0.79697D+00  0.79583D+00  0.79257D+00  0.78466D+00  0.77082D+00  0.75340D+00  0.73270D+00  0.70760D+00  0.67813D+00  0.64483D+00  0.60880D+00  0.57119D+00  0.53292D+00  0.49463D+00  0.45716D+00  0.42279D+00  0.39047D+00  0.35827D+00
  0.25119D+03  0.24000D+01  0.10516D+01  0.10515D+01  0.10511D+01  0.10500D+01  0.10466D+01  0.10378D+01  0.10202D+01  0.99454D+00  0.96286D+00  0.92469D+00  0.88084D+00  0.83280D+00  0.78225D+00  0.73057D+00  0.67879D+00  0.62821D+00  0.58189D+00  0.53997D+00  0.49851D+00
  0.26915D+03  0.24300D+01  0.14621D+01  0.14614D+01  0.14592D+01  0.14531D+01  0.14384D+01  0.14138D+01  0.13848D+01  0.13515D+01  0.13102D+01  0.12606D+01  0.12030D+01  0.11390D+01  0.10711D+01  0.10013D+01  0.93124D+00  0.86283D+00  0.80033D+00  0.74600D+00  0.69307D+00
  0.28840D+03  0.24600D+01  0.19325D+01  0.19324D+01  0.19319D+01  0.19305D+01  0.19261D+01  0.19142D+01  0.18875D+01  0.18446D+01  0.17907D+01  0.17253D+01  0.16488D+01  0.15631D+01  0.14713D+01  0.13765D+01  0.12810D+01  0.11879D+01  0.11032D+01  0.10326D+01  0.96551D+00
  0.30903D+03  0.24900D+01  0.26914D+01  0.26885D+01  0.26800D+01  0.26586D+01  0.26201D+01  0.25769D+01  0.25386D+01  0.24922D+01  0.24270D+01  0.23452D+01  0.22471D+01  0.21347D+01  0.20124D+01  0.18848D+01  0.17559D+01  0.16299D+01  0.15165D+01  0.14261D+01  0.13426D+01
  0.33113D+03  0.25200D+01  0.35566D+01  0.35564D+01  0.35558D+01  0.35539D+01  0.35481D+01  0.35314D+01  0.34910D+01  0.34196D+01  0.33272D+01  0.32160D+01  0.30836D+01  0.29322D+01  0.27668D+01  0.25932D+01  0.24171D+01  0.22454D+01  0.20929D+01  0.19772D+01  0.18743D+01


==> ross4/ross4_b105.dat <==
  0.10000D+01  0.00000D+00  0.34570D+00  0.34512D+00  0.34477D+00  0.34468D+00  0.34469D+00  0.34473D+00  0.34481D+00  0.34501D+00  0.34552D+00  0.34689D+00  0.35045D+00  0.35926D+00  0.37960D+00  0.42369D+00  0.51649D+00  0.71499D+00  0.11665D+01  0.11665D+01  0.11665D+01
  0.10715D+01  0.30000D-01  0.34453D+00  0.34405D+00  0.34374D+00  0.34367D+00  0.34368D+00  0.34371D+00  0.34378D+00  0.34394D+00  0.34435D+00  0.34547D+00  0.34842D+00  0.35579D+00  0.37302D+00  0.41067D+00  0.48999D+00  0.65839D+00  0.10354D+01  0.10354D+01  0.10354D+01
  0.11482D+01  0.60000D-01  0.34344D+00  0.34303D+00  0.34278D+00  0.34272D+00  0.34273D+00  0.34275D+00  0.34281D+00  0.34294D+00  0.34327D+00  0.34418D+00  0.34660D+00  0.35275D+00  0.36729D+00  0.39937D+00  0.46718D+00  0.61036D+00  0.92637D+00  0.16829D+01  0.16829D+01
  0.12303D+01  0.90000D-01  0.34252D+00  0.34215D+00  0.34190D+00  0.34184D+00  0.34185D+00  0.34187D+00  0.34191D+00  0.34201D+00  0.34229D+00  0.34303D+00  0.34502D+00  0.35014D+00  0.36240D+00  0.38974D+00  0.44777D+00  0.56979D+00  0.83564D+00  0.14600D+01  0.14600D+01
  0.13183D+01  0.12000D+00  0.34150D+00  0.34119D+00  0.34099D+00  0.34094D+00  0.34095D+00  0.34097D+00  0.34100D+00  0.34108D+00  0.34130D+00  0.34190D+00  0.34353D+00  0.34778D+00  0.35809D+00  0.38133D+00  0.43093D+00  0.53502D+00  0.75939D+00  0.12768D+01  0.12768D+01
  0.14125D+01  0.15000D+00  0.34051D+00  0.34025D+00  0.34010D+00  0.34007D+00  0.34007D+00  0.34008D+00  0.34011D+00  0.34018D+00  0.34035D+00  0.34084D+00  0.34217D+00  0.34568D+00  0.35432D+00  0.37402D+00  0.41639D+00  0.50530D+00  0.69520D+00  0.11258D+01  0.11258D+01
  0.15136D+01  0.18000D+00  0.33962D+00  0.33940D+00  0.33926D+00  0.33923D+00  0.33923D+00  0.33924D+00  0.33926D+00  0.33931D+00  0.33945D+00  0.33985D+00  0.34094D+00  0.34383D+00  0.35106D+00  0.36777D+00  0.40397D+00  0.47999D+00  0.64113D+00  0.10008D+01  0.10008D+01
  0.16218D+01  0.21000D+00  0.33867D+00  0.33848D+00  0.33837D+00  0.33834D+00  0.33835D+00  0.33835D+00  0.33837D+00  0.33841D+00  0.33853D+00  0.33884D+00  0.33973D+00  0.34211D+00  0.34813D+00  0.36221D+00  0.39304D+00  0.45801D+00  0.59504D+00  0.89669D+00  0.89669D+00
  0.17378D+01  0.24000D+00  0.33771D+00  0.33756D+00  0.33748D+00  0.33746D+00  0.33746D+00  0.33747D+00  0.33748D+00  0.33751D+00  0.33760D+00  0.33786D+00  0.33858D+00  0.34053D+00  0.34554D+00  0.35741D+00  0.38366D+00  0.43920D+00  0.55592D+00  0.80973D+00  0.80973D+00
  0.18621D+01  0.27000D+00  0.33675D+00  0.33663D+00  0.33657D+00  0.33655D+00  0.33656D+00  0.33656D+00  0.33657D+00  0.33660D+00  0.33667D+00  0.33687D+00  0.33745D+00  0.33905D+00  0.34319D+00  0.35316D+00  0.37543D+00  0.42289D+00  0.52245D+00  0.73670D+00  0.73670D+00
  0.19953D+01  0.30000D+00  0.33582D+00  0.33572D+00  0.33566D+00  0.33565D+00  0.33565D+00  0.33565D+00  0.33566D+00  0.33568D+00  0.33574D+00  0.33590D+00  0.33637D+00  0.33767D+00  0.34110D+00  0.34944D+00  0.36833D+00  0.40885D+00  0.49384D+00  0.67517D+00  0.67517D+00
  0.21380D+01  0.33000D+00  0.33482D+00  0.33474D+00  0.33470D+00  0.33469D+00  0.33469D+00  0.33469D+00  0.33470D+00  0.33472D+00  0.33476D+00  0.33489D+00  0.33527D+00  0.33633D+00  0.33915D+00  0.34611D+00  0.36208D+00  0.39662D+00  0.46923D+00  0.62306D+00  0.62306D+00
  0.22909D+01  0.36000D+00  0.33380D+00  0.33374D+00  0.33370D+00  0.33370D+00  0.33370D+00  0.33370D+00  0.33370D+00  0.33372D+00  0.33375D+00  0.33386D+00  0.33416D+00  0.33502D+00  0.33734D+00  0.34314D+00  0.35660D+00  0.38601D+00  0.44804D+00  0.57880D+00  0.57880D+00
  0.24547D+01  0.39000D+00  0.33276D+00  0.33271D+00  0.33268D+00  0.33267D+00  0.33267D+00  0.33268D+00  0.33268D+00  0.33269D+00  0.33272D+00  0.33280D+00  0.33305D+00  0.33374D+00  0.33564D+00  0.34047D+00  0.35181D+00  0.37682D+00  0.42977D+00  0.54109D+00  0.78286D+00
  0.26303D+01  0.42000D+00  0.33166D+00  0.33162D+00  0.33160D+00  0.33159D+00  0.33159D+00  0.33159D+00  0.33160D+00  0.33161D+00  0.33163D+00  0.33170D+00  0.33189D+00  0.33245D+00  0.33400D+00  0.33798D+00  0.34748D+00  0.36869D+00  0.41389D+00  0.50879D+00  0.71281D+00
  0.28184D+01  0.45000D+00  0.33051D+00  0.33048D+00  0.33047D+00  0.33046D+00  0.33046D+00  0.33047D+00  0.33047D+00  0.33047D+00  0.33049D+00  0.33055D+00  0.33070D+00  0.33115D+00  0.33241D+00  0.33570D+00  0.34364D+00  0.36158D+00  0.40013D+00  0.48107D+00  0.65369D+00
  0.30200D+01  0.48000D+00  0.32931D+00  0.32929D+00  0.32928D+00  0.32928D+00  0.32928D+00  0.32928D+00  0.32928D+00  0.32929D+00  0.32930D+00  0.32934D+00  0.32947D+00  0.32983D+00  0.33085D+00  0.33355D+00  0.34017D+00  0.35532D+00  0.38814D+00  0.45721D+00  0.60358D+00
  0.32359D+01  0.51000D+00  0.32806D+00  0.32804D+00  0.32803D+00  0.32803D+00  0.32803D+00  0.32803D+00  0.32804D+00  0.32804D+00  0.32805D+00  0.32808D+00  0.32818D+00  0.32847D+00  0.32930D+00  0.33151D+00  0.33702D+00  0.34978D+00  0.37767D+00  0.43660D+00  0.56094D+00
  0.34674D+01  0.54000D+00  0.32674D+00  0.32673D+00  0.32672D+00  0.32672D+00  0.32672D+00  0.32672D+00  0.32672D+00  0.32673D+00  0.32673D+00  0.32676D+00  0.32684D+00  0.32707D+00  0.32774D+00  0.32954D+00  0.33410D+00  0.34481D+00  0.36848D+00  0.41874D+00  0.52451D+00
  0.37154D+01  0.57000D+00  0.32535D+00  0.32534D+00  0.32533D+00  0.32533D+00  0.32534D+00  0.32534D+00  0.32534D+00  0.32534D+00  0.32535D+00  0.32537D+00  0.32543D+00  0.32562D+00  0.32615D+00  0.32762D+00  0.33139D+00  0.34035D+00  0.36039D+00  0.40322D+00  0.49329D+00
  0.39811D+01  0.60000D+00  0.32388D+00  0.32388D+00  0.32387D+00  0.32387D+00  0.32388D+00  0.32388D+00  0.32388D+00  0.32388D+00  0.32388D+00  0.32390D+00  0.32395D+00  0.32410D+00  0.32453D+00  0.32572D+00  0.32882D+00  0.33630D+00  0.35323D+00  0.38969D+00  0.46642D+00
  0.42658D+01  0.63000D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32235D+00  0.32236D+00  0.32240D+00  0.32252D+00  0.32286D+00  0.32383D+00  0.32637D+00  0.33259D+00  0.34685D+00  0.37784D+00  0.44322D+00
  0.45709D+01  0.66000D+00  0.32072D+00  0.32071D+00  0.32071D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32073D+00  0.32076D+00  0.32086D+00  0.32113D+00  0.32191D+00  0.32399D+00  0.32915D+00  0.34113D+00  0.36742D+00  0.42312D+00
  0.48978D+01  0.69000D+00  0.31901D+00  0.31900D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31902D+00  0.31905D+00  0.31912D+00  0.31934D+00  0.31997D+00  0.32166D+00  0.32593D+00  0.33596D+00  0.35821D+00  0.40564D+00
  0.52481D+01  0.72000D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31722D+00  0.31724D+00  0.31730D+00  0.31747D+00  0.31798D+00  0.31936D+00  0.32287D+00  0.33125D+00  0.35004D+00  0.39038D+00
  0.56234D+01  0.75000D+00  0.31531D+00  0.31531D+00  0.31531D+00  0.31531D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31534D+00  0.31538D+00  0.31552D+00  0.31593D+00  0.31704D+00  0.31993D+00  0.32690D+00  0.34274D+00  0.37700D+00
  0.60256D+01  0.78000D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31333D+00  0.31333D+00  0.31334D+00  0.31338D+00  0.31349D+00  0.31381D+00  0.31471D+00  0.31707D+00  0.32286D+00  0.33616D+00  0.36521D+00
  0.64565D+01  0.81000D+00  0.31122D+00  0.31122D+00  0.31122D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31124D+00  0.31127D+00  0.31136D+00  0.31161D+00  0.31234D+00  0.31427D+00  0.31905D+00  0.33020D+00  0.35478D+00
  0.69183D+01  0.84000D+00  0.30902D+00  0.30902D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30904D+00  0.30906D+00  0.30913D+00  0.30934D+00  0.30992D+00  0.31149D+00  0.31543D+00  0.32474D+00  0.34550D+00
  0.74131D+01  0.87000D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30673D+00  0.30673D+00  0.30675D+00  0.30680D+00  0.30697D+00  0.30743D+00  0.30870D+00  0.31194D+00  0.31969D+00  0.33718D+00
  0.79433D+01  0.90000D+00  0.30430D+00  0.30430D+00  0.30430D+00  0.30430D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30433D+00  0.30437D+00  0.30450D+00  0.30487D+00  0.30590D+00  0.30855D+00  0.31498D+00  0.32967D+00
  0.85114D+01  0.93000D+00  0.30177D+00  0.30177D+00  0.30177D+00  0.30177D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30179D+00  0.30183D+00  0.30193D+00  0.30222D+00  0.30305D+00  0.30522D+00  0.31053D+00  0.32284D+00
  0.91201D+01  0.96000D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29914D+00  0.29915D+00  0.29917D+00  0.29925D+00  0.29949D+00  0.30015D+00  0.30191D+00  0.30630D+00  0.31657D+00
  0.97724D+01  0.99000D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29638D+00  0.29638D+00  0.29640D+00  0.29647D+00  0.29665D+00  0.29719D+00  0.29861D+00  0.30221D+00  0.31076D+00
  0.10471D+02  0.10200D+01  0.29350D+00  0.29349D+00  0.29349D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29352D+00  0.29357D+00  0.29372D+00  0.29414D+00  0.29530D+00  0.29824D+00  0.30534D+00
  0.11220D+02  0.10500D+01  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29051D+00  0.29051D+00  0.29052D+00  0.29056D+00  0.29068D+00  0.29102D+00  0.29195D+00  0.29435D+00  0.30022D+00
  0.12023D+02  0.10800D+01  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28740D+00  0.28741D+00  0.28744D+00  0.28753D+00  0.28780D+00  0.28855D+00  0.29050D+00  0.29533D+00
  0.12882D+02  0.11100D+01  0.28417D+00  0.28416D+00  0.28416D+00  0.28416D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28418D+00  0.28420D+00  0.28427D+00  0.28449D+00  0.28508D+00  0.28667D+00  0.29064D+00
  0.13804D+02  0.11400D+01  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28083D+00  0.28085D+00  0.28091D+00  0.28107D+00  0.28155D+00  0.28283D+00  0.28608D+00
  0.14791D+02  0.11700D+01  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27737D+00  0.27737D+00  0.27738D+00  0.27743D+00  0.27756D+00  0.27794D+00  0.27897D+00  0.28162D+00
  0.15849D+02  0.12000D+01  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27380D+00  0.27381D+00  0.27384D+00  0.27395D+00  0.27425D+00  0.27508D+00  0.27723D+00
  0.16982D+02  0.12300D+01  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27012D+00  0.27013D+00  0.27015D+00  0.27024D+00  0.27047D+00  0.27114D+00  0.27288D+00
  0.18197D+02  0.12600D+01  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26634D+00  0.26636D+00  0.26642D+00  0.26661D+00  0.26714D+00  0.26855D+00
  0.19498D+02  0.12900D+01  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26245D+00  0.26246D+00  0.26251D+00  0.26266D+00  0.26308D+00  0.26421D+00
  0.20893D+02  0.13200D+01  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25846D+00  0.25847D+00  0.25851D+00  0.25863D+00  0.25896D+00  0.25987D+00
  0.22387D+02  0.13500D+01  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25438D+00  0.25439D+00  0.25442D+00  0.25451D+00  0.25477D+00  0.25550D+00
  0.23988D+02  0.13800D+01  0.25022D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25022D+00  0.25024D+00  0.25031D+00  0.25052D+00  0.25110D+00
  0.25704D+02  0.14100D+01  0.24603D+00  0.24600D+00  0.24598D+00  0.24597D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24597D+00  0.24598D+00  0.24604D+00  0.24621D+00  0.24666D+00
  0.27542D+02  0.14400D+01  0.24201D+00  0.24187D+00  0.24177D+00  0.24171D+00  0.24167D+00  0.24165D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24166D+00  0.24170D+00  0.24183D+00  0.24219D+00
  0.29512D+02  0.14700D+01  0.23873D+00  0.23822D+00  0.23786D+00  0.23761D+00  0.23745D+00  0.23735D+00  0.23730D+00  0.23727D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23725D+00  0.23726D+00  0.23730D+00  0.23740D+00  0.23768D+00
  0.31623D+02  0.15000D+01  0.23729D+00  0.23598D+00  0.23495D+00  0.23418D+00  0.23364D+00  0.23328D+00  0.23306D+00  0.23292D+00  0.23285D+00  0.23282D+00  0.23280D+00  0.23280D+00  0.23279D+00  0.23279D+00  0.23280D+00  0.23281D+00  0.23283D+00  0.23291D+00  0.23314D+00
  0.33884D+02  0.15300D+01  0.23971D+00  0.23684D+00  0.23446D+00  0.23256D+00  0.23112D+00  0.23006D+00  0.22934D+00  0.22887D+00  0.22858D+00  0.22843D+00  0.22835D+00  0.22831D+00  0.22830D+00  0.22829D+00  0.22829D+00  0.22830D+00  0.22832D+00  0.22838D+00  0.22856D+00
  0.36308D+02  0.15600D+01  0.24850D+00  0.24315D+00  0.23850D+00  0.23458D+00  0.23141D+00  0.22893D+00  0.22707D+00  0.22575D+00  0.22487D+00  0.22433D+00  0.22402D+00  0.22386D+00  0.22379D+00  0.22376D+00  0.22375D+00  0.22375D+00  0.22376D+00  0.22381D+00  0.22395D+00
  0.38905D+02  0.15900D+01  0.26693D+00  0.25793D+00  0.24983D+00  0.24276D+00  0.23677D+00  0.23182D+00  0.22788D+00  0.22486D+00  0.22266D+00  0.22116D+00  0.22021D+00  0.21966D+00  0.21937D+00  0.21923D+00  0.21918D+00  0.21916D+00  0.21917D+00  0.21920D+00  0.21931D+00
  0.41687D+02  0.16200D+01  0.29951D+00  0.28526D+00  0.27217D+00  0.26047D+00  0.25024D+00  0.24148D+00  0.23417D+00  0.22824D+00  0.22363D+00  0.22020D+00  0.21781D+00  0.21627D+00  0.21536D+00  0.21489D+00  0.21467D+00  0.21458D+00  0.21456D+00  0.21457D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.35122D+00  0.32966D+00  0.30960D+00  0.29139D+00  0.27517D+00  0.26095D+00  0.24872D+00  0.23841D+00  0.22998D+00  0.22332D+00  0.21832D+00  0.21478D+00  0.21248D+00  0.21112D+00  0.21041D+00  0.21009D+00  0.20996D+00  0.20994D+00  0.20999D+00
  0.47863D+02  0.16800D+01  0.43285D+00  0.40046D+00  0.37011D+00  0.34236D+00  0.31741D+00  0.29524D+00  0.27583D+00  0.25908D+00  0.24493D+00  0.23328D+00  0.22404D+00  0.21704D+00  0.21207D+00  0.20882D+00  0.20691D+00  0.20593D+00  0.20549D+00  0.20534D+00  0.20533D+00
  0.51286D+02  0.17100D+01  0.55416D+00  0.50644D+00  0.46147D+00  0.42017D+00  0.38283D+00  0.34945D+00  0.31992D+00  0.29410D+00  0.27187D+00  0.25308D+00  0.23762D+00  0.22533D+00  0.21602D+00  0.20942D+00  0.20513D+00  0.20266D+00  0.20141D+00  0.20088D+00  0.20071D+00
  0.54954D+02  0.17400D+01  0.74258D+00  0.67107D+00  0.60357D+00  0.54150D+00  0.48531D+00  0.43498D+00  0.39032D+00  0.35105D+00  0.31692D+00  0.28768D+00  0.26311D+00  0.24297D+00  0.22705D+00  0.21508D+00  0.20667D+00  0.20131D+00  0.19829D+00  0.19683D+00  0.19626D+00
  0.58884D+02  0.17700D+01  0.10213D+01  0.91548D+00  0.81512D+00  0.72264D+00  0.63885D+00  0.56376D+00  0.49704D+00  0.43824D+00  0.38694D+00  0.34268D+00  0.30508D+00  0.27374D+00  0.24829D+00  0.22839D+00  0.21361D+00  0.20344D+00  0.19713D+00  0.19373D+00  0.19219D+00
  0.63096D+02  0.18000D+01  0.14544D+01  0.12947D+01  0.11429D+01  0.10029D+01  0.87614D+00  0.76267D+00  0.66194D+00  0.57324D+00  0.49583D+00  0.42895D+00  0.37191D+00  0.32401D+00  0.28460D+00  0.25309D+00  0.22885D+00  0.21126D+00  0.19950D+00  0.19252D+00  0.18898D+00
  0.67608D+02  0.18300D+01  0.21070D+01  0.18675D+01  0.16387D+01  0.14273D+01  0.12357D+01  0.10643D+01  0.91219D+00  0.77838D+00  0.66167D+00  0.56086D+00  0.47480D+00  0.40235D+00  0.34243D+00  0.29399D+00  0.25600D+00  0.22750D+00  0.20745D+00  0.19461D+00  0.18744D+00
  0.72444D+02  0.18600D+01  0.31157D+01  0.27531D+01  0.24050D+01  0.20826D+01  0.17904D+01  0.15290D+01  0.12974D+01  0.10938D+01  0.91649D+00  0.76353D+00  0.63307D+00  0.52330D+00  0.43244D+00  0.35872D+00  0.30045D+00  0.25597D+00  0.22367D+00  0.20191D+00  0.18877D+00
  0.77625D+02  0.18900D+01  0.46693D+01  0.41195D+01  0.35889D+01  0.30957D+01  0.26480D+01  0.22475D+01  0.18927D+01  0.15811D+01  0.13098D+01  0.10761D+01  0.87705D+00  0.70975D+00  0.57142D+00  0.45923D+00  0.37039D+00  0.30216D+00  0.25186D+00  0.21689D+00  0.19464D+00
  0.83176D+02  0.19200D+01  0.70518D+01  0.62206D+01  0.54122D+01  0.46572D+01  0.39706D+01  0.33558D+01  0.28111D+01  0.23328D+01  0.19165D+01  0.15581D+01  0.12529D+01  0.99672D+00  0.78516D+00  0.61384D+00  0.47837D+00  0.37430D+00  0.29722D+00  0.24286D+00  0.20714D+00
  0.89125D+02  0.19500D+01  0.10794D+02  0.95218D+01  0.82792D+01  0.71140D+01  0.60517D+01  0.50996D+01  0.42557D+01  0.35146D+01  0.28698D+01  0.23145D+01  0.18420D+01  0.14456D+01  0.11186D+01  0.85431D+00  0.64584D+00  0.48620D+00  0.36822D+00  0.28479D+00  0.22919D+00
  0.95499D+02  0.19800D+01  0.16470D+02  0.14559D+02  0.12670D+02  0.10886D+02  0.92540D+01  0.77878D+01  0.64866D+01  0.53427D+01  0.43466D+01  0.34880D+01  0.27567D+01  0.21428D+01  0.16361D+01  0.12268D+01  0.90441D+00  0.65832D+00  0.47728D+00  0.34979D+00  0.26470D+00
  0.10233D+03  0.20100D+01  0.25522D+02  0.22575D+02  0.19659D+02  0.16893D+02  0.14353D+02  0.12068D+02  0.10038D+02  0.82527D+01  0.66969D+01  0.53550D+01  0.42113D+01  0.32503D+01  0.24568D+01  0.18155D+01  0.13110D+01  0.92698D+00  0.64611D+00  0.44992D+00  0.31993D+00
  0.10965D+03  0.20400D+01  0.39127D+02  0.34734D+02  0.30320D+02  0.26091D+02  0.22187D+02  0.18664D+02  0.15528D+02  0.12764D+02  0.10351D+02  0.82665D+01  0.64859D+01  0.49863D+01  0.37451D+01  0.27398D+01  0.19479D+01  0.13456D+01  0.90682D+00  0.60291D+00  0.40386D+00
  0.11749D+03  0.20700D+01  0.61018D+02  0.54203D+02  0.47375D+02  0.40807D+02  0.34722D+02  0.29218D+02  0.24311D+02  0.19983D+02  0.16201D+02  0.12929D+02  0.10130D+02  0.77691D+01  0.58102D+01  0.42198D+01  0.29645D+01  0.20093D+01  0.13157D+01  0.83919D+00  0.53147D+00
  0.12589D+03  0.21000D+01  0.94020D+02  0.83847D+02  0.73505D+02  0.63455D+02  0.54083D+02  0.45572D+02  0.37966D+02  0.31243D+02  0.25356D+02  0.20252D+02  0.15875D+02  0.12171D+02  0.90872D+01  0.65737D+01  0.45817D+01  0.30616D+01  0.19582D+01  0.12050D+01  0.72518D+00
  0.13490D+03  0.21300D+01  0.14651D+03  0.13080D+03  0.11490D+03  0.99363D+02  0.84805D+02  0.71544D+02  0.59671D+02  0.49159D+02  0.39942D+02  0.31937D+02  0.25059D+02  0.19223D+02  0.14349D+02  0.10359D+02  0.71821D+01  0.47479D+01  0.29787D+01  0.17767D+01  0.10211D+01
  0.14454D+03  0.21600D+01  0.22672D+03  0.20311D+03  0.17897D+03  0.15517D+03  0.13270D+03  0.11215D+03  0.93701D+02  0.77330D+02  0.62946D+02  0.50426D+02  0.39641D+02  0.30463D+02  0.22766D+02  0.16435D+02  0.11363D+02  0.74550D+01  0.46051D+01  0.26742D+01  0.14749D+01
  0.15488D+03  0.21900D+01  0.35197D+03  0.31584D+03  0.27908D+03  0.24257D+03  0.20788D+03  0.17600D+03  0.14730D+03  0.12179D+03  0.99333D+02  0.79749D+02  0.62839D+02  0.48404D+02  0.36251D+02  0.26201D+02  0.18099D+02  0.11812D+02  0.72050D+01  0.40873D+01  0.21723D+01
  0.16596D+03  0.22200D+01  0.54669D+03  0.49188D+03  0.43580D+03  0.37978D+03  0.32618D+03  0.27670D+03  0.23202D+03  0.19221D+03  0.15711D+03  0.12643D+03  0.99882D+02  0.77149D+02  0.57934D+02  0.41958D+02  0.28988D+02  0.18847D+02  0.11373D+02  0.63167D+01  0.32450D+01
  0.17783D+03  0.22500D+01  0.84414D+03  0.76133D+03  0.67701D+03  0.59186D+03  0.50965D+03  0.43330D+03  0.36411D+03  0.30233D+03  0.24773D+03  0.19991D+03  0.15841D+03  0.12276D+03  0.92491D+02  0.67179D+02  0.46471D+02  0.30136D+02  0.18013D+02  0.98119D+01  0.48838D+01
  0.19055D+03  0.22800D+01  0.13163D+04  0.11888D+04  0.10591D+04  0.92812D+03  0.80098D+03  0.68233D+03  0.57446D+03  0.47794D+03  0.39248D+03  0.31750D+03  0.25229D+03  0.19611D+03  0.14823D+03  0.10796D+03  0.74764D+02  0.48347D+02  0.28615D+02  0.15281D+02  0.73744D+01
  0.20417D+03  0.23100D+01  0.20204D+04  0.18309D+04  0.16388D+04  0.14418D+04  0.12482D+04  0.10660D+04  0.89972D+03  0.75044D+03  0.61795D+03  0.50140D+03  0.39975D+03  0.31187D+03  0.23661D+03  0.17290D+03  0.11990D+03  0.77319D+02  0.45291D+02  0.23698D+02  0.11092D+02
  0.21878D+03  0.23400D+01  0.31622D+04  0.28657D+04  0.25663D+04  0.22623D+04  0.19627D+04  0.16796D+04  0.14201D+04  0.11867D+04  0.97927D+03  0.79647D+03  0.63672D+03  0.49823D+03  0.37914D+03  0.27769D+03  0.19260D+03  0.12359D+03  0.71448D+02  0.36525D+02  0.16558D+02
  0.23442D+03  0.23700D+01  0.48390D+04  0.44013D+04  0.39622D+04  0.35082D+04  0.30541D+04  0.26209D+04  0.22217D+04  0.18614D+04  0.15402D+04  0.12565D+04  0.10078D+04  0.79136D+03  0.60424D+03  0.44362D+03  0.30754D+03  0.19607D+03  0.11157D+03  0.55571D+02  0.24373D+02
  0.25119D+03  0.24000D+01  0.75729D+04  0.68856D+04  0.61954D+04  0.54949D+04  0.47944D+04  0.41228D+04  0.35014D+04  0.29391D+04  0.24370D+04  0.19926D+04  0.16024D+04  0.12616D+04  0.96558D+03  0.70952D+03  0.49040D+03  0.30940D+03  0.17239D+03  0.83265D+02  0.35258D+02
  0.26915D+03  0.24300D+01  0.11623D+05  0.10598D+05  0.95795D+04  0.85306D+04  0.74685D+04  0.64403D+04  0.54831D+04  0.46137D+04  0.38352D+04  0.31445D+04  0.25360D+04  0.20025D+04  0.15360D+04  0.11286D+04  0.77609D+03  0.48264D+03  0.26196D+03  0.12218D+03  0.49895D+02
  0.28840D+03  0.24600D+01  0.18073D+05  0.16494D+05  0.14903D+05  0.13298D+05  0.11673D+05  0.10090D+05  0.86086D+04  0.72583D+04  0.60464D+04  0.49690D+04  0.40171D+04  0.31790D+04  0.24410D+04  0.17900D+04  0.12199D+04  0.74344D+03  0.39047D+03  0.17510D+03  0.68918D+02
  0.30903D+03  0.24900D+01  0.27481D+05  0.25441D+05  0.23128D+05  0.20646D+05  0.18132D+05  0.15703D+05  0.13433D+05  0.11359D+05  0.94889D+04  0.78198D+04  0.63387D+04  0.50267D+04  0.38612D+04  0.28199D+04  0.18969D+04  0.11256D+04  0.56846D+03  0.24435D+03  0.92786D+02
  0.33113D+03  0.25200D+01  0.42886D+05  0.39696D+05  0.36120D+05  0.32301D+05  0.28425D+05  0.24663D+05  0.21135D+05  0.17902D+05  0.14982D+05  0.12370D+05  0.10043D+05  0.79708D+04  0.61116D+04  0.44281D+04  0.29211D+04  0.16735D+04  0.80719D+03  0.33189D+03  0.12182D+03


==> ross4/ross4_b11.dat <==
  0.10000D+01  0.00000D+00  0.41659D+00  0.40756D+00  0.39091D+00  0.38217D+00  0.38013D+00  0.38095D+00  0.38166D+00  0.38255D+00  0.38382D+00  0.38599D+00  0.39021D+00  0.39895D+00  0.41786D+00  0.45899D+00  0.54813D+00  0.74445D+00  0.11981D+01  0.11981D+01  0.11981D+01
  0.10715D+01  0.30000D-01  0.40992D+00  0.40230D+00  0.38776D+00  0.37859D+00  0.37636D+00  0.37690D+00  0.37751D+00  0.37822D+00  0.37923D+00  0.38098D+00  0.38440D+00  0.39160D+00  0.40740D+00  0.44210D+00  0.51759D+00  0.68323D+00  0.10610D+01  0.10610D+01  0.10610D+01
  0.11482D+01  0.60000D-01  0.40336D+00  0.39707D+00  0.38426D+00  0.37584D+00  0.37306D+00  0.37332D+00  0.37366D+00  0.37420D+00  0.37501D+00  0.37641D+00  0.37918D+00  0.38509D+00  0.39826D+00  0.42757D+00  0.49172D+00  0.63210D+00  0.94835D+00  0.17111D+01  0.17111D+01
  0.12303D+01  0.90000D-01  0.39712D+00  0.39189D+00  0.38089D+00  0.37278D+00  0.37004D+00  0.36989D+00  0.37003D+00  0.37045D+00  0.37109D+00  0.37221D+00  0.37445D+00  0.37929D+00  0.39022D+00  0.41486D+00  0.46930D+00  0.58845D+00  0.85434D+00  0.14855D+01  0.14855D+01
  0.13183D+01  0.12000D+00  0.39074D+00  0.38641D+00  0.37699D+00  0.36939D+00  0.36678D+00  0.36648D+00  0.36642D+00  0.36668D+00  0.36718D+00  0.36807D+00  0.36988D+00  0.37383D+00  0.38289D+00  0.40363D+00  0.44985D+00  0.55101D+00  0.77443D+00  0.12941D+01  0.12941D+01
  0.14125D+01  0.15000D+00  0.38488D+00  0.38137D+00  0.37338D+00  0.36623D+00  0.36332D+00  0.36305D+00  0.36286D+00  0.36304D+00  0.36345D+00  0.36417D+00  0.36562D+00  0.36885D+00  0.37637D+00  0.39382D+00  0.43306D+00  0.51917D+00  0.70805D+00  0.11406D+01  0.11406D+01
  0.15136D+01  0.18000D+00  0.37946D+00  0.37661D+00  0.36985D+00  0.36324D+00  0.36039D+00  0.35991D+00  0.35963D+00  0.35977D+00  0.36011D+00  0.36069D+00  0.36186D+00  0.36450D+00  0.37072D+00  0.38535D+00  0.41862D+00  0.49187D+00  0.65165D+00  0.10120D+01  0.10120D+01
  0.16218D+01  0.21000D+00  0.37443D+00  0.37216D+00  0.36652D+00  0.36039D+00  0.35776D+00  0.35706D+00  0.35667D+00  0.35675D+00  0.35703D+00  0.35751D+00  0.35845D+00  0.36060D+00  0.36575D+00  0.37801D+00  0.40618D+00  0.46858D+00  0.60430D+00  0.90679D+00  0.90679D+00
  0.17378D+01  0.24000D+00  0.36938D+00  0.36757D+00  0.36280D+00  0.35743D+00  0.35488D+00  0.35418D+00  0.35372D+00  0.35379D+00  0.35401D+00  0.35439D+00  0.35515D+00  0.35690D+00  0.36113D+00  0.37137D+00  0.39519D+00  0.44827D+00  0.56343D+00  0.81695D+00  0.81695D+00
  0.18621D+01  0.27000D+00  0.36473D+00  0.36327D+00  0.35928D+00  0.35444D+00  0.35216D+00  0.35143D+00  0.35098D+00  0.35106D+00  0.35124D+00  0.35154D+00  0.35215D+00  0.35357D+00  0.35705D+00  0.36559D+00  0.38571D+00  0.43097D+00  0.52925D+00  0.74366D+00  0.74366D+00
  0.19953D+01  0.30000D+00  0.36040D+00  0.35924D+00  0.35597D+00  0.35150D+00  0.34949D+00  0.34877D+00  0.34838D+00  0.34845D+00  0.34860D+00  0.34885D+00  0.34934D+00  0.35049D+00  0.35335D+00  0.36045D+00  0.37739D+00  0.41580D+00  0.49930D+00  0.67994D+00  0.67994D+00
  0.21380D+01  0.33000D+00  0.35652D+00  0.35558D+00  0.35286D+00  0.34898D+00  0.34716D+00  0.34644D+00  0.34604D+00  0.34605D+00  0.34617D+00  0.34636D+00  0.34675D+00  0.34768D+00  0.35003D+00  0.35592D+00  0.37017D+00  0.40280D+00  0.47400D+00  0.62727D+00  0.62727D+00
  0.22909D+01  0.36000D+00  0.35267D+00  0.35193D+00  0.34968D+00  0.34631D+00  0.34478D+00  0.34405D+00  0.34370D+00  0.34369D+00  0.34379D+00  0.34394D+00  0.34426D+00  0.34501D+00  0.34692D+00  0.35180D+00  0.36374D+00  0.39139D+00  0.45202D+00  0.58202D+00  0.58202D+00
  0.24547D+01  0.39000D+00  0.34908D+00  0.34849D+00  0.34661D+00  0.34372D+00  0.34239D+00  0.34175D+00  0.34149D+00  0.34148D+00  0.34155D+00  0.34167D+00  0.34192D+00  0.34253D+00  0.34409D+00  0.34811D+00  0.35810D+00  0.38150D+00  0.43319D+00  0.54376D+00  0.78505D+00
  0.26303D+01  0.42000D+00  0.34593D+00  0.34546D+00  0.34390D+00  0.34137D+00  0.34021D+00  0.33960D+00  0.33934D+00  0.33930D+00  0.33935D+00  0.33945D+00  0.33965D+00  0.34014D+00  0.34141D+00  0.34474D+00  0.35309D+00  0.37293D+00  0.41711D+00  0.51175D+00  0.71625D+00
  0.28184D+01  0.45000D+00  0.34279D+00  0.34242D+00  0.34116D+00  0.33898D+00  0.33800D+00  0.33747D+00  0.33725D+00  0.33723D+00  0.33727D+00  0.33735D+00  0.33751D+00  0.33791D+00  0.33894D+00  0.34166D+00  0.34859D+00  0.36525D+00  0.40267D+00  0.48290D+00  0.65514D+00
  0.30200D+01  0.48000D+00  0.33993D+00  0.33966D+00  0.33864D+00  0.33667D+00  0.33582D+00  0.33537D+00  0.33518D+00  0.33516D+00  0.33520D+00  0.33527D+00  0.33540D+00  0.33571D+00  0.33655D+00  0.33878D+00  0.34454D+00  0.35856D+00  0.39040D+00  0.45889D+00  0.60492D+00
  0.32359D+01  0.51000D+00  0.33714D+00  0.33693D+00  0.33611D+00  0.33442D+00  0.33367D+00  0.33331D+00  0.33317D+00  0.33315D+00  0.33318D+00  0.33323D+00  0.33333D+00  0.33359D+00  0.33426D+00  0.33608D+00  0.34083D+00  0.35257D+00  0.37952D+00  0.43780D+00  0.56170D+00
  0.34674D+01  0.54000D+00  0.33471D+00  0.33454D+00  0.33387D+00  0.33238D+00  0.33169D+00  0.33137D+00  0.33124D+00  0.33120D+00  0.33122D+00  0.33127D+00  0.33135D+00  0.33155D+00  0.33210D+00  0.33358D+00  0.33751D+00  0.34733D+00  0.37018D+00  0.41992D+00  0.52544D+00
  0.37154D+01  0.57000D+00  0.33219D+00  0.33206D+00  0.33153D+00  0.33020D+00  0.32963D+00  0.32936D+00  0.32927D+00  0.32924D+00  0.32927D+00  0.32930D+00  0.32937D+00  0.32953D+00  0.32997D+00  0.33117D+00  0.33440D+00  0.34257D+00  0.36182D+00  0.40409D+00  0.49383D+00
  0.39811D+01  0.60000D+00  0.32975D+00  0.32965D+00  0.32923D+00  0.32807D+00  0.32757D+00  0.32736D+00  0.32729D+00  0.32728D+00  0.32731D+00  0.32734D+00  0.32739D+00  0.32752D+00  0.32787D+00  0.32885D+00  0.33149D+00  0.33829D+00  0.35452D+00  0.39048D+00  0.46692D+00
  0.42658D+01  0.63000D+00  0.32735D+00  0.32727D+00  0.32693D+00  0.32593D+00  0.32552D+00  0.32536D+00  0.32530D+00  0.32530D+00  0.32533D+00  0.32535D+00  0.32539D+00  0.32550D+00  0.32578D+00  0.32657D+00  0.32872D+00  0.33435D+00  0.34795D+00  0.37845D+00  0.44354D+00
  0.45709D+01  0.66000D+00  0.32509D+00  0.32503D+00  0.32476D+00  0.32388D+00  0.32351D+00  0.32338D+00  0.32333D+00  0.32333D+00  0.32335D+00  0.32337D+00  0.32340D+00  0.32349D+00  0.32371D+00  0.32435D+00  0.32611D+00  0.33075D+00  0.34214D+00  0.36799D+00  0.42345D+00
  0.48978D+01  0.69000D+00  0.32274D+00  0.32269D+00  0.32248D+00  0.32171D+00  0.32140D+00  0.32131D+00  0.32127D+00  0.32128D+00  0.32130D+00  0.32131D+00  0.32134D+00  0.32141D+00  0.32159D+00  0.32210D+00  0.32353D+00  0.32734D+00  0.33685D+00  0.35870D+00  0.40588D+00
  0.52481D+01  0.72000D+00  0.32040D+00  0.32036D+00  0.32020D+00  0.31954D+00  0.31925D+00  0.31920D+00  0.31917D+00  0.31920D+00  0.31921D+00  0.31923D+00  0.31925D+00  0.31930D+00  0.31944D+00  0.31985D+00  0.32101D+00  0.32414D+00  0.33205D+00  0.35046D+00  0.39057D+00
  0.56234D+01  0.75000D+00  0.31809D+00  0.31806D+00  0.31793D+00  0.31738D+00  0.31712D+00  0.31707D+00  0.31706D+00  0.31708D+00  0.31709D+00  0.31710D+00  0.31712D+00  0.31716D+00  0.31727D+00  0.31760D+00  0.31854D+00  0.32110D+00  0.32767D+00  0.34318D+00  0.37726D+00
  0.60256D+01  0.78000D+00  0.31570D+00  0.31567D+00  0.31557D+00  0.31512D+00  0.31487D+00  0.31484D+00  0.31485D+00  0.31486D+00  0.31488D+00  0.31489D+00  0.31490D+00  0.31494D+00  0.31503D+00  0.31529D+00  0.31604D+00  0.31812D+00  0.32353D+00  0.33651D+00  0.36537D+00
  0.64565D+01  0.81000D+00  0.31328D+00  0.31326D+00  0.31318D+00  0.31282D+00  0.31255D+00  0.31254D+00  0.31256D+00  0.31258D+00  0.31260D+00  0.31261D+00  0.31262D+00  0.31265D+00  0.31272D+00  0.31293D+00  0.31353D+00  0.31522D+00  0.31968D+00  0.33053D+00  0.35494D+00
  0.69183D+01  0.84000D+00  0.31080D+00  0.31079D+00  0.31072D+00  0.31044D+00  0.31017D+00  0.31017D+00  0.31019D+00  0.31022D+00  0.31024D+00  0.31025D+00  0.31026D+00  0.31028D+00  0.31034D+00  0.31050D+00  0.31098D+00  0.31235D+00  0.31600D+00  0.32503D+00  0.34561D+00
  0.74131D+01  0.87000D+00  0.30828D+00  0.30827D+00  0.30822D+00  0.30799D+00  0.30772D+00  0.30772D+00  0.30774D+00  0.30777D+00  0.30779D+00  0.30780D+00  0.30781D+00  0.30782D+00  0.30787D+00  0.30800D+00  0.30839D+00  0.30949D+00  0.31247D+00  0.31997D+00  0.33730D+00
  0.79433D+01  0.90000D+00  0.30565D+00  0.30564D+00  0.30560D+00  0.30543D+00  0.30516D+00  0.30517D+00  0.30520D+00  0.30523D+00  0.30525D+00  0.30526D+00  0.30526D+00  0.30527D+00  0.30531D+00  0.30541D+00  0.30572D+00  0.30661D+00  0.30904D+00  0.31523D+00  0.32977D+00
  0.85114D+01  0.93000D+00  0.30294D+00  0.30293D+00  0.30290D+00  0.30276D+00  0.30251D+00  0.30251D+00  0.30255D+00  0.30258D+00  0.30260D+00  0.30261D+00  0.30261D+00  0.30262D+00  0.30265D+00  0.30273D+00  0.30298D+00  0.30369D+00  0.30566D+00  0.31077D+00  0.32293D+00
  0.91201D+01  0.96000D+00  0.30014D+00  0.30014D+00  0.30012D+00  0.30001D+00  0.29976D+00  0.29976D+00  0.29980D+00  0.29984D+00  0.29985D+00  0.29986D+00  0.29986D+00  0.29987D+00  0.29989D+00  0.29996D+00  0.30015D+00  0.30072D+00  0.30232D+00  0.30651D+00  0.31666D+00
  0.97724D+01  0.99000D+00  0.29726D+00  0.29726D+00  0.29724D+00  0.29716D+00  0.29693D+00  0.29691D+00  0.29695D+00  0.29698D+00  0.29700D+00  0.29700D+00  0.29701D+00  0.29701D+00  0.29703D+00  0.29708D+00  0.29723D+00  0.29769D+00  0.29898D+00  0.30242D+00  0.31085D+00
  0.10471D+02  0.10200D+01  0.29427D+00  0.29426D+00  0.29425D+00  0.29418D+00  0.29398D+00  0.29395D+00  0.29399D+00  0.29402D+00  0.29404D+00  0.29404D+00  0.29404D+00  0.29405D+00  0.29406D+00  0.29410D+00  0.29422D+00  0.29459D+00  0.29562D+00  0.29843D+00  0.30542D+00
  0.11220D+02  0.10500D+01  0.29116D+00  0.29116D+00  0.29115D+00  0.29110D+00  0.29093D+00  0.29088D+00  0.29092D+00  0.29095D+00  0.29096D+00  0.29097D+00  0.29097D+00  0.29097D+00  0.29098D+00  0.29101D+00  0.29111D+00  0.29140D+00  0.29223D+00  0.29452D+00  0.30029D+00
  0.12023D+02  0.10800D+01  0.28795D+00  0.28795D+00  0.28794D+00  0.28790D+00  0.28777D+00  0.28771D+00  0.28775D+00  0.28778D+00  0.28779D+00  0.28779D+00  0.28779D+00  0.28779D+00  0.28780D+00  0.28783D+00  0.28790D+00  0.28813D+00  0.28880D+00  0.29066D+00  0.29540D+00
  0.12882D+02  0.11100D+01  0.28463D+00  0.28463D+00  0.28463D+00  0.28460D+00  0.28449D+00  0.28443D+00  0.28447D+00  0.28449D+00  0.28450D+00  0.28450D+00  0.28450D+00  0.28450D+00  0.28451D+00  0.28453D+00  0.28459D+00  0.28477D+00  0.28531D+00  0.28680D+00  0.29070D+00
  0.13804D+02  0.11400D+01  0.28121D+00  0.28121D+00  0.28120D+00  0.28118D+00  0.28109D+00  0.28104D+00  0.28107D+00  0.28109D+00  0.28110D+00  0.28110D+00  0.28110D+00  0.28111D+00  0.28111D+00  0.28113D+00  0.28117D+00  0.28132D+00  0.28174D+00  0.28295D+00  0.28613D+00
  0.14791D+02  0.11700D+01  0.27768D+00  0.27768D+00  0.27768D+00  0.27766D+00  0.27759D+00  0.27754D+00  0.27758D+00  0.27759D+00  0.27760D+00  0.27760D+00  0.27760D+00  0.27760D+00  0.27760D+00  0.27762D+00  0.27765D+00  0.27777D+00  0.27811D+00  0.27908D+00  0.28167D+00
  0.15849D+02  0.12000D+01  0.27405D+00  0.27405D+00  0.27405D+00  0.27404D+00  0.27399D+00  0.27394D+00  0.27397D+00  0.27398D+00  0.27399D+00  0.27399D+00  0.27399D+00  0.27399D+00  0.27399D+00  0.27400D+00  0.27403D+00  0.27412D+00  0.27439D+00  0.27517D+00  0.27727D+00
  0.16982D+02  0.12300D+01  0.27032D+00  0.27032D+00  0.27032D+00  0.27031D+00  0.27027D+00  0.27023D+00  0.27026D+00  0.27027D+00  0.27027D+00  0.27027D+00  0.27027D+00  0.27027D+00  0.27028D+00  0.27028D+00  0.27031D+00  0.27038D+00  0.27059D+00  0.27121D+00  0.27292D+00
  0.18197D+02  0.12600D+01  0.26650D+00  0.26650D+00  0.26649D+00  0.26649D+00  0.26646D+00  0.26642D+00  0.26645D+00  0.26645D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26647D+00  0.26648D+00  0.26654D+00  0.26671D+00  0.26721D+00  0.26858D+00
  0.19498D+02  0.12900D+01  0.26257D+00  0.26257D+00  0.26257D+00  0.26257D+00  0.26254D+00  0.26252D+00  0.26254D+00  0.26254D+00  0.26254D+00  0.26254D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26257D+00  0.26261D+00  0.26274D+00  0.26314D+00  0.26424D+00
  0.20893D+02  0.13200D+01  0.25856D+00  0.25856D+00  0.25856D+00  0.25856D+00  0.25854D+00  0.25852D+00  0.25853D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25855D+00  0.25859D+00  0.25869D+00  0.25901D+00  0.25989D+00
  0.22387D+02  0.13500D+01  0.25446D+00  0.25446D+00  0.25446D+00  0.25446D+00  0.25444D+00  0.25443D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25445D+00  0.25446D+00  0.25448D+00  0.25456D+00  0.25481D+00  0.25552D+00
  0.23988D+02  0.13800D+01  0.25029D+00  0.25028D+00  0.25028D+00  0.25027D+00  0.25026D+00  0.25025D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25027D+00  0.25027D+00  0.25029D+00  0.25036D+00  0.25055D+00  0.25112D+00
  0.25704D+02  0.14100D+01  0.24609D+00  0.24606D+00  0.24604D+00  0.24602D+00  0.24601D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24601D+00  0.24601D+00  0.24603D+00  0.24608D+00  0.24623D+00  0.24668D+00
  0.27542D+02  0.14400D+01  0.24206D+00  0.24191D+00  0.24181D+00  0.24175D+00  0.24171D+00  0.24168D+00  0.24168D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24168D+00  0.24169D+00  0.24173D+00  0.24185D+00  0.24221D+00
  0.29512D+02  0.14700D+01  0.23876D+00  0.23826D+00  0.23789D+00  0.23764D+00  0.23748D+00  0.23737D+00  0.23732D+00  0.23730D+00  0.23728D+00  0.23728D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23728D+00  0.23728D+00  0.23729D+00  0.23732D+00  0.23741D+00  0.23770D+00
  0.31623D+02  0.15000D+01  0.23732D+00  0.23601D+00  0.23498D+00  0.23421D+00  0.23367D+00  0.23330D+00  0.23308D+00  0.23295D+00  0.23288D+00  0.23284D+00  0.23283D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23283D+00  0.23285D+00  0.23293D+00  0.23315D+00
  0.33884D+02  0.15300D+01  0.23973D+00  0.23687D+00  0.23448D+00  0.23259D+00  0.23113D+00  0.23008D+00  0.22935D+00  0.22889D+00  0.22860D+00  0.22845D+00  0.22837D+00  0.22833D+00  0.22832D+00  0.22831D+00  0.22831D+00  0.22832D+00  0.22833D+00  0.22839D+00  0.22857D+00
  0.36308D+02  0.15600D+01  0.24852D+00  0.24317D+00  0.23851D+00  0.23460D+00  0.23142D+00  0.22894D+00  0.22709D+00  0.22577D+00  0.22489D+00  0.22434D+00  0.22403D+00  0.22387D+00  0.22380D+00  0.22377D+00  0.22376D+00  0.22376D+00  0.22377D+00  0.22382D+00  0.22396D+00
  0.38905D+02  0.15900D+01  0.26695D+00  0.25795D+00  0.24984D+00  0.24278D+00  0.23678D+00  0.23183D+00  0.22789D+00  0.22487D+00  0.22268D+00  0.22117D+00  0.22022D+00  0.21967D+00  0.21938D+00  0.21925D+00  0.21919D+00  0.21917D+00  0.21918D+00  0.21921D+00  0.21932D+00
  0.41687D+02  0.16200D+01  0.29953D+00  0.28528D+00  0.27219D+00  0.26049D+00  0.25025D+00  0.24149D+00  0.23418D+00  0.22825D+00  0.22363D+00  0.22021D+00  0.21782D+00  0.21628D+00  0.21537D+00  0.21490D+00  0.21468D+00  0.21459D+00  0.21456D+00  0.21458D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.35125D+00  0.32968D+00  0.30961D+00  0.29140D+00  0.27517D+00  0.26096D+00  0.24872D+00  0.23842D+00  0.22998D+00  0.22332D+00  0.21832D+00  0.21479D+00  0.21248D+00  0.21112D+00  0.21041D+00  0.21009D+00  0.20996D+00  0.20994D+00  0.20999D+00
  0.47863D+02  0.16800D+01  0.43288D+00  0.40048D+00  0.37013D+00  0.34238D+00  0.31741D+00  0.29525D+00  0.27583D+00  0.25908D+00  0.24493D+00  0.23329D+00  0.22404D+00  0.21704D+00  0.21207D+00  0.20882D+00  0.20692D+00  0.20593D+00  0.20550D+00  0.20534D+00  0.20533D+00
  0.51286D+02  0.17100D+01  0.55419D+00  0.50647D+00  0.46150D+00  0.42019D+00  0.38284D+00  0.34945D+00  0.31992D+00  0.29411D+00  0.27187D+00  0.25308D+00  0.23762D+00  0.22533D+00  0.21602D+00  0.20942D+00  0.20513D+00  0.20266D+00  0.20141D+00  0.20088D+00  0.20072D+00
  0.54954D+02  0.17400D+01  0.74263D+00  0.67112D+00  0.60361D+00  0.54152D+00  0.48532D+00  0.43499D+00  0.39032D+00  0.35105D+00  0.31692D+00  0.28769D+00  0.26311D+00  0.24298D+00  0.22706D+00  0.21508D+00  0.20667D+00  0.20131D+00  0.19829D+00  0.19684D+00  0.19626D+00
  0.58884D+02  0.17700D+01  0.10214D+01  0.91555D+00  0.81517D+00  0.72268D+00  0.63887D+00  0.56378D+00  0.49705D+00  0.43825D+00  0.38694D+00  0.34269D+00  0.30508D+00  0.27374D+00  0.24830D+00  0.22839D+00  0.21361D+00  0.20344D+00  0.19713D+00  0.19373D+00  0.19219D+00
  0.63096D+02  0.18000D+01  0.14545D+01  0.12948D+01  0.11429D+01  0.10029D+01  0.87617D+00  0.76269D+00  0.66196D+00  0.57326D+00  0.49584D+00  0.42896D+00  0.37191D+00  0.32401D+00  0.28461D+00  0.25309D+00  0.22885D+00  0.21126D+00  0.19950D+00  0.19253D+00  0.18898D+00
  0.67608D+02  0.18300D+01  0.21072D+01  0.18677D+01  0.16389D+01  0.14274D+01  0.12358D+01  0.10643D+01  0.91222D+00  0.77840D+00  0.66168D+00  0.56087D+00  0.47480D+00  0.40236D+00  0.34244D+00  0.29399D+00  0.25601D+00  0.22750D+00  0.20745D+00  0.19461D+00  0.18744D+00
  0.72444D+02  0.18600D+01  0.31161D+01  0.27534D+01  0.24053D+01  0.20828D+01  0.17905D+01  0.15291D+01  0.12974D+01  0.10939D+01  0.91652D+00  0.76354D+00  0.63308D+00  0.52331D+00  0.43244D+00  0.35872D+00  0.30045D+00  0.25597D+00  0.22367D+00  0.20191D+00  0.18878D+00
  0.77625D+02  0.18900D+01  0.46701D+01  0.41201D+01  0.35894D+01  0.30960D+01  0.26482D+01  0.22476D+01  0.18928D+01  0.15811D+01  0.13099D+01  0.10762D+01  0.87707D+00  0.70977D+00  0.57143D+00  0.45923D+00  0.37040D+00  0.30217D+00  0.25186D+00  0.21689D+00  0.19464D+00
  0.83176D+02  0.19200D+01  0.70533D+01  0.62217D+01  0.54130D+01  0.46579D+01  0.39709D+01  0.33560D+01  0.28112D+01  0.23329D+01  0.19166D+01  0.15581D+01  0.12529D+01  0.99675D+00  0.78517D+00  0.61385D+00  0.47837D+00  0.37430D+00  0.29722D+00  0.24286D+00  0.20714D+00
  0.89125D+02  0.19500D+01  0.10797D+02  0.95240D+01  0.82809D+01  0.71152D+01  0.60524D+01  0.51001D+01  0.42560D+01  0.35148D+01  0.28699D+01  0.23146D+01  0.18421D+01  0.14457D+01  0.11186D+01  0.85432D+00  0.64585D+00  0.48620D+00  0.36822D+00  0.28479D+00  0.22919D+00
  0.95499D+02  0.19800D+01  0.16475D+02  0.14563D+02  0.12673D+02  0.10889D+02  0.92554D+01  0.77888D+01  0.64873D+01  0.53432D+01  0.43469D+01  0.34881D+01  0.27568D+01  0.21429D+01  0.16362D+01  0.12268D+01  0.90442D+00  0.65832D+00  0.47728D+00  0.34980D+00  0.26470D+00
  0.10233D+03  0.20100D+01  0.25532D+02  0.22583D+02  0.19665D+02  0.16897D+02  0.14356D+02  0.12070D+02  0.10039D+02  0.82536D+01  0.66975D+01  0.53553D+01  0.42115D+01  0.32505D+01  0.24569D+01  0.18155D+01  0.13110D+01  0.92699D+00  0.64612D+00  0.44992D+00  0.31993D+00
  0.10965D+03  0.20400D+01  0.39146D+02  0.34749D+02  0.30331D+02  0.26099D+02  0.22193D+02  0.18668D+02  0.15531D+02  0.12766D+02  0.10353D+02  0.82673D+01  0.64863D+01  0.49866D+01  0.37452D+01  0.27399D+01  0.19479D+01  0.13456D+01  0.90683D+00  0.60291D+00  0.40386D+00
  0.11749D+03  0.20700D+01  0.61058D+02  0.54234D+02  0.47399D+02  0.40825D+02  0.34734D+02  0.29226D+02  0.24317D+02  0.19987D+02  0.16204D+02  0.12931D+02  0.10131D+02  0.77696D+01  0.58105D+01  0.42200D+01  0.29646D+01  0.20094D+01  0.13157D+01  0.83920D+00  0.53147D+00
  0.12589D+03  0.21000D+01  0.94096D+02  0.83907D+02  0.73552D+02  0.63490D+02  0.54106D+02  0.45588D+02  0.37977D+02  0.31251D+02  0.25361D+02  0.20255D+02  0.15877D+02  0.12172D+02  0.90879D+01  0.65741D+01  0.45818D+01  0.30617D+01  0.19582D+01  0.12050D+01  0.72518D+00
  0.13490D+03  0.21300D+01  0.14666D+03  0.13091D+03  0.11498D+03  0.99430D+02  0.84851D+02  0.71576D+02  0.59693D+02  0.49174D+02  0.39952D+02  0.31943D+02  0.25063D+02  0.19226D+02  0.14350D+02  0.10360D+02  0.71824D+01  0.47481D+01  0.29788D+01  0.17767D+01  0.10211D+01
  0.14454D+03  0.21600D+01  0.22700D+03  0.20334D+03  0.17915D+03  0.15530D+03  0.13280D+03  0.11222D+03  0.93745D+02  0.77361D+02  0.62966D+02  0.50439D+02  0.39649D+02  0.30468D+02  0.22769D+02  0.16436D+02  0.11364D+02  0.74552D+01  0.46052D+01  0.26742D+01  0.14749D+01
  0.15488D+03  0.21900D+01  0.35255D+03  0.31631D+03  0.27944D+03  0.24284D+03  0.20807D+03  0.17613D+03  0.14739D+03  0.12185D+03  0.99375D+02  0.79776D+02  0.62856D+02  0.48414D+02  0.36256D+02  0.26204D+02  0.18100D+02  0.11812D+02  0.72052D+01  0.40874D+01  0.21723D+01
  0.16596D+03  0.22200D+01  0.54781D+03  0.49278D+03  0.43651D+03  0.38032D+03  0.32656D+03  0.27697D+03  0.23220D+03  0.19234D+03  0.15720D+03  0.12649D+03  0.99917D+02  0.77170D+02  0.57945D+02  0.41964D+02  0.28991D+02  0.18848D+02  0.11373D+02  0.63169D+01  0.32450D+01
  0.17783D+03  0.22500D+01  0.84625D+03  0.76305D+03  0.67836D+03  0.59290D+03  0.51039D+03  0.43382D+03  0.36448D+03  0.30259D+03  0.24790D+03  0.20002D+03  0.15848D+03  0.12280D+03  0.92515D+02  0.67192D+02  0.46477D+02  0.30138D+02  0.18014D+02  0.98122D+01  0.48838D+01
  0.19055D+03  0.22800D+01  0.13207D+04  0.11924D+04  0.10619D+04  0.93032D+03  0.80256D+03  0.68346D+03  0.57526D+03  0.47849D+03  0.39285D+03  0.31774D+03  0.25244D+03  0.19620D+03  0.14828D+03  0.10799D+03  0.74777D+02  0.48352D+02  0.28617D+02  0.15282D+02  0.73745D+01
  0.20417D+03  0.23100D+01  0.20287D+04  0.18377D+04  0.16442D+04  0.14461D+04  0.12513D+04  0.10683D+04  0.90129D+03  0.75153D+03  0.61868D+03  0.50188D+03  0.40006D+03  0.31206D+03  0.23672D+03  0.17295D+03  0.11993D+03  0.77330D+02  0.45295D+02  0.23699D+02  0.11092D+02
  0.21878D+03  0.23400D+01  0.31785D+04  0.28791D+04  0.25770D+04  0.22706D+04  0.19688D+04  0.16840D+04  0.14232D+04  0.11889D+04  0.98074D+03  0.79744D+03  0.63735D+03  0.49861D+03  0.37936D+03  0.27781D+03  0.19265D+03  0.12361D+03  0.71456D+02  0.36527D+02  0.16559D+02
  0.23442D+03  0.23700D+01  0.48694D+04  0.44264D+04  0.39825D+04  0.35242D+04  0.30660D+04  0.26296D+04  0.22279D+04  0.18657D+04  0.15432D+04  0.12584D+04  0.10090D+04  0.79213D+03  0.60470D+03  0.44387D+03  0.30765D+03  0.19612D+03  0.11158D+03  0.55574D+02  0.24374D+02
  0.25119D+03  0.24000D+01  0.76367D+04  0.69382D+04  0.62379D+04  0.55285D+04  0.48195D+04  0.41411D+04  0.35144D+04  0.29482D+04  0.24432D+04  0.19968D+04  0.16051D+04  0.12633D+04  0.96657D+03  0.71005D+03  0.49065D+03  0.30950D+03  0.17242D+03  0.83272D+02  0.35259D+02
  0.26915D+03  0.24300D+01  0.11742D+05  0.10697D+05  0.96601D+04  0.85950D+04  0.75170D+04  0.64759D+04  0.55086D+04  0.46317D+04  0.38476D+04  0.31529D+04  0.25414D+04  0.20059D+04  0.15380D+04  0.11297D+04  0.77659D+03  0.48284D+03  0.26202D+03  0.12220D+03  0.49897D+02
  0.28840D+03  0.24600D+01  0.18300D+05  0.16682D+05  0.15057D+05  0.13421D+05  0.11767D+05  0.10159D+05  0.86581D+04  0.72933D+04  0.60707D+04  0.49854D+04  0.40278D+04  0.31857D+04  0.24450D+04  0.17921D+04  0.12209D+04  0.74380D+03  0.39057D+03  0.17512D+03  0.68921D+02
  0.30903D+03  0.24900D+01  0.28280D+05  0.25833D+05  0.23394D+05  0.20916D+05  0.18390D+05  0.15916D+05  0.13593D+05  0.11473D+05  0.95689D+04  0.78752D+04  0.63763D+04  0.50515D+04  0.38766D+04  0.28287D+04  0.19012D+04  0.11273D+04  0.56896D+03  0.24446D+03  0.92805D+02
  0.33113D+03  0.25200D+01  0.43823D+05  0.40120D+05  0.36327D+05  0.32552D+05  0.28703D+05  0.24901D+05  0.21308D+05  0.18018D+05  0.15056D+05  0.12416D+05  0.10071D+05  0.79861D+04  0.61192D+04  0.44313D+04  0.29220D+04  0.16736D+04  0.80714D+03  0.33186D+03  0.12181D+03


==> ross4/ross4_b115.dat <==
  0.10000D+01  0.00000D+00  0.48303D+00  0.48972D+00  0.47703D+00  0.41873D+00  0.35707D+00  0.34156D+00  0.33691D+00  0.34032D+00  0.35083D+00  0.36323D+00  0.38088D+00  0.40801D+00  0.45193D+00  0.52697D+00  0.66141D+00  0.91637D+00  0.14575D+01  0.27578D+01  0.27578D+01
  0.10715D+01  0.30000D-01  0.51773D+00  0.52334D+00  0.50957D+00  0.44913D+00  0.38222D+00  0.36371D+00  0.35566D+00  0.35784D+00  0.36781D+00  0.37943D+00  0.39531D+00  0.41941D+00  0.45810D+00  0.52348D+00  0.63878D+00  0.85427D+00  0.13059D+01  0.23706D+01  0.23706D+01
  0.11482D+01  0.60000D-01  0.54596D+00  0.55010D+00  0.53586D+00  0.47730D+00  0.40564D+00  0.38443D+00  0.37139D+00  0.37215D+00  0.38232D+00  0.39297D+00  0.40698D+00  0.42798D+00  0.46154D+00  0.51794D+00  0.61657D+00  0.79964D+00  0.11792D+01  0.20551D+01  0.20551D+01
  0.12303D+01  0.90000D-01  0.56647D+00  0.56947D+00  0.55522D+00  0.49842D+00  0.42642D+00  0.40210D+00  0.38439D+00  0.38493D+00  0.39464D+00  0.40459D+00  0.41691D+00  0.43504D+00  0.46388D+00  0.51212D+00  0.59595D+00  0.75071D+00  0.10687D+01  0.17890D+01  0.17890D+01
  0.13183D+01  0.12000D+00  0.57950D+00  0.58144D+00  0.56843D+00  0.51538D+00  0.44403D+00  0.41889D+00  0.39614D+00  0.39574D+00  0.40494D+00  0.41447D+00  0.42536D+00  0.44095D+00  0.46556D+00  0.50653D+00  0.57741D+00  0.70786D+00  0.97366D+00  0.15652D+01  0.15652D+01
  0.14125D+01  0.15000D+00  0.58497D+00  0.58634D+00  0.57426D+00  0.52919D+00  0.45883D+00  0.43222D+00  0.40466D+00  0.40322D+00  0.41292D+00  0.42179D+00  0.43131D+00  0.44457D+00  0.46531D+00  0.49978D+00  0.55940D+00  0.66929D+00  0.89195D+00  0.13796D+01  0.13796D+01
  0.15136D+01  0.18000D+00  0.58250D+00  0.58318D+00  0.57277D+00  0.53298D+00  0.46842D+00  0.44166D+00  0.41075D+00  0.40983D+00  0.41772D+00  0.42629D+00  0.43446D+00  0.44551D+00  0.46273D+00  0.49135D+00  0.54095D+00  0.63279D+00  0.81877D+00  0.12215D+01  0.12215D+01
  0.16218D+01  0.21000D+00  0.57438D+00  0.57477D+00  0.56587D+00  0.53186D+00  0.47432D+00  0.44879D+00  0.41482D+00  0.41396D+00  0.42023D+00  0.42855D+00  0.43560D+00  0.44480D+00  0.45902D+00  0.48267D+00  0.52388D+00  0.60070D+00  0.75610D+00  0.10890D+01  0.10890D+01
  0.17378D+01  0.24000D+00  0.56282D+00  0.56293D+00  0.55564D+00  0.52677D+00  0.47694D+00  0.45251D+00  0.41666D+00  0.41597D+00  0.42233D+00  0.43005D+00  0.43633D+00  0.44411D+00  0.45585D+00  0.47538D+00  0.50957D+00  0.57373D+00  0.70357D+00  0.97928D+00  0.97928D+00
  0.18621D+01  0.27000D+00  0.54809D+00  0.54810D+00  0.54202D+00  0.51972D+00  0.47610D+00  0.45408D+00  0.41687D+00  0.41616D+00  0.42144D+00  0.42854D+00  0.43391D+00  0.44036D+00  0.44993D+00  0.46587D+00  0.49402D+00  0.54736D+00  0.65555D+00  0.88422D+00  0.14026D+01
  0.19953D+01  0.30000D+00  0.53283D+00  0.53272D+00  0.52789D+00  0.50965D+00  0.47316D+00  0.45326D+00  0.41663D+00  0.41515D+00  0.41876D+00  0.42600D+00  0.43053D+00  0.43582D+00  0.44356D+00  0.45648D+00  0.47952D+00  0.52364D+00  0.61365D+00  0.80346D+00  0.12292D+01
  0.21380D+01  0.33000D+00  0.51735D+00  0.51727D+00  0.51341D+00  0.49888D+00  0.46843D+00  0.45126D+00  0.41558D+00  0.41275D+00  0.41526D+00  0.42210D+00  0.42631D+00  0.43082D+00  0.43711D+00  0.44758D+00  0.46645D+00  0.50306D+00  0.57830D+00  0.73677D+00  0.10888D+01
  0.22909D+01  0.36000D+00  0.50176D+00  0.50164D+00  0.49867D+00  0.48700D+00  0.46215D+00  0.44702D+00  0.41359D+00  0.40996D+00  0.41121D+00  0.41746D+00  0.42131D+00  0.42511D+00  0.43019D+00  0.43864D+00  0.45402D+00  0.48429D+00  0.54700D+00  0.67905D+00  0.97012D+00
  0.24547D+01  0.39000D+00  0.48680D+00  0.48669D+00  0.48432D+00  0.47546D+00  0.45491D+00  0.44214D+00  0.41072D+00  0.40624D+00  0.40677D+00  0.41206D+00  0.41531D+00  0.41848D+00  0.42258D+00  0.42936D+00  0.44184D+00  0.46671D+00  0.51876D+00  0.62884D+00  0.87043D+00
  0.26303D+01  0.42000D+00  0.47257D+00  0.47247D+00  0.47070D+00  0.46355D+00  0.44689D+00  0.43599D+00  0.40744D+00  0.40134D+00  0.40178D+00  0.40628D+00  0.40913D+00  0.41180D+00  0.41508D+00  0.42050D+00  0.43061D+00  0.45105D+00  0.49432D+00  0.58636D+00  0.78783D+00
  0.28184D+01  0.45000D+00  0.45861D+00  0.45855D+00  0.45715D+00  0.45166D+00  0.43834D+00  0.42920D+00  0.40388D+00  0.39634D+00  0.39601D+00  0.40020D+00  0.40286D+00  0.40510D+00  0.40773D+00  0.41206D+00  0.42022D+00  0.43698D+00  0.47292D+00  0.54995D+00  0.71826D+00
  0.30200D+01  0.48000D+00  0.44569D+00  0.44563D+00  0.44459D+00  0.44033D+00  0.42952D+00  0.42199D+00  0.39952D+00  0.39128D+00  0.39022D+00  0.39360D+00  0.39607D+00  0.39796D+00  0.40007D+00  0.40353D+00  0.41013D+00  0.42388D+00  0.45376D+00  0.51832D+00  0.65942D+00
  0.32359D+01  0.51000D+00  0.43259D+00  0.43254D+00  0.43174D+00  0.42849D+00  0.42000D+00  0.41391D+00  0.39441D+00  0.38589D+00  0.38473D+00  0.38752D+00  0.38974D+00  0.39134D+00  0.39308D+00  0.39585D+00  0.40116D+00  0.41239D+00  0.43712D+00  0.49109D+00  0.60928D+00
  0.34674D+01  0.54000D+00  0.42085D+00  0.42082D+00  0.42022D+00  0.41769D+00  0.41099D+00  0.40607D+00  0.38919D+00  0.38041D+00  0.37911D+00  0.38136D+00  0.38322D+00  0.38451D+00  0.38589D+00  0.38810D+00  0.39236D+00  0.40152D+00  0.42200D+00  0.46721D+00  0.56666D+00
  0.37154D+01  0.57000D+00  0.40974D+00  0.40972D+00  0.40927D+00  0.40734D+00  0.40209D+00  0.39817D+00  0.38400D+00  0.37521D+00  0.37366D+00  0.37522D+00  0.37700D+00  0.37810D+00  0.37921D+00  0.38097D+00  0.38439D+00  0.39186D+00  0.40881D+00  0.44665D+00  0.53027D+00
  0.39811D+01  0.60000D+00  0.39938D+00  0.39936D+00  0.39902D+00  0.39757D+00  0.39345D+00  0.39042D+00  0.37863D+00  0.36961D+00  0.36798D+00  0.36942D+00  0.37085D+00  0.37178D+00  0.37268D+00  0.37408D+00  0.37683D+00  0.38290D+00  0.39689D+00  0.42855D+00  0.49898D+00
  0.42658D+01  0.63000D+00  0.38978D+00  0.38976D+00  0.38951D+00  0.38840D+00  0.38518D+00  0.38275D+00  0.37316D+00  0.36444D+00  0.36289D+00  0.36393D+00  0.36513D+00  0.36596D+00  0.36670D+00  0.36783D+00  0.37003D+00  0.37496D+00  0.38647D+00  0.41290D+00  0.47220D+00
  0.45709D+01  0.66000D+00  0.38071D+00  0.38070D+00  0.38052D+00  0.37967D+00  0.37718D+00  0.37532D+00  0.36722D+00  0.35927D+00  0.35771D+00  0.35862D+00  0.35967D+00  0.36035D+00  0.36097D+00  0.36187D+00  0.36364D+00  0.36763D+00  0.37709D+00  0.39912D+00  0.44902D+00
  0.48978D+01  0.69000D+00  0.37239D+00  0.37239D+00  0.37226D+00  0.37161D+00  0.36967D+00  0.36818D+00  0.36158D+00  0.35426D+00  0.35283D+00  0.35355D+00  0.35434D+00  0.35483D+00  0.35536D+00  0.35610D+00  0.35751D+00  0.36074D+00  0.36851D+00  0.38686D+00  0.42883D+00
  0.52481D+01  0.72000D+00  0.36438D+00  0.36438D+00  0.36429D+00  0.36381D+00  0.36230D+00  0.36114D+00  0.35583D+00  0.34902D+00  0.34771D+00  0.34812D+00  0.34893D+00  0.34940D+00  0.34989D+00  0.35049D+00  0.35162D+00  0.35423D+00  0.36061D+00  0.37586D+00  0.41115D+00
  0.56234D+01  0.75000D+00  0.35726D+00  0.35726D+00  0.35720D+00  0.35683D+00  0.35566D+00  0.35471D+00  0.35052D+00  0.34402D+00  0.34293D+00  0.34319D+00  0.34389D+00  0.34440D+00  0.34481D+00  0.34529D+00  0.34619D+00  0.34830D+00  0.35352D+00  0.36619D+00  0.39586D+00
  0.60256D+01  0.78000D+00  0.35065D+00  0.35065D+00  0.35061D+00  0.35033D+00  0.34944D+00  0.34870D+00  0.34520D+00  0.33915D+00  0.33837D+00  0.33853D+00  0.33907D+00  0.33948D+00  0.33981D+00  0.34020D+00  0.34092D+00  0.34263D+00  0.34689D+00  0.35740D+00  0.38231D+00
  0.64565D+01  0.81000D+00  0.34439D+00  0.34439D+00  0.34435D+00  0.34415D+00  0.34346D+00  0.34286D+00  0.34015D+00  0.33427D+00  0.33376D+00  0.33395D+00  0.33430D+00  0.33474D+00  0.33503D+00  0.33535D+00  0.33593D+00  0.33730D+00  0.34077D+00  0.34945D+00  0.37026D+00
  0.69183D+01  0.84000D+00  0.33841D+00  0.33841D+00  0.33839D+00  0.33823D+00  0.33772D+00  0.33724D+00  0.33510D+00  0.32964D+00  0.32924D+00  0.32941D+00  0.32979D+00  0.33021D+00  0.33045D+00  0.33071D+00  0.33118D+00  0.33228D+00  0.33509D+00  0.34223D+00  0.35961D+00
  0.74131D+01  0.87000D+00  0.33278D+00  0.33278D+00  0.33276D+00  0.33264D+00  0.33225D+00  0.33189D+00  0.33012D+00  0.32513D+00  0.32475D+00  0.32497D+00  0.32535D+00  0.32575D+00  0.32599D+00  0.32623D+00  0.32661D+00  0.32749D+00  0.32977D+00  0.33562D+00  0.35004D+00
  0.79433D+01  0.90000D+00  0.32755D+00  0.32755D+00  0.32753D+00  0.32744D+00  0.32715D+00  0.32687D+00  0.32547D+00  0.32102D+00  0.32064D+00  0.32080D+00  0.32119D+00  0.32154D+00  0.32182D+00  0.32202D+00  0.32232D+00  0.32303D+00  0.32486D+00  0.32964D+00  0.34160D+00
  0.85114D+01  0.93000D+00  0.32223D+00  0.32224D+00  0.32222D+00  0.32215D+00  0.32193D+00  0.32169D+00  0.32060D+00  0.31678D+00  0.31620D+00  0.31638D+00  0.31680D+00  0.31719D+00  0.31747D+00  0.31765D+00  0.31789D+00  0.31846D+00  0.31993D+00  0.32383D+00  0.33371D+00
  0.91201D+01  0.96000D+00  0.31721D+00  0.31721D+00  0.31720D+00  0.31715D+00  0.31698D+00  0.31680D+00  0.31594D+00  0.31277D+00  0.31192D+00  0.31215D+00  0.31260D+00  0.31301D+00  0.31327D+00  0.31343D+00  0.31363D+00  0.31407D+00  0.31526D+00  0.31842D+00  0.32658D+00
  0.97724D+01  0.99000D+00  0.31242D+00  0.31242D+00  0.31241D+00  0.31237D+00  0.31224D+00  0.31210D+00  0.31141D+00  0.30881D+00  0.30760D+00  0.30782D+00  0.30828D+00  0.30876D+00  0.30899D+00  0.30911D+00  0.30927D+00  0.30963D+00  0.31058D+00  0.31314D+00  0.31983D+00
  0.10471D+02  0.10200D+01  0.30797D+00  0.30797D+00  0.30796D+00  0.30793D+00  0.30783D+00  0.30771D+00  0.30718D+00  0.30503D+00  0.30349D+00  0.30366D+00  0.30412D+00  0.30459D+00  0.30481D+00  0.30492D+00  0.30505D+00  0.30533D+00  0.30609D+00  0.30816D+00  0.31364D+00
  0.11220D+02  0.10500D+01  0.30335D+00  0.30335D+00  0.30334D+00  0.30332D+00  0.30324D+00  0.30316D+00  0.30274D+00  0.30100D+00  0.29921D+00  0.29930D+00  0.29980D+00  0.30030D+00  0.30051D+00  0.30061D+00  0.30071D+00  0.30093D+00  0.30154D+00  0.30321D+00  0.30769D+00
  0.12023D+02  0.10800D+01  0.29877D+00  0.29877D+00  0.29877D+00  0.29875D+00  0.29869D+00  0.29862D+00  0.29830D+00  0.29690D+00  0.29500D+00  0.29498D+00  0.29550D+00  0.29600D+00  0.29618D+00  0.29626D+00  0.29634D+00  0.29652D+00  0.29701D+00  0.29835D+00  0.30201D+00
  0.12882D+02  0.11100D+01  0.29440D+00  0.29440D+00  0.29439D+00  0.29438D+00  0.29433D+00  0.29428D+00  0.29403D+00  0.29292D+00  0.29094D+00  0.29069D+00  0.29124D+00  0.29170D+00  0.29187D+00  0.29194D+00  0.29201D+00  0.29215D+00  0.29253D+00  0.29362D+00  0.29660D+00
  0.13804D+02  0.11400D+01  0.28983D+00  0.28983D+00  0.28983D+00  0.28982D+00  0.28979D+00  0.28975D+00  0.28955D+00  0.28869D+00  0.28680D+00  0.28635D+00  0.28691D+00  0.28733D+00  0.28747D+00  0.28754D+00  0.28759D+00  0.28771D+00  0.28801D+00  0.28888D+00  0.29130D+00
  0.14791D+02  0.11700D+01  0.28524D+00  0.28524D+00  0.28524D+00  0.28523D+00  0.28521D+00  0.28518D+00  0.28503D+00  0.28435D+00  0.28262D+00  0.28202D+00  0.28258D+00  0.28297D+00  0.28310D+00  0.28315D+00  0.28320D+00  0.28329D+00  0.28353D+00  0.28423D+00  0.28619D+00
  0.15849D+02  0.12000D+01  0.28054D+00  0.28054D+00  0.28053D+00  0.28053D+00  0.28051D+00  0.28049D+00  0.28037D+00  0.27985D+00  0.27837D+00  0.27767D+00  0.27822D+00  0.27857D+00  0.27868D+00  0.27872D+00  0.27876D+00  0.27883D+00  0.27902D+00  0.27958D+00  0.28116D+00
  0.16982D+02  0.12300D+01  0.27587D+00  0.27587D+00  0.27586D+00  0.27586D+00  0.27584D+00  0.27583D+00  0.27574D+00  0.27534D+00  0.27411D+00  0.27337D+00  0.27390D+00  0.27419D+00  0.27428D+00  0.27432D+00  0.27434D+00  0.27440D+00  0.27455D+00  0.27500D+00  0.27628D+00
  0.18197D+02  0.12600D+01  0.27111D+00  0.27112D+00  0.27111D+00  0.27111D+00  0.27110D+00  0.27109D+00  0.27102D+00  0.27071D+00  0.26973D+00  0.26902D+00  0.26950D+00  0.26975D+00  0.26982D+00  0.26984D+00  0.26987D+00  0.26991D+00  0.27003D+00  0.27039D+00  0.27142D+00
  0.19498D+02  0.12900D+01  0.26639D+00  0.26639D+00  0.26639D+00  0.26639D+00  0.26638D+00  0.26637D+00  0.26632D+00  0.26608D+00  0.26531D+00  0.26466D+00  0.26510D+00  0.26530D+00  0.26536D+00  0.26538D+00  0.26539D+00  0.26543D+00  0.26553D+00  0.26581D+00  0.26664D+00
  0.20893D+02  0.13200D+01  0.26167D+00  0.26167D+00  0.26167D+00  0.26167D+00  0.26166D+00  0.26165D+00  0.26161D+00  0.26143D+00  0.26082D+00  0.26027D+00  0.26066D+00  0.26082D+00  0.26086D+00  0.26087D+00  0.26089D+00  0.26091D+00  0.26099D+00  0.26122D+00  0.26189D+00
  0.22387D+02  0.13500D+01  0.25702D+00  0.25702D+00  0.25702D+00  0.25702D+00  0.25701D+00  0.25701D+00  0.25698D+00  0.25684D+00  0.25636D+00  0.25590D+00  0.25622D+00  0.25634D+00  0.25637D+00  0.25639D+00  0.25640D+00  0.25642D+00  0.25648D+00  0.25666D+00  0.25720D+00
  0.23988D+02  0.13800D+01  0.25235D+00  0.25234D+00  0.25234D+00  0.25234D+00  0.25233D+00  0.25233D+00  0.25231D+00  0.25220D+00  0.25183D+00  0.25146D+00  0.25173D+00  0.25182D+00  0.25184D+00  0.25185D+00  0.25186D+00  0.25188D+00  0.25193D+00  0.25207D+00  0.25250D+00
  0.25704D+02  0.14100D+01  0.24775D+00  0.24771D+00  0.24769D+00  0.24768D+00  0.24767D+00  0.24766D+00  0.24765D+00  0.24756D+00  0.24728D+00  0.24699D+00  0.24720D+00  0.24727D+00  0.24729D+00  0.24730D+00  0.24730D+00  0.24732D+00  0.24736D+00  0.24747D+00  0.24782D+00
  0.27542D+02  0.14400D+01  0.24339D+00  0.24325D+00  0.24315D+00  0.24308D+00  0.24304D+00  0.24302D+00  0.24300D+00  0.24293D+00  0.24272D+00  0.24249D+00  0.24265D+00  0.24270D+00  0.24272D+00  0.24272D+00  0.24273D+00  0.24274D+00  0.24277D+00  0.24286D+00  0.24313D+00
  0.29512D+02  0.14700D+01  0.23984D+00  0.23933D+00  0.23896D+00  0.23871D+00  0.23855D+00  0.23845D+00  0.23838D+00  0.23831D+00  0.23813D+00  0.23795D+00  0.23807D+00  0.23811D+00  0.23812D+00  0.23812D+00  0.23813D+00  0.23814D+00  0.23816D+00  0.23823D+00  0.23845D+00
  0.31623D+02  0.15000D+01  0.23820D+00  0.23687D+00  0.23584D+00  0.23506D+00  0.23452D+00  0.23415D+00  0.23392D+00  0.23375D+00  0.23356D+00  0.23339D+00  0.23347D+00  0.23349D+00  0.23350D+00  0.23350D+00  0.23350D+00  0.23351D+00  0.23353D+00  0.23359D+00  0.23376D+00
  0.33884D+02  0.15300D+01  0.24046D+00  0.23758D+00  0.23519D+00  0.23328D+00  0.23182D+00  0.23076D+00  0.23002D+00  0.22952D+00  0.22914D+00  0.22889D+00  0.22888D+00  0.22887D+00  0.22886D+00  0.22885D+00  0.22885D+00  0.22886D+00  0.22887D+00  0.22892D+00  0.22906D+00
  0.36308D+02  0.15600D+01  0.24917D+00  0.24380D+00  0.23912D+00  0.23518D+00  0.23199D+00  0.22950D+00  0.22763D+00  0.22628D+00  0.22533D+00  0.22470D+00  0.22445D+00  0.22431D+00  0.22423D+00  0.22421D+00  0.22420D+00  0.22420D+00  0.22421D+00  0.22424D+00  0.22435D+00
  0.38905D+02  0.15900D+01  0.26757D+00  0.25852D+00  0.25039D+00  0.24329D+00  0.23727D+00  0.23230D+00  0.22834D+00  0.22529D+00  0.22303D+00  0.22147D+00  0.22056D+00  0.22001D+00  0.21973D+00  0.21959D+00  0.21954D+00  0.21952D+00  0.21952D+00  0.21955D+00  0.21963D+00
  0.41687D+02  0.16200D+01  0.30017D+00  0.28586D+00  0.27272D+00  0.26097D+00  0.25070D+00  0.24191D+00  0.23457D+00  0.22861D+00  0.22393D+00  0.22045D+00  0.21809D+00  0.21655D+00  0.21565D+00  0.21517D+00  0.21495D+00  0.21486D+00  0.21484D+00  0.21485D+00  0.21491D+00
  0.44668D+02  0.16500D+01  0.35196D+00  0.33031D+00  0.31017D+00  0.29190D+00  0.27562D+00  0.26136D+00  0.24908D+00  0.23870D+00  0.23005D+00  0.22338D+00  0.21837D+00  0.21483D+00  0.21253D+00  0.21117D+00  0.21046D+00  0.21013D+00  0.21001D+00  0.20998D+00  0.21003D+00
  0.47863D+02  0.16800D+01  0.43378D+00  0.40125D+00  0.37079D+00  0.34294D+00  0.31790D+00  0.29567D+00  0.27620D+00  0.25936D+00  0.24501D+00  0.23335D+00  0.22409D+00  0.21709D+00  0.21212D+00  0.20887D+00  0.20696D+00  0.20598D+00  0.20554D+00  0.20538D+00  0.20537D+00
  0.51286D+02  0.17100D+01  0.55540D+00  0.50747D+00  0.46233D+00  0.42088D+00  0.38342D+00  0.34994D+00  0.32032D+00  0.29440D+00  0.27196D+00  0.25315D+00  0.23768D+00  0.22538D+00  0.21606D+00  0.20946D+00  0.20518D+00  0.20270D+00  0.20145D+00  0.20092D+00  0.20075D+00
  0.54954D+02  0.17400D+01  0.74439D+00  0.67255D+00  0.60477D+00  0.54246D+00  0.48608D+00  0.43560D+00  0.39081D+00  0.35141D+00  0.31703D+00  0.28777D+00  0.26318D+00  0.24303D+00  0.22711D+00  0.21512D+00  0.20671D+00  0.20135D+00  0.19833D+00  0.19687D+00  0.19629D+00
  0.58884D+02  0.17700D+01  0.10241D+01  0.91775D+00  0.81692D+00  0.72405D+00  0.63995D+00  0.56462D+00  0.49770D+00  0.43871D+00  0.38709D+00  0.34280D+00  0.30517D+00  0.27381D+00  0.24835D+00  0.22844D+00  0.21365D+00  0.20348D+00  0.19717D+00  0.19377D+00  0.19222D+00
  0.63096D+02  0.18000D+01  0.14591D+01  0.12984D+01  0.11457D+01  0.10051D+01  0.87783D+00  0.76395D+00  0.66290D+00  0.57391D+00  0.49607D+00  0.42912D+00  0.37203D+00  0.32410D+00  0.28467D+00  0.25314D+00  0.22890D+00  0.21129D+00  0.19954D+00  0.19256D+00  0.18901D+00
  0.67608D+02  0.18300D+01  0.21149D+01  0.18738D+01  0.16436D+01  0.14309D+01  0.12385D+01  0.10663D+01  0.91367D+00  0.77940D+00  0.66205D+00  0.56112D+00  0.47498D+00  0.40248D+00  0.34253D+00  0.29405D+00  0.25606D+00  0.22754D+00  0.20748D+00  0.19464D+00  0.18746D+00
  0.72444D+02  0.18600D+01  0.31299D+01  0.27641D+01  0.24135D+01  0.20889D+01  0.17951D+01  0.15324D+01  0.12998D+01  0.10955D+01  0.91715D+00  0.76396D+00  0.63336D+00  0.52350D+00  0.43257D+00  0.35881D+00  0.30051D+00  0.25601D+00  0.22371D+00  0.20193D+00  0.18880D+00
  0.77625D+02  0.18900D+01  0.46955D+01  0.41399D+01  0.36044D+01  0.31072D+01  0.26564D+01  0.22535D+01  0.18969D+01  0.15839D+01  0.13110D+01  0.10769D+01  0.87755D+00  0.71008D+00  0.57163D+00  0.45937D+00  0.37048D+00  0.30222D+00  0.25190D+00  0.21692D+00  0.19466D+00
  0.83176D+02  0.19200D+01  0.71005D+01  0.62584D+01  0.54408D+01  0.46784D+01  0.39860D+01  0.33667D+01  0.28187D+01  0.23378D+01  0.19188D+01  0.15595D+01  0.12538D+01  0.99730D+00  0.78551D+00  0.61406D+00  0.47850D+00  0.37438D+00  0.29727D+00  0.24289D+00  0.20716D+00
  0.89125D+02  0.19500D+01  0.10887D+02  0.95940D+01  0.83338D+01  0.71542D+01  0.60808D+01  0.51202D+01  0.42699D+01  0.35240D+01  0.28741D+01  0.23173D+01  0.18437D+01  0.14467D+01  0.11192D+01  0.85467D+00  0.64605D+00  0.48632D+00  0.36828D+00  0.28483D+00  0.22921D+00
  0.95499D+02  0.19800D+01  0.16645D+02  0.14696D+02  0.12774D+02  0.10963D+02  0.93091D+01  0.78268D+01  0.65135D+01  0.53606D+01  0.43552D+01  0.34934D+01  0.27600D+01  0.21448D+01  0.16373D+01  0.12274D+01  0.90476D+00  0.65851D+00  0.47738D+00  0.34985D+00  0.26473D+00
  0.10233D+03  0.20100D+01  0.25870D+02  0.22847D+02  0.19865D+02  0.17044D+02  0.14462D+02  0.12145D+02  0.10091D+02  0.82880D+01  0.67146D+01  0.53660D+01  0.42180D+01  0.32543D+01  0.24591D+01  0.18167D+01  0.13116D+01  0.92730D+00  0.64627D+00  0.44999D+00  0.31996D+00
  0.10965D+03  0.20400D+01  0.39792D+02  0.35257D+02  0.30717D+02  0.26385D+02  0.22400D+02  0.18814D+02  0.15631D+02  0.12833D+02  0.10387D+02  0.82890D+01  0.64995D+01  0.49943D+01  0.37496D+01  0.27422D+01  0.19491D+01  0.13462D+01  0.90708D+00  0.60302D+00  0.40391D+00
  0.11749D+03  0.20700D+01  0.62338D+02  0.55242D+02  0.48167D+02  0.41394D+02  0.35146D+02  0.29517D+02  0.24517D+02  0.20121D+02  0.16275D+02  0.12975D+02  0.10158D+02  0.77855D+01  0.58194D+01  0.42247D+01  0.29669D+01  0.20104D+01  0.13161D+01  0.83938D+00  0.53155D+00
  0.12589D+03  0.21000D+01  0.96603D+02  0.85895D+02  0.75074D+02  0.64621D+02  0.54927D+02  0.46169D+02  0.38378D+02  0.31520D+02  0.25509D+02  0.20347D+02  0.15933D+02  0.12205D+02  0.91061D+01  0.65836D+01  0.45864D+01  0.30638D+01  0.19591D+01  0.12053D+01  0.72529D+00
  0.13490D+03  0.21300D+01  0.15164D+03  0.13486D+03  0.11802D+03  0.10169D+03  0.86496D+02  0.72742D+02  0.60497D+02  0.49717D+02  0.40259D+02  0.32136D+02  0.25180D+02  0.19294D+02  0.14388D+02  0.10380D+02  0.71919D+01  0.47522D+01  0.29804D+01  0.17773D+01  0.10213D+01
  0.14454D+03  0.21600D+01  0.23679D+03  0.21116D+03  0.18519D+03  0.15982D+03  0.13609D+03  0.11456D+03  0.95367D+02  0.78459D+02  0.63602D+02  0.50840D+02  0.39894D+02  0.30611D+02  0.22849D+02  0.16478D+02  0.11384D+02  0.74638D+01  0.46085D+01  0.26753D+01  0.14752D+01
  0.15488D+03  0.21900D+01  0.37185D+03  0.33176D+03  0.29143D+03  0.25185D+03  0.21465D+03  0.18082D+03  0.15065D+03  0.12407D+03  0.10068D+03  0.80602D+02  0.63362D+02  0.48712D+02  0.36423D+02  0.26291D+02  0.18142D+02  0.11830D+02  0.72118D+01  0.40895D+01  0.21729D+01
  0.16596D+03  0.22200D+01  0.58670D+03  0.52403D+03  0.46085D+03  0.39866D+03  0.34001D+03  0.28657D+03  0.23888D+03  0.19690D+03  0.15993D+03  0.12823D+03  0.10099D+03  0.77803D+02  0.58301D+02  0.42150D+02  0.29080D+02  0.18885D+02  0.11387D+02  0.63210D+01  0.32461D+01
  0.17783D+03  0.22500D+01  0.92289D+03  0.82481D+03  0.72674D+03  0.62952D+03  0.53731D+03  0.45309D+03  0.37792D+03  0.31181D+03  0.25353D+03  0.20361D+03  0.16070D+03  0.12412D+03  0.93264D+02  0.67586D+02  0.46665D+02  0.30217D+02  0.18042D+02  0.98205D+01  0.48858D+01
  0.19055D+03  0.22800D+01  0.14756D+04  0.13173D+04  0.11598D+04  0.10046D+04  0.85727D+03  0.72267D+03  0.60267D+03  0.49734D+03  0.40451D+03  0.32521D+03  0.25708D+03  0.19898D+03  0.14986D+03  0.10883D+03  0.75177D+02  0.48519D+02  0.28675D+02  0.15298D+02  0.73783D+01
  0.20417D+03  0.23100D+01  0.23363D+04  0.20866D+04  0.18407D+04  0.15958D+04  0.13619D+04  0.11477D+04  0.95694D+03  0.78993D+03  0.64267D+03  0.51731D+03  0.40967D+03  0.31785D+03  0.24003D+03  0.17472D+03  0.12078D+03  0.77680D+02  0.45415D+02  0.23732D+02  0.11099D+02
  0.21878D+03  0.23400D+01  0.38198D+04  0.33955D+04  0.29831D+04  0.25800D+04  0.21974D+04  0.18481D+04  0.15382D+04  0.12684D+04  0.10309D+04  0.82979D+03  0.65759D+03  0.51086D+03  0.38641D+03  0.28157D+03  0.19445D+03  0.12435D+03  0.71702D+02  0.36591D+02  0.16572D+02
  0.23442D+03  0.23700D+01  0.61560D+04  0.54646D+04  0.48036D+04  0.41521D+04  0.35306D+04  0.29634D+04  0.24619D+04  0.20279D+04  0.16463D+04  0.13252D+04  0.10510D+04  0.81766D+03  0.61945D+03  0.45176D+03  0.31143D+03  0.19765D+03  0.11208D+03  0.55696D+02  0.24397D+02
  0.25119D+03  0.24000D+01  0.10378D+05  0.91355D+04  0.79608D+04  0.68405D+04  0.57875D+04  0.48349D+04  0.39994D+04  0.32837D+04  0.26575D+04  0.21356D+04  0.16925D+04  0.13166D+04  0.99746D+03  0.72658D+03  0.49849D+03  0.31260D+03  0.17338D+03  0.83494D+02  0.35298D+02
  0.26915D+03  0.24300D+01  0.17475D+05  0.15275D+05  0.13269D+05  0.11355D+05  0.95542D+04  0.79327D+04  0.65235D+04  0.53328D+04  0.42964D+04  0.34433D+04  0.27244D+04  0.21176D+04  0.16028D+04  0.11643D+04  0.79278D+03  0.48904D+03  0.26383D+03  0.12259D+03  0.49961D+02
  0.28840D+03  0.24600D+01  0.30739D+05  0.26600D+05  0.22747D+05  0.19244D+05  0.16067D+05  0.13234D+05  0.10795D+05  0.87665D+04  0.70138D+04  0.55945D+04  0.44114D+04  0.34199D+04  0.25805D+04  0.18639D+04  0.12538D+04  0.75588D+03  0.39387D+03  0.17578D+03  0.69022D+02
  0.30903D+03  0.24900D+01  0.56819D+05  0.47920D+05  0.40306D+05  0.33586D+05  0.27612D+05  0.22442D+05  0.18106D+05  0.14575D+05  0.11546D+05  0.91468D+04  0.71750D+04  0.55379D+04  0.41567D+04  0.29750D+04  0.19662D+04  0.11498D+04  0.57463D+03  0.24550D+03  0.92954D+02
  0.33113D+03  0.25200D+01  0.11401D+06  0.92410D+05  0.74892D+05  0.60712D+05  0.48783D+05  0.38868D+05  0.30820D+05  0.24511D+05  0.19159D+05  0.15040D+05  0.11711D+05  0.89797D+04  0.66858D+04  0.47210D+04  0.30452D+04  0.17133D+04  0.81625D+03  0.33339D+03  0.12201D+03


==> ross4/ross4_b1175.dat <==
  0.10000D+01  0.00000D+00  0.16155D+00  0.16731D+00  0.17584D+00  0.18539D+00  0.18648D+00  0.17091D+00  0.16169D+00  0.16432D+00  0.17021D+00  0.17888D+00  0.19213D+00  0.21282D+00  0.24620D+00  0.30265D+00  0.40509D+00  0.61097D+00  0.10751D+01  0.22199D+01  0.52707D+01
  0.10715D+01  0.30000D-01  0.18764D+00  0.19383D+00  0.20298D+00  0.21286D+00  0.21325D+00  0.19447D+00  0.18103D+00  0.18325D+00  0.18919D+00  0.19785D+00  0.21109D+00  0.23155D+00  0.26428D+00  0.31906D+00  0.41714D+00  0.61056D+00  0.10338D+01  0.20386D+01  0.46340D+01
  0.11482D+01  0.60000D-01  0.21743D+00  0.22410D+00  0.23385D+00  0.24404D+00  0.24358D+00  0.22029D+00  0.20217D+00  0.20354D+00  0.20939D+00  0.21798D+00  0.23114D+00  0.25121D+00  0.28305D+00  0.33577D+00  0.42889D+00  0.60885D+00  0.99035D+00  0.18619D+01  0.40479D+01
  0.12303D+01  0.90000D-01  0.25099D+00  0.25814D+00  0.26833D+00  0.27884D+00  0.27729D+00  0.24892D+00  0.22503D+00  0.22531D+00  0.23113D+00  0.23954D+00  0.25258D+00  0.27220D+00  0.30302D+00  0.35355D+00  0.44163D+00  0.60831D+00  0.94995D+00  0.17000D+01  0.35277D+01
  0.13183D+01  0.12000D+00  0.28818D+00  0.29570D+00  0.30631D+00  0.31681D+00  0.31378D+00  0.28179D+00  0.24971D+00  0.24817D+00  0.25340D+00  0.26137D+00  0.27425D+00  0.29320D+00  0.32263D+00  0.37040D+00  0.45253D+00  0.60472D+00  0.90687D+00  0.15480D+01  0.30725D+01
  0.14125D+01  0.15000D+00  0.32843D+00  0.33620D+00  0.34710D+00  0.35734D+00  0.35266D+00  0.31459D+00  0.27573D+00  0.27133D+00  0.27592D+00  0.28350D+00  0.29606D+00  0.31410D+00  0.34184D+00  0.38642D+00  0.46208D+00  0.59936D+00  0.86367D+00  0.14079D+01  0.26763D+01
  0.15136D+01  0.18000D+00  0.37059D+00  0.37853D+00  0.38945D+00  0.39928D+00  0.39309D+00  0.34879D+00  0.30257D+00  0.29578D+00  0.29862D+00  0.30550D+00  0.31772D+00  0.33486D+00  0.36075D+00  0.40195D+00  0.47104D+00  0.59410D+00  0.82466D+00  0.12871D+01  0.23434D+01
  0.16218D+01  0.21000D+00  0.41338D+00  0.42130D+00  0.43191D+00  0.44116D+00  0.43318D+00  0.38420D+00  0.33050D+00  0.32040D+00  0.32078D+00  0.32684D+00  0.33914D+00  0.35534D+00  0.37928D+00  0.41700D+00  0.47955D+00  0.58898D+00  0.78895D+00  0.11813D+01  0.20622D+01
  0.17378D+01  0.24000D+00  0.45514D+00  0.46279D+00  0.47293D+00  0.48103D+00  0.47166D+00  0.42212D+00  0.35788D+00  0.34462D+00  0.34204D+00  0.34734D+00  0.35955D+00  0.37474D+00  0.39664D+00  0.43074D+00  0.48666D+00  0.58288D+00  0.75497D+00  0.10870D+01  0.18211D+01
  0.18621D+01  0.27000D+00  0.49349D+00  0.50065D+00  0.51003D+00  0.51702D+00  0.50627D+00  0.45422D+00  0.38413D+00  0.36833D+00  0.36152D+00  0.36582D+00  0.37737D+00  0.39165D+00  0.41138D+00  0.44169D+00  0.49088D+00  0.57435D+00  0.72122D+00  0.10013D+01  0.16122D+01
  0.19953D+01  0.30000D+00  0.52655D+00  0.53310D+00  0.54146D+00  0.54728D+00  0.53643D+00  0.48287D+00  0.40936D+00  0.39068D+00  0.37939D+00  0.38277D+00  0.39405D+00  0.40722D+00  0.42486D+00  0.45153D+00  0.49443D+00  0.56637D+00  0.69131D+00  0.92769D+00  0.14374D+01
  0.21380D+01  0.33000D+00  0.55310D+00  0.55888D+00  0.56608D+00  0.57081D+00  0.55959D+00  0.50781D+00  0.43211D+00  0.41102D+00  0.39384D+00  0.39671D+00  0.40771D+00  0.42015D+00  0.43581D+00  0.45900D+00  0.49601D+00  0.55766D+00  0.66410D+00  0.86465D+00  0.12911D+01
  0.22909D+01  0.36000D+00  0.57087D+00  0.57576D+00  0.58182D+00  0.58526D+00  0.57470D+00  0.52818D+00  0.45172D+00  0.42859D+00  0.40570D+00  0.40905D+00  0.41971D+00  0.43187D+00  0.44587D+00  0.46593D+00  0.49763D+00  0.55004D+00  0.63997D+00  0.80882D+00  0.11639D+01
  0.24547D+01  0.39000D+00  0.58051D+00  0.58455D+00  0.58949D+00  0.59207D+00  0.58244D+00  0.54012D+00  0.46763D+00  0.44465D+00  0.41473D+00  0.41750D+00  0.42837D+00  0.43973D+00  0.45212D+00  0.46924D+00  0.49599D+00  0.54002D+00  0.61552D+00  0.75745D+00  0.10533D+01
  0.26303D+01  0.42000D+00  0.58201D+00  0.58527D+00  0.58915D+00  0.59098D+00  0.58256D+00  0.54529D+00  0.47927D+00  0.45581D+00  0.42134D+00  0.42447D+00  0.43404D+00  0.44529D+00  0.45626D+00  0.47072D+00  0.49306D+00  0.52976D+00  0.59283D+00  0.71191D+00  0.95895D+00
  0.28184D+01  0.45000D+00  0.57749D+00  0.58005D+00  0.58304D+00  0.58430D+00  0.57712D+00  0.54671D+00  0.48619D+00  0.46389D+00  0.42491D+00  0.42947D+00  0.43784D+00  0.44875D+00  0.45839D+00  0.47053D+00  0.48908D+00  0.51953D+00  0.57212D+00  0.67185D+00  0.87748D+00
  0.30200D+01  0.48000D+00  0.56818D+00  0.57014D+00  0.57242D+00  0.57326D+00  0.56738D+00  0.54200D+00  0.48943D+00  0.46814D+00  0.42583D+00  0.43114D+00  0.43908D+00  0.44933D+00  0.45806D+00  0.46832D+00  0.48360D+00  0.50865D+00  0.55221D+00  0.63536D+00  0.80634D+00
  0.32359D+01  0.51000D+00  0.55618D+00  0.55769D+00  0.55941D+00  0.56001D+00  0.55537D+00  0.53445D+00  0.48946D+00  0.46992D+00  0.42626D+00  0.43151D+00  0.43845D+00  0.44850D+00  0.45650D+00  0.46520D+00  0.47776D+00  0.49832D+00  0.53431D+00  0.60351D+00  0.74564D+00
  0.34674D+01  0.54000D+00  0.54184D+00  0.54298D+00  0.54427D+00  0.54471D+00  0.54100D+00  0.52429D+00  0.48655D+00  0.46878D+00  0.42518D+00  0.42966D+00  0.43539D+00  0.44480D+00  0.45184D+00  0.45903D+00  0.46916D+00  0.48579D+00  0.51522D+00  0.57243D+00  0.69027D+00
  0.37154D+01  0.57000D+00  0.52679D+00  0.52765D+00  0.52861D+00  0.52891D+00  0.52604D+00  0.51306D+00  0.48158D+00  0.46618D+00  0.42451D+00  0.42725D+00  0.43156D+00  0.44081D+00  0.44749D+00  0.45354D+00  0.46177D+00  0.47525D+00  0.49934D+00  0.54666D+00  0.64448D+00
  0.39811D+01  0.60000D+00  0.51139D+00  0.51203D+00  0.51276D+00  0.51295D+00  0.51071D+00  0.50055D+00  0.47484D+00  0.46161D+00  0.42187D+00  0.42352D+00  0.42632D+00  0.43543D+00  0.44151D+00  0.44655D+00  0.45321D+00  0.46407D+00  0.48370D+00  0.52269D+00  0.60372D+00
  0.42658D+01  0.63000D+00  0.49569D+00  0.49618D+00  0.49673D+00  0.49691D+00  0.49525D+00  0.48722D+00  0.46677D+00  0.45557D+00  0.41872D+00  0.41869D+00  0.42079D+00  0.42871D+00  0.43429D+00  0.43872D+00  0.44416D+00  0.45291D+00  0.46884D+00  0.50089D+00  0.56812D+00
  0.45709D+01  0.66000D+00  0.48052D+00  0.48089D+00  0.48131D+00  0.48144D+00  0.48018D+00  0.47406D+00  0.45762D+00  0.44836D+00  0.41496D+00  0.41302D+00  0.41388D+00  0.42153D+00  0.42662D+00  0.43035D+00  0.43477D+00  0.44177D+00  0.45466D+00  0.48092D+00  0.53649D+00
  0.48978D+01  0.69000D+00  0.46502D+00  0.46530D+00  0.46562D+00  0.46573D+00  0.46481D+00  0.46020D+00  0.44720D+00  0.43947D+00  0.41047D+00  0.40639D+00  0.40672D+00  0.41356D+00  0.41807D+00  0.42119D+00  0.42472D+00  0.43029D+00  0.44064D+00  0.46207D+00  0.50795D+00
  0.52481D+01  0.72000D+00  0.45072D+00  0.45093D+00  0.45117D+00  0.45125D+00  0.45060D+00  0.44707D+00  0.43687D+00  0.43083D+00  0.40555D+00  0.39978D+00  0.40008D+00  0.40613D+00  0.41063D+00  0.41348D+00  0.41649D+00  0.42098D+00  0.42934D+00  0.44686D+00  0.48480D+00
  0.56234D+01  0.75000D+00  0.43674D+00  0.43690D+00  0.43708D+00  0.43716D+00  0.43671D+00  0.43406D+00  0.42608D+00  0.42126D+00  0.39976D+00  0.39249D+00  0.39239D+00  0.39778D+00  0.40173D+00  0.40435D+00  0.40679D+00  0.41036D+00  0.41707D+00  0.43134D+00  0.46268D+00
  0.60256D+01  0.78000D+00  0.42348D+00  0.42360D+00  0.42374D+00  0.42381D+00  0.42352D+00  0.42158D+00  0.41536D+00  0.41164D+00  0.39351D+00  0.38509D+00  0.38508D+00  0.38990D+00  0.39365D+00  0.39599D+00  0.39796D+00  0.40080D+00  0.40616D+00  0.41770D+00  0.44343D+00
  0.64565D+01  0.81000D+00  0.41033D+00  0.41042D+00  0.41053D+00  0.41058D+00  0.41038D+00  0.40893D+00  0.40419D+00  0.40117D+00  0.38643D+00  0.37728D+00  0.37767D+00  0.38172D+00  0.38488D+00  0.38699D+00  0.38866D+00  0.39093D+00  0.39521D+00  0.40458D+00  0.42575D+00
  0.69183D+01  0.84000D+00  0.39820D+00  0.39827D+00  0.39834D+00  0.39838D+00  0.39824D+00  0.39715D+00  0.39357D+00  0.39116D+00  0.37883D+00  0.37002D+00  0.37052D+00  0.37399D+00  0.37698D+00  0.37895D+00  0.38037D+00  0.38220D+00  0.38564D+00  0.39324D+00  0.41068D+00
  0.74131D+01  0.87000D+00  0.38669D+00  0.38674D+00  0.38680D+00  0.38683D+00  0.38671D+00  0.38590D+00  0.38321D+00  0.38114D+00  0.37128D+00  0.36234D+00  0.36347D+00  0.36635D+00  0.36902D+00  0.37075D+00  0.37194D+00  0.37342D+00  0.37617D+00  0.38231D+00  0.39659D+00
  0.79433D+01  0.90000D+00  0.37643D+00  0.37647D+00  0.37652D+00  0.37654D+00  0.37645D+00  0.37585D+00  0.37382D+00  0.37222D+00  0.36431D+00  0.35531D+00  0.35656D+00  0.35895D+00  0.36143D+00  0.36307D+00  0.36419D+00  0.36542D+00  0.36762D+00  0.37255D+00  0.38421D+00
  0.85114D+01  0.93000D+00  0.36697D+00  0.36700D+00  0.36704D+00  0.36705D+00  0.36697D+00  0.36652D+00  0.36500D+00  0.36375D+00  0.35746D+00  0.34797D+00  0.34939D+00  0.35158D+00  0.35394D+00  0.35546D+00  0.35655D+00  0.35757D+00  0.35934D+00  0.36331D+00  0.37283D+00
  0.91201D+01  0.96000D+00  0.35829D+00  0.35832D+00  0.35834D+00  0.35836D+00  0.35830D+00  0.35795D+00  0.35681D+00  0.35587D+00  0.35068D+00  0.34139D+00  0.34263D+00  0.34465D+00  0.34698D+00  0.34850D+00  0.34947D+00  0.35033D+00  0.35174D+00  0.35493D+00  0.36267D+00
  0.97724D+01  0.99000D+00  0.34998D+00  0.35000D+00  0.35002D+00  0.35003D+00  0.34998D+00  0.34971D+00  0.34884D+00  0.34802D+00  0.34397D+00  0.33494D+00  0.33608D+00  0.33774D+00  0.33987D+00  0.34147D+00  0.34242D+00  0.34312D+00  0.34424D+00  0.34679D+00  0.35305D+00
  0.10471D+02  0.10200D+01  0.34167D+00  0.34169D+00  0.34170D+00  0.34171D+00  0.34167D+00  0.34147D+00  0.34081D+00  0.34020D+00  0.33696D+00  0.32881D+00  0.32936D+00  0.33081D+00  0.33281D+00  0.33447D+00  0.33529D+00  0.33588D+00  0.33677D+00  0.33880D+00  0.34387D+00
  0.11220D+02  0.10500D+01  0.33409D+00  0.33410D+00  0.33411D+00  0.33412D+00  0.33409D+00  0.33393D+00  0.33343D+00  0.33296D+00  0.33034D+00  0.32306D+00  0.32294D+00  0.32422D+00  0.32621D+00  0.32790D+00  0.32868D+00  0.32918D+00  0.32989D+00  0.33151D+00  0.33559D+00
  0.12023D+02  0.10800D+01  0.32688D+00  0.32689D+00  0.32690D+00  0.32690D+00  0.32688D+00  0.32675D+00  0.32638D+00  0.32601D+00  0.32394D+00  0.31764D+00  0.31654D+00  0.31747D+00  0.31938D+00  0.32101D+00  0.32174D+00  0.32217D+00  0.32274D+00  0.32404D+00  0.32734D+00
  0.12882D+02  0.11100D+01  0.32026D+00  0.32027D+00  0.32027D+00  0.32028D+00  0.32026D+00  0.32016D+00  0.31987D+00  0.31957D+00  0.31798D+00  0.31254D+00  0.31022D+00  0.31077D+00  0.31277D+00  0.31440D+00  0.31507D+00  0.31544D+00  0.31590D+00  0.31692D+00  0.31954D+00
  0.13804D+02  0.11400D+01  0.31346D+00  0.31347D+00  0.31348D+00  0.31348D+00  0.31347D+00  0.31339D+00  0.31317D+00  0.31294D+00  0.31171D+00  0.30721D+00  0.30402D+00  0.30398D+00  0.30597D+00  0.30752D+00  0.30811D+00  0.30841D+00  0.30878D+00  0.30959D+00  0.31170D+00
  0.14791D+02  0.11700D+01  0.30691D+00  0.30692D+00  0.30692D+00  0.30693D+00  0.30692D+00  0.30685D+00  0.30669D+00  0.30652D+00  0.30553D+00  0.30188D+00  0.29810D+00  0.29742D+00  0.29943D+00  0.30088D+00  0.30142D+00  0.30168D+00  0.30197D+00  0.30262D+00  0.30430D+00
  0.15849D+02  0.12000D+01  0.30069D+00  0.30069D+00  0.30070D+00  0.30070D+00  0.30069D+00  0.30064D+00  0.30052D+00  0.30037D+00  0.29962D+00  0.29666D+00  0.29243D+00  0.29110D+00  0.29307D+00  0.29440D+00  0.29490D+00  0.29513D+00  0.29536D+00  0.29587D+00  0.29721D+00
  0.16982D+02  0.12300D+01  0.29414D+00  0.29414D+00  0.29414D+00  0.29415D+00  0.29414D+00  0.29410D+00  0.29401D+00  0.29390D+00  0.29333D+00  0.29097D+00  0.28665D+00  0.28486D+00  0.28676D+00  0.28799D+00  0.28841D+00  0.28861D+00  0.28879D+00  0.28920D+00  0.29026D+00
  0.18197D+02  0.12600D+01  0.28735D+00  0.28735D+00  0.28736D+00  0.28736D+00  0.28735D+00  0.28733D+00  0.28726D+00  0.28718D+00  0.28674D+00  0.28488D+00  0.28086D+00  0.27879D+00  0.28060D+00  0.28166D+00  0.28202D+00  0.28218D+00  0.28233D+00  0.28264D+00  0.28350D+00
  0.19498D+02  0.12900D+01  0.28055D+00  0.28055D+00  0.28055D+00  0.28055D+00  0.28055D+00  0.28053D+00  0.28048D+00  0.28042D+00  0.28008D+00  0.27863D+00  0.27508D+00  0.27290D+00  0.27464D+00  0.27557D+00  0.27586D+00  0.27598D+00  0.27610D+00  0.27635D+00  0.27703D+00
  0.20893D+02  0.13200D+01  0.27388D+00  0.27388D+00  0.27388D+00  0.27389D+00  0.27388D+00  0.27387D+00  0.27383D+00  0.27378D+00  0.27353D+00  0.27240D+00  0.26938D+00  0.26727D+00  0.26886D+00  0.26961D+00  0.26983D+00  0.26992D+00  0.27001D+00  0.27021D+00  0.27075D+00
  0.22387D+02  0.13500D+01  0.26725D+00  0.26726D+00  0.26726D+00  0.26726D+00  0.26726D+00  0.26724D+00  0.26721D+00  0.26718D+00  0.26699D+00  0.26612D+00  0.26366D+00  0.26172D+00  0.26315D+00  0.26376D+00  0.26394D+00  0.26402D+00  0.26409D+00  0.26425D+00  0.26468D+00
  0.23988D+02  0.13800D+01  0.26083D+00  0.26083D+00  0.26083D+00  0.26083D+00  0.26082D+00  0.26082D+00  0.26079D+00  0.26077D+00  0.26062D+00  0.25995D+00  0.25798D+00  0.25632D+00  0.25753D+00  0.25802D+00  0.25815D+00  0.25821D+00  0.25827D+00  0.25839D+00  0.25874D+00
  0.25704D+02  0.14100D+01  0.25479D+00  0.25476D+00  0.25474D+00  0.25472D+00  0.25472D+00  0.25471D+00  0.25469D+00  0.25467D+00  0.25456D+00  0.25404D+00  0.25246D+00  0.25108D+00  0.25208D+00  0.25245D+00  0.25256D+00  0.25261D+00  0.25265D+00  0.25275D+00  0.25303D+00
  0.27542D+02  0.14400D+01  0.24916D+00  0.24900D+00  0.24890D+00  0.24883D+00  0.24879D+00  0.24877D+00  0.24875D+00  0.24872D+00  0.24864D+00  0.24825D+00  0.24701D+00  0.24587D+00  0.24670D+00  0.24699D+00  0.24707D+00  0.24710D+00  0.24713D+00  0.24721D+00  0.24743D+00
  0.29512D+02  0.14700D+01  0.24453D+00  0.24401D+00  0.24362D+00  0.24336D+00  0.24319D+00  0.24309D+00  0.24302D+00  0.24298D+00  0.24290D+00  0.24259D+00  0.24163D+00  0.24073D+00  0.24140D+00  0.24162D+00  0.24168D+00  0.24170D+00  0.24173D+00  0.24179D+00  0.24197D+00
  0.31623D+02  0.15000D+01  0.24208D+00  0.24071D+00  0.23964D+00  0.23884D+00  0.23828D+00  0.23790D+00  0.23766D+00  0.23751D+00  0.23739D+00  0.23713D+00  0.23638D+00  0.23566D+00  0.23619D+00  0.23636D+00  0.23640D+00  0.23642D+00  0.23644D+00  0.23649D+00  0.23663D+00
  0.33884D+02  0.15300D+01  0.24380D+00  0.24084D+00  0.23838D+00  0.23642D+00  0.23492D+00  0.23383D+00  0.23308D+00  0.23258D+00  0.23226D+00  0.23192D+00  0.23127D+00  0.23068D+00  0.23107D+00  0.23118D+00  0.23121D+00  0.23123D+00  0.23124D+00  0.23128D+00  0.23139D+00
  0.36308D+02  0.15600D+01  0.25214D+00  0.24664D+00  0.24185D+00  0.23783D+00  0.23456D+00  0.23201D+00  0.23010D+00  0.22875D+00  0.22781D+00  0.22712D+00  0.22638D+00  0.22579D+00  0.22603D+00  0.22608D+00  0.22609D+00  0.22610D+00  0.22611D+00  0.22614D+00  0.22623D+00
  0.38905D+02  0.15900D+01  0.27040D+00  0.26116D+00  0.25286D+00  0.24563D+00  0.23949D+00  0.23443D+00  0.23040D+00  0.22731D+00  0.22504D+00  0.22341D+00  0.22211D+00  0.22123D+00  0.22117D+00  0.22110D+00  0.22106D+00  0.22105D+00  0.22105D+00  0.22107D+00  0.22114D+00
  0.41687D+02  0.16200D+01  0.30316D+00  0.28856D+00  0.27518D+00  0.26322D+00  0.25278D+00  0.24384D+00  0.23639D+00  0.23035D+00  0.22562D+00  0.22206D+00  0.21937D+00  0.21757D+00  0.21683D+00  0.21639D+00  0.21618D+00  0.21609D+00  0.21606D+00  0.21607D+00  0.21613D+00
  0.44668D+02  0.16500D+01  0.35534D+00  0.33329D+00  0.31279D+00  0.29422D+00  0.27769D+00  0.26322D+00  0.25077D+00  0.24030D+00  0.23170D+00  0.22465D+00  0.21862D+00  0.21504D+00  0.21272D+00  0.21135D+00  0.21064D+00  0.21031D+00  0.21019D+00  0.21016D+00  0.21020D+00
  0.47863D+02  0.16800D+01  0.43799D+00  0.40485D+00  0.37386D+00  0.34557D+00  0.32016D+00  0.29763D+00  0.27790D+00  0.26091D+00  0.24654D+00  0.23449D+00  0.22435D+00  0.21730D+00  0.21230D+00  0.20904D+00  0.20713D+00  0.20614D+00  0.20570D+00  0.20554D+00  0.20553D+00
  0.51286D+02  0.17100D+01  0.56106D+00  0.51220D+00  0.46625D+00  0.42413D+00  0.38611D+00  0.35218D+00  0.32220D+00  0.29603D+00  0.27350D+00  0.25427D+00  0.23795D+00  0.22560D+00  0.21625D+00  0.20963D+00  0.20534D+00  0.20286D+00  0.20161D+00  0.20108D+00  0.20090D+00
  0.54954D+02  0.17400D+01  0.75288D+00  0.67947D+00  0.61036D+00  0.54695D+00  0.48969D+00  0.43850D+00  0.39314D+00  0.35333D+00  0.31876D+00  0.28899D+00  0.26349D+00  0.24328D+00  0.22730D+00  0.21529D+00  0.20687D+00  0.20150D+00  0.19847D+00  0.19701D+00  0.19643D+00
  0.58884D+02  0.17700D+01  0.10372D+01  0.92828D+00  0.82525D+00  0.73059D+00  0.64506D+00  0.56859D+00  0.50078D+00  0.44115D+00  0.38918D+00  0.34422D+00  0.30556D+00  0.27409D+00  0.24857D+00  0.22862D+00  0.21381D+00  0.20362D+00  0.19730D+00  0.19390D+00  0.19234D+00
  0.63096D+02  0.18000D+01  0.14808D+01  0.13156D+01  0.11591D+01  0.10154D+01  0.88566D+00  0.76987D+00  0.66736D+00  0.57729D+00  0.49883D+00  0.43097D+00  0.37256D+00  0.32447D+00  0.28494D+00  0.25335D+00  0.22907D+00  0.21144D+00  0.19967D+00  0.19268D+00  0.18912D+00
  0.67608D+02  0.18300D+01  0.21526D+01  0.19033D+01  0.16662D+01  0.14481D+01  0.12513D+01  0.10758D+01  0.92063D+00  0.78451D+00  0.66606D+00  0.56373D+00  0.47576D+00  0.40300D+00  0.34289D+00  0.29432D+00  0.25625D+00  0.22770D+00  0.20761D+00  0.19476D+00  0.18757D+00
  0.72444D+02  0.18600D+01  0.31981D+01  0.28172D+01  0.24538D+01  0.21191D+01  0.18173D+01  0.15486D+01  0.13114D+01  0.11038D+01  0.92343D+00  0.76800D+00  0.63463D+00  0.52431D+00  0.43310D+00  0.35917D+00  0.30076D+00  0.25620D+00  0.22385D+00  0.20205D+00  0.18890D+00
  0.77625D+02  0.18900D+01  0.48211D+01  0.42372D+01  0.36779D+01  0.31617D+01  0.26962D+01  0.22821D+01  0.19171D+01  0.15981D+01  0.13214D+01  0.10835D+01  0.87974D+00  0.71143D+00  0.57247D+00  0.45990D+00  0.37083D+00  0.30246D+00  0.25206D+00  0.21704D+00  0.19476D+00
  0.83176D+02  0.19200D+01  0.73349D+01  0.64398D+01  0.55774D+01  0.47791D+01  0.40588D+01  0.34186D+01  0.28550D+01  0.23628D+01  0.19367D+01  0.15707D+01  0.12578D+01  0.99967D+00  0.78694D+00  0.61492D+00  0.47902D+00  0.37470D+00  0.29747D+00  0.24303D+00  0.20726D+00
  0.89125D+02  0.19500D+01  0.11347D+02  0.99498D+01  0.86010D+01  0.73503D+01  0.62219D+01  0.52198D+01  0.43391D+01  0.35712D+01  0.29072D+01  0.23378D+01  0.18513D+01  0.14511D+01  0.11218D+01  0.85616D+00  0.64690D+00  0.48680D+00  0.36856D+00  0.28500D+00  0.22932D+00
  0.95499D+02  0.19800D+01  0.17529D+02  0.15380D+02  0.13288D+02  0.11339D+02  0.95793D+01  0.80169D+01  0.66447D+01  0.54493D+01  0.44165D+01  0.35314D+01  0.27748D+01  0.21533D+01  0.16422D+01  0.12301D+01  0.90622D+00  0.65928D+00  0.47779D+00  0.35007D+00  0.26485D+00
  0.10233D+03  0.20100D+01  0.27625D+02  0.24205D+02  0.20883D+02  0.17789D+02  0.14995D+02  0.12518D+02  0.10348D+02  0.84604D+01  0.68323D+01  0.54389D+01  0.42476D+01  0.32713D+01  0.24686D+01  0.18219D+01  0.13143D+01  0.92864D+00  0.64692D+00  0.45031D+00  0.32012D+00
  0.10965D+03  0.20400D+01  0.43225D+02  0.37926D+02  0.32724D+02  0.27852D+02  0.23448D+02  0.19548D+02  0.16135D+02  0.13171D+02  0.10616D+02  0.84306D+01  0.65597D+01  0.50288D+01  0.37686D+01  0.27523D+01  0.19542D+01  0.13486D+01  0.90818D+00  0.60351D+00  0.40413D+00
  0.11749D+03  0.20700D+01  0.69475D+02  0.60774D+02  0.52319D+02  0.44424D+02  0.37307D+02  0.31026D+02  0.25550D+02  0.20811D+02  0.16738D+02  0.13263D+02  0.10285D+02  0.78578D+01  0.58589D+01  0.42453D+01  0.29770D+01  0.20151D+01  0.13181D+01  0.84019D+00  0.53187D+00
  0.12589D+03  0.21000D+01  0.11091D+03  0.97022D+02  0.83438D+02  0.70723D+02  0.59275D+02  0.49203D+02  0.40453D+02  0.32904D+02  0.26434D+02  0.20923D+02  0.16197D+02  0.12355D+02  0.91883D+01  0.66262D+01  0.46070D+01  0.30729D+01  0.19628D+01  0.12067D+01  0.72581D+00
  0.13490D+03  0.21300D+01  0.18131D+03  0.15783D+03  0.13525D+03  0.11423D+03  0.95402D+02  0.78941D+02  0.64727D+02  0.52533D+02  0.42131D+02  0.33305D+02  0.25736D+02  0.19612D+02  0.14561D+02  0.10469D+02  0.72346D+01  0.47708D+01  0.29877D+01  0.17799D+01  0.10222D+01
  0.14454D+03  0.21600D+01  0.29915D+03  0.25943D+03  0.22131D+03  0.18603D+03  0.15465D+03  0.12743D+03  0.10413D+03  0.84283D+02  0.67455D+02  0.53250D+02  0.41068D+02  0.31284D+02  0.23216D+02  0.16666D+02  0.11473D+02  0.75023D+01  0.46231D+01  0.26802D+01  0.14767D+01
  0.15488D+03  0.21900D+01  0.50462D+03  0.43471D+03  0.36865D+03  0.30778D+03  0.25407D+03  0.20803D+03  0.16909D+03  0.13627D+03  0.10872D+03  0.85645D+02  0.65877D+02  0.50154D+02  0.37210D+02  0.26696D+02  0.18333D+02  0.11911D+02  0.72419D+01  0.40991D+01  0.21756D+01
  0.16596D+03  0.22200D+01  0.87755D+03  0.74623D+03  0.62563D+03  0.51785D+03  0.42394D+03  0.34426D+03  0.27777D+03  0.22253D+03  0.17671D+03  0.13876D+03  0.10636D+03  0.80890D+02  0.59989D+02  0.43020D+02  0.29491D+02  0.19058D+02  0.11449D+02  0.63402D+01  0.32512D+01
  0.17783D+03  0.22500D+01  0.15752D+04  0.13193D+04  0.10900D+04  0.88709D+03  0.71639D+03  0.57564D+03  0.46015D+03  0.36571D+03  0.28858D+03  0.22560D+03  0.17211D+03  0.13069D+03  0.96868D+02  0.69449D+02  0.47545D+02  0.30584D+02  0.18172D+02  0.98589D+01  0.48953D+01
  0.19055D+03  0.22800D+01  0.31545D+04  0.25195D+04  0.20121D+04  0.15965D+04  0.12599D+04  0.99371D+03  0.78345D+03  0.61559D+03  0.48084D+03  0.37289D+03  0.28196D+03  0.21327D+03  0.15769D+03  0.11287D+03  0.77082D+02  0.49306D+02  0.28948D+02  0.15375D+02  0.73962D+01
  0.20417D+03  0.23100D+01  0.71237D+04  0.53436D+04  0.40258D+04  0.30313D+04  0.22961D+04  0.17552D+04  0.13517D+04  0.10440D+04  0.80549D+03  0.61892D+03  0.46312D+03  0.34851D+03  0.25684D+03  0.18340D+03  0.12486D+03  0.79349D+02  0.45980D+02  0.23885D+02  0.11133D+02
  0.21878D+03  0.23400D+01  0.18962D+05  0.13484D+05  0.93759D+04  0.64973D+04  0.45827D+04  0.33145D+04  0.24528D+04  0.18403D+04  0.13892D+04  0.10519D+04  0.77499D+03  0.57794D+03  0.42304D+03  0.30043D+03  0.20326D+03  0.12789D+03  0.72866D+02  0.36892D+02  0.16633D+02
  0.23442D+03  0.23700D+01  0.50621D+05  0.35596D+05  0.24191D+05  0.15879D+05  0.10311D+05  0.68507D+04  0.47275D+04  0.33719D+04  0.24573D+04  0.18163D+04  0.13081D+04  0.96387D+03  0.69888D+03  0.49240D+03  0.33020D+03  0.20504D+03  0.11442D+03  0.56267D+02  0.24506D+02
  0.25119D+03  0.24000D+01  0.11452D+06  0.92252D+05  0.65622D+05  0.42547D+05  0.26430D+05  0.16305D+05  0.10281D+05  0.67469D+04  0.46221D+04  0.32800D+04  0.22762D+04  0.16456D+04  0.11747D+04  0.81603D+03  0.53901D+03  0.32807D+03  0.17803D+03  0.84558D+02  0.35487D+02
  0.26915D+03  0.24300D+01  0.17621D+06  0.15999D+06  0.13716D+06  0.10432D+06  0.68940D+05  0.41905D+05  0.24871D+05  0.14955D+05  0.93968D+04  0.62509D+04  0.40878D+04  0.28632D+04  0.19968D+04  0.13594D+04  0.87876D+03  0.52047D+03  0.27271D+03  0.12447D+03  0.50271D+02
  0.28840D+03  0.24600D+01  0.26349D+06  0.24252D+06  0.21931D+06  0.19146D+06  0.15292D+06  0.10563D+06  0.64146D+05  0.36799D+05  0.21255D+05  0.13026D+05  0.77673D+04  0.51723D+04  0.34733D+04  0.22913D+04  0.14345D+04  0.81809D+03  0.41013D+03  0.17894D+03  0.69504D+02
  0.30903D+03  0.24900D+01  0.37351D+06  0.35538D+06  0.33250D+06  0.30141D+06  0.26201D+06  0.21328D+06  0.15317D+06  0.93791D+05  0.52732D+05  0.30482D+05  0.16050D+05  0.99024D+04  0.62547D+04  0.39256D+04  0.23439D+04  0.12699D+04  0.60319D+03  0.25057D+03  0.93670D+02
  0.33113D+03  0.25200D+01  0.53528D+06  0.50013D+06  0.46809D+06  0.43633D+06  0.39752D+06  0.34699D+06  0.28408D+06  0.20402D+06  0.12726D+06  0.76502D+05  0.35972D+05  0.20396D+05  0.11809D+05  0.68623D+04  0.38233D+04  0.19370D+04  0.86401D+03  0.34110D+03  0.12303D+03


==> ross4/ross4_b12.dat <==
  0.10000D+01  0.00000D+00  0.45079D-01  0.46084D-01  0.47878D-01  0.50972D-01  0.55950D-01  0.61786D-01  0.63295D-01  0.60723D-01  0.61710D-01  0.65078D-01  0.70611D-01  0.79455D-01  0.93913D-01  0.11854D+00  0.16303D+00  0.24979D+00  0.43612D+00  0.88469D+00  0.21012D+01
  0.10715D+01  0.30000D-01  0.52110D-01  0.53197D-01  0.55117D-01  0.58432D-01  0.63723D-01  0.69999D-01  0.71788D-01  0.68642D-01  0.69380D-01  0.72811D-01  0.78444D-01  0.87389D-01  0.10188D+00  0.12629D+00  0.16968D+00  0.25270D+00  0.42731D+00  0.83983D+00  0.19442D+01
  0.11482D+01  0.60000D-01  0.60327D-01  0.61499D-01  0.63569D-01  0.67133D-01  0.72741D-01  0.79508D-01  0.81519D-01  0.77657D-01  0.78029D-01  0.81530D-01  0.87276D-01  0.96335D-01  0.11089D+00  0.13514D+00  0.17763D+00  0.25750D+00  0.42230D+00  0.80495D+00  0.18161D+01
  0.12303D+01  0.90000D-01  0.69946D-01  0.71213D-01  0.73457D-01  0.77270D-01  0.83268D-01  0.90444D-01  0.92640D-01  0.87939D-01  0.87771D-01  0.91367D-01  0.97235D-01  0.10641D+00  0.12106D+00  0.14520D+00  0.18696D+00  0.26419D+00  0.42076D+00  0.77842D+00  0.17105D+01
  0.13183D+01  0.12000D+00  0.81218D-01  0.82598D-01  0.85029D-01  0.89131D-01  0.95573D-01  0.10317D+00  0.10548D+00  0.99794D-01  0.98760D-01  0.10245D+00  0.10845D+00  0.11776D+00  0.13251D+00  0.15660D+00  0.19776D+00  0.27279D+00  0.42244D+00  0.75895D+00  0.16225D+01
  0.14125D+01  0.15000D+00  0.94439D-01  0.95947D-01  0.98578D-01  0.10302D+00  0.10989D+00  0.11801D+00  0.12038D+00  0.11325D+00  0.11113D+00  0.11492D+00  0.12107D+00  0.13052D+00  0.14539D+00  0.16946D+00  0.21017D+00  0.28335D+00  0.42715D+00  0.74551D+00  0.15479D+01
  0.15136D+01  0.18000D+00  0.10994D+00  0.11158D+00  0.11445D+00  0.11927D+00  0.12661D+00  0.13526D+00  0.13755D+00  0.12873D+00  0.12508D+00  0.12892D+00  0.13522D+00  0.14481D+00  0.15980D+00  0.18389D+00  0.22419D+00  0.29575D+00  0.43436D+00  0.73620D+00  0.14803D+01
  0.16218D+01  0.21000D+00  0.12809D+00  0.12988D+00  0.13302D+00  0.13822D+00  0.14614D+00  0.15522D+00  0.15737D+00  0.14690D+00  0.14070D+00  0.14446D+00  0.15096D+00  0.16071D+00  0.17582D+00  0.19990D+00  0.23982D+00  0.30986D+00  0.44359D+00  0.72956D+00  0.14161D+01
  0.17378D+01  0.24000D+00  0.14924D+00  0.15121D+00  0.15462D+00  0.16026D+00  0.16877D+00  0.17833D+00  0.18018D+00  0.16706D+00  0.15812D+00  0.16165D+00  0.16838D+00  0.17824D+00  0.19343D+00  0.21744D+00  0.25687D+00  0.32528D+00  0.45403D+00  0.72385D+00  0.13522D+01
  0.18621D+01  0.27000D+00  0.17374D+00  0.17589D+00  0.17960D+00  0.18573D+00  0.19479D+00  0.20494D+00  0.20640D+00  0.18984D+00  0.17752D+00  0.18050D+00  0.18745D+00  0.19739D+00  0.21262D+00  0.23646D+00  0.27528D+00  0.34188D+00  0.46540D+00  0.71867D+00  0.12889D+01
  0.19953D+01  0.30000D+00  0.20188D+00  0.20422D+00  0.20826D+00  0.21485D+00  0.22451D+00  0.23508D+00  0.23588D+00  0.21570D+00  0.19882D+00  0.20108D+00  0.20821D+00  0.21812D+00  0.23332D+00  0.25689D+00  0.29492D+00  0.35946D+00  0.47734D+00  0.71342D+00  0.12257D+01
  0.21380D+01  0.33000D+00  0.23381D+00  0.23634D+00  0.24071D+00  0.24774D+00  0.25800D+00  0.26884D+00  0.26886D+00  0.24605D+00  0.22198D+00  0.22325D+00  0.23031D+00  0.24013D+00  0.25527D+00  0.27843D+00  0.31541D+00  0.37748D+00  0.48909D+00  0.70698D+00  0.11621D+01
  0.22909D+01  0.36000D+00  0.26942D+00  0.27215D+00  0.27679D+00  0.28426D+00  0.29500D+00  0.30613D+00  0.30528D+00  0.27752D+00  0.24680D+00  0.24665D+00  0.25374D+00  0.26332D+00  0.27838D+00  0.30097D+00  0.33666D+00  0.39591D+00  0.50074D+00  0.70003D+00  0.11006D+01
  0.24547D+01  0.39000D+00  0.30837D+00  0.31124D+00  0.31614D+00  0.32397D+00  0.33498D+00  0.34625D+00  0.34421D+00  0.31145D+00  0.27322D+00  0.27127D+00  0.27762D+00  0.28666D+00  0.30142D+00  0.32318D+00  0.35712D+00  0.41279D+00  0.50964D+00  0.68889D+00  0.10368D+01
  0.26303D+01  0.42000D+00  0.34990D+00  0.35289D+00  0.35797D+00  0.36597D+00  0.37717D+00  0.38815D+00  0.38480D+00  0.34734D+00  0.30084D+00  0.29618D+00  0.30197D+00  0.31064D+00  0.32512D+00  0.34592D+00  0.37793D+00  0.42981D+00  0.51862D+00  0.67870D+00  0.97929D+00
  0.28184D+01  0.45000D+00  0.39281D+00  0.39587D+00  0.40102D+00  0.40905D+00  0.42020D+00  0.43061D+00  0.42595D+00  0.38618D+00  0.32931D+00  0.32266D+00  0.32613D+00  0.33418D+00  0.34852D+00  0.36830D+00  0.39814D+00  0.44595D+00  0.52654D+00  0.66840D+00  0.92760D+00
  0.30200D+01  0.48000D+00  0.43546D+00  0.43851D+00  0.44358D+00  0.45148D+00  0.46218D+00  0.47207D+00  0.46646D+00  0.42257D+00  0.35845D+00  0.34851D+00  0.34888D+00  0.35661D+00  0.37084D+00  0.38969D+00  0.41726D+00  0.46081D+00  0.53314D+00  0.65775D+00  0.88018D+00
  0.32359D+01  0.51000D+00  0.47593D+00  0.47887D+00  0.48376D+00  0.49129D+00  0.50128D+00  0.51019D+00  0.50362D+00  0.45746D+00  0.38659D+00  0.37382D+00  0.36959D+00  0.37677D+00  0.39084D+00  0.40854D+00  0.43361D+00  0.47256D+00  0.53637D+00  0.64438D+00  0.83410D+00
  0.34674D+01  0.54000D+00  0.51215D+00  0.51490D+00  0.51947D+00  0.52636D+00  0.53550D+00  0.54320D+00  0.53587D+00  0.49096D+00  0.41385D+00  0.39856D+00  0.38869D+00  0.39586D+00  0.40954D+00  0.42609D+00  0.44869D+00  0.48320D+00  0.53900D+00  0.63196D+00  0.79309D+00
  0.37154D+01  0.57000D+00  0.54186D+00  0.54437D+00  0.54848D+00  0.55463D+00  0.56269D+00  0.56914D+00  0.56167D+00  0.51730D+00  0.43866D+00  0.42084D+00  0.40462D+00  0.41212D+00  0.42473D+00  0.44067D+00  0.46084D+00  0.49095D+00  0.53909D+00  0.61846D+00  0.75517D+00
  0.39811D+01  0.60000D+00  0.56383D+00  0.56603D+00  0.56960D+00  0.57493D+00  0.58176D+00  0.58702D+00  0.58005D+00  0.53808D+00  0.46085D+00  0.44136D+00  0.41720D+00  0.42607D+00  0.43892D+00  0.45407D+00  0.47208D+00  0.49829D+00  0.53967D+00  0.60729D+00  0.72329D+00
  0.42658D+01  0.63000D+00  0.57669D+00  0.57856D+00  0.58158D+00  0.58602D+00  0.59169D+00  0.59583D+00  0.58941D+00  0.55137D+00  0.47783D+00  0.45727D+00  0.42547D+00  0.43667D+00  0.44816D+00  0.46288D+00  0.47906D+00  0.50153D+00  0.53652D+00  0.59341D+00  0.69112D+00
  0.45709D+01  0.66000D+00  0.58245D+00  0.58400D+00  0.58649D+00  0.59007D+00  0.59469D+00  0.59781D+00  0.59217D+00  0.56008D+00  0.49142D+00  0.47077D+00  0.43157D+00  0.44542D+00  0.45588D+00  0.47066D+00  0.48527D+00  0.50456D+00  0.53408D+00  0.58179D+00  0.66381D+00
  0.48978D+01  0.69000D+00  0.58023D+00  0.58148D+00  0.58347D+00  0.58633D+00  0.58993D+00  0.59232D+00  0.58767D+00  0.56008D+00  0.49906D+00  0.47914D+00  0.43558D+00  0.45020D+00  0.46029D+00  0.47435D+00  0.48740D+00  0.50381D+00  0.52839D+00  0.56802D+00  0.63653D+00
  0.52481D+01  0.72000D+00  0.57340D+00  0.57440D+00  0.57597D+00  0.57820D+00  0.58098D+00  0.58278D+00  0.57908D+00  0.55636D+00  0.50316D+00  0.48452D+00  0.43645D+00  0.45400D+00  0.46262D+00  0.47713D+00  0.48926D+00  0.50318D+00  0.52360D+00  0.55646D+00  0.61365D+00
  0.56234D+01  0.75000D+00  0.56322D+00  0.56400D+00  0.56523D+00  0.56695D+00  0.56910D+00  0.57043D+00  0.56757D+00  0.54921D+00  0.50406D+00  0.48706D+00  0.43727D+00  0.45429D+00  0.46100D+00  0.47549D+00  0.48681D+00  0.49864D+00  0.51541D+00  0.54235D+00  0.58968D+00
  0.60256D+01  0.78000D+00  0.55088D+00  0.55149D+00  0.55245D+00  0.55376D+00  0.55537D+00  0.55642D+00  0.55432D+00  0.53993D+00  0.50200D+00  0.48706D+00  0.43744D+00  0.45276D+00  0.45831D+00  0.47248D+00  0.48337D+00  0.49357D+00  0.50738D+00  0.52939D+00  0.56834D+00
  0.64565D+01  0.81000D+00  0.53701D+00  0.53749D+00  0.53822D+00  0.53922D+00  0.54042D+00  0.54133D+00  0.53980D+00  0.52858D+00  0.49752D+00  0.48427D+00  0.43640D+00  0.44930D+00  0.45408D+00  0.46742D+00  0.47742D+00  0.48621D+00  0.49750D+00  0.51539D+00  0.54738D+00
  0.69183D+01  0.84000D+00  0.52126D+00  0.52163D+00  0.52220D+00  0.52295D+00  0.52386D+00  0.52459D+00  0.52360D+00  0.51513D+00  0.49009D+00  0.47925D+00  0.43552D+00  0.44399D+00  0.44744D+00  0.46015D+00  0.46993D+00  0.47758D+00  0.48680D+00  0.50122D+00  0.52726D+00
  0.74131D+01  0.87000D+00  0.50600D+00  0.50629D+00  0.50672D+00  0.50729D+00  0.50798D+00  0.50853D+00  0.50793D+00  0.50160D+00  0.48172D+00  0.47276D+00  0.43353D+00  0.43656D+00  0.44002D+00  0.45236D+00  0.46138D+00  0.46800D+00  0.47546D+00  0.48702D+00  0.50809D+00
  0.79433D+01  0.90000D+00  0.48943D+00  0.48966D+00  0.48998D+00  0.49041D+00  0.49093D+00  0.49131D+00  0.49088D+00  0.48613D+00  0.47100D+00  0.46344D+00  0.42859D+00  0.42840D+00  0.43144D+00  0.44305D+00  0.45206D+00  0.45809D+00  0.46434D+00  0.47366D+00  0.49074D+00
  0.85114D+01  0.93000D+00  0.47296D+00  0.47313D+00  0.47338D+00  0.47371D+00  0.47409D+00  0.47440D+00  0.47402D+00  0.47048D+00  0.45908D+00  0.45292D+00  0.42271D+00  0.41968D+00  0.42254D+00  0.43372D+00  0.44230D+00  0.44803D+00  0.45334D+00  0.46087D+00  0.47469D+00
  0.91201D+01  0.96000D+00  0.45585D+00  0.45599D+00  0.45618D+00  0.45643D+00  0.45671D+00  0.45694D+00  0.45660D+00  0.45394D+00  0.44538D+00  0.44010D+00  0.41487D+00  0.40980D+00  0.41299D+00  0.42323D+00  0.43148D+00  0.43701D+00  0.44155D+00  0.44763D+00  0.45878D+00
  0.97724D+01  0.99000D+00  0.43927D+00  0.43938D+00  0.43953D+00  0.43971D+00  0.43992D+00  0.44010D+00  0.43982D+00  0.43787D+00  0.43140D+00  0.42728D+00  0.40623D+00  0.40022D+00  0.40386D+00  0.41305D+00  0.42107D+00  0.42625D+00  0.43016D+00  0.43505D+00  0.44395D+00
  0.10471D+02  0.10200D+01  0.42314D+00  0.42323D+00  0.42334D+00  0.42348D+00  0.42364D+00  0.42377D+00  0.42355D+00  0.42203D+00  0.41726D+00  0.41411D+00  0.39660D+00  0.38922D+00  0.39371D+00  0.40183D+00  0.40978D+00  0.41489D+00  0.41821D+00  0.42214D+00  0.42925D+00
  0.11220D+02  0.10500D+01  0.41048D+00  0.41054D+00  0.41062D+00  0.41073D+00  0.41085D+00  0.41095D+00  0.41078D+00  0.40961D+00  0.40602D+00  0.40317D+00  0.38913D+00  0.37952D+00  0.38468D+00  0.39183D+00  0.39973D+00  0.40480D+00  0.40777D+00  0.41097D+00  0.41667D+00
  0.12023D+02  0.10800D+01  0.39783D+00  0.39788D+00  0.39795D+00  0.39803D+00  0.39812D+00  0.39819D+00  0.39806D+00  0.39716D+00  0.39445D+00  0.39234D+00  0.38094D+00  0.36952D+00  0.37502D+00  0.38112D+00  0.38884D+00  0.39376D+00  0.39644D+00  0.39906D+00  0.40358D+00
  0.12882D+02  0.11100D+01  0.38631D+00  0.38635D+00  0.38640D+00  0.38646D+00  0.38653D+00  0.38658D+00  0.38648D+00  0.38580D+00  0.38374D+00  0.38214D+00  0.37289D+00  0.36013D+00  0.36544D+00  0.37035D+00  0.37779D+00  0.38269D+00  0.38520D+00  0.38735D+00  0.39093D+00
  0.13804D+02  0.11400D+01  0.37467D+00  0.37470D+00  0.37474D+00  0.37478D+00  0.37483D+00  0.37487D+00  0.37480D+00  0.37425D+00  0.37271D+00  0.37149D+00  0.36391D+00  0.35099D+00  0.35556D+00  0.35902D+00  0.36623D+00  0.37105D+00  0.37328D+00  0.37505D+00  0.37789D+00
  0.14791D+02  0.11700D+01  0.36392D+00  0.36394D+00  0.36397D+00  0.36401D+00  0.36404D+00  0.36407D+00  0.36402D+00  0.36359D+00  0.36241D+00  0.36131D+00  0.35542D+00  0.34278D+00  0.34596D+00  0.34784D+00  0.35485D+00  0.35945D+00  0.36142D+00  0.36286D+00  0.36510D+00
  0.15849D+02  0.12000D+01  0.35436D+00  0.35437D+00  0.35440D+00  0.35442D+00  0.35445D+00  0.35447D+00  0.35443D+00  0.35410D+00  0.35321D+00  0.35239D+00  0.34772D+00  0.33621D+00  0.33673D+00  0.33680D+00  0.34374D+00  0.34808D+00  0.34992D+00  0.35112D+00  0.35287D+00
  0.16982D+02  0.12300D+01  0.34517D+00  0.34518D+00  0.34520D+00  0.34522D+00  0.34524D+00  0.34526D+00  0.34523D+00  0.34496D+00  0.34429D+00  0.34366D+00  0.33984D+00  0.32971D+00  0.32746D+00  0.32589D+00  0.33263D+00  0.33669D+00  0.33835D+00  0.33936D+00  0.34074D+00
  0.18197D+02  0.12600D+01  0.33579D+00  0.33580D+00  0.33581D+00  0.33583D+00  0.33585D+00  0.33586D+00  0.33584D+00  0.33563D+00  0.33513D+00  0.33465D+00  0.33167D+00  0.32298D+00  0.31852D+00  0.31553D+00  0.32181D+00  0.32555D+00  0.32700D+00  0.32785D+00  0.32894D+00
  0.19498D+02  0.12900D+01  0.32667D+00  0.32667D+00  0.32668D+00  0.32670D+00  0.32671D+00  0.32672D+00  0.32670D+00  0.32654D+00  0.32617D+00  0.32575D+00  0.32350D+00  0.31619D+00  0.30943D+00  0.30522D+00  0.31119D+00  0.31458D+00  0.31579D+00  0.31645D+00  0.31730D+00
  0.20893D+02  0.13200D+01  0.31704D+00  0.31705D+00  0.31706D+00  0.31707D+00  0.31708D+00  0.31708D+00  0.31707D+00  0.31695D+00  0.31667D+00  0.31637D+00  0.31464D+00  0.30857D+00  0.30047D+00  0.29549D+00  0.30110D+00  0.30409D+00  0.30513D+00  0.30565D+00  0.30631D+00
  0.22387D+02  0.13500D+01  0.30657D+00  0.30657D+00  0.30657D+00  0.30658D+00  0.30659D+00  0.30659D+00  0.30658D+00  0.30649D+00  0.30629D+00  0.30606D+00  0.30471D+00  0.29987D+00  0.29140D+00  0.28613D+00  0.29130D+00  0.29382D+00  0.29462D+00  0.29504D+00  0.29556D+00
  0.23988D+02  0.13800D+01  0.29592D+00  0.29591D+00  0.29591D+00  0.29592D+00  0.29592D+00  0.29593D+00  0.29592D+00  0.29585D+00  0.29570D+00  0.29550D+00  0.29451D+00  0.29062D+00  0.28264D+00  0.27738D+00  0.28191D+00  0.28403D+00  0.28469D+00  0.28501D+00  0.28542D+00
  0.25704D+02  0.14100D+01  0.28507D+00  0.28503D+00  0.28500D+00  0.28499D+00  0.28499D+00  0.28499D+00  0.28498D+00  0.28493D+00  0.28482D+00  0.28468D+00  0.28393D+00  0.28088D+00  0.27382D+00  0.26902D+00  0.27295D+00  0.27464D+00  0.27520D+00  0.27547D+00  0.27578D+00
  0.27542D+02  0.14400D+01  0.27495D+00  0.27476D+00  0.27463D+00  0.27456D+00  0.27452D+00  0.27449D+00  0.27448D+00  0.27444D+00  0.27435D+00  0.27425D+00  0.27369D+00  0.27129D+00  0.26538D+00  0.26112D+00  0.26447D+00  0.26584D+00  0.26624D+00  0.26645D+00  0.26669D+00
  0.29512D+02  0.14700D+01  0.26638D+00  0.26576D+00  0.26530D+00  0.26500D+00  0.26480D+00  0.26468D+00  0.26461D+00  0.26455D+00  0.26447D+00  0.26439D+00  0.26395D+00  0.26212D+00  0.25724D+00  0.25360D+00  0.25640D+00  0.25749D+00  0.25782D+00  0.25798D+00  0.25817D+00
  0.31623D+02  0.15000D+01  0.26069D+00  0.25910D+00  0.25786D+00  0.25694D+00  0.25630D+00  0.25586D+00  0.25559D+00  0.25541D+00  0.25528D+00  0.25518D+00  0.25484D+00  0.25341D+00  0.24949D+00  0.24648D+00  0.24876D+00  0.24958D+00  0.24982D+00  0.24994D+00  0.25009D+00
  0.33884D+02  0.15300D+01  0.26002D+00  0.25666D+00  0.25386D+00  0.25164D+00  0.24995D+00  0.24872D+00  0.24787D+00  0.24731D+00  0.24695D+00  0.24672D+00  0.24639D+00  0.24526D+00  0.24215D+00  0.23970D+00  0.24152D+00  0.24215D+00  0.24233D+00  0.24242D+00  0.24253D+00
  0.36308D+02  0.15600D+01  0.26693D+00  0.26077D+00  0.25542D+00  0.25094D+00  0.24731D+00  0.24448D+00  0.24236D+00  0.24085D+00  0.23983D+00  0.23918D+00  0.23864D+00  0.23763D+00  0.23516D+00  0.23318D+00  0.23458D+00  0.23507D+00  0.23520D+00  0.23528D+00  0.23537D+00
  0.38905D+02  0.15900D+01  0.28492D+00  0.27468D+00  0.26552D+00  0.25755D+00  0.25081D+00  0.24527D+00  0.24086D+00  0.23749D+00  0.23502D+00  0.23332D+00  0.23212D+00  0.23088D+00  0.22870D+00  0.22705D+00  0.22807D+00  0.22843D+00  0.22852D+00  0.22857D+00  0.22864D+00
  0.41687D+02  0.16200D+01  0.31861D+00  0.30253D+00  0.28785D+00  0.27480D+00  0.26344D+00  0.25375D+00  0.24568D+00  0.23916D+00  0.23409D+00  0.23031D+00  0.22759D+00  0.22542D+00  0.22300D+00  0.22133D+00  0.22191D+00  0.22207D+00  0.22210D+00  0.22213D+00  0.22218D+00
  0.44668D+02  0.16500D+01  0.37323D+00  0.34897D+00  0.32657D+00  0.30637D+00  0.28850D+00  0.27291D+00  0.25955D+00  0.24835D+00  0.23920D+00  0.23199D+00  0.22644D+00  0.22087D+00  0.21386D+00  0.21231D+00  0.21150D+00  0.21115D+00  0.21102D+00  0.21099D+00  0.21103D+00
  0.47863D+02  0.16800D+01  0.46084D+00  0.42430D+00  0.39038D+00  0.35964D+00  0.33220D+00  0.30801D+00  0.28693D+00  0.26885D+00  0.25363D+00  0.24115D+00  0.23116D+00  0.22235D+00  0.21339D+00  0.20996D+00  0.20795D+00  0.20694D+00  0.20650D+00  0.20634D+00  0.20631D+00
  0.51286D+02  0.17100D+01  0.59282D+00  0.53854D+00  0.48798D+00  0.44203D+00  0.40090D+00  0.36444D+00  0.33244D+00  0.30464D+00  0.28084D+00  0.26082D+00  0.24434D+00  0.23023D+00  0.21736D+00  0.21055D+00  0.20615D+00  0.20363D+00  0.20237D+00  0.20183D+00  0.20166D+00
  0.54954D+02  0.17400D+01  0.80049D+00  0.71801D+00  0.64128D+00  0.57165D+00  0.50939D+00  0.45424D+00  0.40575D+00  0.36348D+00  0.32701D+00  0.29595D+00  0.26993D+00  0.24778D+00  0.22845D+00  0.21621D+00  0.20766D+00  0.20223D+00  0.19918D+00  0.19771D+00  0.19712D+00
  0.58884D+02  0.17700D+01  0.11129D+01  0.98844D+00  0.87246D+00  0.76734D+00  0.67355D+00  0.59061D+00  0.51779D+00  0.45429D+00  0.39938D+00  0.35239D+00  0.31267D+00  0.27890D+00  0.24985D+00  0.22959D+00  0.21461D+00  0.20433D+00  0.19797D+00  0.19454D+00  0.19298D+00
  0.63096D+02  0.18000D+01  0.16107D+01  0.14171D+01  0.12372D+01  0.10748D+01  0.93054D+00  0.80356D+00  0.69253D+00  0.59603D+00  0.51278D+00  0.44156D+00  0.38126D+00  0.33012D+00  0.28648D+00  0.25446D+00  0.22992D+00  0.21216D+00  0.20031D+00  0.19327D+00  0.18969D+00
  0.67608D+02  0.18300D+01  0.23844D+01  0.20822D+01  0.18018D+01  0.15494D+01  0.13262D+01  0.11307D+01  0.96059D+00  0.81334D+00  0.68674D+00  0.57872D+00  0.48744D+00  0.41034D+00  0.34495D+00  0.29571D+00  0.25725D+00  0.22847D+00  0.20825D+00  0.19532D+00  0.18809D+00
  0.72444D+02  0.18600D+01  0.36290D+01  0.31463D+01  0.26998D+01  0.23001D+01  0.19488D+01  0.16431D+01  0.13786D+01  0.11510D+01  0.95625D+00  0.79086D+00  0.65162D+00  0.53465D+00  0.43606D+00  0.36105D+00  0.30202D+00  0.25710D+00  0.22453D+00  0.20261D+00  0.18938D+00
  0.77625D+02  0.18900D+01  0.56501D+01  0.48645D+01  0.41415D+01  0.34983D+01  0.29372D+01  0.24524D+01  0.20360D+01  0.16798D+01  0.13768D+01  0.11209D+01  0.90634D+00  0.72720D+00  0.57710D+00  0.46269D+00  0.37257D+00  0.30359D+00  0.25285D+00  0.21763D+00  0.19523D+00
  0.83176D+02  0.19200D+01  0.90036D+01  0.76938D+01  0.64947D+01  0.54372D+01  0.45240D+01  0.37428D+01  0.30776D+01  0.25133D+01  0.20367D+01  0.16364D+01  0.13028D+01  0.10258D+01  0.79490D+00  0.61947D+00  0.48168D+00  0.37630D+00  0.29848D+00  0.24370D+00  0.20774D+00
  0.89125D+02  0.19500D+01  0.14743D+02  0.12490D+02  0.10446D+02  0.86598D+01  0.71360D+01  0.58486D+01  0.47650D+01  0.38548D+01  0.30925D+01  0.24569D+01  0.19306D+01  0.14963D+01  0.11360D+01  0.86397D+00  0.65120D+00  0.48920D+00  0.36994D+00  0.28582D+00  0.22985D+00
  0.95499D+02  0.19800D+01  0.24549D+02  0.20592D+02  0.17056D+02  0.13999D+02  0.11419D+02  0.92683D+01  0.74825D+01  0.60005D+01  0.47719D+01  0.37561D+01  0.29207D+01  0.22354D+01  0.16689D+01  0.12444D+01  0.91371D+00  0.66319D+00  0.47983D+00  0.35116D+00  0.26548D+00
  0.10233D+03  0.20100D+01  0.43351D+02  0.35605D+02  0.28983D+02  0.23439D+02  0.18867D+02  0.15124D+02  0.12071D+02  0.95796D+01  0.75446D+01  0.58825D+01  0.45293D+01  0.34282D+01  0.25212D+01  0.18492D+01  0.13281D+01  0.93545D+00  0.65021D+00  0.45190D+00  0.32093D+00
  0.10965D+03  0.20400D+01  0.80164D+02  0.63830D+02  0.50570D+02  0.39978D+02  0.31613D+02  0.25003D+02  0.19725D+02  0.15485D+02  0.12075D+02  0.93279D+01  0.71188D+01  0.53382D+01  0.38763D+01  0.28071D+01  0.19810D+01  0.13612D+01  0.91386D+00  0.60601D+00  0.40525D+00
  0.11749D+03  0.20700D+01  0.16642D+03  0.12538D+03  0.94683D+02  0.72134D+02  0.55396D+02  0.42791D+02  0.33172D+02  0.25681D+02  0.19780D+02  0.15112D+02  0.11418D+02  0.84803D+01  0.60823D+01  0.43575D+01  0.30305D+01  0.20392D+01  0.13284D+01  0.84436D+00  0.53353D+00
  0.12589D+03  0.21000D+01  0.39781D+03  0.28002D+03  0.19585D+03  0.13944D+03  0.10183D+03  0.75833D+02  0.57157D+02  0.43360D+02  0.32894D+02  0.24814D+02  0.18544D+02  0.13639D+02  0.96622D+01  0.68618D+01  0.47173D+01  0.31213D+01  0.19824D+01  0.12141D+01  0.72846D+00
  0.13490D+03  0.21300D+01  0.10111D+04  0.69550D+03  0.46292D+03  0.30589D+03  0.20643D+03  0.14419D+03  0.10376D+03  0.76129D+02  0.56382D+02  0.41771D+02  0.30760D+02  0.22343D+02  0.15588D+02  0.10975D+02  0.74683D+01  0.48707D+01  0.30265D+01  0.17936D+01  0.10267D+01
  0.14454D+03  0.21600D+01  0.25261D+04  0.17701D+04  0.11561D+04  0.73180D+03  0.46157D+03  0.29813D+03  0.20011D+03  0.13929D+03  0.99393D+02  0.71735D+02  0.51875D+02  0.37147D+02  0.25469D+02  0.17769D+02  0.11975D+02  0.77119D+01  0.47018D+01  0.27065D+01  0.14846D+01
  0.15488D+03  0.21900D+01  0.47639D+04  0.39832D+04  0.29156D+04  0.18877D+04  0.11531D+04  0.69790D+03  0.43061D+03  0.27655D+03  0.18543D+03  0.12808D+03  0.89817D+02  0.62954D+02  0.42189D+02  0.29122D+02  0.19426D+02  0.12360D+02  0.74052D+01  0.41509D+01  0.21901D+01
  0.16596D+03  0.22200D+01  0.73743D+04  0.66254D+04  0.56708D+04  0.43489D+04  0.28877D+04  0.17433D+04  0.10239D+04  0.60836D+03  0.37509D+03  0.24196D+03  0.16172D+03  0.10967D+03  0.71135D+02  0.48424D+02  0.31901D+02  0.20031D+02  0.11793D+02  0.64443D+01  0.32783D+01
  0.17783D+03  0.22500D+01  0.11048D+05  0.10253D+05  0.92013D+04  0.78978D+04  0.62433D+04  0.42947D+04  0.25889D+04  0.14734D+04  0.84132D+03  0.49654D+03  0.30807D+03  0.19816D+03  0.12231D+03  0.81674D+02  0.52948D+02  0.32725D+02  0.18907D+02  0.10071D+02  0.49470D+01
  0.19055D+03  0.22800D+01  0.15819D+05  0.14824D+05  0.13778D+05  0.12445D+05  0.10726D+05  0.86095D+04  0.60822D+04  0.36733D+04  0.20367D+04  0.11156D+04  0.63401D+03  0.37811D+03  0.21694D+03  0.14065D+03  0.89153D+02  0.53989D+02  0.30503D+02  0.15803D+02  0.74938D+01
  0.20417D+03  0.23100D+01  0.23740D+05  0.21743D+05  0.19954D+05  0.18270D+05  0.16452D+05  0.14254D+05  0.11543D+05  0.82212D+04  0.49783D+04  0.26836D+04  0.14227D+04  0.77878D+03  0.40190D+03  0.24875D+03  0.15235D+03  0.89701D+02  0.49286D+02  0.24748D+02  0.11317D+02
  0.21878D+03  0.23400D+01  0.35050D+05  0.32968D+05  0.30216D+05  0.27179D+05  0.24355D+05  0.21729D+05  0.18863D+05  0.15139D+05  0.10774D+05  0.64196D+04  0.33984D+04  0.17510D+04  0.79328D+03  0.46006D+03  0.26739D+03  0.15099D+03  0.79883D+02  0.38614D+02  0.16974D+02
  0.23442D+03  0.23700D+01  0.48818D+05  0.46204D+05  0.43600D+05  0.40340D+05  0.36251D+05  0.32057D+05  0.28312D+05  0.24187D+05  0.19252D+05  0.13157D+05  0.77494D+04  0.40652D+04  0.16439D+04  0.88789D+03  0.48101D+03  0.25612D+03  0.12898D+03  0.59605D+02  0.25120D+02
  0.25119D+03  0.24000D+01  0.73552D+05  0.67591D+05  0.62445D+05  0.57840D+05  0.53197D+05  0.47891D+05  0.42323D+05  0.36526D+05  0.30673D+05  0.23150D+05  0.15505D+05  0.91104D+04  0.35100D+04  0.17909D+04  0.89530D+03  0.44053D+03  0.20757D+03  0.90787D+02  0.36546D+02
  0.26915D+03  0.24300D+01  0.11558D+06  0.10468D+06  0.94174D+05  0.84838D+05  0.76682D+05  0.69493D+05  0.62791D+05  0.54696D+05  0.46250D+05  0.36334D+05  0.26714D+05  0.18332D+05  0.73072D+04  0.36449D+04  0.16941D+04  0.76161D+03  0.33058D+03  0.13560D+03  0.52018D+02
  0.28840D+03  0.24600D+01  0.16684D+06  0.15869D+06  0.14666D+06  0.13099D+06  0.11505D+06  0.10135D+06  0.90737D+05  0.80354D+05  0.69045D+05  0.54604D+05  0.41424D+05  0.32236D+05  0.14005D+05  0.70982D+04  0.31477D+04  0.13004D+04  0.51700D+03  0.19775D+03  0.72243D+02
  0.30903D+03  0.24900D+01  0.23023D+06  0.21932D+06  0.20865D+06  0.19545D+06  0.17672D+06  0.15424D+06  0.13394D+06  0.11637D+06  0.10048D+06  0.78798D+05  0.59851D+05  0.48314D+05  0.23774D+05  0.12405D+05  0.54173D+04  0.21096D+04  0.77903D+03  0.27956D+03  0.97650D+02
  0.33113D+03  0.25200D+01  0.33723D+06  0.31397D+06  0.29307D+06  0.27426D+06  0.25535D+06  0.23257D+06  0.20504D+06  0.17520D+06  0.14701D+06  0.11421D+06  0.87600D+05  0.69943D+05  0.37898D+05  0.19785D+05  0.85018D+04  0.31895D+04  0.11185D+04  0.38183D+03  0.12845D+03


==> ross4/ross4_b1225.dat <==
  0.10000D+01  0.00000D+00  0.13766D-01  0.13943D-01  0.14265D-01  0.14858D-01  0.15942D-01  0.17891D-01  0.20909D-01  0.23385D-01  0.22960D-01  0.23019D-01  0.24861D-01  0.28237D-01  0.33940D-01  0.43851D-01  0.62135D-01  0.98664D-01  0.17897D+00  0.37489D+00  0.90339D+00
  0.10715D+01  0.30000D-01  0.15816D-01  0.16004D-01  0.16348D-01  0.16975D-01  0.18123D-01  0.20185D-01  0.23404D-01  0.26304D-01  0.25982D-01  0.25836D-01  0.27662D-01  0.31074D-01  0.36805D-01  0.46646D-01  0.64495D-01  0.99414D-01  0.17433D+00  0.35253D+00  0.82229D+00
  0.11482D+01  0.60000D-01  0.18180D-01  0.18381D-01  0.18747D-01  0.19414D-01  0.20633D-01  0.22800D-01  0.26248D-01  0.29540D-01  0.29396D-01  0.29030D-01  0.30831D-01  0.34283D-01  0.40054D-01  0.49852D-01  0.67347D-01  0.10089D+00  0.17117D+00  0.33412D+00  0.75361D+00
  0.12303D+01  0.90000D-01  0.20910D-01  0.21127D-01  0.21516D-01  0.22227D-01  0.23517D-01  0.25807D-01  0.29491D-01  0.33190D-01  0.33261D-01  0.32647D-01  0.34416D-01  0.37911D-01  0.43732D-01  0.53513D-01  0.70721D-01  0.10309D+00  0.16936D+00  0.31920D+00  0.69562D+00
  0.13183D+01  0.12000D+00  0.24068D-01  0.24299D-01  0.24716D-01  0.25475D-01  0.26841D-01  0.29272D-01  0.33164D-01  0.37321D-01  0.37638D-01  0.36743D-01  0.38468D-01  0.42010D-01  0.47890D-01  0.57677D-01  0.74658D-01  0.10602D+00  0.16884D+00  0.30738D+00  0.64693D+00
  0.14125D+01  0.15000D+00  0.27724D-01  0.27972D-01  0.28419D-01  0.29227D-01  0.30683D-01  0.33255D-01  0.37384D-01  0.41963D-01  0.42560D-01  0.41381D-01  0.43046D-01  0.46639D-01  0.52586D-01  0.62399D-01  0.79207D-01  0.10973D+00  0.16956D+00  0.29836D+00  0.60643D+00
  0.15136D+01  0.18000D+00  0.31963D-01  0.32230D-01  0.32709D-01  0.33573D-01  0.35129D-01  0.37846D-01  0.42246D-01  0.47216D-01  0.48129D-01  0.46631D-01  0.48214D-01  0.51863D-01  0.57885D-01  0.67742D-01  0.84423D-01  0.11423D+00  0.17149D+00  0.29192D+00  0.57314D+00
  0.16218D+01  0.21000D+00  0.36888D-01  0.37175D-01  0.37689D-01  0.38618D-01  0.40273D-01  0.43165D-01  0.47831D-01  0.53229D-01  0.54456D-01  0.52589D-01  0.54048D-01  0.57759D-01  0.63865D-01  0.73781D-01  0.90379D-01  0.11959D+00  0.17466D+00  0.28791D+00  0.54640D+00
  0.17378D+01  0.24000D+00  0.42618D-01  0.42928D-01  0.43482D-01  0.44478D-01  0.46249D-01  0.49339D-01  0.54265D-01  0.60133D-01  0.61651D-01  0.59339D-01  0.60632D-01  0.64413D-01  0.70612D-01  0.80605D-01  0.97159D-01  0.12589D+00  0.17910D+00  0.28626D+00  0.52562D+00
  0.18621D+01  0.27000D+00  0.49299D-01  0.49635D-01  0.50233D-01  0.51303D-01  0.53209D-01  0.56494D-01  0.61738D-01  0.68001D-01  0.69812D-01  0.67015D-01  0.68064D-01  0.71926D-01  0.78230D-01  0.88317D-01  0.10487D+00  0.13323D+00  0.18490D+00  0.28694D+00  0.51040D+00
  0.19953D+01  0.30000D+00  0.57104D-01  0.57470D-01  0.58114D-01  0.59272D-01  0.61323D-01  0.64831D-01  0.70436D-01  0.77100D-01  0.79178D-01  0.75764D-01  0.76453D-01  0.80414D-01  0.86837D-01  0.97037D-01  0.11363D+00  0.14173D+00  0.19214D+00  0.28997D+00  0.50030D+00
  0.21380D+01  0.33000D+00  0.66239D-01  0.66636D-01  0.67335D-01  0.68592D-01  0.70797D-01  0.74572D-01  0.80520D-01  0.87671D-01  0.89973D-01  0.85846D-01  0.85926D-01  0.90000D-01  0.96559D-01  0.10689D+00  0.12356D+00  0.15149D+00  0.20091D+00  0.29526D+00  0.49477D+00
  0.22909D+01  0.36000D+00  0.76946D-01  0.77379D-01  0.78142D-01  0.79500D-01  0.81891D-01  0.85960D-01  0.92294D-01  0.99944D-01  0.10240D+00  0.97307D-01  0.96637D-01  0.10083D+00  0.10754D+00  0.11803D+00  0.13481D+00  0.16265D+00  0.21130D+00  0.30284D+00  0.49343D+00
  0.24547D+01  0.39000D+00  0.89507D-01  0.89983D-01  0.90814D-01  0.92292D-01  0.94896D-01  0.99265D-01  0.10607D+00  0.11415D+00  0.11674D+00  0.11050D+00  0.10878D+00  0.11305D+00  0.11993D+00  0.13058D+00  0.14749D+00  0.17531D+00  0.22338D+00  0.31258D+00  0.49561D+00
  0.26303D+01  0.42000D+00  0.10425D+00  0.10477D+00  0.10568D+00  0.10729D+00  0.11012D+00  0.11485D+00  0.12217D+00  0.13075D+00  0.13339D+00  0.12568D+00  0.12249D+00  0.12682D+00  0.13391D+00  0.14475D+00  0.16184D+00  0.18971D+00  0.23737D+00  0.32474D+00  0.50154D+00
  0.28184D+01  0.45000D+00  0.12151D+00  0.12209D+00  0.12308D+00  0.12485D+00  0.12793D+00  0.13307D+00  0.14090D+00  0.15010D+00  0.15275D+00  0.14358D+00  0.13794D+00  0.14229D+00  0.14962D+00  0.16064D+00  0.17792D+00  0.20587D+00  0.25320D+00  0.33896D+00  0.51000D+00
  0.30200D+01  0.48000D+00  0.14167D+00  0.14230D+00  0.14340D+00  0.14533D+00  0.14869D+00  0.15426D+00  0.16266D+00  0.17241D+00  0.17494D+00  0.16371D+00  0.15526D+00  0.15952D+00  0.16721D+00  0.17846D+00  0.19594D+00  0.22399D+00  0.27108D+00  0.35544D+00  0.52119D+00
  0.32359D+01  0.51000D+00  0.16506D+00  0.16577D+00  0.16697D+00  0.16908D+00  0.17275D+00  0.17876D+00  0.18783D+00  0.19807D+00  0.20045D+00  0.18669D+00  0.17448D+00  0.17861D+00  0.18663D+00  0.19802D+00  0.21565D+00  0.24369D+00  0.29035D+00  0.37296D+00  0.53260D+00
  0.34674D+01  0.54000D+00  0.19199D+00  0.19277D+00  0.19408D+00  0.19639D+00  0.20036D+00  0.20687D+00  0.21655D+00  0.22736D+00  0.22946D+00  0.21348D+00  0.19589D+00  0.19947D+00  0.20793D+00  0.21945D+00  0.23719D+00  0.26515D+00  0.31123D+00  0.39188D+00  0.54501D+00
  0.37154D+01  0.57000D+00  0.22264D+00  0.22349D+00  0.22493D+00  0.22742D+00  0.23171D+00  0.23873D+00  0.24896D+00  0.26040D+00  0.26216D+00  0.24254D+00  0.21929D+00  0.22195D+00  0.23082D+00  0.24230D+00  0.26000D+00  0.28763D+00  0.33272D+00  0.41065D+00  0.55581D+00
  0.39811D+01  0.60000D+00  0.25703D+00  0.25796D+00  0.25950D+00  0.26218D+00  0.26679D+00  0.27421D+00  0.28502D+00  0.29676D+00  0.29800D+00  0.27475D+00  0.24469D+00  0.24603D+00  0.25530D+00  0.26680D+00  0.28451D+00  0.31171D+00  0.35561D+00  0.43053D+00  0.56727D+00
  0.42658D+01  0.63000D+00  0.29487D+00  0.29588D+00  0.29752D+00  0.30038D+00  0.30525D+00  0.31303D+00  0.32433D+00  0.33627D+00  0.33690D+00  0.30957D+00  0.27169D+00  0.27139D+00  0.28064D+00  0.29195D+00  0.30948D+00  0.33596D+00  0.37816D+00  0.44919D+00  0.57609D+00
  0.45709D+01  0.66000D+00  0.33558D+00  0.33666D+00  0.33839D+00  0.34138D+00  0.34643D+00  0.35450D+00  0.36601D+00  0.37811D+00  0.37793D+00  0.34758D+00  0.30018D+00  0.29770D+00  0.30643D+00  0.31757D+00  0.33498D+00  0.36061D+00  0.40079D+00  0.46744D+00  0.58402D+00
  0.48978D+01  0.69000D+00  0.37816D+00  0.37930D+00  0.38109D+00  0.38414D+00  0.38931D+00  0.39750D+00  0.40902D+00  0.42101D+00  0.42010D+00  0.38566D+00  0.32987D+00  0.32475D+00  0.33220D+00  0.34306D+00  0.36022D+00  0.38483D+00  0.42263D+00  0.48437D+00  0.59018D+00
  0.52481D+01  0.72000D+00  0.42096D+00  0.42214D+00  0.42394D+00  0.42701D+00  0.43218D+00  0.44021D+00  0.45157D+00  0.46290D+00  0.46122D+00  0.42377D+00  0.35972D+00  0.35169D+00  0.35622D+00  0.36742D+00  0.38443D+00  0.40785D+00  0.44291D+00  0.49928D+00  0.59400D+00
  0.56234D+01  0.75000D+00  0.46223D+00  0.46344D+00  0.46521D+00  0.46821D+00  0.47320D+00  0.48093D+00  0.49174D+00  0.50224D+00  0.49991D+00  0.46037D+00  0.38972D+00  0.37878D+00  0.37936D+00  0.39058D+00  0.40693D+00  0.42900D+00  0.46106D+00  0.51172D+00  0.59527D+00
  0.60256D+01  0.78000D+00  0.49987D+00  0.50105D+00  0.50274D+00  0.50558D+00  0.51028D+00  0.51752D+00  0.52733D+00  0.53700D+00  0.53427D+00  0.49465D+00  0.41845D+00  0.40508D+00  0.39893D+00  0.41194D+00  0.42785D+00  0.44896D+00  0.47812D+00  0.52328D+00  0.59657D+00
  0.64565D+01  0.81000D+00  0.53191D+00  0.53300D+00  0.53457D+00  0.53716D+00  0.54146D+00  0.54796D+00  0.55669D+00  0.56517D+00  0.56196D+00  0.52346D+00  0.44530D+00  0.42962D+00  0.41570D+00  0.43098D+00  0.44643D+00  0.46654D+00  0.49282D+00  0.53258D+00  0.59612D+00
  0.69183D+01  0.84000D+00  0.55631D+00  0.55728D+00  0.55869D+00  0.56099D+00  0.56478D+00  0.57044D+00  0.57801D+00  0.58516D+00  0.58186D+00  0.54602D+00  0.46858D+00  0.45148D+00  0.42865D+00  0.44767D+00  0.46174D+00  0.48144D+00  0.50530D+00  0.54010D+00  0.59475D+00
  0.74131D+01  0.87000D+00  0.57286D+00  0.57368D+00  0.57491D+00  0.57690D+00  0.58013D+00  0.58494D+00  0.59125D+00  0.59724D+00  0.59444D+00  0.56287D+00  0.48857D+00  0.47030D+00  0.44043D+00  0.46114D+00  0.47457D+00  0.49342D+00  0.51499D+00  0.54514D+00  0.59167D+00
  0.79433D+01  0.90000D+00  0.57970D+00  0.58036D+00  0.58140D+00  0.58305D+00  0.58572D+00  0.58967D+00  0.59476D+00  0.59956D+00  0.59774D+00  0.57012D+00  0.50223D+00  0.48391D+00  0.44529D+00  0.47082D+00  0.48233D+00  0.50072D+00  0.52022D+00  0.54602D+00  0.58509D+00
  0.85114D+01  0.93000D+00  0.58114D+00  0.58164D+00  0.58251D+00  0.58386D+00  0.58604D+00  0.58919D+00  0.59328D+00  0.59712D+00  0.59581D+00  0.57307D+00  0.51271D+00  0.49487D+00  0.44988D+00  0.47801D+00  0.48779D+00  0.50630D+00  0.52433D+00  0.54654D+00  0.57933D+00
  0.91201D+01  0.96000D+00  0.57819D+00  0.57856D+00  0.57929D+00  0.58037D+00  0.58212D+00  0.58462D+00  0.58789D+00  0.59082D+00  0.58989D+00  0.57115D+00  0.51992D+00  0.50289D+00  0.45386D+00  0.48284D+00  0.49023D+00  0.50932D+00  0.52653D+00  0.54571D+00  0.57308D+00
  0.97724D+01  0.99000D+00  0.57184D+00  0.57210D+00  0.57270D+00  0.57357D+00  0.57495D+00  0.57692D+00  0.57944D+00  0.58171D+00  0.58068D+00  0.56597D+00  0.52345D+00  0.50784D+00  0.45873D+00  0.48414D+00  0.48920D+00  0.50799D+00  0.52448D+00  0.54117D+00  0.56388D+00
  0.10471D+02  0.10200D+01  0.56119D+00  0.56136D+00  0.56185D+00  0.56252D+00  0.56361D+00  0.56514D+00  0.56706D+00  0.56881D+00  0.56787D+00  0.55623D+00  0.52238D+00  0.50802D+00  0.45902D+00  0.48211D+00  0.48597D+00  0.50439D+00  0.52059D+00  0.53527D+00  0.55410D+00
  0.11220D+02  0.10500D+01  0.54761D+00  0.54772D+00  0.54811D+00  0.54864D+00  0.54946D+00  0.55066D+00  0.55211D+00  0.55337D+00  0.55258D+00  0.54335D+00  0.51676D+00  0.50480D+00  0.45744D+00  0.47769D+00  0.48095D+00  0.49885D+00  0.51490D+00  0.52811D+00  0.54376D+00
  0.12023D+02  0.10800D+01  0.53261D+00  0.53269D+00  0.53299D+00  0.53340D+00  0.53402D+00  0.53495D+00  0.53603D+00  0.53698D+00  0.53630D+00  0.52887D+00  0.50850D+00  0.49910D+00  0.45731D+00  0.47151D+00  0.47475D+00  0.49250D+00  0.50869D+00  0.52079D+00  0.53392D+00
  0.12882D+02  0.11100D+01  0.51384D+00  0.51388D+00  0.51410D+00  0.51442D+00  0.51490D+00  0.51559D+00  0.51636D+00  0.51713D+00  0.51657D+00  0.51082D+00  0.49516D+00  0.48766D+00  0.45003D+00  0.46174D+00  0.46563D+00  0.48223D+00  0.49851D+00  0.50978D+00  0.52073D+00
  0.13804D+02  0.11400D+01  0.49531D+00  0.49534D+00  0.49550D+00  0.49574D+00  0.49610D+00  0.49659D+00  0.49717D+00  0.49775D+00  0.49728D+00  0.49288D+00  0.48091D+00  0.47391D+00  0.44169D+00  0.45180D+00  0.45696D+00  0.47208D+00  0.48889D+00  0.49966D+00  0.50898D+00
  0.14791D+02  0.11700D+01  0.47603D+00  0.47605D+00  0.47617D+00  0.47636D+00  0.47663D+00  0.47699D+00  0.47742D+00  0.47785D+00  0.47750D+00  0.47413D+00  0.46507D+00  0.45973D+00  0.43178D+00  0.43843D+00  0.44639D+00  0.45918D+00  0.47631D+00  0.48676D+00  0.49469D+00
  0.15849D+02  0.12000D+01  0.46058D+00  0.46060D+00  0.46067D+00  0.46083D+00  0.46103D+00  0.46131D+00  0.46163D+00  0.46196D+00  0.46170D+00  0.45897D+00  0.45223D+00  0.44817D+00  0.42465D+00  0.42553D+00  0.43584D+00  0.44597D+00  0.46349D+00  0.47367D+00  0.48056D+00
  0.16982D+02  0.12300D+01  0.44611D+00  0.44611D+00  0.44617D+00  0.44629D+00  0.44644D+00  0.44666D+00  0.44691D+00  0.44716D+00  0.44697D+00  0.44484D+00  0.43971D+00  0.43580D+00  0.41683D+00  0.41170D+00  0.42410D+00  0.43108D+00  0.44848D+00  0.45845D+00  0.46447D+00
  0.18197D+02  0.12600D+01  0.43234D+00  0.43234D+00  0.43238D+00  0.43248D+00  0.43260D+00  0.43276D+00  0.43294D+00  0.43313D+00  0.43299D+00  0.43134D+00  0.42745D+00  0.42444D+00  0.40851D+00  0.39908D+00  0.41122D+00  0.41508D+00  0.43203D+00  0.44165D+00  0.44690D+00
  0.19498D+02  0.12900D+01  0.41871D+00  0.41872D+00  0.41874D+00  0.41882D+00  0.41891D+00  0.41903D+00  0.41917D+00  0.41931D+00  0.41919D+00  0.41786D+00  0.41498D+00  0.41275D+00  0.39932D+00  0.38758D+00  0.39865D+00  0.39912D+00  0.41558D+00  0.42484D+00  0.42946D+00
  0.20893D+02  0.13200D+01  0.40720D+00  0.40720D+00  0.40721D+00  0.40727D+00  0.40734D+00  0.40744D+00  0.40754D+00  0.40765D+00  0.40756D+00  0.40654D+00  0.40430D+00  0.40255D+00  0.39145D+00  0.37827D+00  0.38539D+00  0.38297D+00  0.39868D+00  0.40728D+00  0.41130D+00
  0.22387D+02  0.13500D+01  0.39633D+00  0.39633D+00  0.39634D+00  0.39638D+00  0.39644D+00  0.39651D+00  0.39659D+00  0.39666D+00  0.39660D+00  0.39582D+00  0.39411D+00  0.39243D+00  0.38375D+00  0.36990D+00  0.37090D+00  0.36579D+00  0.38071D+00  0.38848D+00  0.39179D+00
  0.23988D+02  0.13800D+01  0.38470D+00  0.38468D+00  0.38468D+00  0.38471D+00  0.38476D+00  0.38481D+00  0.38487D+00  0.38492D+00  0.38488D+00  0.38429D+00  0.38300D+00  0.38171D+00  0.37473D+00  0.36132D+00  0.35655D+00  0.34951D+00  0.36331D+00  0.37007D+00  0.37294D+00
  0.25704D+02  0.14100D+01  0.37252D+00  0.37245D+00  0.37240D+00  0.37240D+00  0.37242D+00  0.37246D+00  0.37250D+00  0.37254D+00  0.37250D+00  0.37205D+00  0.37110D+00  0.37016D+00  0.36445D+00  0.35212D+00  0.34190D+00  0.33361D+00  0.34607D+00  0.35195D+00  0.35422D+00
  0.27542D+02  0.14400D+01  0.35850D+00  0.35817D+00  0.35796D+00  0.35784D+00  0.35779D+00  0.35778D+00  0.35779D+00  0.35781D+00  0.35778D+00  0.35746D+00  0.35674D+00  0.35604D+00  0.35162D+00  0.34045D+00  0.32706D+00  0.31831D+00  0.32915D+00  0.33409D+00  0.33597D+00
  0.29512D+02  0.14700D+01  0.34460D+00  0.34356D+00  0.34280D+00  0.34229D+00  0.34198D+00  0.34180D+00  0.34171D+00  0.34167D+00  0.34162D+00  0.34138D+00  0.34085D+00  0.34024D+00  0.33701D+00  0.32724D+00  0.31246D+00  0.30390D+00  0.31320D+00  0.31726D+00  0.31871D+00
  0.31623D+02  0.15000D+01  0.33260D+00  0.33003D+00  0.32802D+00  0.32653D+00  0.32550D+00  0.32482D+00  0.32440D+00  0.32416D+00  0.32401D+00  0.32377D+00  0.32337D+00  0.32293D+00  0.32053D+00  0.31239D+00  0.29806D+00  0.29007D+00  0.29782D+00  0.30110D+00  0.30230D+00
  0.33884D+02  0.15300D+01  0.32710D+00  0.32180D+00  0.31741D+00  0.31395D+00  0.31133D+00  0.30944D+00  0.30814D+00  0.30730D+00  0.30678D+00  0.30638D+00  0.30597D+00  0.30560D+00  0.30372D+00  0.29724D+00  0.28432D+00  0.27724D+00  0.28357D+00  0.28619D+00  0.28707D+00
  0.36308D+02  0.15600D+01  0.33204D+00  0.32257D+00  0.31442D+00  0.30766D+00  0.30223D+00  0.29802D+00  0.29489D+00  0.29268D+00  0.29120D+00  0.29020D+00  0.28950D+00  0.28897D+00  0.28753D+00  0.28238D+00  0.27134D+00  0.26526D+00  0.27037D+00  0.27245D+00  0.27318D+00
  0.38905D+02  0.15900D+01  0.35247D+00  0.33695D+00  0.32325D+00  0.31153D+00  0.30173D+00  0.29375D+00  0.28746D+00  0.28268D+00  0.27921D+00  0.27679D+00  0.27517D+00  0.27412D+00  0.27269D+00  0.26849D+00  0.25929D+00  0.25414D+00  0.25815D+00  0.25976D+00  0.26026D+00
  0.41687D+02  0.16200D+01  0.39472D+00  0.37034D+00  0.34857D+00  0.32962D+00  0.31341D+00  0.29980D+00  0.28861D+00  0.27966D+00  0.27276D+00  0.26763D+00  0.26402D+00  0.26162D+00  0.25954D+00  0.25582D+00  0.24809D+00  0.24379D+00  0.24687D+00  0.24803D+00  0.24845D+00
  0.44668D+02  0.16500D+01  0.46712D+00  0.42973D+00  0.39625D+00  0.36691D+00  0.34157D+00  0.31994D+00  0.30175D+00  0.28671D+00  0.27460D+00  0.26513D+00  0.25803D+00  0.25300D+00  0.24860D+00  0.23591D+00  0.21647D+00  0.21546D+00  0.21502D+00  0.21492D+00  0.21495D+00
  0.47863D+02  0.16800D+01  0.58912D+00  0.53070D+00  0.47869D+00  0.43328D+00  0.39407D+00  0.36049D+00  0.33196D+00  0.30800D+00  0.28820D+00  0.27219D+00  0.25963D+00  0.25016D+00  0.24282D+00  0.23037D+00  0.21273D+00  0.21112D+00  0.21038D+00  0.21015D+00  0.21012D+00
  0.51286D+02  0.17100D+01  0.78341D+00  0.69192D+00  0.61083D+00  0.54057D+00  0.48031D+00  0.42892D+00  0.38528D+00  0.34845D+00  0.31766D+00  0.29229D+00  0.27180D+00  0.25575D+00  0.24330D+00  0.22853D+00  0.21080D+00  0.20767D+00  0.20610D+00  0.20548D+00  0.20529D+00
  0.54954D+02  0.17400D+01  0.11111D+01  0.96094D+00  0.82964D+00  0.71721D+00  0.62199D+00  0.54173D+00  0.47417D+00  0.41745D+00  0.37005D+00  0.33077D+00  0.29865D+00  0.27290D+00  0.25251D+00  0.23265D+00  0.21217D+00  0.20606D+00  0.20268D+00  0.20111D+00  0.20049D+00
  0.58884D+02  0.17700D+01  0.16584D+01  0.14014D+01  0.11829D+01  0.99975D+00  0.84706D+00  0.72019D+00  0.61483D+00  0.52734D+00  0.45478D+00  0.39482D+00  0.34568D+00  0.30588D+00  0.27409D+00  0.24559D+00  0.21913D+00  0.20803D+00  0.20125D+00  0.19766D+00  0.19604D+00
  0.63096D+02  0.18000D+01  0.26718D+01  0.21896D+01  0.17965D+01  0.14794D+01  0.12233D+01  0.10151D+01  0.84494D+00  0.70582D+00  0.59206D+00  0.49912D+00  0.42348D+00  0.36235D+00  0.31345D+00  0.27147D+00  0.23485D+00  0.21596D+00  0.20351D+00  0.19620D+00  0.19251D+00
  0.67608D+02  0.18300D+01  0.46614D+01  0.36561D+01  0.28900D+01  0.23024D+01  0.18499D+01  0.14963D+01  0.12153D+01  0.99004D+00  0.80893D+00  0.66323D+00  0.54611D+00  0.45229D+00  0.37761D+00  0.31536D+00  0.26289D+00  0.23254D+00  0.21146D+00  0.19810D+00  0.19066D+00
  0.72444D+02  0.18600D+01  0.91918D+01  0.67669D+01  0.50520D+01  0.38440D+01  0.29707D+01  0.23262D+01  0.18376D+01  0.14587D+01  0.11611D+01  0.92641D+00  0.74111D+00  0.59485D+00  0.47970D+00  0.38611D+00  0.30910D+00  0.26181D+00  0.22796D+00  0.20536D+00  0.19178D+00
  0.77625D+02  0.18900D+01  0.19903D+02  0.13988D+02  0.97874D+01  0.69793D+01  0.51147D+01  0.38349D+01  0.29236D+01  0.22524D+01  0.17449D+01  0.13552D+01  0.10543D+01  0.82132D+00  0.64106D+00  0.49768D+00  0.38230D+00  0.30957D+00  0.25682D+00  0.22053D+00  0.19755D+00
  0.83176D+02  0.19200D+01  0.45196D+02  0.31144D+02  0.20962D+02  0.14073D+02  0.96173D+01  0.67768D+01  0.49179D+01  0.36444D+01  0.27358D+01  0.20674D+01  0.15656D+01  0.11855D+01  0.89722D+00  0.67310D+00  0.49654D+00  0.38472D+00  0.30355D+00  0.24702D+00  0.21015D+00
  0.89125D+02  0.19500D+01  0.99161D+02  0.71476D+02  0.47883D+02  0.31139D+02  0.20138D+02  0.13229D+02  0.89716D+01  0.62926D+01  0.45231D+01  0.33010D+01  0.24267D+01  0.17857D+01  0.13117D+01  0.95240D+00  0.67551D+00  0.50200D+00  0.37695D+00  0.28994D+00  0.23250D+00
  0.95499D+02  0.19800D+01  0.17168D+03  0.14384D+03  0.10746D+03  0.71959D+02  0.45552D+02  0.28457D+02  0.17974D+02  0.11712D+02  0.79219D+01  0.55151D+01  0.39081D+01  0.27889D+01  0.19892D+01  0.14002D+01  0.95617D+00  0.68413D+00  0.49036D+00  0.35671D+00  0.26864D+00
  0.10233D+03  0.20100D+01  0.27639D+03  0.24471D+03  0.20625D+03  0.15774D+03  0.10594D+03  0.65462D+02  0.39447D+02  0.23979D+02  0.15038D+02  0.98182D+01  0.66227D+01  0.45481D+01  0.31425D+01  0.21429D+01  0.14082D+01  0.97268D+00  0.66743D+00  0.46006D+00  0.32501D+00
  0.10965D+03  0.20400D+01  0.41378D+03  0.38017D+03  0.33764D+03  0.28643D+03  0.22258D+03  0.15141D+03  0.92029D+02  0.53541D+02  0.31280D+02  0.18857D+02  0.11868D+02  0.77314D+01  0.51330D+01  0.33818D+01  0.21366D+01  0.14303D+01  0.94369D+00  0.61886D+00  0.41095D+00
  0.11749D+03  0.20700D+01  0.61097D+03  0.56166D+03  0.51285D+03  0.45674D+03  0.38746D+03  0.30362D+03  0.20832D+03  0.12478D+03  0.70215D+02  0.39508D+02  0.22968D+02  0.13948D+02  0.87730D+01  0.55386D+01  0.33466D+01  0.21745D+01  0.13833D+01  0.86603D+00  0.54210D+00
  0.12589D+03  0.21000D+01  0.93666D+03  0.84714D+03  0.76061D+03  0.68369D+03  0.60567D+03  0.51417D+03  0.40359D+03  0.27711D+03  0.16356D+03  0.88966D+02  0.48162D+02  0.26914D+02  0.15774D+02  0.94094D+01  0.53842D+01  0.33975D+01  0.20888D+01  0.12529D+01  0.74226D+00
  0.13490D+03  0.21300D+01  0.13546D+04  0.12670D+04  0.11551D+04  0.10290D+04  0.91051D+03  0.79942D+03  0.67636D+03  0.52601D+03  0.35579D+03  0.20468D+03  0.10755D+03  0.55928D+02  0.30225D+02  0.16745D+02  0.89270D+01  0.54566D+01  0.32425D+01  0.18671D+01  0.10503D+01
  0.14454D+03  0.21600D+01  0.19428D+04  0.18048D+04  0.16742D+04  0.15308D+04  0.13650D+04  0.11966D+04  0.10412D+04  0.87205D+03  0.66664D+03  0.43857D+03  0.24424D+03  0.12297D+03  0.61755D+02  0.31392D+02  0.15277D+02  0.89862D+01  0.51507D+01  0.28498D+01  0.15268D+01
  0.15488D+03  0.21900D+01  0.30151D+04  0.27170D+04  0.24578D+04  0.22362D+04  0.20316D+04  0.18136D+04  0.15870D+04  0.13619D+04  0.11193D+04  0.83022D+03  0.52460D+03  0.27637D+03  0.13336D+03  0.62229D+02  0.27180D+02  0.15224D+02  0.83658D+01  0.44395D+01  0.22682D+01
  0.16596D+03  0.22200D+01  0.46665D+04  0.42746D+04  0.38032D+04  0.33568D+04  0.29865D+04  0.26774D+04  0.23895D+04  0.20794D+04  0.17484D+04  0.13905D+04  0.99005D+03  0.57942D+03  0.29124D+03  0.12801D+03  0.50390D+02  0.26614D+02  0.13890D+02  0.70364D+01  0.34263D+01
  0.17783D+03  0.22500D+01  0.64902D+04  0.61647D+04  0.57368D+04  0.51577D+04  0.45219D+04  0.39615D+04  0.35156D+04  0.31229D+04  0.26838D+04  0.21956D+04  0.16788D+04  0.10919D+04  0.60295D+03  0.26408D+03  0.96609D+02  0.47974D+02  0.23538D+02  0.11299D+02  0.52318D+01
  0.19055D+03  0.22800D+01  0.91440D+04  0.86024D+04  0.80901D+04  0.75362D+04  0.68368D+04  0.60002D+04  0.52137D+04  0.45828D+04  0.39899D+04  0.33445D+04  0.26511D+04  0.18519D+04  0.11281D+04  0.52075D+03  0.18798D+03  0.88677D+02  0.40699D+02  0.18347D+02  0.80409D+01
  0.20417D+03  0.23100D+01  0.13500D+05  0.12418D+05  0.11468D+05  0.10614D+05  0.98139D+04  0.89525D+04  0.79442D+04  0.69276D+04  0.59382D+04  0.50078D+04  0.40801D+04  0.29502D+04  0.19077D+04  0.94592D+03  0.35799D+03  0.16424D+03  0.70947D+02  0.29906D+02  0.12351D+02
  0.21878D+03  0.23400D+01  0.21490D+05  0.19278D+05  0.17282D+05  0.15545D+05  0.14075D+05  0.12822D+05  0.11678D+05  0.10527D+05  0.90405D+04  0.75039D+04  0.61294D+04  0.44340D+04  0.30491D+04  0.16132D+04  0.65366D+03  0.29722D+03  0.12263D+03  0.48514D+02  0.18855D+02
  0.23442D+03  0.23700D+01  0.33465D+05  0.30541D+05  0.27144D+05  0.23814D+05  0.20901D+05  0.18519D+05  0.16634D+05  0.15242D+05  0.13505D+05  0.11296D+05  0.91136D+04  0.65760D+04  0.45770D+04  0.25619D+04  0.11279D+04  0.51237D+03  0.20544D+03  0.77197D+02  0.28360D+02
  0.25119D+03  0.24000D+01  0.46294D+05  0.44549D+05  0.41725D+05  0.37510D+05  0.32605D+05  0.28079D+05  0.24441D+05  0.21996D+05  0.19627D+05  0.16800D+05  0.13693D+05  0.97279D+04  0.66444D+04  0.38550D+04  0.18319D+04  0.83005D+03  0.32672D+03  0.11850D+03  0.41632D+02
  0.26915D+03  0.24300D+01  0.62129D+05  0.59981D+05  0.57675D+05  0.54620D+05  0.50019D+05  0.43871D+05  0.37561D+05  0.32888D+05  0.28679D+05  0.24377D+05  0.20227D+05  0.13856D+05  0.96511D+04  0.55838D+04  0.28117D+04  0.12657D+04  0.49038D+03  0.17379D+03  0.59196D+02
  0.28840D+03  0.24600D+01  0.85891D+05  0.82179D+05  0.78584D+05  0.75003D+05  0.70972D+05  0.65610D+05  0.58331D+05  0.51208D+05  0.43639D+05  0.35828D+05  0.29196D+05  0.19951D+05  0.13978D+05  0.81969D+04  0.41990D+04  0.18467D+04  0.69933D+03  0.24308D+03  0.81144D+02
  0.30903D+03  0.24900D+01  0.12066D+06  0.11467D+06  0.10872D+06  0.10278D+06  0.96909D+05  0.90918D+05  0.84173D+05  0.77290D+05  0.67624D+05  0.54075D+05  0.42427D+05  0.28327D+05  0.19071D+05  0.11514D+05  0.59501D+04  0.25620D+04  0.95103D+03  0.32562D+03  0.10733D+03
  0.33113D+03  0.25200D+01  0.17310D+06  0.16390D+06  0.15441D+06  0.14489D+06  0.13529D+06  0.12586D+06  0.11690D+06  0.11016D+06  0.10241D+06  0.83616D+05  0.63974D+05  0.40583D+05  0.25558D+05  0.15658D+05  0.80976D+04  0.34140D+04  0.12449D+04  0.42110D+03  0.13763D+03


==> ross4/ross4_b125.dat <==
  0.10000D+01  0.00000D+00  0.44187D-02  0.44520D-02  0.45125D-02  0.46229D-02  0.48290D-02  0.52167D-02  0.59496D-02  0.72302D-02  0.86473D-02  0.88721D-02  0.89384D-02  0.10024D-01  0.12180D-01  0.16072D-01  0.23435D-01  0.38543D-01  0.72751D-01  0.15873D+00  0.39671D+00
  0.10715D+01  0.30000D-01  0.50672D-02  0.51027D-02  0.51668D-02  0.52839D-02  0.55012D-02  0.59090D-02  0.66806D-02  0.80323D-02  0.96565D-02  0.10025D-01  0.99872D-02  0.11031D-01  0.13185D-01  0.17041D-01  0.24212D-01  0.38607D-01  0.70396D-01  0.14831D+00  0.35933D+00
  0.11482D+01  0.60000D-01  0.58119D-02  0.58496D-02  0.59178D-02  0.60420D-02  0.62712D-02  0.67016D-02  0.75092D-02  0.89418D-02  0.10774D-01  0.11330D-01  0.11185D-01  0.12174D-01  0.14328D-01  0.18159D-01  0.25174D-01  0.38961D-01  0.68672D-01  0.13966D+00  0.32758D+00
  0.12303D+01  0.90000D-01  0.66673D-02  0.67075D-02  0.67802D-02  0.69114D-02  0.71542D-02  0.76078D-02  0.84546D-02  0.99746D-02  0.11997D-01  0.12805D-01  0.12553D-01  0.13471D-01  0.15625D-01  0.19443D-01  0.26332D-01  0.39604D-01  0.67531D-01  0.13258D+00  0.30071D+00
  0.13183D+01  0.12000D+00  0.76502D-02  0.76932D-02  0.77703D-02  0.79096D-02  0.81671D-02  0.86439D-02  0.95361D-02  0.11137D-01  0.13366D-01  0.14448D-01  0.14112D-01  0.14943D-01  0.17097D-01  0.20911D-01  0.27702D-01  0.40539D-01  0.66936D-01  0.12688D+00  0.27806D+00
  0.14125D+01  0.15000D+00  0.87802D-02  0.88261D-02  0.89080D-02  0.90563D-02  0.93281D-02  0.98321D-02  0.10772D-01  0.12455D-01  0.14902D-01  0.16283D-01  0.15889D-01  0.16611D-01  0.18765D-01  0.22584D-01  0.29302D-01  0.41775D-01  0.66862D-01  0.12243D+00  0.25908D+00
  0.15136D+01  0.18000D+00  0.10080D-01  0.10129D-01  0.10216D-01  0.10373D-01  0.10661D-01  0.11195D-01  0.12181D-01  0.13958D-01  0.16607D-01  0.18340D-01  0.17913D-01  0.18504D-01  0.20655D-01  0.24486D-01  0.31152D-01  0.43325D-01  0.67293D-01  0.11909D+00  0.24330D+00
  0.16218D+01  0.21000D+00  0.11575D-01  0.11628D-01  0.11721D-01  0.11888D-01  0.12194D-01  0.12757D-01  0.13796D-01  0.15674D-01  0.18515D-01  0.20641D-01  0.20213D-01  0.20649D-01  0.22794D-01  0.26645D-01  0.33280D-01  0.45207D-01  0.68221D-01  0.11679D+00  0.23031D+00
  0.17378D+01  0.24000D+00  0.13297D-01  0.13353D-01  0.13452D-01  0.13630D-01  0.13956D-01  0.14551D-01  0.15650D-01  0.17619D-01  0.20676D-01  0.23176D-01  0.22817D-01  0.23080D-01  0.25215D-01  0.29090D-01  0.35712D-01  0.47444D-01  0.69649D-01  0.11544D+00  0.21978D+00
  0.18621D+01  0.27000D+00  0.15281D-01  0.15341D-01  0.15447D-01  0.15637D-01  0.15982D-01  0.16615D-01  0.17774D-01  0.19846D-01  0.23128D-01  0.26016D-01  0.25768D-01  0.25833D-01  0.27954D-01  0.31859D-01  0.38484D-01  0.50064D-01  0.71583D-01  0.11498D+00  0.21143D+00
  0.19953D+01  0.30000D+00  0.17569D-01  0.17634D-01  0.17747D-01  0.17950D-01  0.18317D-01  0.18990D-01  0.20211D-01  0.22402D-01  0.25880D-01  0.29209D-01  0.29112D-01  0.28950D-01  0.31049D-01  0.34990D-01  0.41632D-01  0.53098D-01  0.74042D-01  0.11538D+00  0.20503D+00
  0.21380D+01  0.33000D+00  0.20211D-01  0.20280D-01  0.20402D-01  0.20618D-01  0.21010D-01  0.21722D-01  0.23017D-01  0.25330D-01  0.29018D-01  0.32776D-01  0.32875D-01  0.32476D-01  0.34547D-01  0.38527D-01  0.45200D-01  0.56585D-01  0.77049D-01  0.11662D+00  0.20040D+00
  0.22909D+01  0.36000D+00  0.23264D-01  0.23338D-01  0.23469D-01  0.23700D-01  0.24118D-01  0.24876D-01  0.26252D-01  0.28683D-01  0.32611D-01  0.36761D-01  0.37120D-01  0.36467D-01  0.38497D-01  0.42521D-01  0.49236D-01  0.60571D-01  0.80637D-01  0.11869D+00  0.19740D+00
  0.24547D+01  0.39000D+00  0.26797D-01  0.26877D-01  0.27017D-01  0.27265D-01  0.27711D-01  0.28521D-01  0.29978D-01  0.32550D-01  0.36719D-01  0.41281D-01  0.41922D-01  0.40981D-01  0.42955D-01  0.47028D-01  0.53796D-01  0.65107D-01  0.84850D-01  0.12160D+00  0.19595D+00
  0.26303D+01  0.42000D+00  0.30891D-01  0.30978D-01  0.31129D-01  0.31394D-01  0.31872D-01  0.32738D-01  0.34285D-01  0.37017D-01  0.41406D-01  0.46429D-01  0.47357D-01  0.46089D-01  0.47985D-01  0.52113D-01  0.58945D-01  0.70257D-01  0.89743D-01  0.12539D+00  0.19600D+00
  0.28184D+01  0.45000D+00  0.35644D-01  0.35738D-01  0.35900D-01  0.36186D-01  0.36700D-01  0.37623D-01  0.39276D-01  0.42166D-01  0.46817D-01  0.52238D-01  0.53477D-01  0.51875D-01  0.53658D-01  0.57849D-01  0.64756D-01  0.76093D-01  0.95383D-01  0.13011D+00  0.19752D+00
  0.30200D+01  0.48000D+00  0.41171D-01  0.41273D-01  0.41449D-01  0.41757D-01  0.42307D-01  0.43299D-01  0.45068D-01  0.48130D-01  0.53080D-01  0.58884D-01  0.60444D-01  0.58460D-01  0.60057D-01  0.64323D-01  0.71316D-01  0.82701D-01  0.10185D+00  0.13582D+00  0.20054D+00
  0.32359D+01  0.51000D+00  0.47611D-01  0.47724D-01  0.47915D-01  0.48247D-01  0.48839D-01  0.49908D-01  0.51795D-01  0.55065D-01  0.60302D-01  0.66549D-01  0.68412D-01  0.65944D-01  0.67283D-01  0.71636D-01  0.78731D-01  0.90189D-01  0.10927D+00  0.14263D+00  0.20513D+00
  0.34674D+01  0.54000D+00  0.55131D-01  0.55255D-01  0.55463D-01  0.55822D-01  0.56463D-01  0.57611D-01  0.59641D-01  0.63143D-01  0.68682D-01  0.75404D-01  0.77519D-01  0.74492D-01  0.75455D-01  0.79914D-01  0.87134D-01  0.98697D-01  0.11777D+00  0.15071D+00  0.21146D+00
  0.37154D+01  0.57000D+00  0.63929D-01  0.64065D-01  0.64292D-01  0.64683D-01  0.65377D-01  0.66616D-01  0.68810D-01  0.72544D-01  0.78458D-01  0.85585D-01  0.87971D-01  0.84377D-01  0.84706D-01  0.89301D-01  0.96666D-01  0.10837D+00  0.12749D+00  0.16017D+00  0.21959D+00
  0.39811D+01  0.60000D+00  0.74243D-01  0.74390D-01  0.74640D-01  0.75068D-01  0.75818D-01  0.77165D-01  0.79533D-01  0.83544D-01  0.89881D-01  0.97450D-01  0.10008D+00  0.95688D-01  0.95194D-01  0.99945D-01  0.10749D+00  0.11936D+00  0.13861D+00  0.17118D+00  0.22966D+00
  0.42658D+01  0.63000D+00  0.86347D-01  0.86506D-01  0.86783D-01  0.87250D-01  0.88068D-01  0.89534D-01  0.92095D-01  0.96433D-01  0.10318D+00  0.11131D+00  0.11415D+00  0.10875D+00  0.10712D+00  0.11204D+00  0.11980D+00  0.13188D+00  0.15133D+00  0.18393D+00  0.24184D+00
  0.45709D+01  0.66000D+00  0.10055D+00  0.10072D+00  0.10103D+00  0.10154D+00  0.10244D+00  0.10403D+00  0.10682D+00  0.11152D+00  0.11874D+00  0.12743D+00  0.13040D+00  0.12384D+00  0.12066D+00  0.12571D+00  0.13372D+00  0.14605D+00  0.16574D+00  0.19847D+00  0.25603D+00
  0.48978D+01  0.69000D+00  0.11722D+00  0.11739D+00  0.11774D+00  0.11831D+00  0.11928D+00  0.12102D+00  0.12408D+00  0.12914D+00  0.13694D+00  0.14616D+00  0.14932D+00  0.14157D+00  0.13602D+00  0.14118D+00  0.14954D+00  0.16214D+00  0.18213D+00  0.21511D+00  0.27256D+00
  0.52481D+01  0.72000D+00  0.13669D+00  0.13686D+00  0.13726D+00  0.13788D+00  0.13895D+00  0.14086D+00  0.14418D+00  0.14968D+00  0.15810D+00  0.16793D+00  0.17123D+00  0.16176D+00  0.15333D+00  0.15847D+00  0.16725D+00  0.18014D+00  0.20045D+00  0.23367D+00  0.29104D+00
  0.56234D+01  0.75000D+00  0.15933D+00  0.15951D+00  0.15995D+00  0.16064D+00  0.16182D+00  0.16390D+00  0.16752D+00  0.17350D+00  0.18251D+00  0.19309D+00  0.19646D+00  0.18493D+00  0.17276D+00  0.17774D+00  0.18717D+00  0.20034D+00  0.22096D+00  0.25445D+00  0.31175D+00
  0.60256D+01  0.78000D+00  0.18541D+00  0.18558D+00  0.18608D+00  0.18684D+00  0.18813D+00  0.19039D+00  0.19433D+00  0.20079D+00  0.21045D+00  0.22167D+00  0.22512D+00  0.21113D+00  0.19424D+00  0.19877D+00  0.20899D+00  0.22244D+00  0.24333D+00  0.27693D+00  0.33388D+00
  0.64565D+01  0.81000D+00  0.21517D+00  0.21532D+00  0.21588D+00  0.21671D+00  0.21811D+00  0.22058D+00  0.22484D+00  0.23177D+00  0.24213D+00  0.25393D+00  0.25738D+00  0.24117D+00  0.21790D+00  0.22161D+00  0.23294D+00  0.24655D+00  0.26762D+00  0.30116D+00  0.35745D+00
  0.69183D+01  0.84000D+00  0.24863D+00  0.24878D+00  0.24938D+00  0.25029D+00  0.25180D+00  0.25446D+00  0.25901D+00  0.26642D+00  0.27735D+00  0.28980D+00  0.29317D+00  0.27380D+00  0.24349D+00  0.24605D+00  0.25860D+00  0.27240D+00  0.29359D+00  0.32689D+00  0.38211D+00
  0.74131D+01  0.87000D+00  0.28561D+00  0.28574D+00  0.28637D+00  0.28736D+00  0.28898D+00  0.29180D+00  0.29663D+00  0.30446D+00  0.31584D+00  0.32885D+00  0.33201D+00  0.30925D+00  0.27116D+00  0.27197D+00  0.28568D+00  0.29952D+00  0.32072D+00  0.35349D+00  0.40711D+00
  0.79433D+01  0.90000D+00  0.32546D+00  0.32558D+00  0.32622D+00  0.32727D+00  0.32898D+00  0.33194D+00  0.33699D+00  0.34507D+00  0.35682D+00  0.36993D+00  0.37298D+00  0.34733D+00  0.30015D+00  0.29879D+00  0.31315D+00  0.32725D+00  0.34837D+00  0.38032D+00  0.43175D+00
  0.85114D+01  0.93000D+00  0.36731D+00  0.36741D+00  0.36804D+00  0.36915D+00  0.37092D+00  0.37396D+00  0.37913D+00  0.38733D+00  0.39921D+00  0.41229D+00  0.41492D+00  0.38610D+00  0.33062D+00  0.32637D+00  0.34084D+00  0.35488D+00  0.37571D+00  0.40652D+00  0.45511D+00
  0.91201D+01  0.96000D+00  0.41017D+00  0.41026D+00  0.41084D+00  0.41200D+00  0.41379D+00  0.41686D+00  0.42203D+00  0.43022D+00  0.44185D+00  0.45475D+00  0.45703D+00  0.42529D+00  0.36176D+00  0.35491D+00  0.36808D+00  0.38260D+00  0.40299D+00  0.43256D+00  0.47808D+00
  0.97724D+01  0.99000D+00  0.45112D+00  0.45119D+00  0.45169D+00  0.45287D+00  0.45464D+00  0.45764D+00  0.46268D+00  0.47059D+00  0.48167D+00  0.49407D+00  0.49564D+00  0.46211D+00  0.39223D+00  0.38237D+00  0.39190D+00  0.40792D+00  0.42748D+00  0.45548D+00  0.49727D+00
  0.10471D+02  0.10200D+01  0.48906D+00  0.48912D+00  0.48952D+00  0.49069D+00  0.49238D+00  0.49524D+00  0.50003D+00  0.50742D+00  0.51781D+00  0.52937D+00  0.53078D+00  0.49594D+00  0.42294D+00  0.41012D+00  0.41421D+00  0.43284D+00  0.45151D+00  0.47805D+00  0.51628D+00
  0.11220D+02  0.10500D+01  0.52184D+00  0.52189D+00  0.52221D+00  0.52330D+00  0.52488D+00  0.52752D+00  0.53186D+00  0.53865D+00  0.54803D+00  0.55815D+00  0.55934D+00  0.52556D+00  0.45165D+00  0.43545D+00  0.43306D+00  0.45408D+00  0.47176D+00  0.49711D+00  0.53182D+00
  0.12023D+02  0.10800D+01  0.54810D+00  0.54813D+00  0.54838D+00  0.54936D+00  0.55079D+00  0.55314D+00  0.55699D+00  0.56302D+00  0.57117D+00  0.58002D+00  0.58017D+00  0.54887D+00  0.47744D+00  0.45962D+00  0.44851D+00  0.47418D+00  0.49086D+00  0.51552D+00  0.54721D+00
  0.12882D+02  0.11100D+01  0.56443D+00  0.56446D+00  0.56464D+00  0.56547D+00  0.56671D+00  0.56874D+00  0.57205D+00  0.57714D+00  0.58385D+00  0.59137D+00  0.59098D+00  0.56054D+00  0.49726D+00  0.47893D+00  0.45771D+00  0.48977D+00  0.50457D+00  0.52847D+00  0.55715D+00
  0.13804D+02  0.11400D+01  0.57468D+00  0.57470D+00  0.57483D+00  0.57551D+00  0.57656D+00  0.57828D+00  0.58105D+00  0.58520D+00  0.59081D+00  0.59687D+00  0.59602D+00  0.56985D+00  0.51311D+00  0.49562D+00  0.46968D+00  0.50363D+00  0.51654D+00  0.54027D+00  0.56664D+00
  0.14791D+02  0.11700D+01  0.57944D+00  0.57945D+00  0.57955D+00  0.58008D+00  0.58097D+00  0.58240D+00  0.58465D+00  0.58805D+00  0.59259D+00  0.59742D+00  0.59654D+00  0.57400D+00  0.52486D+00  0.50924D+00  0.47837D+00  0.51459D+00  0.52585D+00  0.54932D+00  0.57397D+00
  0.15849D+02  0.12000D+01  0.57836D+00  0.57837D+00  0.57843D+00  0.57883D+00  0.57958D+00  0.58073D+00  0.58255D+00  0.58527D+00  0.58883D+00  0.59263D+00  0.59170D+00  0.57270D+00  0.53118D+00  0.51562D+00  0.48306D+00  0.52041D+00  0.53043D+00  0.55309D+00  0.57678D+00
  0.16982D+02  0.12300D+01  0.57328D+00  0.57329D+00  0.57333D+00  0.57361D+00  0.57423D+00  0.57516D+00  0.57661D+00  0.57875D+00  0.58156D+00  0.58453D+00  0.58357D+00  0.56678D+00  0.53342D+00  0.52015D+00  0.48526D+00  0.52357D+00  0.53220D+00  0.55386D+00  0.57652D+00
  0.18197D+02  0.12600D+01  0.56159D+00  0.56159D+00  0.56162D+00  0.56181D+00  0.56231D+00  0.56304D+00  0.56416D+00  0.56582D+00  0.56798D+00  0.57016D+00  0.56934D+00  0.55578D+00  0.52888D+00  0.51768D+00  0.48475D+00  0.52014D+00  0.52971D+00  0.55026D+00  0.57259D+00
  0.19498D+02  0.12900D+01  0.54901D+00  0.54902D+00  0.54903D+00  0.54916D+00  0.54955D+00  0.55013D+00  0.55100D+00  0.55228D+00  0.55389D+00  0.55557D+00  0.55487D+00  0.54407D+00  0.52278D+00  0.51164D+00  0.48128D+00  0.51542D+00  0.52787D+00  0.54737D+00  0.57004D+00
  0.20893D+02  0.13200D+01  0.53108D+00  0.53108D+00  0.53109D+00  0.53117D+00  0.53147D+00  0.53192D+00  0.53257D+00  0.53355D+00  0.53474D+00  0.53598D+00  0.53546D+00  0.52691D+00  0.51027D+00  0.50096D+00  0.47127D+00  0.50543D+00  0.51938D+00  0.53651D+00  0.55928D+00
  0.22387D+02  0.13500D+01  0.51726D+00  0.51726D+00  0.51727D+00  0.51732D+00  0.51755D+00  0.51790D+00  0.51841D+00  0.51916D+00  0.52005D+00  0.52098D+00  0.52055D+00  0.51354D+00  0.50086D+00  0.49323D+00  0.46502D+00  0.49240D+00  0.51131D+00  0.52529D+00  0.54817D+00
  0.23988D+02  0.13800D+01  0.50242D+00  0.50239D+00  0.50239D+00  0.50241D+00  0.50259D+00  0.50286D+00  0.50325D+00  0.50382D+00  0.50448D+00  0.50520D+00  0.50485D+00  0.49947D+00  0.48967D+00  0.48361D+00  0.45797D+00  0.47633D+00  0.49846D+00  0.50896D+00  0.53210D+00
  0.25704D+02  0.14100D+01  0.49156D+00  0.49143D+00  0.49135D+00  0.49133D+00  0.49143D+00  0.49164D+00  0.49193D+00  0.49239D+00  0.49288D+00  0.49344D+00  0.49317D+00  0.48900D+00  0.48129D+00  0.47550D+00  0.45315D+00  0.46226D+00  0.48552D+00  0.49281D+00  0.51557D+00
  0.27542D+02  0.14400D+01  0.48030D+00  0.47972D+00  0.47934D+00  0.47911D+00  0.47906D+00  0.47917D+00  0.47936D+00  0.47970D+00  0.48006D+00  0.48049D+00  0.48028D+00  0.47697D+00  0.47103D+00  0.46632D+00  0.44613D+00  0.45026D+00  0.46795D+00  0.47125D+00  0.49298D+00
  0.29512D+02  0.14700D+01  0.47446D+00  0.47249D+00  0.47106D+00  0.47009D+00  0.46953D+00  0.46930D+00  0.46926D+00  0.46943D+00  0.46966D+00  0.46996D+00  0.46980D+00  0.46729D+00  0.46260D+00  0.45877D+00  0.44064D+00  0.43727D+00  0.44915D+00  0.44844D+00  0.46839D+00
  0.31623D+02  0.15000D+01  0.47424D+00  0.46912D+00  0.46511D+00  0.46214D+00  0.46009D+00  0.45882D+00  0.45809D+00  0.45780D+00  0.45774D+00  0.45785D+00  0.45767D+00  0.45578D+00  0.45216D+00  0.44931D+00  0.43363D+00  0.42433D+00  0.42828D+00  0.42479D+00  0.44293D+00
  0.33884D+02  0.15300D+01  0.48905D+00  0.47759D+00  0.46821D+00  0.46081D+00  0.45523D+00  0.45127D+00  0.44860D+00  0.44698D+00  0.44606D+00  0.44564D+00  0.44525D+00  0.44371D+00  0.44091D+00  0.43817D+00  0.42538D+00  0.41095D+00  0.40530D+00  0.39989D+00  0.41555D+00
  0.36308D+02  0.15600D+01  0.52596D+00  0.50328D+00  0.48428D+00  0.46879D+00  0.45649D+00  0.44710D+00  0.44018D+00  0.43540D+00  0.43225D+00  0.43038D+00  0.42918D+00  0.42756D+00  0.42528D+00  0.42308D+00  0.41249D+00  0.39663D+00  0.38223D+00  0.37555D+00  0.38904D+00
  0.38905D+02  0.15900D+01  0.59935D+00  0.55696D+00  0.52161D+00  0.49261D+00  0.46918D+00  0.45062D+00  0.43622D+00  0.42547D+00  0.41778D+00  0.41262D+00  0.40927D+00  0.40663D+00  0.40418D+00  0.40216D+00  0.39357D+00  0.37739D+00  0.35814D+00  0.35098D+00  0.36213D+00
  0.41687D+02  0.16200D+01  0.74949D+00  0.66990D+00  0.60432D+00  0.55132D+00  0.50873D+00  0.47477D+00  0.44792D+00  0.42710D+00  0.41137D+00  0.40003D+00  0.39219D+00  0.38670D+00  0.38277D+00  0.37995D+00  0.37297D+00  0.35748D+00  0.33633D+00  0.32893D+00  0.33780D+00
  0.44668D+02  0.16500D+01  0.10257D+01  0.87655D+00  0.75488D+00  0.65902D+00  0.58397D+00  0.52524D+00  0.47917D+00  0.44315D+00  0.41527D+00  0.39424D+00  0.37893D+00  0.36804D+00  0.36059D+00  0.35545D+00  0.34234D+00  0.28102D+00  0.23687D+00  0.23517D+00  0.23467D+00
  0.47863D+02  0.16800D+01  0.15468D+01  0.12782D+01  0.10510D+01  0.87100D+00  0.73343D+00  0.62893D+00  0.54942D+00  0.48850D+00  0.44161D+00  0.40575D+00  0.37879D+00  0.35900D+00  0.34509D+00  0.33569D+00  0.32370D+00  0.27373D+00  0.23139D+00  0.22957D+00  0.22897D+00
  0.51286D+02  0.17100D+01  0.24903D+01  0.20164D+01  0.16045D+01  0.12685D+01  0.10103D+01  0.81914D+00  0.67877D+00  0.57531D+00  0.49798D+00  0.43962D+00  0.39556D+00  0.36264D+00  0.33879D+00  0.32220D+00  0.30713D+00  0.26562D+00  0.22584D+00  0.22365D+00  0.22288D+00
  0.54954D+02  0.17400D+01  0.41144D+01  0.33849D+01  0.26675D+01  0.20498D+01  0.15584D+01  0.11905D+01  0.92697D+00  0.74098D+00  0.60815D+00  0.51141D+00  0.43995D+00  0.38684D+00  0.34789D+00  0.31993D+00  0.29846D+00  0.25951D+00  0.22127D+00  0.21806D+00  0.21681D+00
  0.58884D+02  0.17700D+01  0.64226D+01  0.55806D+01  0.45601D+01  0.35122D+01  0.26096D+01  0.19090D+01  0.13992D+01  0.10463D+01  0.80606D+00  0.64029D+00  0.52316D+00  0.43854D+00  0.37700D+00  0.33256D+00  0.29988D+00  0.25738D+00  0.21882D+00  0.21338D+00  0.21101D+00
  0.63096D+02  0.18000D+01  0.97945D+01  0.87065D+01  0.75406D+01  0.61518D+01  0.46531D+01  0.33397D+01  0.23428D+01  0.16457D+01  0.11813D+01  0.87669D+00  0.67366D+00  0.53434D+00  0.43636D+00  0.36655D+00  0.31599D+00  0.26484D+00  0.22060D+00  0.21095D+00  0.20622D+00
  0.67608D+02  0.18300D+01  0.14602D+02  0.13203D+02  0.11694D+02  0.10082D+02  0.82019D+01  0.61127D+01  0.42369D+01  0.28446D+01  0.19116D+01  0.13176D+01  0.94301D+00  0.70151D+00  0.54053D+00  0.42992D+00  0.35202D+00  0.28416D+00  0.22883D+00  0.21228D+00  0.20334D+00
  0.72444D+02  0.18600D+01  0.21814D+02  0.19668D+02  0.17653D+02  0.15562D+02  0.13313D+02  0.10745D+02  0.78632D+01  0.52691D+01  0.33903D+01  0.21821D+01  0.14449D+01  0.99823D+00  0.71989D+00  0.53879D+00  0.41685D+00  0.32066D+00  0.24675D+00  0.21956D+00  0.20374D+00
  0.77625D+02  0.18900D+01  0.33595D+02  0.29982D+02  0.26577D+02  0.23604D+02  0.20718D+02  0.17595D+02  0.13991D+02  0.99949D+01  0.64379D+01  0.39566D+01  0.24380D+01  0.15532D+01  0.10376D+01  0.72519D+00  0.52702D+00  0.38227D+00  0.27892D+00  0.23574D+00  0.20933D+00
  0.83176D+02  0.19200D+01  0.49317D+02  0.45276D+02  0.40571D+02  0.35735D+02  0.31410D+02  0.27399D+02  0.23001D+02  0.17915D+02  0.12366D+02  0.76101D+01  0.44578D+01  0.26317D+01  0.16182D+01  0.10471D+01  0.71011D+00  0.48462D+00  0.33185D+00  0.26457D+00  0.22236D+00
  0.89125D+02  0.19500D+01  0.73144D+02  0.66551D+02  0.60439D+02  0.54132D+02  0.47511D+02  0.41348D+02  0.35618D+02  0.29498D+02  0.22383D+02  0.14865D+02  0.87179D+01  0.48620D+01  0.27551D+01  0.16354D+01  0.10267D+01  0.65296D+00  0.41648D+00  0.31193D+00  0.24609D+00
  0.95499D+02  0.19800D+01  0.11484D+03  0.10129D+03  0.89834D+02  0.80291D+02  0.71531D+02  0.62627D+02  0.53925D+02  0.45757D+02  0.36977D+02  0.26978D+02  0.16982D+02  0.94225D+01  0.50251D+01  0.27428D+01  0.15824D+01  0.92813D+00  0.55004D+00  0.38655D+00  0.28489D+00
  0.10233D+03  0.20100D+01  0.17429D+03  0.15813D+03  0.13898D+03  0.12122D+03  0.10670D+03  0.94479D+02  0.82727D+02  0.70954D+02  0.59139D+02  0.46306D+02  0.32018D+02  0.18771D+02  0.97850D+01  0.49668D+01  0.26248D+01  0.14084D+01  0.76538D+00  0.50440D+00  0.34629D+00
  0.10965D+03  0.20400D+01  0.24667D+03  0.23060D+03  0.21085D+03  0.18641D+03  0.16119D+03  0.13981D+03  0.12248D+03  0.10671D+03  0.90376D+02  0.73472D+02  0.55031D+02  0.35460D+02  0.19275D+02  0.94280D+01  0.46088D+01  0.22553D+01  0.11159D+01  0.68944D+00  0.44090D+00
  0.11749D+03  0.20700D+01  0.35851D+03  0.33179D+03  0.30667D+03  0.28074D+03  0.25047D+03  0.21662D+03  0.18562D+03  0.16062D+03  0.13796D+03  0.11454D+03  0.89730D+02  0.62949D+02  0.37256D+02  0.18454D+02  0.85834D+01  0.38173D+01  0.17089D+01  0.98748D+00  0.58791D+00
  0.12589D+03  0.21000D+01  0.54308D+03  0.48966D+03  0.44291D+03  0.40281D+03  0.36644D+03  0.32803D+03  0.28476D+03  0.24303D+03  0.20694D+03  0.17450D+03  0.14076D+03  0.10406D+03  0.66972D+02  0.35207D+02  0.16303D+02  0.66580D+01  0.27331D+01  0.14738D+01  0.81683D+00
  0.13490D+03  0.21300D+01  0.86592D+03  0.76551D+03  0.67303D+03  0.59415D+03  0.52982D+03  0.47634D+03  0.42585D+03  0.37219D+03  0.31589D+03  0.26480D+03  0.21734D+03  0.16673D+03  0.11427D+03  0.64478D+02  0.30748D+02  0.11951D+02  0.45507D+01  0.22870D+01  0.11787D+01
  0.14454D+03  0.21600D+01  0.12999D+04  0.12006D+04  0.10661D+04  0.92492D+03  0.80086D+03  0.70100D+03  0.62163D+03  0.55483D+03  0.48413D+03  0.40721D+03  0.33289D+03  0.26009D+03  0.18634D+03  0.11164D+03  0.56321D+02  0.21477D+02  0.78158D+01  0.36706D+01  0.17574D+01
  0.15488D+03  0.21900D+01  0.17548D+04  0.16860D+04  0.15820D+04  0.14257D+04  0.12372D+04  0.10592D+04  0.91426D+03  0.80521D+03  0.71301D+03  0.61657D+03  0.50854D+03  0.39782D+03  0.29285D+03  0.18059D+03  0.97747D+02  0.37675D+02  0.13594D+02  0.60326D+01  0.26897D+01
  0.16596D+03  0.22200D+01  0.23658D+04  0.22729D+04  0.21727D+04  0.20483D+04  0.18725D+04  0.16418D+04  0.14020D+04  0.12043D+04  0.10501D+04  0.91548D+03  0.77319D+03  0.60992D+03  0.45206D+03  0.28562D+03  0.16230D+03  0.63589D+02  0.23583D+02  0.10032D+02  0.41945D+01
  0.17783D+03  0.22500D+01  0.32353D+04  0.30876D+04  0.29402D+04  0.27901D+04  0.26270D+04  0.24214D+04  0.21490D+04  0.18525D+04  0.15878D+04  0.13582D+04  0.11503D+04  0.92609D+03  0.69462D+03  0.43999D+03  0.25299D+03  0.10452D+03  0.40020D+02  0.16578D+02  0.65808D+01
  0.19055D+03  0.22800D+01  0.45083D+04  0.42820D+04  0.40496D+04  0.38160D+04  0.35889D+04  0.33641D+04  0.31115D+04  0.28043D+04  0.24545D+04  0.20728D+04  0.17172D+04  0.13762D+04  0.10507D+04  0.64863D+03  0.39154D+03  0.16754D+03  0.66283D+02  0.26951D+02  0.10286D+02
  0.20417D+03  0.23100D+01  0.62525D+04  0.59441D+04  0.56147D+04  0.52695D+04  0.49255D+04  0.45967D+04  0.42850D+04  0.39850D+04  0.36723D+04  0.31902D+04  0.26142D+04  0.20431D+04  0.15514D+04  0.95779D+03  0.58291D+03  0.25745D+03  0.10588D+03  0.42455D+02  0.15763D+02
  0.21878D+03  0.23400D+01  0.86430D+04  0.82627D+04  0.78293D+04  0.73505D+04  0.68500D+04  0.63561D+04  0.58906D+04  0.54885D+04  0.52070D+04  0.47554D+04  0.40129D+04  0.30928D+04  0.22918D+04  0.13939D+04  0.84378D+03  0.38816D+03  0.16330D+03  0.64647D+02  0.23521D+02
  0.23442D+03  0.23700D+01  0.11623D+05  0.11235D+05  0.10749D+05  0.10167D+05  0.95143D+04  0.88280D+04  0.81500D+04  0.75519D+04  0.72038D+04  0.67605D+04  0.59646D+04  0.47056D+04  0.34385D+04  0.20209D+04  0.11827D+04  0.56905D+03  0.24311D+03  0.94967D+02  0.33989D+02
  0.25119D+03  0.24000D+01  0.15275D+05  0.14965D+05  0.14523D+05  0.13922D+05  0.13169D+05  0.12307D+05  0.11387D+05  0.10515D+05  0.10013D+05  0.94564D+04  0.84965D+04  0.69158D+04  0.51360D+04  0.27688D+04  0.16637D+04  0.81803D+03  0.35096D+03  0.13491D+03  0.47565D+02
  0.26915D+03  0.24300D+01  0.19491D+05  0.19305D+05  0.18991D+05  0.18500D+05  0.17792D+05  0.16864D+05  0.15758D+05  0.14613D+05  0.13948D+05  0.13247D+05  0.11901D+05  0.97266D+04  0.73388D+04  0.39376D+04  0.23444D+04  0.11567D+04  0.49281D+03  0.18598D+03  0.64598D+02
  0.28840D+03  0.24600D+01  0.24520D+05  0.24381D+05  0.24189D+05  0.23870D+05  0.23343D+05  0.22539D+05  0.21430D+05  0.20133D+05  0.19385D+05  0.18699D+05  0.16802D+05  0.13601D+05  0.10246D+05  0.54939D+04  0.32196D+04  0.15912D+04  0.66691D+03  0.24797D+03  0.85191D+02
  0.30903D+03  0.24900D+01  0.31059D+05  0.30854D+05  0.30634D+05  0.30376D+05  0.30010D+05  0.29423D+05  0.28497D+05  0.27260D+05  0.26584D+05  0.26359D+05  0.23928D+05  0.19172D+05  0.14211D+05  0.76721D+04  0.44769D+04  0.21990D+04  0.89448D+03  0.32447D+03  0.10992D+03
  0.33113D+03  0.25200D+01  0.39649D+05  0.39318D+05  0.38981D+05  0.38638D+05  0.38249D+05  0.37756D+05  0.37029D+05  0.36019D+05  0.35655D+05  0.36632D+05  0.33895D+05  0.27079D+05  0.19690D+05  0.10119D+05  0.60034D+04  0.29150D+04  0.11637D+04  0.41403D+03  0.13870D+03


==> ross4/ross4_b1275.dat <==
  0.10000D+01  0.00000D+00  0.14734D-02  0.14759D-02  0.14848D-02  0.15061D-02  0.15460D-02  0.16205D-02  0.17634D-02  0.20438D-02  0.25704D-02  0.32842D-02  0.35706D-02  0.37159D-02  0.44315D-02  0.59248D-02  0.88659D-02  0.15086D-01  0.29602D-01  0.67168D-01  0.17364D+00
  0.10715D+01  0.30000D-01  0.16882D-02  0.16908D-02  0.17001D-02  0.17228D-02  0.17648D-02  0.18433D-02  0.19934D-02  0.22849D-02  0.28372D-02  0.36326D-02  0.40070D-02  0.41129D-02  0.47957D-02  0.62659D-02  0.91229D-02  0.15033D-01  0.28485D-01  0.62456D-01  0.15685D+00
  0.11482D+01  0.60000D-01  0.19345D-02  0.19372D-02  0.19470D-02  0.19710D-02  0.20154D-02  0.20982D-02  0.22553D-02  0.25594D-02  0.31396D-02  0.40120D-02  0.44975D-02  0.45697D-02  0.52119D-02  0.66617D-02  0.94485D-02  0.15094D-01  0.27629D-01  0.58501D-01  0.14247D+00
  0.12303D+01  0.90000D-01  0.22168D-02  0.22196D-02  0.22300D-02  0.22554D-02  0.23024D-02  0.23895D-02  0.25543D-02  0.28727D-02  0.34804D-02  0.44270D-02  0.50492D-02  0.50937D-02  0.56871D-02  0.71180D-02  0.98469D-02  0.15267D-01  0.27011D-01  0.55213D-01  0.13021D+00
  0.13183D+01  0.12000D+00  0.25406D-02  0.25435D-02  0.25545D-02  0.25815D-02  0.26311D-02  0.27228D-02  0.28962D-02  0.32295D-02  0.38631D-02  0.48899D-02  0.56635D-02  0.56955D-02  0.62293D-02  0.76416D-02  0.10323D-01  0.15551D-01  0.26616D-01  0.52518D-01  0.11978D+00
  0.14125D+01  0.15000D+00  0.29119D-02  0.29150D-02  0.29266D-02  0.29551D-02  0.30077D-02  0.31047D-02  0.32865D-02  0.36353D-02  0.42989D-02  0.54016D-02  0.63414D-02  0.63856D-02  0.68476D-02  0.82402D-02  0.10884D-01  0.15950D-01  0.26431D-01  0.50353D-01  0.11097D+00
  0.15136D+01  0.18000D+00  0.33377D-02  0.33410D-02  0.33533D-02  0.33836D-02  0.34392D-02  0.35413D-02  0.37330D-02  0.40981D-02  0.47918D-02  0.59764D-02  0.70854D-02  0.71763D-02  0.75529D-02  0.89227D-02  0.11536D-01  0.16467D-01  0.26448D-01  0.48665D-01  0.10357D+00
  0.16218D+01  0.21000D+00  0.38261D-02  0.38296D-02  0.38426D-02  0.38748D-02  0.39336D-02  0.40416D-02  0.42437D-02  0.46254D-02  0.53532D-02  0.66100D-02  0.79115D-02  0.80740D-02  0.83571D-02  0.96994D-02  0.12289D-01  0.17109D-01  0.26662D-01  0.47412D-01  0.97405D-01
  0.17378D+01  0.24000D+00  0.43864D-02  0.43901D-02  0.44040D-02  0.44382D-02  0.45004D-02  0.46148D-02  0.48270D-02  0.52281D-02  0.59906D-02  0.73207D-02  0.88291D-02  0.90944D-02  0.92746D-02  0.10582D-01  0.13155D-01  0.17883D-01  0.27072D-01  0.46560D-01  0.92330D-01
  0.18621D+01  0.27000D+00  0.50293D-02  0.50332D-02  0.50480D-02  0.50843D-02  0.51505D-02  0.52711D-02  0.54949D-02  0.59173D-02  0.67122D-02  0.81240D-02  0.98277D-02  0.10253D-01  0.10321D-01  0.11585D-01  0.14144D-01  0.18800D-01  0.27681D-01  0.46085D-01  0.88224D-01
  0.19953D+01  0.30000D+00  0.57673D-02  0.57714D-02  0.57871D-02  0.58257D-02  0.58959D-02  0.60234D-02  0.62601D-02  0.67025D-02  0.75361D-02  0.90308D-02  0.10930D-01  0.11561D-01  0.11515D-01  0.12722D-01  0.15272D-01  0.19872D-01  0.28494D-01  0.45968D-01  0.84985D-01
  0.21380D+01  0.33000D+00  0.66145D-02  0.66188D-02  0.66355D-02  0.66767D-02  0.67509D-02  0.68861D-02  0.71359D-02  0.76008D-02  0.84772D-02  0.10044D-01  0.12159D-01  0.13019D-01  0.12875D-01  0.14012D-01  0.16554D-01  0.21112D-01  0.29520D-01  0.46198D-01  0.82531D-01
  0.22909D+01  0.36000D+00  0.75874D-02  0.75920D-02  0.76098D-02  0.76535D-02  0.77324D-02  0.78758D-02  0.81390D-02  0.86295D-02  0.95468D-02  0.11196D-01  0.13527D-01  0.14658D-01  0.14425D-01  0.15473D-01  0.18010D-01  0.22540D-01  0.30771D-01  0.46769D-01  0.80795D-01
  0.24547D+01  0.39000D+00  0.87052D-02  0.87100D-02  0.87289D-02  0.87755D-02  0.88595D-02  0.90110D-02  0.92896D-02  0.98071D-02  0.10767D-01  0.12508D-01  0.15028D-01  0.16497D-01  0.16191D-01  0.17130D-01  0.19660D-01  0.24173D-01  0.32262D-01  0.47683D-01  0.79726D-01
  0.26303D+01  0.42000D+00  0.99898D-02  0.99948D-02  0.10015D-01  0.10065D-01  0.10154D-01  0.10315D-01  0.10610D-01  0.11154D-01  0.12165D-01  0.13993D-01  0.16715D-01  0.18533D-01  0.18194D-01  0.19005D-01  0.21529D-01  0.26035D-01  0.34012D-01  0.48945D-01  0.79284D-01
  0.28184D+01  0.45000D+00  0.11467D-01  0.11472D-01  0.11494D-01  0.11547D-01  0.11642D-01  0.11812D-01  0.12125D-01  0.12699D-01  0.13764D-01  0.15678D-01  0.18618D-01  0.20791D-01  0.20467D-01  0.21128D-01  0.23643D-01  0.28152D-01  0.36044D-01  0.50567D-01  0.79444D-01
  0.30200D+01  0.48000D+00  0.13167D-01  0.13172D-01  0.13195D-01  0.13252D-01  0.13353D-01  0.13534D-01  0.13865D-01  0.14473D-01  0.15590D-01  0.17604D-01  0.20749D-01  0.23317D-01  0.23045D-01  0.23530D-01  0.26034D-01  0.30552D-01  0.38384D-01  0.52566D-01  0.80188D-01
  0.32359D+01  0.51000D+00  0.15123D-01  0.15129D-01  0.15154D-01  0.15214D-01  0.15322D-01  0.15515D-01  0.15866D-01  0.16509D-01  0.17685D-01  0.19809D-01  0.23141D-01  0.26144D-01  0.25958D-01  0.26247D-01  0.28734D-01  0.33270D-01  0.41062D-01  0.54963D-01  0.81511D-01
  0.34674D+01  0.54000D+00  0.17378D-01  0.17384D-01  0.17411D-01  0.17475D-01  0.17590D-01  0.17795D-01  0.18169D-01  0.18849D-01  0.20092D-01  0.22316D-01  0.25864D-01  0.29260D-01  0.29238D-01  0.29317D-01  0.31783D-01  0.36343D-01  0.44114D-01  0.57787D-01  0.83416D-01
  0.37154D+01  0.57000D+00  0.19979D-01  0.19985D-01  0.20014D-01  0.20083D-01  0.20206D-01  0.20425D-01  0.20821D-01  0.21543D-01  0.22856D-01  0.25192D-01  0.28969D-01  0.32758D-01  0.32942D-01  0.32786D-01  0.35223D-01  0.39813D-01  0.47580D-01  0.61070D-01  0.85915D-01
  0.39811D+01  0.60000D+00  0.22982D-01  0.22988D-01  0.23019D-01  0.23093D-01  0.23225D-01  0.23458D-01  0.23880D-01  0.24649D-01  0.26033D-01  0.28499D-01  0.32478D-01  0.36706D-01  0.37126D-01  0.36704D-01  0.39102D-01  0.43727D-01  0.51505D-01  0.64853D-01  0.89034D-01
  0.42658D+01  0.63000D+00  0.26454D-01  0.26461D-01  0.26494D-01  0.26574D-01  0.26715D-01  0.26964D-01  0.27415D-01  0.28230D-01  0.29698D-01  0.32303D-01  0.36493D-01  0.41151D-01  0.41825D-01  0.41128D-01  0.43473D-01  0.48140D-01  0.55944D-01  0.69188D-01  0.92810D-01
  0.45709D+01  0.66000D+00  0.30475D-01  0.30482D-01  0.30517D-01  0.30603D-01  0.30754D-01  0.31022D-01  0.31503D-01  0.32371D-01  0.33933D-01  0.36671D-01  0.41112D-01  0.46144D-01  0.47128D-01  0.46142D-01  0.48398D-01  0.53116D-01  0.60961D-01  0.74134D-01  0.97296D-01
  0.48978D+01  0.69000D+00  0.35139D-01  0.35146D-01  0.35183D-01  0.35277D-01  0.35439D-01  0.35726D-01  0.36240D-01  0.37169D-01  0.38827D-01  0.41724D-01  0.46427D-01  0.51851D-01  0.53148D-01  0.51818D-01  0.53951D-01  0.58729D-01  0.66628D-01  0.79766D-01  0.10256D+00
  0.52481D+01  0.72000D+00  0.40560D-01  0.40567D-01  0.40606D-01  0.40708D-01  0.40883D-01  0.41191D-01  0.41742D-01  0.42738D-01  0.44501D-01  0.47583D-01  0.52524D-01  0.58403D-01  0.59998D-01  0.58264D-01  0.60217D-01  0.65071D-01  0.73042D-01  0.86181D-01  0.10870D+00
  0.56234D+01  0.75000D+00  0.46875D-01  0.46882D-01  0.46921D-01  0.47032D-01  0.47222D-01  0.47553D-01  0.48148D-01  0.49212D-01  0.51101D-01  0.54372D-01  0.59600D-01  0.65882D-01  0.67772D-01  0.65604D-01  0.67299D-01  0.72248D-01  0.80313D-01  0.93494D-01  0.11583D+00
  0.60256D+01  0.78000D+00  0.54247D-01  0.54254D-01  0.54292D-01  0.54415D-01  0.54620D-01  0.54979D-01  0.55617D-01  0.56764D-01  0.58795D-01  0.62268D-01  0.67835D-01  0.74506D-01  0.76712D-01  0.74106D-01  0.75320D-01  0.80388D-01  0.88576D-01  0.10184D+00  0.12411D+00
  0.64565D+01  0.81000D+00  0.62870D-01  0.62877D-01  0.62915D-01  0.63049D-01  0.63274D-01  0.63663D-01  0.64351D-01  0.65592D-01  0.67768D-01  0.71492D-01  0.77405D-01  0.84540D-01  0.87053D-01  0.83827D-01  0.84425D-01  0.89637D-01  0.97981D-01  0.11138D+00  0.13367D+00
  0.69183D+01  0.84000D+00  0.72983D-01  0.72989D-01  0.73026D-01  0.73172D-01  0.73419D-01  0.73841D-01  0.74589D-01  0.75930D-01  0.78280D-01  0.82290D-01  0.88565D-01  0.96241D-01  0.99008D-01  0.95037D-01  0.94801D-01  0.10019D+00  0.10873D+00  0.12233D+00  0.14477D+00
  0.74131D+01  0.87000D+00  0.84856D-01  0.84862D-01  0.84898D-01  0.85056D-01  0.85328D-01  0.85789D-01  0.86603D-01  0.88056D-01  0.90610D-01  0.94913D-01  0.10164D+00  0.10980D+00  0.11287D+00  0.10801D+00  0.10664D+00  0.11222D+00  0.12102D+00  0.13488D+00  0.15756D+00
  0.79433D+01  0.90000D+00  0.98802D-01  0.98808D-01  0.98842D-01  0.99011D-01  0.99313D-01  0.99820D-01  0.10071D+00  0.10229D+00  0.10507D+00  0.10971D+00  0.11697D+00  0.12566D+00  0.12905D+00  0.12342D+00  0.12015D+00  0.12592D+00  0.13505D+00  0.14923D+00  0.17228D+00
  0.85114D+01  0.93000D+00  0.11517D+00  0.11517D+00  0.11520D+00  0.11538D+00  0.11572D+00  0.11628D+00  0.11725D+00  0.11898D+00  0.12200D+00  0.12705D+00  0.13483D+00  0.14424D+00  0.14796D+00  0.14101D+00  0.13555D+00  0.14145D+00  0.15106D+00  0.16562D+00  0.18911D+00
  0.91201D+01  0.96000D+00  0.13431D+00  0.13432D+00  0.13435D+00  0.13453D+00  0.13491D+00  0.13552D+00  0.13659D+00  0.13848D+00  0.14178D+00  0.14728D+00  0.15565D+00  0.16581D+00  0.16981D+00  0.16128D+00  0.15302D+00  0.15894D+00  0.16922D+00  0.18421D+00  0.20821D+00
  0.97724D+01  0.99000D+00  0.15659D+00  0.15659D+00  0.15662D+00  0.15679D+00  0.15723D+00  0.15791D+00  0.15907D+00  0.16114D+00  0.16475D+00  0.17069D+00  0.17977D+00  0.19062D+00  0.19500D+00  0.18505D+00  0.17266D+00  0.17841D+00  0.18972D+00  0.20515D+00  0.22971D+00
  0.10471D+02  0.10200D+01  0.18221D+00  0.18222D+00  0.18225D+00  0.18241D+00  0.18291D+00  0.18365D+00  0.18492D+00  0.18718D+00  0.19109D+00  0.19754D+00  0.20733D+00  0.21897D+00  0.22375D+00  0.21152D+00  0.19442D+00  0.19965D+00  0.21239D+00  0.22826D+00  0.25330D+00
  0.11220D+02  0.10500D+01  0.21140D+00  0.21141D+00  0.21143D+00  0.21159D+00  0.21214D+00  0.21295D+00  0.21434D+00  0.21679D+00  0.22100D+00  0.22796D+00  0.23837D+00  0.25087D+00  0.25594D+00  0.23972D+00  0.21838D+00  0.22271D+00  0.23738D+00  0.25366D+00  0.27914D+00
  0.12023D+02  0.10800D+01  0.24426D+00  0.24426D+00  0.24429D+00  0.24444D+00  0.24502D+00  0.24591D+00  0.24741D+00  0.25004D+00  0.25457D+00  0.26198D+00  0.27302D+00  0.28620D+00  0.29142D+00  0.27181D+00  0.24429D+00  0.24725D+00  0.26431D+00  0.28099D+00  0.30677D+00
  0.12882D+02  0.11100D+01  0.28039D+00  0.28039D+00  0.28041D+00  0.28055D+00  0.28117D+00  0.28213D+00  0.28373D+00  0.28653D+00  0.29133D+00  0.29912D+00  0.31072D+00  0.32441D+00  0.32983D+00  0.30732D+00  0.27206D+00  0.27296D+00  0.29310D+00  0.31015D+00  0.33608D+00
  0.13804D+02  0.11400D+01  0.31928D+00  0.31928D+00  0.31930D+00  0.31943D+00  0.32006D+00  0.32109D+00  0.32276D+00  0.32570D+00  0.33068D+00  0.33878D+00  0.35078D+00  0.36494D+00  0.37052D+00  0.34098D+00  0.30140D+00  0.29998D+00  0.32264D+00  0.34008D+00  0.36590D+00
  0.14791D+02  0.11700D+01  0.36008D+00  0.36009D+00  0.36010D+00  0.36021D+00  0.36083D+00  0.36191D+00  0.36364D+00  0.36665D+00  0.37174D+00  0.37999D+00  0.39198D+00  0.40639D+00  0.41175D+00  0.37817D+00  0.33222D+00  0.32738D+00  0.35261D+00  0.37065D+00  0.39617D+00
  0.15849D+02  0.12000D+01  0.40188D+00  0.40189D+00  0.40190D+00  0.40199D+00  0.40257D+00  0.40369D+00  0.40545D+00  0.40847D+00  0.41359D+00  0.42176D+00  0.43364D+00  0.44788D+00  0.45272D+00  0.41564D+00  0.36426D+00  0.35668D+00  0.38311D+00  0.40253D+00  0.42762D+00
  0.16982D+02  0.12300D+01  0.44131D+00  0.44131D+00  0.44133D+00  0.44140D+00  0.44190D+00  0.44305D+00  0.44476D+00  0.44773D+00  0.45268D+00  0.46055D+00  0.47195D+00  0.48550D+00  0.48938D+00  0.45120D+00  0.39451D+00  0.38440D+00  0.40984D+00  0.43122D+00  0.45526D+00
  0.18197D+02  0.12600D+01  0.47722D+00  0.47723D+00  0.47723D+00  0.47730D+00  0.47770D+00  0.47882D+00  0.48046D+00  0.48327D+00  0.48791D+00  0.49529D+00  0.50582D+00  0.51833D+00  0.52162D+00  0.47847D+00  0.42375D+00  0.41284D+00  0.43430D+00  0.45919D+00  0.48209D+00
  0.19498D+02  0.12900D+01  0.50674D+00  0.50674D+00  0.50675D+00  0.50680D+00  0.50712D+00  0.50816D+00  0.50967D+00  0.51223D+00  0.51646D+00  0.52311D+00  0.53247D+00  0.54365D+00  0.54567D+00  0.50364D+00  0.44870D+00  0.43634D+00  0.45367D+00  0.48374D+00  0.50514D+00
  0.20893D+02  0.13200D+01  0.52964D+00  0.52964D+00  0.52964D+00  0.52968D+00  0.52992D+00  0.53085D+00  0.53220D+00  0.53448D+00  0.53821D+00  0.54401D+00  0.55219D+00  0.56177D+00  0.56292D+00  0.52418D+00  0.47092D+00  0.45837D+00  0.47189D+00  0.50912D+00  0.52911D+00
  0.22387D+02  0.13500D+01  0.54434D+00  0.54434D+00  0.54434D+00  0.54437D+00  0.54454D+00  0.54534D+00  0.54650D+00  0.54846D+00  0.55162D+00  0.55653D+00  0.56345D+00  0.57145D+00  0.57207D+00  0.53385D+00  0.48718D+00  0.47433D+00  0.48389D+00  0.52753D+00  0.54548D+00
  0.23988D+02  0.13800D+01  0.55454D+00  0.55452D+00  0.55451D+00  0.55452D+00  0.55464D+00  0.55529D+00  0.55629D+00  0.55795D+00  0.56059D+00  0.56470D+00  0.57034D+00  0.57694D+00  0.57679D+00  0.54338D+00  0.50094D+00  0.48907D+00  0.49367D+00  0.54374D+00  0.55989D+00
  0.25704D+02  0.14100D+01  0.56065D+00  0.56048D+00  0.56038D+00  0.56034D+00  0.56040D+00  0.56090D+00  0.56174D+00  0.56312D+00  0.56530D+00  0.56868D+00  0.57327D+00  0.57855D+00  0.57800D+00  0.54963D+00  0.51184D+00  0.50032D+00  0.50121D+00  0.55825D+00  0.57267D+00
  0.27542D+02  0.14400D+01  0.56032D+00  0.55957D+00  0.55907D+00  0.55877D+00  0.55865D+00  0.55893D+00  0.55959D+00  0.56069D+00  0.56243D+00  0.56513D+00  0.56876D+00  0.57293D+00  0.57212D+00  0.54931D+00  0.51653D+00  0.50574D+00  0.50169D+00  0.56673D+00  0.57985D+00
  0.29512D+02  0.14700D+01  0.56047D+00  0.55790D+00  0.55603D+00  0.55476D+00  0.55398D+00  0.55375D+00  0.55406D+00  0.55482D+00  0.55613D+00  0.55826D+00  0.56107D+00  0.56433D+00  0.56352D+00  0.54418D+00  0.51718D+00  0.50674D+00  0.49772D+00  0.57032D+00  0.58275D+00
  0.31623D+02  0.15000D+01  0.56589D+00  0.55920D+00  0.55394D+00  0.55001D+00  0.54727D+00  0.54560D+00  0.54491D+00  0.54496D+00  0.54567D+00  0.54719D+00  0.54923D+00  0.55169D+00  0.55085D+00  0.53565D+00  0.51349D+00  0.50378D+00  0.49028D+00  0.56822D+00  0.58054D+00
  0.33884D+02  0.15300D+01  0.59298D+00  0.57870D+00  0.56674D+00  0.55714D+00  0.54978D+00  0.54450D+00  0.54114D+00  0.53928D+00  0.53865D+00  0.53918D+00  0.54039D+00  0.54205D+00  0.54130D+00  0.52949D+00  0.51120D+00  0.50277D+00  0.48609D+00  0.56464D+00  0.57686D+00
  0.36308D+02  0.15600D+01  0.64984D+00  0.62334D+00  0.60022D+00  0.58075D+00  0.56485D+00  0.55238D+00  0.54320D+00  0.53687D+00  0.53295D+00  0.53117D+00  0.53068D+00  0.53133D+00  0.53036D+00  0.52096D+00  0.50614D+00  0.49853D+00  0.47931D+00  0.55265D+00  0.56366D+00
  0.38905D+02  0.15900D+01  0.75654D+00  0.71221D+00  0.67224D+00  0.63723D+00  0.60728D+00  0.58244D+00  0.56269D+00  0.54761D+00  0.53669D+00  0.52966D+00  0.52546D+00  0.52368D+00  0.52167D+00  0.51354D+00  0.50168D+00  0.49431D+00  0.47343D+00  0.53665D+00  0.54382D+00
  0.41687D+02  0.16200D+01  0.93630D+00  0.86712D+00  0.80272D+00  0.74509D+00  0.69447D+00  0.65056D+00  0.61358D+00  0.58345D+00  0.55971D+00  0.54216D+00  0.52988D+00  0.52242D+00  0.51707D+00  0.50862D+00  0.49810D+00  0.49112D+00  0.46965D+00  0.52062D+00  0.52151D+00
  0.44668D+02  0.16500D+01  0.12221D+01  0.11163D+01  0.10186D+01  0.92903D+00  0.84859D+00  0.77701D+00  0.71394D+00  0.65985D+00  0.61479D+00  0.57885D+00  0.55133D+00  0.53219D+00  0.51893D+00  0.50683D+00  0.49540D+00  0.48503D+00  0.43272D+00  0.35466D+00  0.33434D+00
  0.47863D+02  0.16800D+01  0.16493D+01  0.14951D+01  0.13471D+01  0.12138D+01  0.10935D+01  0.98441D+00  0.88605D+00  0.79767D+00  0.72009D+00  0.65480D+00  0.60155D+00  0.56119D+00  0.53200D+00  0.50970D+00  0.49322D+00  0.48059D+00  0.43690D+00  0.35480D+00  0.32666D+00
  0.51286D+02  0.17100D+01  0.22525D+01  0.20603D+01  0.18541D+01  0.16505D+01  0.14688D+01  0.13083D+01  0.11627D+01  0.10295D+01  0.90640D+00  0.79619D+00  0.70148D+00  0.62534D+00  0.56756D+00  0.52500D+00  0.49593D+00  0.47496D+00  0.43626D+00  0.35351D+00  0.31682D+00
  0.54954D+02  0.17400D+01  0.32181D+01  0.28903D+01  0.26126D+01  0.23346D+01  0.20556D+01  0.18062D+01  0.15893D+01  0.13922D+01  0.12089D+01  0.10374D+01  0.87968D+00  0.74563D+00  0.63968D+00  0.56113D+00  0.50793D+00  0.47254D+00  0.43304D+00  0.34961D+00  0.30600D+00
  0.58884D+02  0.17700D+01  0.47837D+01  0.41790D+01  0.36792D+01  0.32810D+01  0.29120D+01  0.25454D+01  0.22160D+01  0.19312D+01  0.16672D+01  0.14178D+01  0.11755D+01  0.95397D+00  0.77055D+00  0.63270D+00  0.53885D+00  0.47785D+00  0.42822D+00  0.34319D+00  0.29379D+00
  0.63096D+02  0.18000D+01  0.70373D+01  0.63104D+01  0.54889D+01  0.47585D+01  0.41795D+01  0.36736D+01  0.31811D+01  0.27377D+01  0.23501D+01  0.19932D+01  0.16437D+01  0.13016D+01  0.99808D+00  0.76338D+00  0.60298D+00  0.49934D+00  0.42858D+00  0.33696D+00  0.28196D+00
  0.67608D+02  0.18300D+01  0.98060D+01  0.90700D+01  0.81755D+01  0.71105D+01  0.60974D+01  0.52838D+01  0.45998D+01  0.39566D+01  0.33681D+01  0.28524D+01  0.23611D+01  0.18680D+01  0.13900D+01  0.99710D+00  0.72552D+00  0.55281D+00  0.44432D+00  0.33694D+00  0.27323D+00
  0.72444D+02  0.18600D+01  0.14241D+02  0.12946D+02  0.11833D+02  0.10673D+02  0.93125D+01  0.79285D+01  0.67724D+01  0.58200D+01  0.49432D+01  0.41527D+01  0.34382D+01  0.27425D+01  0.20347D+01  0.13987D+01  0.94188D+00  0.65554D+00  0.48550D+00  0.34760D+00  0.26970D+00
  0.77625D+02  0.18900D+01  0.22013D+02  0.19260D+02  0.17091D+02  0.15370D+02  0.13771D+02  0.12007D+02  0.10171D+02  0.85857D+01  0.72684D+01  0.60965D+01  0.50289D+01  0.40427D+01  0.30460D+01  0.20733D+01  0.13175D+01  0.83810D+00  0.56473D+00  0.37452D+00  0.27369D+00
  0.83176D+02  0.19200D+01  0.34687D+02  0.30019D+02  0.25747D+02  0.22363D+02  0.19769D+02  0.17544D+02  0.15250D+02  0.12876D+02  0.10748D+02  0.89753D+01  0.74057D+01  0.59644D+01  0.45629D+01  0.31498D+01  0.19496D+01  0.11476D+01  0.70325D+00  0.42571D+00  0.28870D+00
  0.89125D+02  0.19500D+01  0.50853D+02  0.46461D+02  0.40553D+02  0.34525D+02  0.29503D+02  0.25621D+02  0.22448D+02  0.19430D+02  0.16336D+02  0.13497D+02  0.11082D+02  0.89329D+01  0.68878D+01  0.48565D+01  0.30194D+01  0.16866D+01  0.94444D+00  0.51575D+00  0.32027D+00
  0.95499D+02  0.19800D+01  0.69149D+02  0.65826D+02  0.60958D+02  0.53955D+02  0.45973D+02  0.38861D+02  0.33256D+02  0.28788D+02  0.24702D+02  0.20590D+02  0.16759D+02  0.13451D+02  0.10426D+02  0.74696D+01  0.47346D+01  0.25899D+01  0.13490D+01  0.66309D+00  0.37438D+00
  0.10233D+03  0.20100D+01  0.93902D+02  0.89458D+02  0.84826D+02  0.79040D+02  0.70877D+02  0.60741D+02  0.50937D+02  0.43012D+02  0.36733D+02  0.31072D+02  0.25497D+02  0.20317D+02  0.15717D+02  0.11374D+02  0.73899D+01  0.40658D+01  0.20249D+01  0.90245D+00  0.46300D+00
  0.10965D+03  0.20400D+01  0.12947D+03  0.12236D+03  0.11539D+03  0.10856D+03  0.10100D+03  0.91132D+02  0.78550D+02  0.65683D+02  0.54947D+02  0.46212D+02  0.38437D+02  0.30918D+02  0.23855D+02  0.17352D+02  0.11499D+02  0.63806D+01  0.31323D+01  0.12884D+01  0.60483D+00
  0.11749D+03  0.20700D+01  0.18102D+03  0.17025D+03  0.15940D+03  0.14900D+03  0.13915D+03  0.12897D+03  0.11660D+03  0.10099D+03  0.84496D+02  0.69787D+02  0.57666D+02  0.46950D+02  0.36490D+02  0.26474D+02  0.17746D+02  0.10001D+02  0.49290D+01  0.19112D+01  0.83140D+00
  0.12589D+03  0.21000D+01  0.25094D+03  0.23664D+03  0.22130D+03  0.20588D+03  0.19119D+03  0.17742D+03  0.16373D+03  0.14816D+03  0.12932D+03  0.10776D+03  0.87765D+02  0.70920D+02  0.55634D+02  0.40549D+02  0.27279D+02  0.15484D+02  0.76994D+01  0.28941D+01  0.11896D+01
  0.13490D+03  0.21300D+01  0.34404D+03  0.32743D+03  0.30813D+03  0.28715D+03  0.26585D+03  0.24539D+03  0.22625D+03  0.20799D+03  0.18924D+03  0.16519D+03  0.13672D+03  0.10919D+03  0.84800D+02  0.61917D+02  0.41837D+02  0.23488D+02  0.11872D+02  0.44167D+01  0.17511D+01
  0.14454D+03  0.21600D+01  0.45808D+03  0.44260D+03  0.42210D+03  0.39733D+03  0.36982D+03  0.34133D+03  0.31352D+03  0.28753D+03  0.26451D+03  0.23909D+03  0.20655D+03  0.16797D+03  0.12896D+03  0.93149D+02  0.63299D+02  0.35254D+02  0.18085D+02  0.67630D+01  0.26245D+01
  0.15488D+03  0.21900D+01  0.58958D+03  0.57875D+03  0.56185D+03  0.53794D+03  0.50753D+03  0.47251D+03  0.43531D+03  0.39864D+03  0.36677D+03  0.33607D+03  0.30068D+03  0.25535D+03  0.19917D+03  0.14209D+03  0.95858D+02  0.52990D+02  0.27429D+02  0.10317D+02  0.39545D+01
  0.16596D+03  0.22200D+01  0.74332D+03  0.73691D+03  0.72597D+03  0.70788D+03  0.68070D+03  0.64424D+03  0.60051D+03  0.55324D+03  0.50975D+03  0.46980D+03  0.42694D+03  0.37541D+03  0.30368D+03  0.21696D+03  0.14419D+03  0.78033D+02  0.40379D+02  0.15477D+02  0.59181D+01
  0.17783D+03  0.22500D+01  0.93353D+03  0.92770D+03  0.92031D+03  0.90871D+03  0.88923D+03  0.85842D+03  0.81493D+03  0.76127D+03  0.70689D+03  0.65708D+03  0.60151D+03  0.53794D+03  0.44751D+03  0.32652D+03  0.21639D+03  0.11133D+03  0.58119D+02  0.22832D+02  0.87458D+01
  0.19055D+03  0.22800D+01  0.11751D+04  0.11667D+04  0.11579D+04  0.11478D+04  0.11340D+04  0.11121D+04  0.10769D+04  0.10264D+04  0.96834D+03  0.91466D+03  0.84671D+03  0.76542D+03  0.64497D+03  0.47913D+03  0.32029D+03  0.15982D+03  0.83671D+02  0.33426D+02  0.12777D+02
  0.20417D+03  0.23100D+01  0.14822D+04  0.14695D+04  0.14567D+04  0.14433D+04  0.14288D+04  0.14109D+04  0.13848D+04  0.13446D+04  0.12940D+04  0.12507D+04  0.11807D+04  0.10824D+04  0.92046D+03  0.68866D+03  0.46508D+03  0.22886D+03  0.11935D+03  0.48179D+02  0.18328D+02
  0.21878D+03  0.23400D+01  0.18792D+04  0.18598D+04  0.18399D+04  0.18197D+04  0.17994D+04  0.17783D+04  0.17544D+04  0.17232D+04  0.16867D+04  0.16718D+04  0.16224D+04  0.15230D+04  0.13119D+04  0.97744D+03  0.66245D+03  0.32355D+03  0.16752D+03  0.68161D+02  0.25745D+02
  0.23442D+03  0.23700D+01  0.23925D+04  0.23651D+04  0.23367D+04  0.23067D+04  0.22763D+04  0.22463D+04  0.22164D+04  0.21853D+04  0.21585D+04  0.21817D+04  0.21798D+04  0.21132D+04  0.18580D+04  0.13866D+04  0.93235D+03  0.44496D+03  0.23200D+03  0.94978D+02  0.35517D+02
  0.25119D+03  0.24000D+01  0.30604D+04  0.30207D+04  0.29790D+04  0.29348D+04  0.28891D+04  0.28436D+04  0.27999D+04  0.27586D+04  0.27293D+04  0.27832D+04  0.28457D+04  0.28482D+04  0.25876D+04  0.19610D+04  0.13037D+04  0.64072D+03  0.32448D+03  0.13153D+03  0.48325D+02
  0.26915D+03  0.24300D+01  0.39167D+04  0.38630D+04  0.38061D+04  0.37446D+04  0.36789D+04  0.36117D+04  0.35460D+04  0.34851D+04  0.34416D+04  0.35123D+04  0.36424D+04  0.37356D+04  0.35127D+04  0.27329D+04  0.18164D+04  0.92131D+03  0.44640D+03  0.17789D+03  0.64317D+02
  0.28840D+03  0.24600D+01  0.50490D+04  0.49751D+04  0.48945D+04  0.48084D+04  0.47155D+04  0.46181D+04  0.45204D+04  0.44274D+04  0.43556D+04  0.44254D+04  0.46257D+04  0.48166D+04  0.46508D+04  0.37174D+04  0.25116D+04  0.13147D+04  0.61102D+03  0.23701D+03  0.84108D+02
  0.30903D+03  0.24900D+01  0.65355D+04  0.64390D+04  0.63299D+04  0.62123D+04  0.60837D+04  0.59460D+04  0.58044D+04  0.56656D+04  0.55485D+04  0.55906D+04  0.58719D+04  0.61557D+04  0.60271D+04  0.49380D+04  0.34055D+04  0.18400D+04  0.82394D+03  0.31066D+03  0.10810D+03
  0.33113D+03  0.25200D+01  0.84838D+04  0.83560D+04  0.82072D+04  0.80458D+04  0.78706D+04  0.76799D+04  0.74792D+04  0.72777D+04  0.70965D+04  0.70879D+04  0.74586D+04  0.78314D+04  0.77013D+04  0.63743D+04  0.44675D+04  0.24948D+04  0.10911D+04  0.40131D+03  0.13698D+03


==> ross4/ross4_b13.dat <==
  0.10000D+01  0.00000D+00  0.51162D-03  0.51208D-03  0.51291D-03  0.51524D-03  0.52179D-03  0.53663D-03  0.56506D-03  0.62004D-03  0.73102D-03  0.95793D-03  0.13275D-02  0.15690D-02  0.17270D-02  0.22490D-02  0.34133D-02  0.59748D-02  0.12136D-01  0.28509D-01  0.75847D-01
  0.10715D+01  0.30000D-01  0.58560D-03  0.58608D-03  0.58691D-03  0.58931D-03  0.59618D-03  0.61183D-03  0.64162D-03  0.69907D-03  0.81435D-03  0.10480D-02  0.14447D-02  0.17385D-02  0.18811D-02  0.23766D-02  0.35005D-02  0.59276D-02  0.11625D-01  0.26420D-01  0.68444D-01
  0.11482D+01  0.60000D-01  0.67037D-03  0.67086D-03  0.67170D-03  0.67417D-03  0.68137D-03  0.69785D-03  0.72916D-03  0.78932D-03  0.90865D-03  0.11501D-02  0.15748D-02  0.19252D-02  0.20596D-02  0.25261D-02  0.36142D-02  0.59256D-02  0.11223D-01  0.24652D-01  0.62066D-01
  0.12303D+01  0.90000D-01  0.76749D-03  0.76799D-03  0.76885D-03  0.77138D-03  0.77894D-03  0.79632D-03  0.82928D-03  0.89212D-03  0.10160D-02  0.12665D-02  0.17168D-02  0.21306D-02  0.22664D-02  0.27002D-02  0.37559D-02  0.59678D-02  0.10919D-01  0.23168D-01  0.56588D-01
  0.13183D+01  0.12000D+00  0.87878D-03  0.87929D-03  0.88016D-03  0.88276D-03  0.89069D-03  0.90904D-03  0.94368D-03  0.10094D-02  0.11386D-02  0.13981D-02  0.18719D-02  0.23584D-02  0.25045D-02  0.29020D-02  0.39276D-02  0.60540D-02  0.10707D-01  0.21935D-01  0.51899D-01
  0.14125D+01  0.15000D+00  0.10063D-02  0.10068D-02  0.10077D-02  0.10104D-02  0.10187D-02  0.10381D-02  0.10745D-02  0.11435D-02  0.12781D-02  0.15462D-02  0.20459D-02  0.26097D-02  0.27771D-02  0.31351D-02  0.41316D-02  0.61847D-02  0.10581D-01  0.20927D-01  0.47904D-01
  0.15136D+01  0.18000D+00  0.11524D-02  0.11529D-02  0.11538D-02  0.11566D-02  0.11653D-02  0.11858D-02  0.12241D-02  0.12966D-02  0.14365D-02  0.17150D-02  0.22414D-02  0.28784D-02  0.30895D-02  0.34039D-02  0.43711D-02  0.63612D-02  0.10536D-01  0.20121D-01  0.44518D-01
  0.16218D+01  0.21000D+00  0.13198D-02  0.13203D-02  0.13213D-02  0.13241D-02  0.13333D-02  0.13549D-02  0.13953D-02  0.14711D-02  0.16174D-02  0.19073D-02  0.24561D-02  0.31741D-02  0.34469D-02  0.37134D-02  0.46495D-02  0.65857D-02  0.10570D-01  0.19498D-01  0.41668D-01
  0.17378D+01  0.24000D+00  0.15116D-02  0.15120D-02  0.15131D-02  0.15160D-02  0.15257D-02  0.15485D-02  0.15911D-02  0.16707D-02  0.18239D-02  0.21243D-02  0.26980D-02  0.35004D-02  0.38486D-02  0.40698D-02  0.49711D-02  0.68609D-02  0.10683D-01  0.19044D-01  0.39291D-01
  0.18621D+01  0.27000D+00  0.17314D-02  0.17318D-02  0.17329D-02  0.17360D-02  0.17461D-02  0.17702D-02  0.18151D-02  0.18989D-02  0.20588D-02  0.23711D-02  0.29719D-02  0.38537D-02  0.43016D-02  0.44799D-02  0.53410D-02  0.71903D-02  0.10873D-01  0.18746D-01  0.37334D-01
  0.19953D+01  0.30000D+00  0.19833D-02  0.19836D-02  0.19848D-02  0.19879D-02  0.19986D-02  0.20241D-02  0.20715D-02  0.21595D-02  0.23267D-02  0.26525D-02  0.32796D-02  0.42380D-02  0.48122D-02  0.49506D-02  0.57649D-02  0.75786D-02  0.11143D-01  0.18595D-01  0.35753D-01
  0.21380D+01  0.33000D+00  0.22719D-02  0.22722D-02  0.22734D-02  0.22766D-02  0.22879D-02  0.23148D-02  0.23648D-02  0.24573D-02  0.26327D-02  0.29726D-02  0.36242D-02  0.46650D-02  0.53816D-02  0.54913D-02  0.62497D-02  0.80310D-02  0.11495D-01  0.18586D-01  0.34510D-01
  0.22909D+01  0.36000D+00  0.26025D-02  0.26029D-02  0.26041D-02  0.26075D-02  0.26193D-02  0.26478D-02  0.27005D-02  0.27980D-02  0.29822D-02  0.33355D-02  0.40159D-02  0.51395D-02  0.60069D-02  0.61124D-02  0.68033D-02  0.85540D-02  0.11934D-01  0.18714D-01  0.33574D-01
  0.24547D+01  0.39000D+00  0.29815D-02  0.29818D-02  0.29830D-02  0.29866D-02  0.29990D-02  0.30292D-02  0.30849D-02  0.31875D-02  0.33805D-02  0.37502D-02  0.44587D-02  0.56598D-02  0.67020D-02  0.68228D-02  0.74349D-02  0.91551D-02  0.12464D-01  0.18980D-01  0.32923D-01
  0.26303D+01  0.42000D+00  0.34157D-02  0.34160D-02  0.34172D-02  0.34210D-02  0.34341D-02  0.34661D-02  0.35249D-02  0.36330D-02  0.38359D-02  0.42213D-02  0.49621D-02  0.62347D-02  0.74688D-02  0.76314D-02  0.81549D-02  0.98428D-02  0.13093D-01  0.19383D-01  0.32537D-01
  0.28184D+01  0.45000D+00  0.39134D-02  0.39137D-02  0.39149D-02  0.39188D-02  0.39327D-02  0.39666D-02  0.40287D-02  0.41429D-02  0.43554D-02  0.47592D-02  0.55322D-02  0.68779D-02  0.83188D-02  0.85523D-02  0.89755D-02  0.10627D-01  0.13829D-01  0.19928D-01  0.32403D-01
  0.30200D+01  0.48000D+00  0.44838D-02  0.44840D-02  0.44853D-02  0.44894D-02  0.45042D-02  0.45400D-02  0.46058D-02  0.47260D-02  0.49496D-02  0.53732D-02  0.61766D-02  0.76027D-02  0.92391D-02  0.95995D-02  0.99106D-02  0.11520D-01  0.14682D-01  0.20620D-01  0.32512D-01
  0.32359D+01  0.51000D+00  0.51376D-02  0.51379D-02  0.51392D-02  0.51436D-02  0.51592D-02  0.51973D-02  0.52668D-02  0.53935D-02  0.56292D-02  0.60716D-02  0.69112D-02  0.84174D-02  0.10253D-01  0.10782D-01  0.10975D-01  0.12534D-01  0.15663D-01  0.21468D-01  0.32860D-01
  0.34674D+01  0.54000D+00  0.58874D-02  0.58877D-02  0.58890D-02  0.58936D-02  0.59101D-02  0.59506D-02  0.60240D-02  0.61580D-02  0.64060D-02  0.68695D-02  0.77490D-02  0.93244D-02  0.11378D-01  0.12105D-01  0.12188D-01  0.13684D-01  0.16786D-01  0.22481D-01  0.33447D-01
  0.37154D+01  0.57000D+00  0.67473D-02  0.67476D-02  0.67490D-02  0.67538D-02  0.67713D-02  0.68142D-02  0.68920D-02  0.70338D-02  0.72943D-02  0.77817D-02  0.86986D-02  0.10353D-01  0.12623D-01  0.13592D-01  0.13568D-01  0.14987D-01  0.18067D-01  0.23672D-01  0.34276D-01
  0.39811D+01  0.60000D+00  0.77340D-02  0.77342D-02  0.77355D-02  0.77406D-02  0.77592D-02  0.78047D-02  0.78872D-02  0.80366D-02  0.83116D-02  0.88239D-02  0.97806D-02  0.11522D-01  0.13983D-01  0.15262D-01  0.15137D-01  0.16463D-01  0.19523D-01  0.25057D-01  0.35355D-01
  0.42658D+01  0.63000D+00  0.88662D-02  0.88665D-02  0.88677D-02  0.88729D-02  0.88927D-02  0.89411D-02  0.90284D-02  0.91864D-02  0.94772D-02  0.10014D-01  0.11017D-01  0.12839D-01  0.15503D-01  0.17106D-01  0.16916D-01  0.18132D-01  0.21175D-01  0.26654D-01  0.36695D-01
  0.45709D+01  0.66000D+00  0.10166D-01  0.10166D-01  0.10167D-01  0.10173D-01  0.10194D-01  0.10245D-01  0.10338D-01  0.10505D-01  0.10811D-01  0.11376D-01  0.12429D-01  0.14330D-01  0.17211D-01  0.19153D-01  0.18935D-01  0.20020D-01  0.23045D-01  0.28484D-01  0.38312D-01
  0.48978D+01  0.69000D+00  0.11659D-01  0.11659D-01  0.11660D-01  0.11666D-01  0.11688D-01  0.11743D-01  0.11841D-01  0.12018D-01  0.12341D-01  0.12938D-01  0.14037D-01  0.16031D-01  0.19110D-01  0.21436D-01  0.21223D-01  0.22152D-01  0.25160D-01  0.30571D-01  0.40223D-01
  0.52481D+01  0.72000D+00  0.13374D-01  0.13375D-01  0.13376D-01  0.13381D-01  0.13406D-01  0.13464D-01  0.13568D-01  0.13755D-01  0.14098D-01  0.14725D-01  0.15878D-01  0.17973D-01  0.21234D-01  0.23980D-01  0.23803D-01  0.24559D-01  0.27548D-01  0.32942D-01  0.42452D-01
  0.56234D+01  0.75000D+00  0.15347D-01  0.15347D-01  0.15348D-01  0.15354D-01  0.15380D-01  0.15442D-01  0.15553D-01  0.15752D-01  0.16114D-01  0.16775D-01  0.17989D-01  0.20174D-01  0.23642D-01  0.26772D-01  0.26710D-01  0.27275D-01  0.30242D-01  0.35628D-01  0.45026D-01
  0.60256D+01  0.78000D+00  0.17617D-01  0.17618D-01  0.17619D-01  0.17625D-01  0.17652D-01  0.17719D-01  0.17837D-01  0.18048D-01  0.18431D-01  0.19130D-01  0.20407D-01  0.22692D-01  0.26377D-01  0.29896D-01  0.29989D-01  0.30337D-01  0.33278D-01  0.38665D-01  0.47976D-01
  0.64565D+01  0.81000D+00  0.20233D-01  0.20233D-01  0.20234D-01  0.20241D-01  0.20270D-01  0.20341D-01  0.20467D-01  0.20691D-01  0.21097D-01  0.21838D-01  0.23178D-01  0.25580D-01  0.29450D-01  0.33404D-01  0.33683D-01  0.33790D-01  0.36696D-01  0.42093D-01  0.51340D-01
  0.69183D+01  0.84000D+00  0.23249D-01  0.23249D-01  0.23251D-01  0.23258D-01  0.23289D-01  0.23365D-01  0.23499D-01  0.23737D-01  0.24170D-01  0.24952D-01  0.26366D-01  0.28891D-01  0.32956D-01  0.37323D-01  0.37821D-01  0.37679D-01  0.40543D-01  0.45957D-01  0.55161D-01
  0.74131D+01  0.87000D+00  0.26733D-01  0.26733D-01  0.26735D-01  0.26742D-01  0.26776D-01  0.26857D-01  0.27000D-01  0.27255D-01  0.27714D-01  0.28543D-01  0.30041D-01  0.32682D-01  0.36976D-01  0.41710D-01  0.42487D-01  0.42063D-01  0.44870D-01  0.50312D-01  0.59493D-01
  0.79433D+01  0.90000D+00  0.30764D-01  0.30764D-01  0.30765D-01  0.30773D-01  0.30809D-01  0.30896D-01  0.31049D-01  0.31321D-01  0.31810D-01  0.32693D-01  0.34274D-01  0.37055D-01  0.41582D-01  0.46700D-01  0.47770D-01  0.47011D-01  0.49742D-01  0.55222D-01  0.64402D-01
  0.85114D+01  0.93000D+00  0.35436D-01  0.35437D-01  0.35438D-01  0.35446D-01  0.35484D-01  0.35578D-01  0.35742D-01  0.36032D-01  0.36554D-01  0.37496D-01  0.39170D-01  0.42112D-01  0.46849D-01  0.52404D-01  0.53746D-01  0.52658D-01  0.55232D-01  0.60767D-01  0.69968D-01
  0.91201D+01  0.96000D+00  0.40865D-01  0.40865D-01  0.40866D-01  0.40874D-01  0.40913D-01  0.41016D-01  0.41192D-01  0.41503D-01  0.42063D-01  0.43065D-01  0.44849D-01  0.47954D-01  0.52945D-01  0.58874D-01  0.60528D-01  0.58971D-01  0.61432D-01  0.67043D-01  0.76295D-01
  0.97724D+01  0.99000D+00  0.47187D-01  0.47187D-01  0.47188D-01  0.47196D-01  0.47236D-01  0.47348D-01  0.47538D-01  0.47873D-01  0.48471D-01  0.49545D-01  0.51452D-01  0.54733D-01  0.60026D-01  0.66325D-01  0.68312D-01  0.66197D-01  0.68452D-01  0.74165D-01  0.83500D-01
  0.10471D+02  0.10200D+01  0.54571D-01  0.54571D-01  0.54572D-01  0.54580D-01  0.54619D-01  0.54742D-01  0.54948D-01  0.55309D-01  0.55951D-01  0.57109D-01  0.59141D-01  0.62640D-01  0.68233D-01  0.74980D-01  0.77300D-01  0.74685D-01  0.76438D-01  0.82286D-01  0.91749D-01
  0.11220D+02  0.10500D+01  0.63218D-01  0.63218D-01  0.63219D-01  0.63226D-01  0.63265D-01  0.63399D-01  0.63624D-01  0.64013D-01  0.64708D-01  0.65953D-01  0.68138D-01  0.71887D-01  0.77801D-01  0.85055D-01  0.87668D-01  0.83964D-01  0.85554D-01  0.91573D-01  0.10122D+00
  0.12023D+02  0.10800D+01  0.73366D-01  0.73366D-01  0.73367D-01  0.73374D-01  0.73412D-01  0.73559D-01  0.73804D-01  0.74227D-01  0.74980D-01  0.76325D-01  0.78689D-01  0.82695D-01  0.89021D-01  0.96740D-01  0.99735D-01  0.94893D-01  0.95976D-01  0.10219D+00  0.11210D+00
  0.12882D+02  0.11100D+01  0.85292D-01  0.85292D-01  0.85293D-01  0.85300D-01  0.85336D-01  0.85495D-01  0.85765D-01  0.86228D-01  0.87042D-01  0.88507D-01  0.91067D-01  0.95381D-01  0.10219D+00  0.11045D+00  0.11388D+00  0.10751D+00  0.10795D+00  0.11442D+00  0.12467D+00
  0.13804D+02  0.11400D+01  0.99329D-01  0.99329D-01  0.99330D-01  0.99336D-01  0.99371D-01  0.99541D-01  0.99842D-01  0.10035D+00  0.10124D+00  0.10284D+00  0.10561D+00  0.11029D+00  0.11758D+00  0.12656D+00  0.13042D+00  0.12281D+00  0.12166D+00  0.12839D+00  0.13912D+00
  0.14791D+02  0.11700D+01  0.11582D+00  0.11582D+00  0.11582D+00  0.11582D+00  0.11586D+00  0.11604D+00  0.11637D+00  0.11693D+00  0.11790D+00  0.11965D+00  0.12268D+00  0.12777D+00  0.13562D+00  0.14535D+00  0.14964D+00  0.13868D+00  0.13738D+00  0.14436D+00  0.15579D+00
  0.15849D+02  0.12000D+01  0.13509D+00  0.13509D+00  0.13509D+00  0.13510D+00  0.13513D+00  0.13531D+00  0.13569D+00  0.13630D+00  0.13737D+00  0.13928D+00  0.14260D+00  0.14811D+00  0.15666D+00  0.16714D+00  0.17204D+00  0.15792D+00  0.15520D+00  0.16221D+00  0.17469D+00
  0.16982D+02  0.12300D+01  0.15746D+00  0.15746D+00  0.15746D+00  0.15746D+00  0.15749D+00  0.15767D+00  0.15810D+00  0.15878D+00  0.15994D+00  0.16203D+00  0.16565D+00  0.17165D+00  0.18091D+00  0.19226D+00  0.19775D+00  0.17979D+00  0.17519D+00  0.18221D+00  0.19605D+00
  0.18197D+02  0.12600D+01  0.18316D+00  0.18316D+00  0.18316D+00  0.18317D+00  0.18320D+00  0.18337D+00  0.18385D+00  0.18459D+00  0.18587D+00  0.18814D+00  0.19206D+00  0.19858D+00  0.20850D+00  0.22085D+00  0.22684D+00  0.20570D+00  0.19733D+00  0.20386D+00  0.22006D+00
  0.19498D+02  0.12900D+01  0.21226D+00  0.21226D+00  0.21226D+00  0.21226D+00  0.21229D+00  0.21245D+00  0.21299D+00  0.21380D+00  0.21518D+00  0.21763D+00  0.22187D+00  0.22887D+00  0.23949D+00  0.25266D+00  0.25911D+00  0.23016D+00  0.22141D+00  0.22718D+00  0.24677D+00
  0.20893D+02  0.13200D+01  0.24460D+00  0.24460D+00  0.24460D+00  0.24460D+00  0.24463D+00  0.24478D+00  0.24536D+00  0.24623D+00  0.24771D+00  0.25034D+00  0.25488D+00  0.26230D+00  0.27365D+00  0.28753D+00  0.29452D+00  0.25959D+00  0.24716D+00  0.25265D+00  0.27551D+00
  0.22387D+02  0.13500D+01  0.27994D+00  0.27994D+00  0.27994D+00  0.27994D+00  0.27996D+00  0.28010D+00  0.28071D+00  0.28165D+00  0.28322D+00  0.28600D+00  0.29075D+00  0.29854D+00  0.31030D+00  0.32487D+00  0.33198D+00  0.29263D+00  0.27435D+00  0.27861D+00  0.30604D+00
  0.23988D+02  0.13800D+01  0.31750D+00  0.31749D+00  0.31749D+00  0.31749D+00  0.31751D+00  0.31763D+00  0.31825D+00  0.31924D+00  0.32088D+00  0.32376D+00  0.32868D+00  0.33674D+00  0.34873D+00  0.36376D+00  0.37066D+00  0.32317D+00  0.30284D+00  0.30614D+00  0.33838D+00
  0.25704D+02  0.14100D+01  0.35605D+00  0.35599D+00  0.35596D+00  0.35594D+00  0.35594D+00  0.35605D+00  0.35665D+00  0.35768D+00  0.35935D+00  0.36226D+00  0.36723D+00  0.37530D+00  0.38731D+00  0.40230D+00  0.40874D+00  0.35691D+00  0.33088D+00  0.33270D+00  0.36983D+00
  0.27542D+02  0.14400D+01  0.39431D+00  0.39399D+00  0.39378D+00  0.39365D+00  0.39358D+00  0.39363D+00  0.39416D+00  0.39520D+00  0.39685D+00  0.39973D+00  0.40461D+00  0.41249D+00  0.42420D+00  0.43868D+00  0.44442D+00  0.38990D+00  0.35850D+00  0.36305D+00  0.40053D+00
  0.29512D+02  0.14700D+01  0.43133D+00  0.43012D+00  0.42922D+00  0.42859D+00  0.42818D+00  0.42800D+00  0.42832D+00  0.42929D+00  0.43084D+00  0.43359D+00  0.43820D+00  0.44568D+00  0.45660D+00  0.47022D+00  0.47486D+00  0.42152D+00  0.38411D+00  0.38819D+00  0.42823D+00
  0.31623D+02  0.15000D+01  0.47032D+00  0.46673D+00  0.46386D+00  0.46168D+00  0.46012D+00  0.45911D+00  0.45880D+00  0.45940D+00  0.46066D+00  0.46310D+00  0.46731D+00  0.47414D+00  0.48403D+00  0.49641D+00  0.49977D+00  0.44646D+00  0.40789D+00  0.41098D+00  0.45384D+00
  0.33884D+02  0.15300D+01  0.51472D+00  0.50628D+00  0.49914D+00  0.49336D+00  0.48887D+00  0.48558D+00  0.48351D+00  0.48286D+00  0.48322D+00  0.48495D+00  0.48844D+00  0.49432D+00  0.50294D+00  0.51362D+00  0.51603D+00  0.46665D+00  0.42623D+00  0.42749D+00  0.47162D+00
  0.36308D+02  0.15600D+01  0.57740D+00  0.56100D+00  0.54630D+00  0.53368D+00  0.52326D+00  0.51497D+00  0.50882D+00  0.50498D+00  0.50295D+00  0.50290D+00  0.50495D+00  0.50948D+00  0.51638D+00  0.52538D+00  0.52661D+00  0.48212D+00  0.44193D+00  0.44448D+00  0.48501D+00
  0.38905D+02  0.15900D+01  0.66831D+00  0.64099D+00  0.61535D+00  0.59217D+00  0.57189D+00  0.55472D+00  0.54076D+00  0.53034D+00  0.52302D+00  0.51884D+00  0.51771D+00  0.51976D+00  0.52441D+00  0.53143D+00  0.53147D+00  0.49383D+00  0.45515D+00  0.45574D+00  0.49323D+00
  0.41687D+02  0.16200D+01  0.80101D+00  0.75779D+00  0.71830D+00  0.68126D+00  0.64701D+00  0.61641D+00  0.59003D+00  0.56838D+00  0.55130D+00  0.53898D+00  0.53136D+00  0.52835D+00  0.52906D+00  0.53303D+00  0.53162D+00  0.49865D+00  0.46400D+00  0.46273D+00  0.49575D+00
  0.44668D+02  0.16500D+01  0.10060D+01  0.93310D+00  0.87000D+00  0.81509D+00  0.76401D+00  0.71544D+00  0.67110D+00  0.63264D+00  0.60014D+00  0.57411D+00  0.55480D+00  0.54236D+00  0.53576D+00  0.53437D+00  0.53023D+00  0.50146D+00  0.47039D+00  0.45654D+00  0.48858D+00
  0.47863D+02  0.16800D+01  0.13305D+01  0.12103D+01  0.11012D+01  0.10107D+01  0.93547D+00  0.86622D+00  0.79887D+00  0.73655D+00  0.68167D+00  0.63508D+00  0.59739D+00  0.56934D+00  0.54996D+00  0.53893D+00  0.52868D+00  0.50201D+00  0.47319D+00  0.45811D+00  0.48422D+00
  0.51286D+02  0.17100D+01  0.18039D+01  0.16436D+01  0.14721D+01  0.13146D+01  0.11863D+01  0.10836D+01  0.99036D+00  0.89907D+00  0.81379D+00  0.73849D+00  0.67445D+00  0.62312D+00  0.58380D+00  0.55671D+00  0.53505D+00  0.50440D+00  0.47628D+00  0.45959D+00  0.47996D+00
  0.54954D+02  0.17400D+01  0.23976D+01  0.22457D+01  0.20390D+01  0.18063D+01  0.15880D+01  0.14100D+01  0.12699D+01  0.11441D+01  0.10196D+01  0.90340D+00  0.80250D+00  0.71839D+00  0.65021D+00  0.59873D+00  0.55795D+00  0.51620D+00  0.48305D+00  0.46058D+00  0.47578D+00
  0.58884D+02  0.17700D+01  0.31129D+01  0.29808D+01  0.27977D+01  0.25369D+01  0.22263D+01  0.19277D+01  0.16856D+01  0.14983D+01  0.13308D+01  0.11635D+01  0.10091D+01  0.87790D+00  0.76842D+00  0.68113D+00  0.61015D+00  0.54665D+00  0.50050D+00  0.46899D+00  0.47443D+00
  0.63096D+02  0.18000D+01  0.41040D+01  0.39083D+01  0.37189D+01  0.34861D+01  0.31564D+01  0.27450D+01  0.23397D+01  0.20125D+01  0.17617D+01  0.15355D+01  0.13135D+01  0.11156D+01  0.94926D+00  0.81371D+00  0.70063D+00  0.60350D+00  0.53323D+00  0.48527D+00  0.47788D+00
  0.67608D+02  0.18300D+01  0.55657D+01  0.52242D+01  0.49242D+01  0.46516D+01  0.43481D+01  0.39337D+01  0.34026D+01  0.28674D+01  0.24343D+01  0.20958D+01  0.17888D+01  0.14966D+01  0.12427D+01  0.10348D+01  0.85912D+00  0.70836D+00  0.59826D+00  0.52059D+00  0.49590D+00
  0.72444D+02  0.18600D+01  0.77059D+01  0.71659D+01  0.66615D+01  0.62173D+01  0.58218D+01  0.54070D+01  0.48632D+01  0.41677D+01  0.34715D+01  0.29058D+01  0.24572D+01  0.20489D+01  0.16718D+01  0.13593D+01  0.10970D+01  0.87232D+00  0.70457D+00  0.57968D+00  0.52268D+00
  0.77625D+02  0.18900D+01  0.10689D+02  0.99637D+01  0.92129D+01  0.85027D+01  0.78702D+01  0.73083D+01  0.67386D+01  0.60242D+01  0.51282D+01  0.42209D+01  0.34778D+01  0.28747D+01  0.23274D+01  0.18538D+01  0.14581D+01  0.11241D+01  0.87121D+00  0.67529D+00  0.57130D+00
  0.83176D+02  0.19200D+01  0.14494D+02  0.13711D+02  0.12776D+02  0.11780D+02  0.10814D+02  0.99374D+01  0.91500D+01  0.83602D+01  0.74106D+01  0.62344D+01  0.50610D+01  0.40980D+01  0.32952D+01  0.25940D+01  0.19951D+01  0.14957D+01  0.11213D+01  0.82304D+00  0.64449D+00
  0.89125D+02  0.19500D+01  0.19097D+02  0.18431D+02  0.17493D+02  0.16322D+02  0.15026D+02  0.13734D+02  0.12532D+02  0.11434D+02  0.10346D+02  0.90452D+01  0.74874D+01  0.59836D+01  0.47379D+01  0.37029D+01  0.28009D+01  0.20457D+01  0.14882D+01  0.10371D+01  0.75873D+00
  0.95499D+02  0.19800D+01  0.24479D+02  0.24023D+02  0.23281D+02  0.22179D+02  0.20733D+02  0.19071D+02  0.17368D+02  0.15754D+02  0.14274D+02  0.12778D+02  0.10984D+02  0.89208D+01  0.69757D+01  0.53787D+01  0.40170D+01  0.28614D+01  0.20240D+01  0.13443D+01  0.91918D+00
  0.10233D+03  0.20100D+01  0.30872D+02  0.30585D+02  0.30097D+02  0.29279D+02  0.28005D+02  0.26244D+02  0.24130D+02  0.21899D+02  0.19773D+02  0.17795D+02  0.15692D+02  0.13216D+02  0.10461D+02  0.79573D+01  0.58410D+01  0.40719D+01  0.28028D+01  0.17876D+01  0.11546D+01
  0.10965D+03  0.20400D+01  0.38744D+02  0.38459D+02  0.38093D+02  0.37536D+02  0.36608D+02  0.35112D+02  0.32956D+02  0.30282D+02  0.27438D+02  0.24722D+02  0.22002D+02  0.19053D+02  0.15586D+02  0.11943D+02  0.86300D+01  0.58705D+01  0.39417D+01  0.24201D+01  0.14958D+01
  0.11749D+03  0.20700D+01  0.48789D+02  0.48379D+02  0.47944D+02  0.47447D+02  0.46772D+02  0.45690D+02  0.43911D+02  0.41264D+02  0.37944D+02  0.34442D+02  0.30790D+02  0.27009D+02  0.22729D+02  0.17857D+02  0.12873D+02  0.85587D+01  0.56243D+01  0.33166D+01  0.19753D+01
  0.12589D+03  0.21000D+01  0.61613D+02  0.61001D+02  0.60378D+02  0.59745D+02  0.59073D+02  0.58231D+02  0.56929D+02  0.54766D+02  0.51542D+02  0.47628D+02  0.43040D+02  0.38112D+02  0.32694D+02  0.26438D+02  0.19320D+02  0.12622D+02  0.81011D+01  0.45691D+01  0.26414D+01
  0.13490D+03  0.21300D+01  0.78136D+02  0.77203D+02  0.76252D+02  0.75311D+02  0.74392D+02  0.73453D+02  0.72339D+02  0.70701D+02  0.68095D+02  0.64537D+02  0.59551D+02  0.53516D+02  0.46591D+02  0.38520D+02  0.28741D+02  0.18707D+02  0.11692D+02  0.63482D+01  0.35523D+01
  0.14454D+03  0.21600D+01  0.99449D+02  0.98116D+02  0.96713D+02  0.95296D+02  0.93928D+02  0.92627D+02  0.91324D+02  0.89819D+02  0.87773D+02  0.85133D+02  0.80739D+02  0.74300D+02  0.65974D+02  0.55605D+02  0.42308D+02  0.27605D+02  0.17072D+02  0.88817D+01  0.48357D+01
  0.15488D+03  0.21900D+01  0.12707D+03  0.12519D+03  0.12319D+03  0.12111D+03  0.11905D+03  0.11710D+03  0.11528D+03  0.11348D+03  0.11156D+03  0.10976D+03  0.10680D+03  0.10118D+03  0.92365D+02  0.79589D+02  0.61448D+02  0.40133D+02  0.24641D+02  0.12343D+02  0.65350D+01
  0.16596D+03  0.22200D+01  0.16293D+03  0.16036D+03  0.15759D+03  0.15463D+03  0.15162D+03  0.14870D+03  0.14596D+03  0.14341D+03  0.14107D+03  0.13955D+03  0.13816D+03  0.13452D+03  0.12694D+03  0.11287D+03  0.88869D+02  0.58281D+02  0.35495D+02  0.17173D+02  0.88729D+01
  0.17783D+03  0.22500D+01  0.20895D+03  0.20548D+03  0.20176D+03  0.19772D+03  0.19349D+03  0.18927D+03  0.18521D+03  0.18142D+03  0.17807D+03  0.17609D+03  0.17587D+03  0.17446D+03  0.16968D+03  0.15661D+03  0.12679D+03  0.83436D+02  0.50453D+02  0.24191D+02  0.12017D+02
  0.19055D+03  0.22800D+01  0.26977D+03  0.26510D+03  0.26005D+03  0.25454D+03  0.24867D+03  0.24267D+03  0.23676D+03  0.23112D+03  0.22603D+03  0.22277D+03  0.22311D+03  0.22347D+03  0.22222D+03  0.21237D+03  0.17829D+03  0.11896D+03  0.71440D+02  0.33869D+02  0.16198D+02
  0.20417D+03  0.23100D+01  0.34792D+03  0.34185D+03  0.33525D+03  0.32802D+03  0.32013D+03  0.31186D+03  0.30355D+03  0.29543D+03  0.28788D+03  0.28246D+03  0.28266D+03  0.28428D+03  0.28659D+03  0.28163D+03  0.24551D+03  0.16800D+03  0.10075D+03  0.47777D+02  0.21951D+02
  0.21878D+03  0.23400D+01  0.45218D+03  0.44401D+03  0.43505D+03  0.42530D+03  0.41465D+03  0.40333D+03  0.39172D+03  0.38019D+03  0.36919D+03  0.36050D+03  0.35963D+03  0.36168D+03  0.36674D+03  0.36707D+03  0.32984D+03  0.23293D+03  0.14060D+03  0.67477D+02  0.29644D+02
  0.23442D+03  0.23700D+01  0.58388D+03  0.57421D+03  0.56276D+03  0.55028D+03  0.53645D+03  0.52141D+03  0.50570D+03  0.48981D+03  0.47433D+03  0.46130D+03  0.45862D+03  0.46050D+03  0.46744D+03  0.47248D+03  0.43347D+03  0.31402D+03  0.19270D+03  0.94425D+02  0.39855D+02
  0.25119D+03  0.24000D+01  0.76291D+03  0.74960D+03  0.73419D+03  0.71733D+03  0.69890D+03  0.67878D+03  0.65745D+03  0.63559D+03  0.61394D+03  0.59488D+03  0.58928D+03  0.59059D+03  0.59884D+03  0.60718D+03  0.56328D+03  0.41638D+03  0.26129D+03  0.12952D+03  0.53093D+02
  0.26915D+03  0.24300D+01  0.99835D+03  0.98159D+03  0.95976D+03  0.93666D+03  0.91235D+03  0.88583D+03  0.85733D+03  0.82771D+03  0.79796D+03  0.77086D+03  0.76077D+03  0.76222D+03  0.77192D+03  0.78268D+03  0.72855D+03  0.54259D+03  0.34759D+03  0.17372D+03  0.69867D+02
  0.28840D+03  0.24600D+01  0.13466D+04  0.13151D+04  0.12777D+04  0.12383D+04  0.11997D+04  0.11616D+04  0.11224D+04  0.10820D+04  0.10413D+04  0.10033D+04  0.98581D+03  0.98897D+03  0.10004D+04  0.10141D+04  0.94184D+03  0.70197D+03  0.45433D+03  0.22801D+03  0.90576D+02
  0.30903D+03  0.24900D+01  0.17972D+04  0.17679D+04  0.17207D+04  0.16633D+04  0.16031D+04  0.15411D+04  0.14796D+04  0.14203D+04  0.13631D+04  0.13100D+04  0.12810D+04  0.12887D+04  0.13042D+04  0.13214D+04  0.12236D+04  0.90721D+03  0.58771D+03  0.29344D+03  0.11547D+03
  0.33113D+03  0.25200D+01  0.24450D+04  0.23939D+04  0.23298D+04  0.22533D+04  0.21686D+04  0.20786D+04  0.19836D+04  0.18890D+04  0.18006D+04  0.17223D+04  0.16752D+04  0.16900D+04  0.17141D+04  0.17380D+04  0.16017D+04  0.11765D+04  0.75338D+03  0.37165D+03  0.14508D+03


==> ross4/ross4_b1325.dat <==
  0.10000D+01  0.00000D+00  0.18738D-03  0.18744D-03  0.18764D-03  0.18819D-03  0.18926D-03  0.19168D-03  0.19713D-03  0.20856D-03  0.23109D-03  0.27756D-03  0.38021D-03  0.58919D-03  0.79801D-03  0.95057D-03  0.13859D-02  0.24555D-02  0.51225D-02  0.12384D-01  0.33729D-01
  0.10715D+01  0.30000D-01  0.21413D-03  0.21418D-03  0.21438D-03  0.21493D-03  0.21602D-03  0.21851D-03  0.22418D-03  0.23615D-03  0.25956D-03  0.30742D-03  0.41210D-03  0.62751D-03  0.86315D-03  0.10123D-02  0.14197D-02  0.24268D-02  0.48867D-02  0.11443D-01  0.30416D-01
  0.11482D+01  0.60000D-01  0.24474D-03  0.24479D-03  0.24499D-03  0.24556D-03  0.24665D-03  0.24921D-03  0.25513D-03  0.26765D-03  0.29204D-03  0.34148D-03  0.44822D-03  0.66938D-03  0.93514D-03  0.10853D-02  0.14651D-02  0.24170D-02  0.46972D-02  0.10641D-01  0.27548D-01
  0.12303D+01  0.90000D-01  0.27979D-03  0.27984D-03  0.28005D-03  0.28061D-03  0.28172D-03  0.28435D-03  0.29052D-03  0.30364D-03  0.32909D-03  0.38023D-03  0.48905D-03  0.71688D-03  0.10139D-02  0.11701D-02  0.15229D-02  0.24256D-02  0.45501D-02  0.99631D-02  0.25072D-01
  0.13183D+01  0.12000D+00  0.31992D-03  0.31997D-03  0.32017D-03  0.32074D-03  0.32187D-03  0.32457D-03  0.33101D-03  0.34477D-03  0.37137D-03  0.42421D-03  0.53579D-03  0.77056D-03  0.10961D-02  0.12688D-02  0.15943D-02  0.24526D-02  0.44419D-02  0.93946D-02  0.22941D-01
  0.14125D+01  0.15000D+00  0.36587D-03  0.36592D-03  0.36612D-03  0.36670D-03  0.36784D-03  0.37062D-03  0.37734D-03  0.39178D-03  0.41953D-03  0.47438D-03  0.58915D-03  0.82902D-03  0.11860D-02  0.13828D-02  0.16806D-02  0.24981D-02  0.43701D-02  0.89240D-02  0.21114D-01
  0.15136D+01  0.18000D+00  0.41849D-03  0.41854D-03  0.41873D-03  0.41932D-03  0.42047D-03  0.42332D-03  0.43035D-03  0.44550D-03  0.47454D-03  0.53160D-03  0.64924D-03  0.89553D-03  0.12845D-02  0.15117D-02  0.17835D-02  0.25627D-02  0.43327D-02  0.85413D-02  0.19555D-01
  0.16218D+01  0.21000D+00  0.47874D-03  0.47879D-03  0.47897D-03  0.47957D-03  0.48073D-03  0.48366D-03  0.49100D-03  0.50691D-03  0.53736D-03  0.59658D-03  0.71773D-03  0.97132D-03  0.13889D-02  0.16574D-02  0.19051D-02  0.26472D-02  0.43285D-02  0.82381D-02  0.18233D-01
  0.17378D+01  0.24000D+00  0.54773D-03  0.54777D-03  0.54793D-03  0.54857D-03  0.54974D-03  0.55275D-03  0.56041D-03  0.57715D-03  0.60901D-03  0.67064D-03  0.79587D-03  0.10562D-02  0.15011D-02  0.18221D-02  0.20478D-02  0.27529D-02  0.43566D-02  0.80074D-02  0.17120D-01
  0.18621D+01  0.27000D+00  0.62672D-03  0.62677D-03  0.62692D-03  0.62757D-03  0.62875D-03  0.63183D-03  0.63985D-03  0.65745D-03  0.69083D-03  0.75515D-03  0.88458D-03  0.11515D-02  0.16252D-02  0.20063D-02  0.22141D-02  0.28814D-02  0.44170D-02  0.78439D-02  0.16193D-01
  0.19953D+01  0.30000D+00  0.71717D-03  0.71721D-03  0.71736D-03  0.71802D-03  0.71921D-03  0.72238D-03  0.73076D-03  0.74927D-03  0.78432D-03  0.85146D-03  0.98509D-03  0.12602D-02  0.17622D-02  0.22066D-02  0.24076D-02  0.30349D-02  0.45101D-02  0.77432D-02  0.15432D-01
  0.21380D+01  0.33000D+00  0.82074D-03  0.82078D-03  0.82092D-03  0.82159D-03  0.82280D-03  0.82604D-03  0.83481D-03  0.85429D-03  0.89111D-03  0.96108D-03  0.10997D-02  0.13839D-02  0.19087D-02  0.24288D-02  0.26319D-02  0.32158D-02  0.46368D-02  0.77024D-02  0.14820D-01
  0.22909D+01  0.36000D+00  0.93932D-03  0.93936D-03  0.93950D-03  0.94018D-03  0.94139D-03  0.94472D-03  0.95389D-03  0.97442D-03  0.10130D-02  0.10862D-02  0.12304D-02  0.15223D-02  0.20726D-02  0.26747D-02  0.28892D-02  0.34274D-02  0.47987D-02  0.77193D-02  0.14343D-01
  0.24547D+01  0.39000D+00  0.10751D-02  0.10751D-02  0.10753D-02  0.10760D-02  0.10772D-02  0.10806D-02  0.10902D-02  0.11118D-02  0.11523D-02  0.12290D-02  0.13785D-02  0.16797D-02  0.22566D-02  0.29384D-02  0.31847D-02  0.36734D-02  0.49979D-02  0.77932D-02  0.13990D-01
  0.26303D+01  0.42000D+00  0.12305D-02  0.12306D-02  0.12307D-02  0.12314D-02  0.12326D-02  0.12361D-02  0.12462D-02  0.12689D-02  0.13116D-02  0.13917D-02  0.15471D-02  0.18592D-02  0.24597D-02  0.32245D-02  0.35235D-02  0.39583D-02  0.52371D-02  0.79239D-02  0.13752D-01
  0.28184D+01  0.45000D+00  0.14085D-02  0.14085D-02  0.14086D-02  0.14093D-02  0.14106D-02  0.14142D-02  0.14247D-02  0.14487D-02  0.14935D-02  0.15774D-02  0.17395D-02  0.20623D-02  0.26854D-02  0.35391D-02  0.39073D-02  0.42873D-02  0.55197D-02  0.81124D-02  0.13622D-01
  0.30200D+01  0.48000D+00  0.16122D-02  0.16122D-02  0.16123D-02  0.16129D-02  0.16143D-02  0.16180D-02  0.16290D-02  0.16543D-02  0.17014D-02  0.17895D-02  0.19585D-02  0.22918D-02  0.29407D-02  0.38830D-02  0.43388D-02  0.46668D-02  0.58499D-02  0.83606D-02  0.13595D-01
  0.32359D+01  0.51000D+00  0.18454D-02  0.18454D-02  0.18455D-02  0.18461D-02  0.18475D-02  0.18513D-02  0.18628D-02  0.18895D-02  0.19391D-02  0.20315D-02  0.22074D-02  0.25534D-02  0.32294D-02  0.42495D-02  0.48256D-02  0.51031D-02  0.62324D-02  0.86714D-02  0.13668D-01
  0.34674D+01  0.54000D+00  0.21123D-02  0.21123D-02  0.21124D-02  0.21129D-02  0.21145D-02  0.21183D-02  0.21304D-02  0.21585D-02  0.22108D-02  0.23075D-02  0.24913D-02  0.28513D-02  0.35497D-02  0.46545D-02  0.53725D-02  0.56044D-02  0.66733D-02  0.90486D-02  0.13842D-01
  0.37154D+01  0.57000D+00  0.24178D-02  0.24179D-02  0.24180D-02  0.24184D-02  0.24200D-02  0.24240D-02  0.24367D-02  0.24663D-02  0.25212D-02  0.26228D-02  0.28153D-02  0.31881D-02  0.39130D-02  0.51040D-02  0.59713D-02  0.61801D-02  0.71791D-02  0.94971D-02  0.14114D-01
  0.39811D+01  0.60000D+00  0.27675D-02  0.27676D-02  0.27677D-02  0.27681D-02  0.27697D-02  0.27738D-02  0.27871D-02  0.28184D-02  0.28763D-02  0.29829D-02  0.31838D-02  0.35725D-02  0.43240D-02  0.55935D-02  0.66365D-02  0.68394D-02  0.77578D-02  0.10023D-01  0.14489D-01
  0.42658D+01  0.63000D+00  0.31678D-02  0.31678D-02  0.31679D-02  0.31684D-02  0.31699D-02  0.31742D-02  0.31882D-02  0.32212D-02  0.32821D-02  0.33942D-02  0.36049D-02  0.40079D-02  0.47895D-02  0.61362D-02  0.73677D-02  0.75909D-02  0.84185D-02  0.10632D-01  0.14970D-01
  0.45709D+01  0.66000D+00  0.36259D-02  0.36259D-02  0.36260D-02  0.36264D-02  0.36280D-02  0.36325D-02  0.36471D-02  0.36820D-02  0.37461D-02  0.38641D-02  0.40842D-02  0.45043D-02  0.53179D-02  0.67341D-02  0.81766D-02  0.84460D-02  0.91718D-02  0.11335D-01  0.15562D-01
  0.48978D+01  0.69000D+00  0.41502D-02  0.41502D-02  0.41503D-02  0.41507D-02  0.41523D-02  0.41569D-02  0.41724D-02  0.42092D-02  0.42768D-02  0.44009D-02  0.46313D-02  0.50703D-02  0.59118D-02  0.74062D-02  0.90574D-02  0.94183D-02  0.10030D-01  0.12139D-01  0.16272D-01
  0.52481D+01  0.72000D+00  0.47503D-02  0.47503D-02  0.47504D-02  0.47508D-02  0.47524D-02  0.47573D-02  0.47735D-02  0.48124D-02  0.48839D-02  0.50140D-02  0.52560D-02  0.57135D-02  0.65874D-02  0.81626D-02  0.10014D-01  0.10520D-01  0.11006D-01  0.13057D-01  0.17109D-01
  0.56234D+01  0.75000D+00  0.54372D-02  0.54372D-02  0.54373D-02  0.54377D-02  0.54393D-02  0.54445D-02  0.54616D-02  0.55028D-02  0.55779D-02  0.57150D-02  0.59692D-02  0.64457D-02  0.73565D-02  0.90000D-02  0.11071D-01  0.11751D-01  0.12115D-01  0.14101D-01  0.18084D-01
  0.60256D+01  0.78000D+00  0.62237D-02  0.62237D-02  0.62238D-02  0.62242D-02  0.62259D-02  0.62312D-02  0.62493D-02  0.62929D-02  0.63721D-02  0.65167D-02  0.67827D-02  0.72814D-02  0.82292D-02  0.99439D-02  0.12241D-01  0.13133D-01  0.13376D-01  0.15286D-01  0.19209D-01
  0.64565D+01  0.81000D+00  0.71244D-02  0.71244D-02  0.71245D-02  0.71249D-02  0.71266D-02  0.71322D-02  0.71513D-02  0.71973D-02  0.72811D-02  0.74330D-02  0.77125D-02  0.82353D-02  0.92179D-02  0.11013D-01  0.13509D-01  0.14684D-01  0.14807D-01  0.16628D-01  0.20499D-01
  0.69183D+01  0.84000D+00  0.81562D-02  0.81562D-02  0.81563D-02  0.81567D-02  0.81583D-02  0.81641D-02  0.81843D-02  0.82330D-02  0.83214D-02  0.84813D-02  0.87756D-02  0.93210D-02  0.10346D-01  0.12222D-01  0.14914D-01  0.16403D-01  0.16428D-01  0.18145D-01  0.21971D-01
  0.74131D+01  0.87000D+00  0.93384D-02  0.93384D-02  0.93385D-02  0.93388D-02  0.93404D-02  0.93464D-02  0.93678D-02  0.94194D-02  0.95125D-02  0.96813D-02  0.99905D-02  0.10561D-01  0.11632D-01  0.13579D-01  0.16484D-01  0.18299D-01  0.18262D-01  0.19859D-01  0.23643D-01
  0.79433D+01  0.90000D+00  0.10693D-01  0.10693D-01  0.10693D-01  0.10694D-01  0.10695D-01  0.10701D-01  0.10724D-01  0.10779D-01  0.10877D-01  0.11055D-01  0.11380D-01  0.11979D-01  0.13094D-01  0.15123D-01  0.18235D-01  0.20408D-01  0.20337D-01  0.21791D-01  0.25537D-01
  0.85114D+01  0.93000D+00  0.12247D-01  0.12247D-01  0.12247D-01  0.12247D-01  0.12249D-01  0.12255D-01  0.12279D-01  0.12337D-01  0.12441D-01  0.12629D-01  0.12971D-01  0.13600D-01  0.14761D-01  0.16882D-01  0.20168D-01  0.22755D-01  0.22673D-01  0.23969D-01  0.27678D-01
  0.91201D+01  0.96000D+00  0.14030D-01  0.14030D-01  0.14030D-01  0.14030D-01  0.14031D-01  0.14038D-01  0.14063D-01  0.14125D-01  0.14235D-01  0.14433D-01  0.14794D-01  0.15453D-01  0.16668D-01  0.18875D-01  0.22350D-01  0.25323D-01  0.25302D-01  0.26420D-01  0.30093D-01
  0.97724D+01  0.99000D+00  0.16076D-01  0.16076D-01  0.16076D-01  0.16076D-01  0.16078D-01  0.16084D-01  0.16112D-01  0.16177D-01  0.16293D-01  0.16503D-01  0.16883D-01  0.17576D-01  0.18850D-01  0.21141D-01  0.24820D-01  0.28172D-01  0.28259D-01  0.29176D-01  0.32813D-01
  0.10471D+02  0.10200D+01  0.18427D-01  0.18427D-01  0.18427D-01  0.18428D-01  0.18429D-01  0.18436D-01  0.18465D-01  0.18534D-01  0.18658D-01  0.18879D-01  0.19280D-01  0.20011D-01  0.21340D-01  0.23734D-01  0.27596D-01  0.31357D-01  0.31584D-01  0.32272D-01  0.35872D-01
  0.11220D+02  0.10500D+01  0.21132D-01  0.21132D-01  0.21132D-01  0.21133D-01  0.21134D-01  0.21142D-01  0.21172D-01  0.21246D-01  0.21377D-01  0.21611D-01  0.22035D-01  0.22805D-01  0.24198D-01  0.26704D-01  0.30735D-01  0.34915D-01  0.35302D-01  0.35747D-01  0.39309D-01
  0.12023D+02  0.10800D+01  0.24248D-01  0.24248D-01  0.24248D-01  0.24249D-01  0.24250D-01  0.24258D-01  0.24291D-01  0.24369D-01  0.24509D-01  0.24757D-01  0.25206D-01  0.26017D-01  0.27484D-01  0.30091D-01  0.34322D-01  0.38858D-01  0.39486D-01  0.39647D-01  0.43171D-01
  0.12882D+02  0.11100D+01  0.27844D-01  0.27844D-01  0.27844D-01  0.27844D-01  0.27846D-01  0.27854D-01  0.27889D-01  0.27973D-01  0.28121D-01  0.28385D-01  0.28860D-01  0.29718D-01  0.31261D-01  0.33986D-01  0.38434D-01  0.43324D-01  0.44212D-01  0.44026D-01  0.47511D-01
  0.13804D+02  0.11400D+01  0.32001D-01  0.32001D-01  0.32001D-01  0.32002D-01  0.32003D-01  0.32012D-01  0.32049D-01  0.32139D-01  0.32297D-01  0.32578D-01  0.33082D-01  0.33993D-01  0.35615D-01  0.38478D-01  0.43114D-01  0.48415D-01  0.49550D-01  0.48951D-01  0.52400D-01
  0.14791D+02  0.11700D+01  0.36821D-01  0.36821D-01  0.36821D-01  0.36822D-01  0.36823D-01  0.36832D-01  0.36871D-01  0.36968D-01  0.37137D-01  0.37436D-01  0.37973D-01  0.38938D-01  0.40656D-01  0.43669D-01  0.48516D-01  0.54195D-01  0.55610D-01  0.54504D-01  0.57919D-01
  0.15849D+02  0.12000D+01  0.42425D-01  0.42425D-01  0.42425D-01  0.42425D-01  0.42427D-01  0.42435D-01  0.42476D-01  0.42581D-01  0.42761D-01  0.43082D-01  0.43655D-01  0.44682D-01  0.46509D-01  0.49671D-01  0.54783D-01  0.60814D-01  0.62566D-01  0.60786D-01  0.64177D-01
  0.16982D+02  0.12300D+01  0.48960D-01  0.48960D-01  0.48960D-01  0.48961D-01  0.48962D-01  0.48970D-01  0.49012D-01  0.49126D-01  0.49321D-01  0.49664D-01  0.50276D-01  0.51378D-01  0.53318D-01  0.56667D-01  0.62065D-01  0.68501D-01  0.70602D-01  0.67925D-01  0.71305D-01
  0.18197D+02  0.12600D+01  0.56610D-01  0.56610D-01  0.56610D-01  0.56611D-01  0.56612D-01  0.56620D-01  0.56662D-01  0.56786D-01  0.56997D-01  0.57366D-01  0.58025D-01  0.59208D-01  0.61279D-01  0.64853D-01  0.70534D-01  0.77471D-01  0.79893D-01  0.76086D-01  0.79473D-01
  0.19498D+02  0.12900D+01  0.65593D-01  0.65593D-01  0.65593D-01  0.65593D-01  0.65594D-01  0.65602D-01  0.65643D-01  0.65779D-01  0.66008D-01  0.66407D-01  0.67119D-01  0.68392D-01  0.70623D-01  0.74436D-01  0.80485D-01  0.87899D-01  0.90742D-01  0.85457D-01  0.88870D-01
  0.20893D+02  0.13200D+01  0.76162D-01  0.76162D-01  0.76162D-01  0.76162D-01  0.76163D-01  0.76170D-01  0.76211D-01  0.76360D-01  0.76610D-01  0.77043D-01  0.77813D-01  0.79193D-01  0.81609D-01  0.85693D-01  0.92194D-01  0.10015D+00  0.10350D+00  0.96251D-01  0.99683D-01
  0.22387D+02  0.13500D+01  0.88620D-01  0.88620D-01  0.88620D-01  0.88620D-01  0.88621D-01  0.88628D-01  0.88666D-01  0.88828D-01  0.89104D-01  0.89576D-01  0.90413D-01  0.91920D-01  0.94532D-01  0.98955D-01  0.10594D+00  0.11459D+00  0.11848D+00  0.10874D+00  0.11216D+00
  0.23988D+02  0.13800D+01  0.10330D+00  0.10330D+00  0.10330D+00  0.10330D+00  0.10330D+00  0.10331D+00  0.10335D+00  0.10352D+00  0.10383D+00  0.10434D+00  0.10526D+00  0.10690D+00  0.10975D+00  0.11457D+00  0.12209D+00  0.13157D+00  0.13598D+00  0.12318D+00  0.12651D+00
  0.25704D+02  0.14100D+01  0.12054D+00  0.12054D+00  0.12054D+00  0.12053D+00  0.12053D+00  0.12054D+00  0.12058D+00  0.12076D+00  0.12110D+00  0.12167D+00  0.12267D+00  0.12447D+00  0.12759D+00  0.13282D+00  0.14101D+00  0.15131D+00  0.15641D+00  0.13982D+00  0.14291D+00
  0.27542D+02  0.14400D+01  0.14069D+00  0.14066D+00  0.14064D+00  0.14063D+00  0.14062D+00  0.14062D+00  0.14065D+00  0.14084D+00  0.14123D+00  0.14185D+00  0.14295D+00  0.14492D+00  0.14833D+00  0.15402D+00  0.16297D+00  0.17418D+00  0.18010D+00  0.15889D+00  0.16130D+00
  0.29512D+02  0.14700D+01  0.16415D+00  0.16403D+00  0.16393D+00  0.16386D+00  0.16382D+00  0.16379D+00  0.16381D+00  0.16399D+00  0.16442D+00  0.16510D+00  0.16630D+00  0.16846D+00  0.17217D+00  0.17837D+00  0.18802D+00  0.20032D+00  0.20682D+00  0.18048D+00  0.18165D+00
  0.31623D+02  0.15000D+01  0.19162D+00  0.19119D+00  0.19084D+00  0.19057D+00  0.19037D+00  0.19024D+00  0.19019D+00  0.19031D+00  0.19078D+00  0.19151D+00  0.19281D+00  0.19513D+00  0.19915D+00  0.20586D+00  0.21621D+00  0.22950D+00  0.23656D+00  0.20469D+00  0.20378D+00
  0.33884D+02  0.15300D+01  0.22414D+00  0.22302D+00  0.22204D+00  0.22122D+00  0.22057D+00  0.22008D+00  0.21976D+00  0.21969D+00  0.22008D+00  0.22080D+00  0.22216D+00  0.22463D+00  0.22894D+00  0.23605D+00  0.24710D+00  0.26120D+00  0.26868D+00  0.23108D+00  0.22684D+00
  0.36308D+02  0.15600D+01  0.26380D+00  0.26143D+00  0.25926D+00  0.25730D+00  0.25561D+00  0.25421D+00  0.25312D+00  0.25245D+00  0.25245D+00  0.25294D+00  0.25419D+00  0.25670D+00  0.26118D+00  0.26864D+00  0.28022D+00  0.29499D+00  0.30277D+00  0.25946D+00  0.25086D+00
  0.38905D+02  0.15900D+01  0.31398D+00  0.30930D+00  0.30499D+00  0.30111D+00  0.29757D+00  0.29437D+00  0.29161D+00  0.28946D+00  0.28828D+00  0.28789D+00  0.28856D+00  0.29074D+00  0.29512D+00  0.30271D+00  0.31443D+00  0.32964D+00  0.33692D+00  0.28887D+00  0.27475D+00
  0.41687D+02  0.16200D+01  0.37987D+00  0.37180D+00  0.36379D+00  0.35645D+00  0.34995D+00  0.34397D+00  0.33838D+00  0.33342D+00  0.32965D+00  0.32705D+00  0.32594D+00  0.32683D+00  0.33040D+00  0.33751D+00  0.34896D+00  0.36392D+00  0.37075D+00  0.31913D+00  0.29926D+00
  0.44668D+02  0.16500D+01  0.46632D+00  0.45425D+00  0.44127D+00  0.42836D+00  0.41664D+00  0.40639D+00  0.39686D+00  0.38765D+00  0.37944D+00  0.37257D+00  0.36758D+00  0.36523D+00  0.36630D+00  0.37158D+00  0.38173D+00  0.39564D+00  0.40142D+00  0.34759D+00  0.32165D+00
  0.47863D+02  0.16800D+01  0.58025D+00  0.56442D+00  0.54612D+00  0.52614D+00  0.50611D+00  0.48805D+00  0.47252D+00  0.45803D+00  0.44383D+00  0.43025D+00  0.41839D+00  0.40963D+00  0.40512D+00  0.40591D+00  0.41249D+00  0.42388D+00  0.42746D+00  0.37345D+00  0.34221D+00
  0.51286D+02  0.17100D+01  0.72700D+00  0.70888D+00  0.68638D+00  0.65985D+00  0.63044D+00  0.60070D+00  0.57395D+00  0.55113D+00  0.52984D+00  0.50792D+00  0.48606D+00  0.46680D+00  0.45233D+00  0.44432D+00  0.44349D+00  0.44920D+00  0.44859D+00  0.39539D+00  0.36040D+00
  0.54954D+02  0.17400D+01  0.91175D+00  0.89410D+00  0.86987D+00  0.83869D+00  0.80078D+00  0.75792D+00  0.71455D+00  0.67612D+00  0.64375D+00  0.61257D+00  0.57869D+00  0.54472D+00  0.51499D+00  0.49248D+00  0.47881D+00  0.47399D+00  0.46606D+00  0.41352D+00  0.37547D+00
  0.58884D+02  0.17700D+01  0.11372D+01  0.11227D+01  0.11003D+01  0.10682D+01  0.10254D+01  0.97205D+00  0.91118D+00  0.85017D+00  0.79727D+00  0.75240D+00  0.70618D+00  0.65507D+00  0.60434D+00  0.56065D+00  0.52742D+00  0.50570D+00  0.48533D+00  0.42943D+00  0.38824D+00
  0.63096D+02  0.18000D+01  0.14121D+01  0.14009D+01  0.13833D+01  0.13557D+01  0.13144D+01  0.12566D+01  0.11823D+01  0.10971D+01  0.10135D+01  0.94241D+00  0.87811D+00  0.80865D+00  0.73218D+00  0.65913D+00  0.59795D+00  0.55177D+00  0.51121D+00  0.44621D+00  0.40024D+00
  0.67608D+02  0.18300D+01  0.17574D+01  0.17457D+01  0.17311D+01  0.17094D+01  0.16748D+01  0.16208D+01  0.15427D+01  0.14405D+01  0.13241D+01  0.12131D+01  0.11165D+01  0.10245D+01  0.92138D+00  0.81082D+00  0.70993D+00  0.62856D+00  0.55741D+00  0.47318D+00  0.41643D+00
  0.72444D+02  0.18600D+01  0.21954D+01  0.21783D+01  0.21611D+01  0.21413D+01  0.21135D+01  0.20690D+01  0.19974D+01  0.18905D+01  0.17497D+01  0.15935D+01  0.14449D+01  0.13130D+01  0.11788D+01  0.10263D+01  0.87308D+00  0.74275D+00  0.62926D+00  0.51329D+00  0.43775D+00
  0.77625D+02  0.18900D+01  0.27553D+01  0.27276D+01  0.27012D+01  0.26758D+01  0.26487D+01  0.26126D+01  0.25548D+01  0.24590D+01  0.23131D+01  0.21235D+01  0.19138D+01  0.17177D+01  0.15356D+01  0.13372D+01  0.11191D+01  0.91931D+00  0.74543D+00  0.58046D+00  0.47439D+00
  0.83176D+02  0.19200D+01  0.34795D+01  0.34351D+01  0.33926D+01  0.33531D+01  0.33155D+01  0.32761D+01  0.32257D+01  0.31465D+01  0.30156D+01  0.28195D+01  0.25620D+01  0.22851D+01  0.20252D+01  0.17650D+01  0.14726D+01  0.11791D+01  0.91729D+00  0.68153D+00  0.53017D+00
  0.89125D+02  0.19500D+01  0.44224D+01  0.43541D+01  0.42866D+01  0.42231D+01  0.41651D+01  0.41105D+01  0.40539D+01  0.39829D+01  0.38740D+01  0.36996D+01  0.34317D+01  0.30838D+01  0.27183D+01  0.23605D+01  0.19754D+01  0.15631D+01  0.11746D+01  0.83462D+00  0.61838D+00
  0.95499D+02  0.19800D+01  0.56406D+01  0.55425D+01  0.54416D+01  0.53435D+01  0.52521D+01  0.51692D+01  0.50921D+01  0.50127D+01  0.49137D+01  0.47673D+01  0.45259D+01  0.41479D+01  0.36785D+01  0.31881D+01  0.26784D+01  0.21211D+01  0.15588D+01  0.10629D+01  0.75289D+00
  0.10233D+03  0.20100D+01  0.72376D+01  0.70983D+01  0.69521D+01  0.68053D+01  0.66646D+01  0.65346D+01  0.64168D+01  0.63080D+01  0.61968D+01  0.60653D+01  0.58705D+01  0.55192D+01  0.49892D+01  0.43489D+01  0.36604D+01  0.29099D+01  0.21118D+01  0.13890D+01  0.94507D+00
  0.10965D+03  0.20400D+01  0.93149D+01  0.91273D+01  0.89250D+01  0.87159D+01  0.85094D+01  0.83131D+01  0.81322D+01  0.79688D+01  0.78182D+01  0.76710D+01  0.75057D+01  0.72105D+01  0.66956D+01  0.59465D+01  0.50444D+01  0.40320D+01  0.29164D+01  0.18636D+01  0.12229D+01
  0.11749D+03  0.20700D+01  0.12070D+02  0.11810D+02  0.11530D+02  0.11235D+02  0.10937D+02  0.10648D+02  0.10374D+02  0.10122D+02  0.98956D+01  0.96970D+01  0.95286D+01  0.92789D+01  0.88318D+01  0.80594D+01  0.69586D+01  0.56038D+01  0.40493D+01  0.25304D+01  0.16097D+01
  0.12589D+03  0.21000D+01  0.15613D+02  0.15275D+02  0.14905D+02  0.14505D+02  0.14093D+02  0.13682D+02  0.13286D+02  0.12911D+02  0.12568D+02  0.12271D+02  0.12056D+02  0.11820D+02  0.11448D+02  0.10744D+02  0.95378D+01  0.78151D+01  0.56785D+01  0.34901D+01  0.21656D+01
  0.13490D+03  0.21300D+01  0.20313D+02  0.19853D+02  0.19357D+02  0.18819D+02  0.18254D+02  0.17681D+02  0.17118D+02  0.16576D+02  0.16065D+02  0.15611D+02  0.15287D+02  0.15008D+02  0.14677D+02  0.14085D+02  0.12894D+02  0.10853D+02  0.79585D+01  0.48321D+01  0.29350D+01
  0.14454D+03  0.21600D+01  0.26445D+02  0.25849D+02  0.25203D+02  0.24495D+02  0.23736D+02  0.22953D+02  0.22170D+02  0.21404D+02  0.20668D+02  0.19992D+02  0.19485D+02  0.19090D+02  0.18737D+02  0.18247D+02  0.17174D+02  0.14923D+02  0.11166D+02  0.67311D+01  0.40163D+01
  0.15488D+03  0.21900D+01  0.34685D+02  0.33806D+02  0.32906D+02  0.31960D+02  0.30948D+02  0.29890D+02  0.28819D+02  0.27757D+02  0.26721D+02  0.25746D+02  0.24968D+02  0.24375D+02  0.23902D+02  0.23440D+02  0.22522D+02  0.20203D+02  0.15525D+02  0.93642D+01  0.55042D+01
  0.16596D+03  0.22200D+01  0.46081D+02  0.44727D+02  0.43336D+02  0.41940D+02  0.40518D+02  0.39070D+02  0.37608D+02  0.36151D+02  0.34717D+02  0.33341D+02  0.32187D+02  0.31318D+02  0.30605D+02  0.30065D+02  0.29268D+02  0.27001D+02  0.21401D+02  0.13060D+02  0.76061D+01
  0.17783D+03  0.22500D+01  0.61469D+02  0.59688D+02  0.57679D+02  0.55583D+02  0.53426D+02  0.51285D+02  0.49213D+02  0.47203D+02  0.45237D+02  0.43334D+02  0.41676D+02  0.40445D+02  0.39385D+02  0.38628D+02  0.37823D+02  0.35631D+02  0.28986D+02  0.18042D+02  0.10481D+02
  0.19055D+03  0.22800D+01  0.82473D+02  0.80168D+02  0.77490D+02  0.74594D+02  0.71466D+02  0.68198D+02  0.65007D+02  0.62033D+02  0.59252D+02  0.56611D+02  0.54267D+02  0.52554D+02  0.51034D+02  0.49909D+02  0.48958D+02  0.46671D+02  0.38843D+02  0.24739D+02  0.14429D+02
  0.20417D+03  0.23100D+01  0.10970D+03  0.10711D+03  0.10373D+03  0.99975D+02  0.95889D+02  0.91405D+02  0.86723D+02  0.82164D+02  0.77966D+02  0.74162D+02  0.70848D+02  0.68509D+02  0.66414D+02  0.64802D+02  0.63534D+02  0.60922D+02  0.51515D+02  0.33540D+02  0.19715D+02
  0.21878D+03  0.23400D+01  0.14802D+03  0.14450D+03  0.14000D+03  0.13500D+03  0.12955D+03  0.12356D+03  0.11711D+03  0.11050D+03  0.10408D+03  0.98202D+02  0.93215D+02  0.89887D+02  0.87018D+02  0.84808D+02  0.83064D+02  0.79861D+02  0.67993D+02  0.45046D+02  0.26703D+02
  0.23442D+03  0.23700D+01  0.19587D+03  0.19276D+03  0.18759D+03  0.18119D+03  0.17427D+03  0.16658D+03  0.15811D+03  0.14915D+03  0.14008D+03  0.13133D+03  0.12362D+03  0.11852D+03  0.11453D+03  0.11157D+03  0.10931D+03  0.10528D+03  0.89767D+02  0.60136D+02  0.35806D+02
  0.25119D+03  0.24000D+01  0.26632D+03  0.26115D+03  0.25389D+03  0.24536D+03  0.23601D+03  0.22581D+03  0.21461D+03  0.20261D+03  0.19022D+03  0.17784D+03  0.16631D+03  0.15818D+03  0.15213D+03  0.14788D+03  0.14502D+03  0.13988D+03  0.11910D+03  0.80032D+02  0.47517D+02
  0.26915D+03  0.24300D+01  0.35245D+03  0.34861D+03  0.34119D+03  0.33051D+03  0.31845D+03  0.30535D+03  0.29079D+03  0.27496D+03  0.25839D+03  0.24159D+03  0.22546D+03  0.21340D+03  0.20433D+03  0.19773D+03  0.19378D+03  0.18716D+03  0.15875D+03  0.10606D+03  0.62503D+02
  0.28840D+03  0.24600D+01  0.48126D+03  0.47372D+03  0.46228D+03  0.44809D+03  0.43192D+03  0.41437D+03  0.39518D+03  0.37422D+03  0.35204D+03  0.32937D+03  0.30731D+03  0.29026D+03  0.27818D+03  0.26841D+03  0.26233D+03  0.25331D+03  0.21237D+03  0.14026D+03  0.81502D+02
  0.30903D+03  0.24900D+01  0.63798D+03  0.63336D+03  0.62337D+03  0.60650D+03  0.58539D+03  0.56251D+03  0.53740D+03  0.50974D+03  0.48016D+03  0.44967D+03  0.41978D+03  0.39614D+03  0.38191D+03  0.36938D+03  0.36119D+03  0.34752D+03  0.28513D+03  0.18552D+03  0.10587D+03
  0.33113D+03  0.25200D+01  0.87590D+03  0.86436D+03  0.84623D+03  0.82338D+03  0.79579D+03  0.76496D+03  0.73174D+03  0.69520D+03  0.65573D+03  0.61470D+03  0.57420D+03  0.54170D+03  0.52649D+03  0.51294D+03  0.50518D+03  0.48441D+03  0.38270D+03  0.24501D+03  0.13665D+03


==> ross4/ross4_b135.dat <==
  0.10000D+01  0.00000D+00  0.73616D-04  0.73629D-04  0.73670D-04  0.73800D-04  0.74152D-04  0.74923D-04  0.76308D-04  0.78996D-04  0.84253D-04  0.94654D-04  0.11612D-03  0.16607D-03  0.29188D-03  0.49341D-03  0.66081D-03  0.10979D-02  0.23037D-02  0.56835D-02  0.15764D-01
  0.10715D+01  0.30000D-01  0.83892D-04  0.83905D-04  0.83945D-04  0.84075D-04  0.84421D-04  0.85207D-04  0.86622D-04  0.89386D-04  0.94818D-04  0.10557D-03  0.12749D-03  0.17757D-03  0.30275D-03  0.51581D-03  0.68336D-03  0.10842D-02  0.21896D-02  0.52357D-02  0.14202D-01
  0.11482D+01  0.60000D-01  0.95642D-04  0.95655D-04  0.95694D-04  0.95818D-04  0.96166D-04  0.96966D-04  0.98410D-04  0.10125D-03  0.10687D-03  0.11799D-03  0.14044D-03  0.19093D-03  0.31541D-03  0.53880D-03  0.71234D-03  0.10797D-02  0.20970D-02  0.48524D-02  0.12843D-01
  0.12303D+01  0.90000D-01  0.10908D-03  0.10909D-03  0.10913D-03  0.10925D-03  0.10960D-03  0.11041D-03  0.11189D-03  0.11481D-03  0.12063D-03  0.13214D-03  0.15522D-03  0.20625D-03  0.32990D-03  0.56409D-03  0.74805D-03  0.10844D-02  0.20239D-02  0.45264D-02  0.11666D-01
  0.13183D+01  0.12000D+00  0.12445D-03  0.12446D-03  0.12450D-03  0.12462D-03  0.12497D-03  0.12579D-03  0.12729D-03  0.13030D-03  0.13633D-03  0.14828D-03  0.17205D-03  0.22367D-03  0.34731D-03  0.59179D-03  0.78942D-03  0.10984D-02  0.19688D-02  0.42513D-02  0.10648D-01
  0.14125D+01  0.15000D+00  0.14203D-03  0.14204D-03  0.14208D-03  0.14220D-03  0.14254D-03  0.14337D-03  0.14491D-03  0.14801D-03  0.15426D-03  0.16667D-03  0.19117D-03  0.24368D-03  0.36784D-03  0.61923D-03  0.83770D-03  0.11221D-02  0.19304D-02  0.40215D-02  0.97721D-02
  0.15136D+01  0.18000D+00  0.16215D-03  0.16216D-03  0.16219D-03  0.16231D-03  0.16265D-03  0.16349D-03  0.16506D-03  0.16824D-03  0.17473D-03  0.18764D-03  0.21295D-03  0.26658D-03  0.39084D-03  0.64963D-03  0.89337D-03  0.11558D-02  0.19080D-02  0.38323D-02  0.90206D-02
  0.16218D+01  0.21000D+00  0.18516D-03  0.18517D-03  0.18520D-03  0.18531D-03  0.18566D-03  0.18651D-03  0.18810D-03  0.19138D-03  0.19811D-03  0.21155D-03  0.23778D-03  0.29251D-03  0.41756D-03  0.68382D-03  0.95488D-03  0.12002D-02  0.19009D-02  0.36799D-02  0.83793D-02
  0.17378D+01  0.24000D+00  0.21149D-03  0.21150D-03  0.21153D-03  0.21164D-03  0.21198D-03  0.21284D-03  0.21446D-03  0.21783D-03  0.22483D-03  0.23884D-03  0.26602D-03  0.32207D-03  0.44854D-03  0.72073D-03  0.10220D-02  0.12562D-02  0.19089D-02  0.35609D-02  0.78357D-02
  0.18621D+01  0.27000D+00  0.24161D-03  0.24162D-03  0.24165D-03  0.24176D-03  0.24209D-03  0.24297D-03  0.24461D-03  0.24808D-03  0.25535D-03  0.26997D-03  0.29817D-03  0.35579D-03  0.48388D-03  0.76056D-03  0.10964D-02  0.13250D-02  0.19320D-02  0.34726D-02  0.73788D-02
  0.19953D+01  0.30000D+00  0.27608D-03  0.27609D-03  0.27612D-03  0.27622D-03  0.27656D-03  0.27744D-03  0.27911D-03  0.28267D-03  0.29023D-03  0.30549D-03  0.33482D-03  0.39416D-03  0.52380D-03  0.80616D-03  0.11782D-02  0.14068D-02  0.19705D-02  0.34131D-02  0.69993D-02
  0.21380D+01  0.33000D+00  0.31552D-03  0.31553D-03  0.31556D-03  0.31565D-03  0.31599D-03  0.31688D-03  0.31857D-03  0.32224D-03  0.33010D-03  0.34605D-03  0.37660D-03  0.43766D-03  0.56965D-03  0.85816D-03  0.12628D-02  0.15036D-02  0.20252D-02  0.33808D-02  0.66891D-02
  0.22909D+01  0.36000D+00  0.36064D-03  0.36065D-03  0.36068D-03  0.36077D-03  0.36110D-03  0.36200D-03  0.36372D-03  0.36749D-03  0.37567D-03  0.39235D-03  0.42414D-03  0.48724D-03  0.62215D-03  0.91455D-03  0.13548D-02  0.16171D-02  0.20970D-02  0.33747D-02  0.64417D-02
  0.24547D+01  0.39000D+00  0.41227D-03  0.41228D-03  0.41231D-03  0.41240D-03  0.41273D-03  0.41364D-03  0.41537D-03  0.41924D-03  0.42776D-03  0.44520D-03  0.47836D-03  0.54374D-03  0.68128D-03  0.97887D-03  0.14552D-02  0.17467D-02  0.21873D-02  0.33942D-02  0.62514D-02
  0.26303D+01  0.42000D+00  0.47134D-03  0.47135D-03  0.47138D-03  0.47146D-03  0.47180D-03  0.47270D-03  0.47446D-03  0.47843D-03  0.48730D-03  0.50557D-03  0.54021D-03  0.60785D-03  0.74864D-03  0.10525D-02  0.15614D-02  0.18940D-02  0.22979D-02  0.34394D-02  0.61140D-02
  0.28184D+01  0.45000D+00  0.53892D-03  0.53893D-03  0.53896D-03  0.53904D-03  0.53935D-03  0.54029D-03  0.54206D-03  0.54614D-03  0.55538D-03  0.57452D-03  0.61068D-03  0.68081D-03  0.82550D-03  0.11355D-02  0.16737D-02  0.20615D-02  0.24309D-02  0.35105D-02  0.60258D-02
  0.30200D+01  0.48000D+00  0.61624D-03  0.61624D-03  0.61627D-03  0.61635D-03  0.61663D-03  0.61761D-03  0.61940D-03  0.62357D-03  0.63320D-03  0.65326D-03  0.69103D-03  0.76395D-03  0.91281D-03  0.12281D-02  0.17975D-02  0.22498D-02  0.25887D-02  0.36086D-02  0.59846D-02
  0.32359D+01  0.51000D+00  0.70468D-03  0.70469D-03  0.70471D-03  0.70479D-03  0.70506D-03  0.70605D-03  0.70785D-03  0.71213D-03  0.72217D-03  0.74319D-03  0.78273D-03  0.85861D-03  0.10115D-02  0.13341D-02  0.19342D-02  0.24547D-02  0.27745D-02  0.37349D-02  0.59885D-02
  0.34674D+01  0.54000D+00  0.80584D-03  0.80585D-03  0.80587D-03  0.80595D-03  0.80621D-03  0.80721D-03  0.80903D-03  0.81342D-03  0.82387D-03  0.84593D-03  0.88735D-03  0.96615D-03  0.11240D-02  0.14550D-02  0.20786D-02  0.26818D-02  0.29919D-02  0.38915D-02  0.60367D-02
  0.37154D+01  0.57000D+00  0.92155D-03  0.92156D-03  0.92158D-03  0.92166D-03  0.92191D-03  0.92292D-03  0.92475D-03  0.92924D-03  0.94014D-03  0.96331D-03  0.10066D-02  0.10887D-02  0.12521D-02  0.15901D-02  0.22393D-02  0.29333D-02  0.32431D-02  0.40808D-02  0.61292D-02
  0.39811D+01  0.60000D+00  0.10539D-02  0.10539D-02  0.10539D-02  0.10540D-02  0.10542D-02  0.10553D-02  0.10571D-02  0.10617D-02  0.10730D-02  0.10973D-02  0.11427D-02  0.12285D-02  0.13971D-02  0.17436D-02  0.24197D-02  0.32029D-02  0.35329D-02  0.43060D-02  0.62665D-02
  0.42658D+01  0.63000D+00  0.12052D-02  0.12052D-02  0.12052D-02  0.12053D-02  0.12055D-02  0.12066D-02  0.12084D-02  0.12131D-02  0.12250D-02  0.12505D-02  0.12980D-02  0.13874D-02  0.15620D-02  0.19185D-02  0.26186D-02  0.34931D-02  0.38665D-02  0.45710D-02  0.64502D-02
  0.45709D+01  0.66000D+00  0.13782D-02  0.13782D-02  0.13782D-02  0.13783D-02  0.13785D-02  0.13795D-02  0.13814D-02  0.13862D-02  0.13986D-02  0.14254D-02  0.14752D-02  0.15685D-02  0.17497D-02  0.21166D-02  0.28378D-02  0.38109D-02  0.42459D-02  0.48803D-02  0.66823D-02
  0.48978D+01  0.69000D+00  0.15760D-02  0.15760D-02  0.15760D-02  0.15761D-02  0.15763D-02  0.15773D-02  0.15792D-02  0.15841D-02  0.15970D-02  0.16252D-02  0.16774D-02  0.17749D-02  0.19632D-02  0.23398D-02  0.30858D-02  0.41576D-02  0.46733D-02  0.52395D-02  0.69659D-02
  0.52481D+01  0.72000D+00  0.18021D-02  0.18021D-02  0.18021D-02  0.18022D-02  0.18024D-02  0.18033D-02  0.18053D-02  0.18103D-02  0.18238D-02  0.18533D-02  0.19081D-02  0.20101D-02  0.22052D-02  0.25940D-02  0.33663D-02  0.45230D-02  0.51564D-02  0.56545D-02  0.73046D-02
  0.56234D+01  0.75000D+00  0.20605D-02  0.20605D-02  0.20606D-02  0.20606D-02  0.20608D-02  0.20616D-02  0.20638D-02  0.20689D-02  0.20829D-02  0.21140D-02  0.21715D-02  0.22779D-02  0.24809D-02  0.28831D-02  0.36764D-02  0.49243D-02  0.57001D-02  0.61329D-02  0.77033D-02
  0.60256D+01  0.78000D+00  0.23559D-02  0.23559D-02  0.23559D-02  0.23560D-02  0.23562D-02  0.23569D-02  0.23591D-02  0.23643D-02  0.23790D-02  0.24116D-02  0.24719D-02  0.25832D-02  0.27949D-02  0.32093D-02  0.40271D-02  0.53674D-02  0.62956D-02  0.66832D-02  0.81674D-02
  0.64565D+01  0.81000D+00  0.26934D-02  0.26934D-02  0.26934D-02  0.26934D-02  0.26936D-02  0.26944D-02  0.26966D-02  0.27019D-02  0.27172D-02  0.27515D-02  0.28148D-02  0.29313D-02  0.31512D-02  0.35810D-02  0.44236D-02  0.58469D-02  0.69566D-02  0.73140D-02  0.87037D-02
  0.69183D+01  0.84000D+00  0.30789D-02  0.30790D-02  0.30790D-02  0.30790D-02  0.30792D-02  0.30799D-02  0.30821D-02  0.30876D-02  0.31035D-02  0.31396D-02  0.32060D-02  0.33279D-02  0.35576D-02  0.40009D-02  0.48717D-02  0.63760D-02  0.76820D-02  0.80333D-02  0.93200D-02
  0.74131D+01  0.87000D+00  0.35195D-02  0.35195D-02  0.35195D-02  0.35195D-02  0.35197D-02  0.35204D-02  0.35226D-02  0.35282D-02  0.35449D-02  0.35828D-02  0.36524D-02  0.37802D-02  0.40193D-02  0.44788D-02  0.53799D-02  0.69540D-02  0.84828D-02  0.88525D-02  0.10025D-01
  0.79433D+01  0.90000D+00  0.40227D-02  0.40227D-02  0.40227D-02  0.40227D-02  0.40229D-02  0.40235D-02  0.40257D-02  0.40316D-02  0.40490D-02  0.40888D-02  0.41619D-02  0.42959D-02  0.45449D-02  0.50225D-02  0.59492D-02  0.76014D-02  0.93514D-02  0.97841D-02  0.10830D-01
  0.85114D+01  0.93000D+00  0.45975D-02  0.45975D-02  0.45975D-02  0.45976D-02  0.45977D-02  0.45983D-02  0.46005D-02  0.46065D-02  0.46247D-02  0.46667D-02  0.47435D-02  0.48835D-02  0.51438D-02  0.56392D-02  0.65953D-02  0.83280D-02  0.10289D-01  0.10838D-01  0.11746D-01
  0.91201D+01  0.96000D+00  0.52541D-02  0.52541D-02  0.52541D-02  0.52541D-02  0.52543D-02  0.52549D-02  0.52570D-02  0.52633D-02  0.52824D-02  0.53265D-02  0.54071D-02  0.55538D-02  0.58261D-02  0.63393D-02  0.73295D-02  0.91282D-02  0.11321D-01  0.12017D-01  0.12787D-01
  0.97724D+01  0.99000D+00  0.60040D-02  0.60040D-02  0.60040D-02  0.60041D-02  0.60042D-02  0.60048D-02  0.60070D-02  0.60135D-02  0.60335D-02  0.60800D-02  0.61646D-02  0.63187D-02  0.66023D-02  0.71364D-02  0.81611D-02  0.10026D-01  0.12457D-01  0.13341D-01  0.13967D-01
  0.10471D+02  0.10200D+01  0.68608D-02  0.68608D-02  0.68608D-02  0.68609D-02  0.68610D-02  0.68616D-02  0.68639D-02  0.68707D-02  0.68917D-02  0.69406D-02  0.70295D-02  0.71907D-02  0.74872D-02  0.80441D-02  0.91000D-02  0.11042D-01  0.13679D-01  0.14825D-01  0.15304D-01
  0.11220D+02  0.10500D+01  0.78400D-02  0.78400D-02  0.78400D-02  0.78400D-02  0.78402D-02  0.78407D-02  0.78430D-02  0.78500D-02  0.78721D-02  0.79236D-02  0.80171D-02  0.81859D-02  0.84966D-02  0.90746D-02  0.10169D-01  0.12187D-01  0.15025D-01  0.16463D-01  0.16815D-01
  0.12023D+02  0.10800D+01  0.89592D-02  0.89592D-02  0.89592D-02  0.89592D-02  0.89594D-02  0.89599D-02  0.89621D-02  0.89694D-02  0.89925D-02  0.90469D-02  0.91448D-02  0.93222D-02  0.96471D-02  0.10249D-01  0.11385D-01  0.13465D-01  0.16521D-01  0.18271D-01  0.18522D-01
  0.12882D+02  0.11100D+01  0.10239D-01  0.10239D-01  0.10239D-01  0.10239D-01  0.10239D-01  0.10240D-01  0.10242D-01  0.10249D-01  0.10273D-01  0.10331D-01  0.10434D-01  0.10620D-01  0.10959D-01  0.11587D-01  0.12763D-01  0.14917D-01  0.18179D-01  0.20277D-01  0.20443D-01
  0.13804D+02  0.11400D+01  0.11702D-01  0.11702D-01  0.11702D-01  0.11702D-01  0.11703D-01  0.11703D-01  0.11705D-01  0.11713D-01  0.11738D-01  0.11798D-01  0.11907D-01  0.12102D-01  0.12458D-01  0.13114D-01  0.14330D-01  0.16567D-01  0.19998D-01  0.22500D-01  0.22603D-01
  0.14791D+02  0.11700D+01  0.13377D-01  0.13377D-01  0.13377D-01  0.13377D-01  0.13377D-01  0.13378D-01  0.13380D-01  0.13387D-01  0.13414D-01  0.13478D-01  0.13592D-01  0.13797D-01  0.14170D-01  0.14853D-01  0.16118D-01  0.18432D-01  0.22042D-01  0.24918D-01  0.25030D-01
  0.15849D+02  0.12000D+01  0.15295D-01  0.15295D-01  0.15295D-01  0.15295D-01  0.15295D-01  0.15295D-01  0.15297D-01  0.15305D-01  0.15333D-01  0.15401D-01  0.15520D-01  0.15736D-01  0.16127D-01  0.16840D-01  0.18159D-01  0.20544D-01  0.24349D-01  0.27596D-01  0.27753D-01
  0.16982D+02  0.12300D+01  0.17492D-01  0.17492D-01  0.17492D-01  0.17492D-01  0.17492D-01  0.17493D-01  0.17494D-01  0.17502D-01  0.17533D-01  0.17603D-01  0.17730D-01  0.17957D-01  0.18366D-01  0.19115D-01  0.20481D-01  0.22955D-01  0.26928D-01  0.30576D-01  0.30796D-01
  0.18197D+02  0.12600D+01  0.20013D-01  0.20013D-01  0.20013D-01  0.20013D-01  0.20013D-01  0.20014D-01  0.20016D-01  0.20024D-01  0.20056D-01  0.20131D-01  0.20264D-01  0.20502D-01  0.20934D-01  0.21717D-01  0.23139D-01  0.25712D-01  0.29834D-01  0.33882D-01  0.34209D-01
  0.19498D+02  0.12900D+01  0.22910D-01  0.22910D-01  0.22910D-01  0.22910D-01  0.22911D-01  0.22911D-01  0.22913D-01  0.22921D-01  0.22955D-01  0.23035D-01  0.23175D-01  0.23427D-01  0.23881D-01  0.24700D-01  0.26188D-01  0.28848D-01  0.33149D-01  0.37540D-01  0.38048D-01
  0.20893D+02  0.13200D+01  0.26246D-01  0.26246D-01  0.26246D-01  0.26246D-01  0.26246D-01  0.26246D-01  0.26248D-01  0.26257D-01  0.26293D-01  0.26378D-01  0.26526D-01  0.26792D-01  0.27269D-01  0.28132D-01  0.29688D-01  0.32447D-01  0.36943D-01  0.41674D-01  0.42376D-01
  0.22387D+02  0.13500D+01  0.30096D-01  0.30096D-01  0.30096D-01  0.30096D-01  0.30096D-01  0.30097D-01  0.30098D-01  0.30108D-01  0.30146D-01  0.30236D-01  0.30394D-01  0.30674D-01  0.31178D-01  0.32089D-01  0.33714D-01  0.36595D-01  0.41255D-01  0.46384D-01  0.47272D-01
  0.23988D+02  0.13800D+01  0.34555D-01  0.34555D-01  0.34555D-01  0.34555D-01  0.34555D-01  0.34555D-01  0.34557D-01  0.34567D-01  0.34607D-01  0.34703D-01  0.34871D-01  0.35168D-01  0.35703D-01  0.36663D-01  0.38373D-01  0.41387D-01  0.46233D-01  0.51718D-01  0.52867D-01
  0.25704D+02  0.14100D+01  0.39737D-01  0.39736D-01  0.39736D-01  0.39736D-01  0.39736D-01  0.39737D-01  0.39739D-01  0.39749D-01  0.39791D-01  0.39894D-01  0.40073D-01  0.40390D-01  0.40957D-01  0.41974D-01  0.43784D-01  0.46931D-01  0.52019D-01  0.57849D-01  0.59321D-01
  0.27542D+02  0.14400D+01  0.45787D-01  0.45785D-01  0.45784D-01  0.45784D-01  0.45784D-01  0.45784D-01  0.45786D-01  0.45795D-01  0.45840D-01  0.45951D-01  0.46142D-01  0.46481D-01  0.47085D-01  0.48171D-01  0.50084D-01  0.53402D-01  0.58761D-01  0.65007D-01  0.66795D-01
  0.29512D+02  0.14700D+01  0.52889D-01  0.52884D-01  0.52880D-01  0.52877D-01  0.52874D-01  0.52873D-01  0.52874D-01  0.52884D-01  0.52929D-01  0.53049D-01  0.53256D-01  0.53618D-01  0.54267D-01  0.55430D-01  0.57465D-01  0.60992D-01  0.66622D-01  0.73387D-01  0.75507D-01
  0.31623D+02  0.15000D+01  0.61276D-01  0.61262D-01  0.61248D-01  0.61237D-01  0.61228D-01  0.61221D-01  0.61218D-01  0.61225D-01  0.61269D-01  0.61400D-01  0.61623D-01  0.62014D-01  0.62714D-01  0.63962D-01  0.66149D-01  0.69908D-01  0.75901D-01  0.83163D-01  0.85770D-01
  0.33884D+02  0.15300D+01  0.71254D-01  0.71221D-01  0.71187D-01  0.71154D-01  0.71126D-01  0.71102D-01  0.71085D-01  0.71080D-01  0.71117D-01  0.71257D-01  0.71497D-01  0.71920D-01  0.72676D-01  0.74028D-01  0.76394D-01  0.80416D-01  0.86868D-01  0.94725D-01  0.97896D-01
  0.36308D+02  0.15600D+01  0.83200D-01  0.83145D-01  0.83080D-01  0.83010D-01  0.82939D-01  0.82873D-01  0.82816D-01  0.82777D-01  0.82787D-01  0.82922D-01  0.83173D-01  0.83627D-01  0.84446D-01  0.85922D-01  0.88480D-01  0.92839D-01  0.99788D-01  0.10842D+00  0.11212D+00
  0.38905D+02  0.15900D+01  0.97592D-01  0.97518D-01  0.97423D-01  0.97306D-01  0.97169D-01  0.97025D-01  0.96883D-01  0.96761D-01  0.96695D-01  0.96783D-01  0.97017D-01  0.97484D-01  0.98365D-01  0.99968D-01  0.10276D+00  0.10751D+00  0.11502D+00  0.12457D+00  0.12892D+00
  0.41687D+02  0.16200D+01  0.11505D+00  0.11493D+00  0.11480D+00  0.11464D+00  0.11443D+00  0.11418D+00  0.11390D+00  0.11361D+00  0.11338D+00  0.11332D+00  0.11345D+00  0.11387D+00  0.11477D+00  0.11648D+00  0.11953D+00  0.12469D+00  0.13291D+00  0.14335D+00  0.14848D+00
  0.44668D+02  0.16500D+01  0.13646D+00  0.13620D+00  0.13597D+00  0.13575D+00  0.13548D+00  0.13513D+00  0.13468D+00  0.13416D+00  0.13363D+00  0.13327D+00  0.13313D+00  0.13333D+00  0.13410D+00  0.13584D+00  0.13909D+00  0.14468D+00  0.15368D+00  0.16519D+00  0.17108D+00
  0.47863D+02  0.16800D+01  0.16311D+00  0.16253D+00  0.16204D+00  0.16164D+00  0.16126D+00  0.16081D+00  0.16022D+00  0.15944D+00  0.15852D+00  0.15766D+00  0.15699D+00  0.15665D+00  0.15700D+00  0.15849D+00  0.16174D+00  0.16767D+00  0.17732D+00  0.18997D+00  0.19638D+00
  0.51286D+02  0.17100D+01  0.19678D+00  0.19558D+00  0.19458D+00  0.19375D+00  0.19307D+00  0.19244D+00  0.19171D+00  0.19074D+00  0.18944D+00  0.18795D+00  0.18648D+00  0.18518D+00  0.18455D+00  0.18523D+00  0.18799D+00  0.19386D+00  0.20393D+00  0.21744D+00  0.22427D+00
  0.54954D+02  0.17400D+01  0.24002D+00  0.23773D+00  0.23574D+00  0.23410D+00  0.23275D+00  0.23163D+00  0.23059D+00  0.22941D+00  0.22782D+00  0.22574D+00  0.22330D+00  0.22061D+00  0.21830D+00  0.21726D+00  0.21858D+00  0.22347D+00  0.23328D+00  0.24699D+00  0.25379D+00
  0.58884D+02  0.17700D+01  0.29618D+00  0.29223D+00  0.28862D+00  0.28551D+00  0.28293D+00  0.28081D+00  0.27901D+00  0.27731D+00  0.27538D+00  0.27286D+00  0.26960D+00  0.26531D+00  0.26065D+00  0.25679D+00  0.25524D+00  0.25768D+00  0.26576D+00  0.27855D+00  0.28447D+00
  0.63096D+02  0.18000D+01  0.37025D+00  0.36376D+00  0.35762D+00  0.35210D+00  0.34735D+00  0.34343D+00  0.34022D+00  0.33747D+00  0.33482D+00  0.33183D+00  0.32803D+00  0.32240D+00  0.31512D+00  0.30738D+00  0.30126D+00  0.29920D+00  0.30322D+00  0.31279D+00  0.31548D+00
  0.67608D+02  0.18300D+01  0.46804D+00  0.45817D+00  0.44844D+00  0.43933D+00  0.43118D+00  0.42416D+00  0.41834D+00  0.41357D+00  0.40946D+00  0.40553D+00  0.40123D+00  0.39473D+00  0.38515D+00  0.37293D+00  0.36045D+00  0.35116D+00  0.34812D+00  0.35107D+00  0.34727D+00
  0.72444D+02  0.18600D+01  0.59809D+00  0.58353D+00  0.56879D+00  0.55454D+00  0.54134D+00  0.52953D+00  0.51933D+00  0.51082D+00  0.50382D+00  0.49785D+00  0.49246D+00  0.48532D+00  0.47419D+00  0.45782D+00  0.43773D+00  0.41827D+00  0.40449D+00  0.39633D+00  0.38136D+00
  0.77625D+02  0.18900D+01  0.77127D+00  0.75053D+00  0.72905D+00  0.70773D+00  0.68741D+00  0.66865D+00  0.65186D+00  0.63731D+00  0.62513D+00  0.61513D+00  0.60710D+00  0.59863D+00  0.58657D+00  0.56739D+00  0.53979D+00  0.50771D+00  0.47863D+00  0.45424D+00  0.42184D+00
  0.83176D+02  0.19200D+01  0.10010D+01  0.97218D+00  0.94188D+00  0.91112D+00  0.88111D+00  0.85275D+00  0.82661D+00  0.80316D+00  0.78280D+00  0.76585D+00  0.75269D+00  0.74103D+00  0.72730D+00  0.70649D+00  0.67322D+00  0.62767D+00  0.57853D+00  0.53124D+00  0.47394D+00
  0.89125D+02  0.19500D+01  0.13106D+01  0.12698D+01  0.12272D+01  0.11835D+01  0.11402D+01  0.10985D+01  0.10593D+01  0.10231D+01  0.99048D+00  0.96234D+00  0.94009D+00  0.92249D+00  0.90529D+00  0.88268D+00  0.84561D+00  0.78717D+00  0.71401D+00  0.63589D+00  0.54432D+00
  0.95499D+02  0.19800D+01  0.17259D+01  0.16678D+01  0.16074D+01  0.15457D+01  0.14843D+01  0.14248D+01  0.13680D+01  0.13146D+01  0.12652D+01  0.12209D+01  0.11840D+01  0.11555D+01  0.11311D+01  0.11052D+01  0.10659D+01  0.99788D+00  0.89913D+00  0.78177D+00  0.64387D+00
  0.10233D+03  0.20100D+01  0.23000D+01  0.22190D+01  0.21317D+01  0.20405D+01  0.19502D+01  0.18638D+01  0.17819D+01  0.17043D+01  0.16314D+01  0.15642D+01  0.15054D+01  0.14585D+01  0.14200D+01  0.13859D+01  0.13428D+01  0.12686D+01  0.11455D+01  0.98044D+00  0.78054D+00
  0.10965D+03  0.20400D+01  0.30528D+01  0.29487D+01  0.28355D+01  0.27110D+01  0.25809D+01  0.24540D+01  0.23351D+01  0.22240D+01  0.21194D+01  0.20214D+01  0.19327D+01  0.18588D+01  0.17969D+01  0.17465D+01  0.16954D+01  0.16160D+01  0.14725D+01  0.12533D+01  0.97198D+00
  0.11749D+03  0.20700D+01  0.40929D+01  0.39537D+01  0.38021D+01  0.36357D+01  0.34559D+01  0.32712D+01  0.30925D+01  0.29270D+01  0.27747D+01  0.26331D+01  0.25030D+01  0.23910D+01  0.22934D+01  0.22137D+01  0.21448D+01  0.20560D+01  0.18951D+01  0.16185D+01  0.12338D+01
  0.12589D+03  0.21000D+01  0.54512D+01  0.52748D+01  0.50823D+01  0.48695D+01  0.46342D+01  0.43839D+01  0.41303D+01  0.38858D+01  0.36599D+01  0.34542D+01  0.32667D+01  0.31036D+01  0.29570D+01  0.28325D+01  0.27297D+01  0.26223D+01  0.24433D+01  0.21073D+01  0.15936D+01
  0.13490D+03  0.21300D+01  0.73159D+01  0.70845D+01  0.68278D+01  0.65481D+01  0.62401D+01  0.59078D+01  0.55625D+01  0.52164D+01  0.48832D+01  0.45755D+01  0.42995D+01  0.40625D+01  0.38488D+01  0.36605D+01  0.35021D+01  0.33573D+01  0.31514D+01  0.27547D+01  0.20856D+01
  0.14454D+03  0.21600D+01  0.97644D+01  0.94800D+01  0.91514D+01  0.87942D+01  0.83974D+01  0.79631D+01  0.75046D+01  0.70356D+01  0.65682D+01  0.61179D+01  0.57043D+01  0.53521D+01  0.50431D+01  0.47675D+01  0.45294D+01  0.43192D+01  0.40651D+01  0.35943D+01  0.27395D+01
  0.15488D+03  0.21900D+01  0.13091D+02  0.12724D+02  0.12294D+02  0.11825D+02  0.11311D+02  0.10745D+02  0.10141D+02  0.95149D+01  0.88815D+01  0.82531D+01  0.76514D+01  0.71226D+01  0.66676D+01  0.62667D+01  0.59177D+01  0.56069D+01  0.52692D+01  0.46968D+01  0.36104D+01
  0.16596D+03  0.22200D+01  0.17496D+02  0.17069D+02  0.16518D+02  0.15913D+02  0.15249D+02  0.14514D+02  0.13720D+02  0.12890D+02  0.12044D+02  0.11192D+02  0.10353D+02  0.95812D+01  0.89080D+01  0.83140D+01  0.78033D+01  0.73511D+01  0.68774D+01  0.61510D+01  0.47577D+01
  0.17783D+03  0.22500D+01  0.23403D+02  0.22853D+02  0.22166D+02  0.21376D+02  0.20521D+02  0.19575D+02  0.18540D+02  0.17447D+02  0.16323D+02  0.15186D+02  0.14053D+02  0.12978D+02  0.12020D+02  0.11141D+02  0.10389D+02  0.97380D+01  0.90692D+01  0.81084D+01  0.62817D+01
  0.19055D+03  0.22800D+01  0.31347D+02  0.30747D+02  0.29862D+02  0.28832D+02  0.27713D+02  0.26480D+02  0.25125D+02  0.23680D+02  0.22186D+02  0.20667D+02  0.19145D+02  0.17682D+02  0.16372D+02  0.15108D+02  0.13989D+02  0.13024D+02  0.12076D+02  0.10746D+02  0.83036D+01
  0.20417D+03  0.23100D+01  0.41698D+02  0.40977D+02  0.39987D+02  0.38687D+02  0.37252D+02  0.35684D+02  0.33938D+02  0.32050D+02  0.30078D+02  0.28065D+02  0.26041D+02  0.24084D+02  0.22355D+02  0.20645D+02  0.19060D+02  0.17654D+02  0.16300D+02  0.14433D+02  0.11053D+02
  0.21878D+03  0.23400D+01  0.56209D+02  0.55402D+02  0.54050D+02  0.52328D+02  0.50419D+02  0.48340D+02  0.46048D+02  0.43556D+02  0.40935D+02  0.38247D+02  0.35541D+02  0.32916D+02  0.30655D+02  0.28414D+02  0.26276D+02  0.24311D+02  0.22369D+02  0.19699D+02  0.14829D+02
  0.23442D+03  0.23700D+01  0.73957D+02  0.73412D+02  0.72220D+02  0.70221D+02  0.67779D+02  0.65145D+02  0.62217D+02  0.58980D+02  0.55533D+02  0.51974D+02  0.48378D+02  0.44883D+02  0.41957D+02  0.39105D+02  0.36371D+02  0.33804D+02  0.31142D+02  0.27246D+02  0.20032D+02
  0.25119D+03  0.24000D+01  0.10103D+03  0.99957D+02  0.97958D+02  0.95170D+02  0.91914D+02  0.88359D+02  0.84481D+02  0.80215D+02  0.75638D+02  0.70885D+02  0.66069D+02  0.61383D+02  0.57561D+02  0.54001D+02  0.50619D+02  0.47453D+02  0.44036D+02  0.38258D+02  0.27192D+02
  0.26915D+03  0.24300D+01  0.13304D+03  0.13242D+03  0.13094D+03  0.12805D+03  0.12394D+03  0.11936D+03  0.11438D+03  0.10884D+03  0.10282D+03  0.96513D+02  0.90091D+02  0.83826D+02  0.78813D+02  0.74519D+02  0.70486D+02  0.66914D+02  0.62893D+02  0.54368D+02  0.37070D+02
  0.28840D+03  0.24600D+01  0.18244D+03  0.18097D+03  0.17803D+03  0.17362D+03  0.16818D+03  0.16203D+03  0.15538D+03  0.14808D+03  0.14011D+03  0.13170D+03  0.12308D+03  0.11466D+03  0.10796D+03  0.10298D+03  0.98389D+02  0.94803D+02  0.90485D+02  0.77637D+02  0.50681D+02
  0.30903D+03  0.24900D+01  0.24081D+03  0.24010D+03  0.23832D+03  0.23438D+03  0.22780D+03  0.21976D+03  0.21109D+03  0.20155D+03  0.19104D+03  0.17982D+03  0.16827D+03  0.15694D+03  0.14786D+03  0.14238D+03  0.13758D+03  0.13470D+03  0.13088D+03  0.11036D+03  0.69493D+02
  0.33113D+03  0.25200D+01  0.33197D+03  0.32979D+03  0.32523D+03  0.31823D+03  0.30946D+03  0.29890D+03  0.28721D+03  0.27461D+03  0.26073D+03  0.24576D+03  0.23024D+03  0.21495D+03  0.20259D+03  0.19695D+03  0.19266D+03  0.19192D+03  0.18986D+03  0.15511D+03  0.95328D+02


==> ross4/ross4_b14.dat <==
  0.10000D+01  0.00000D+00  0.14819D-04  0.14820D-04  0.14824D-04  0.14837D-04  0.14877D-04  0.14994D-04  0.15293D-04  0.15890D-04  0.16876D-04  0.18470D-04  0.21253D-04  0.26399D-04  0.36696D-04  0.61111D-04  0.13778D-03  0.40523D-03  0.82005D-03  0.18079D-02  0.50220D-02
  0.10715D+01  0.30000D-01  0.16708D-04  0.16709D-04  0.16713D-04  0.16725D-04  0.16764D-04  0.16878D-04  0.17169D-04  0.17769D-04  0.18770D-04  0.20385D-04  0.23190D-04  0.28333D-04  0.38475D-04  0.61879D-04  0.13249D-03  0.38180D-03  0.78682D-03  0.16577D-02  0.44966D-02
  0.11482D+01  0.60000D-01  0.18858D-04  0.18859D-04  0.18863D-04  0.18875D-04  0.18912D-04  0.19022D-04  0.19308D-04  0.19911D-04  0.20927D-04  0.22567D-04  0.25400D-04  0.30558D-04  0.40593D-04  0.63184D-04  0.12882D-03  0.35859D-03  0.76042D-03  0.15308D-02  0.40407D-02
  0.12303D+01  0.90000D-01  0.21306D-04  0.21307D-04  0.21311D-04  0.21323D-04  0.21359D-04  0.21465D-04  0.21748D-04  0.22351D-04  0.23384D-04  0.25053D-04  0.27920D-04  0.33108D-04  0.43081D-04  0.65027D-04  0.12633D-03  0.33877D-03  0.74000D-03  0.14244D-02  0.36457D-02
  0.13183D+01  0.12000D+00  0.24096D-04  0.24097D-04  0.24100D-04  0.24112D-04  0.24146D-04  0.24250D-04  0.24528D-04  0.25131D-04  0.26185D-04  0.27884D-04  0.30792D-04  0.36025D-04  0.45975D-04  0.67404D-04  0.12517D-03  0.32231D-03  0.72231D-03  0.13363D-02  0.33043D-02
  0.14125D+01  0.15000D+00  0.27275D-04  0.27276D-04  0.27280D-04  0.27291D-04  0.27324D-04  0.27426D-04  0.27697D-04  0.28303D-04  0.29377D-04  0.31109D-04  0.34063D-04  0.39356D-04  0.49318D-04  0.70360D-04  0.12526D-03  0.30804D-03  0.70639D-03  0.12646D-02  0.30098D-02
  0.15136D+01  0.18000D+00  0.30900D-04  0.30901D-04  0.30904D-04  0.30915D-04  0.30947D-04  0.31045D-04  0.31313D-04  0.31922D-04  0.33012D-04  0.34783D-04  0.37789D-04  0.43153D-04  0.53162D-04  0.73932D-04  0.12644D-03  0.29609D-03  0.69334D-03  0.12077D-02  0.27567D-02
  0.16218D+01  0.21000D+00  0.35034D-04  0.35035D-04  0.35038D-04  0.35048D-04  0.35080D-04  0.35175D-04  0.35440D-04  0.36045D-04  0.37158D-04  0.38969D-04  0.42031D-04  0.47479D-04  0.57567D-04  0.78165D-04  0.12867D-03  0.28734D-03  0.68245D-03  0.11636D-02  0.25403D-02
  0.17378D+01  0.24000D+00  0.39749D-04  0.39750D-04  0.39753D-04  0.39763D-04  0.39794D-04  0.39886D-04  0.40145D-04  0.40751D-04  0.41887D-04  0.43739D-04  0.46863D-04  0.52405D-04  0.62602D-04  0.83110D-04  0.13206D-03  0.28145D-03  0.66903D-03  0.11316D-02  0.23563D-02
  0.18621D+01  0.27000D+00  0.45129D-04  0.45130D-04  0.45133D-04  0.45143D-04  0.45172D-04  0.45262D-04  0.45516D-04  0.46124D-04  0.47280D-04  0.49175D-04  0.52366D-04  0.58014D-04  0.68346D-04  0.88854D-04  0.13660D-03  0.27724D-03  0.65745D-03  0.11108D-02  0.22013D-02
  0.19953D+01  0.30000D+00  0.51269D-04  0.51270D-04  0.51273D-04  0.51282D-04  0.51311D-04  0.51398D-04  0.51648D-04  0.52256D-04  0.53430D-04  0.55373D-04  0.58634D-04  0.64398D-04  0.74894D-04  0.95482D-04  0.14224D-03  0.27574D-03  0.64811D-03  0.10990D-02  0.20721D-02
  0.21380D+01  0.33000D+00  0.58277D-04  0.58278D-04  0.58281D-04  0.58290D-04  0.58317D-04  0.58402D-04  0.58649D-04  0.59251D-04  0.60449D-04  0.62441D-04  0.65775D-04  0.71666D-04  0.82352D-04  0.10308D-03  0.14915D-03  0.27684D-03  0.63859D-03  0.10951D-02  0.19665D-02
  0.22909D+01  0.36000D+00  0.66277D-04  0.66278D-04  0.66281D-04  0.66289D-04  0.66316D-04  0.66399D-04  0.66638D-04  0.67241D-04  0.68461D-04  0.70500D-04  0.73912D-04  0.79939D-04  0.90839D-04  0.11178D-03  0.15742D-03  0.28010D-03  0.62956D-03  0.10994D-02  0.18822D-02
  0.24547D+01  0.39000D+00  0.75410D-04  0.75411D-04  0.75414D-04  0.75422D-04  0.75448D-04  0.75529D-04  0.75763D-04  0.76368D-04  0.77600D-04  0.79693D-04  0.83187D-04  0.89359D-04  0.10050D-03  0.12172D-03  0.16713D-03  0.28546D-03  0.62397D-03  0.11109D-02  0.18174D-02
  0.26303D+01  0.42000D+00  0.85839D-04  0.85840D-04  0.85842D-04  0.85851D-04  0.85876D-04  0.85954D-04  0.86187D-04  0.86781D-04  0.88034D-04  0.90182D-04  0.93760D-04  0.10008D-03  0.11149D-03  0.13306D-03  0.17838D-03  0.29341D-03  0.62182D-03  0.11246D-02  0.17710D-02
  0.28184D+01  0.45000D+00  0.97748D-04  0.97748D-04  0.97751D-04  0.97759D-04  0.97783D-04  0.97859D-04  0.98085D-04  0.98676D-04  0.99949D-04  0.10215D-03  0.10582D-03  0.11230D-03  0.12399D-03  0.14596D-03  0.19141D-03  0.30397D-03  0.62010D-03  0.11434D-02  0.17421D-02
  0.30200D+01  0.48000D+00  0.11135D-03  0.11135D-03  0.11135D-03  0.11136D-03  0.11138D-03  0.11146D-03  0.11167D-03  0.11226D-03  0.11355D-03  0.11581D-03  0.11956D-03  0.12622D-03  0.13821D-03  0.16064D-03  0.20642D-03  0.31673D-03  0.62266D-03  0.11672D-02  0.17293D-02
  0.32359D+01  0.51000D+00  0.12688D-03  0.12688D-03  0.12688D-03  0.12689D-03  0.12691D-03  0.12698D-03  0.12720D-03  0.12778D-03  0.12908D-03  0.13139D-03  0.13524D-03  0.14207D-03  0.15440D-03  0.17735D-03  0.22356D-03  0.33235D-03  0.62983D-03  0.11914D-02  0.17321D-02
  0.34674D+01  0.54000D+00  0.14461D-03  0.14461D-03  0.14462D-03  0.14462D-03  0.14464D-03  0.14471D-03  0.14492D-03  0.14550D-03  0.14681D-03  0.14918D-03  0.15312D-03  0.16014D-03  0.17282D-03  0.19634D-03  0.24314D-03  0.35107D-03  0.64038D-03  0.12157D-02  0.17506D-02
  0.37154D+01  0.57000D+00  0.16487D-03  0.16487D-03  0.16487D-03  0.16488D-03  0.16490D-03  0.16497D-03  0.16517D-03  0.16574D-03  0.16707D-03  0.16949D-03  0.17352D-03  0.18074D-03  0.19379D-03  0.21794D-03  0.26549D-03  0.37296D-03  0.65441D-03  0.12439D-02  0.17844D-02
  0.39811D+01  0.60000D+00  0.18800D-03  0.18800D-03  0.18800D-03  0.18800D-03  0.18803D-03  0.18809D-03  0.18829D-03  0.18886D-03  0.19019D-03  0.19266D-03  0.19680D-03  0.20421D-03  0.21766D-03  0.24250D-03  0.29095D-03  0.39819D-03  0.67391D-03  0.12757D-02  0.18307D-02
  0.42658D+01  0.63000D+00  0.21441D-03  0.21441D-03  0.21441D-03  0.21442D-03  0.21444D-03  0.21450D-03  0.21469D-03  0.21525D-03  0.21659D-03  0.21912D-03  0.22335D-03  0.23097D-03  0.24484D-03  0.27042D-03  0.31984D-03  0.42746D-03  0.69899D-03  0.13045D-02  0.18915D-02
  0.45709D+01  0.66000D+00  0.24456D-03  0.24456D-03  0.24457D-03  0.24457D-03  0.24459D-03  0.24465D-03  0.24484D-03  0.24539D-03  0.24673D-03  0.24932D-03  0.25365D-03  0.26147D-03  0.27578D-03  0.30215D-03  0.35273D-03  0.46118D-03  0.72802D-03  0.13381D-02  0.19670D-02
  0.48978D+01  0.69000D+00  0.27899D-03  0.27899D-03  0.27899D-03  0.27900D-03  0.27902D-03  0.27908D-03  0.27926D-03  0.27980D-03  0.28115D-03  0.28378D-03  0.28821D-03  0.29625D-03  0.31102D-03  0.33825D-03  0.39012D-03  0.49948D-03  0.76335D-03  0.13779D-02  0.20526D-02
  0.52481D+01  0.72000D+00  0.31830D-03  0.31830D-03  0.31830D-03  0.31830D-03  0.31832D-03  0.31838D-03  0.31856D-03  0.31909D-03  0.32043D-03  0.32312D-03  0.32764D-03  0.33590D-03  0.35116D-03  0.37930D-03  0.43254D-03  0.54325D-03  0.80562D-03  0.14206D-02  0.21483D-02
  0.56234D+01  0.75000D+00  0.36316D-03  0.36316D-03  0.36316D-03  0.36317D-03  0.36318D-03  0.36324D-03  0.36341D-03  0.36392D-03  0.36528D-03  0.36801D-03  0.37263D-03  0.38111D-03  0.39688D-03  0.42598D-03  0.48072D-03  0.59322D-03  0.85465D-03  0.14673D-02  0.22565D-02
  0.60256D+01  0.78000D+00  0.41436D-03  0.41436D-03  0.41436D-03  0.41436D-03  0.41438D-03  0.41444D-03  0.41460D-03  0.41509D-03  0.41646D-03  0.41923D-03  0.42394D-03  0.43265D-03  0.44895D-03  0.47906D-03  0.53547D-03  0.65002D-03  0.91070D-03  0.15235D-02  0.23760D-02
  0.64565D+01  0.81000D+00  0.47278D-03  0.47278D-03  0.47278D-03  0.47278D-03  0.47280D-03  0.47285D-03  0.47301D-03  0.47349D-03  0.47485D-03  0.47766D-03  0.48246D-03  0.49141D-03  0.50825D-03  0.53945D-03  0.59766D-03  0.71433D-03  0.97584D-03  0.15897D-02  0.24971D-02
  0.69183D+01  0.84000D+00  0.53942D-03  0.53942D-03  0.53942D-03  0.53943D-03  0.53945D-03  0.53950D-03  0.53965D-03  0.54012D-03  0.54146D-03  0.54432D-03  0.54921D-03  0.55839D-03  0.57580D-03  0.60815D-03  0.66818D-03  0.78748D-03  0.10509D-02  0.16614D-02  0.26288D-02
  0.74131D+01  0.87000D+00  0.61544D-03  0.61544D-03  0.61544D-03  0.61544D-03  0.61546D-03  0.61551D-03  0.61566D-03  0.61611D-03  0.61746D-03  0.62034D-03  0.62531D-03  0.63473D-03  0.65274D-03  0.68627D-03  0.74832D-03  0.87062D-03  0.11356D-02  0.17455D-02  0.27724D-02
  0.79433D+01  0.90000D+00  0.70212D-03  0.70212D-03  0.70212D-03  0.70212D-03  0.70214D-03  0.70219D-03  0.70233D-03  0.70277D-03  0.70411D-03  0.70702D-03  0.71206D-03  0.72172D-03  0.74035D-03  0.77514D-03  0.83937D-03  0.96464D-03  0.12323D-02  0.18441D-02  0.29199D-02
  0.85114D+01  0.93000D+00  0.80094D-03  0.80094D-03  0.80094D-03  0.80094D-03  0.80096D-03  0.80100D-03  0.80114D-03  0.80157D-03  0.80288D-03  0.80583D-03  0.81095D-03  0.82084D-03  0.84011D-03  0.87623D-03  0.94267D-03  0.10713D-02  0.13428D-02  0.19557D-02  0.30739D-02
  0.91201D+01  0.96000D+00  0.91357D-03  0.91357D-03  0.91357D-03  0.91357D-03  0.91359D-03  0.91363D-03  0.91376D-03  0.91418D-03  0.91546D-03  0.91846D-03  0.92363D-03  0.93376D-03  0.95369D-03  0.99119D-03  0.10600D-02  0.11923D-02  0.14681D-02  0.20813D-02  0.32434D-02
  0.97724D+01  0.99000D+00  0.10419D-02  0.10419D-02  0.10419D-02  0.10419D-02  0.10419D-02  0.10420D-02  0.10421D-02  0.10425D-02  0.10437D-02  0.10468D-02  0.10520D-02  0.10624D-02  0.10830D-02  0.11219D-02  0.11932D-02  0.13296D-02  0.16095D-02  0.22265D-02  0.34292D-02
  0.10471D+02  0.10200D+01  0.11881D-02  0.11881D-02  0.11881D-02  0.11881D-02  0.11881D-02  0.11881D-02  0.11883D-02  0.11886D-02  0.11898D-02  0.11929D-02  0.11982D-02  0.12088D-02  0.12301D-02  0.12706D-02  0.13445D-02  0.14848D-02  0.17702D-02  0.23931D-02  0.36209D-02
  0.11220D+02  0.10500D+01  0.13545D-02  0.13545D-02  0.13545D-02  0.13545D-02  0.13546D-02  0.13546D-02  0.13547D-02  0.13551D-02  0.13562D-02  0.13594D-02  0.13647D-02  0.13755D-02  0.13976D-02  0.14396D-02  0.15162D-02  0.16609D-02  0.19527D-02  0.25789D-02  0.38351D-02
  0.12023D+02  0.10800D+01  0.15441D-02  0.15441D-02  0.15441D-02  0.15441D-02  0.15441D-02  0.15441D-02  0.15442D-02  0.15446D-02  0.15457D-02  0.15488D-02  0.15542D-02  0.15652D-02  0.15881D-02  0.16317D-02  0.17112D-02  0.18607D-02  0.21584D-02  0.27906D-02  0.40762D-02
  0.12882D+02  0.11100D+01  0.17597D-02  0.17597D-02  0.17597D-02  0.17597D-02  0.17597D-02  0.17598D-02  0.17599D-02  0.17602D-02  0.17613D-02  0.17645D-02  0.17698D-02  0.17811D-02  0.18047D-02  0.18500D-02  0.19325D-02  0.20868D-02  0.23912D-02  0.30321D-02  0.43394D-02
  0.13804D+02  0.11400D+01  0.20051D-02  0.20051D-02  0.20051D-02  0.20051D-02  0.20051D-02  0.20051D-02  0.20052D-02  0.20056D-02  0.20066D-02  0.20098D-02  0.20152D-02  0.20266D-02  0.20510D-02  0.20982D-02  0.21837D-02  0.23429D-02  0.26552D-02  0.33048D-02  0.46291D-02
  0.14791D+02  0.11700D+01  0.22842D-02  0.22842D-02  0.22842D-02  0.22842D-02  0.22842D-02  0.22842D-02  0.22843D-02  0.22846D-02  0.22856D-02  0.22888D-02  0.22942D-02  0.23059D-02  0.23311D-02  0.23800D-02  0.24687D-02  0.26334D-02  0.29539D-02  0.36112D-02  0.49579D-02
  0.15849D+02  0.12000D+01  0.26015D-02  0.26015D-02  0.26015D-02  0.26015D-02  0.26015D-02  0.26015D-02  0.26016D-02  0.26019D-02  0.26029D-02  0.26060D-02  0.26114D-02  0.26233D-02  0.26494D-02  0.27002D-02  0.27924D-02  0.29624D-02  0.32913D-02  0.39597D-02  0.53248D-02
  0.16982D+02  0.12300D+01  0.29622D-02  0.29622D-02  0.29622D-02  0.29622D-02  0.29622D-02  0.29622D-02  0.29623D-02  0.29626D-02  0.29635D-02  0.29665D-02  0.29720D-02  0.29841D-02  0.30110D-02  0.30639D-02  0.31593D-02  0.33354D-02  0.36730D-02  0.43524D-02  0.57415D-02
  0.18197D+02  0.12600D+01  0.33720D-02  0.33720D-02  0.33720D-02  0.33720D-02  0.33720D-02  0.33721D-02  0.33722D-02  0.33724D-02  0.33733D-02  0.33761D-02  0.33818D-02  0.33940D-02  0.34219D-02  0.34767D-02  0.35758D-02  0.37580D-02  0.41044D-02  0.47976D-02  0.62028D-02
  0.19498D+02  0.12900D+01  0.38377D-02  0.38377D-02  0.38377D-02  0.38377D-02  0.38377D-02  0.38377D-02  0.38378D-02  0.38381D-02  0.38389D-02  0.38415D-02  0.38473D-02  0.38597D-02  0.38885D-02  0.39454D-02  0.40483D-02  0.42364D-02  0.45930D-02  0.53003D-02  0.67223D-02
  0.20893D+02  0.13200D+01  0.43666D-02  0.43666D-02  0.43666D-02  0.43666D-02  0.43666D-02  0.43667D-02  0.43667D-02  0.43670D-02  0.43678D-02  0.43703D-02  0.43761D-02  0.43887D-02  0.44184D-02  0.44775D-02  0.45841D-02  0.47788D-02  0.51463D-02  0.58659D-02  0.73114D-02
  0.22387D+02  0.13500D+01  0.49673D-02  0.49673D-02  0.49673D-02  0.49674D-02  0.49674D-02  0.49674D-02  0.49674D-02  0.49677D-02  0.49684D-02  0.49708D-02  0.49766D-02  0.49894D-02  0.50201D-02  0.50815D-02  0.51920D-02  0.53936D-02  0.57712D-02  0.65065D-02  0.79772D-02
  0.23988D+02  0.13800D+01  0.56495D-02  0.56495D-02  0.56495D-02  0.56495D-02  0.56495D-02  0.56495D-02  0.56496D-02  0.56498D-02  0.56505D-02  0.56527D-02  0.56585D-02  0.56715D-02  0.57033D-02  0.57670D-02  0.58816D-02  0.60901D-02  0.64786D-02  0.72320D-02  0.87196D-02
  0.25704D+02  0.14100D+01  0.64241D-02  0.64241D-02  0.64241D-02  0.64241D-02  0.64241D-02  0.64241D-02  0.64241D-02  0.64243D-02  0.64250D-02  0.64271D-02  0.64329D-02  0.64461D-02  0.64790D-02  0.65451D-02  0.66640D-02  0.68793D-02  0.72802D-02  0.80499D-02  0.95609D-02
  0.27542D+02  0.14400D+01  0.73039D-02  0.73037D-02  0.73037D-02  0.73036D-02  0.73036D-02  0.73036D-02  0.73037D-02  0.73038D-02  0.73044D-02  0.73064D-02  0.73122D-02  0.73257D-02  0.73597D-02  0.74284D-02  0.75515D-02  0.77745D-02  0.81880D-02  0.89744D-02  0.10514D-01
  0.29512D+02  0.14700D+01  0.83044D-02  0.83035D-02  0.83030D-02  0.83027D-02  0.83025D-02  0.83025D-02  0.83025D-02  0.83027D-02  0.83032D-02  0.83052D-02  0.83109D-02  0.83247D-02  0.83599D-02  0.84312D-02  0.85588D-02  0.87900D-02  0.92152D-02  0.10022D-01  0.11589D-01
  0.31623D+02  0.15000D+01  0.94470D-02  0.94433D-02  0.94406D-02  0.94390D-02  0.94380D-02  0.94375D-02  0.94373D-02  0.94373D-02  0.94379D-02  0.94398D-02  0.94456D-02  0.94597D-02  0.94962D-02  0.95702D-02  0.97027D-02  0.99414D-02  0.10380D-01  0.11209D-01  0.12798D-01
  0.33884D+02  0.15300D+01  0.10766D-01  0.10753D-01  0.10744D-01  0.10737D-01  0.10732D-01  0.10729D-01  0.10728D-01  0.10727D-01  0.10728D-01  0.10729D-01  0.10735D-01  0.10750D-01  0.10788D-01  0.10865D-01  0.11002D-01  0.11249D-01  0.11703D-01  0.12550D-01  0.14172D-01
  0.36308D+02  0.15600D+01  0.12320D-01  0.12286D-01  0.12257D-01  0.12235D-01  0.12219D-01  0.12208D-01  0.12201D-01  0.12197D-01  0.12196D-01  0.12197D-01  0.12202D-01  0.12217D-01  0.12256D-01  0.12336D-01  0.12478D-01  0.12735D-01  0.13203D-01  0.14073D-01  0.15731D-01
  0.38905D+02  0.15900D+01  0.14204D-01  0.14127D-01  0.14058D-01  0.13999D-01  0.13953D-01  0.13919D-01  0.13895D-01  0.13880D-01  0.13872D-01  0.13869D-01  0.13873D-01  0.13888D-01  0.13928D-01  0.14011D-01  0.14159D-01  0.14424D-01  0.14907D-01  0.15803D-01  0.17491D-01
  0.41687D+02  0.16200D+01  0.16567D-01  0.16416D-01  0.16272D-01  0.16144D-01  0.16034D-01  0.15946D-01  0.15879D-01  0.15832D-01  0.15801D-01  0.15785D-01  0.15782D-01  0.15793D-01  0.15834D-01  0.15920D-01  0.16074D-01  0.16348D-01  0.16848D-01  0.17771D-01  0.19492D-01
  0.44668D+02  0.16500D+01  0.19611D-01  0.19343D-01  0.19081D-01  0.18835D-01  0.18614D-01  0.18424D-01  0.18269D-01  0.18148D-01  0.18061D-01  0.18004D-01  0.17977D-01  0.17976D-01  0.18013D-01  0.18101D-01  0.18259D-01  0.18544D-01  0.19063D-01  0.20011D-01  0.21776D-01
  0.47863D+02  0.16800D+01  0.23615D-01  0.23190D-01  0.22756D-01  0.22331D-01  0.21933D-01  0.21573D-01  0.21259D-01  0.20997D-01  0.20789D-01  0.20637D-01  0.20541D-01  0.20500D-01  0.20519D-01  0.20601D-01  0.20763D-01  0.21058D-01  0.21594D-01  0.22574D-01  0.24388D-01
  0.51286D+02  0.17100D+01  0.28909D-01  0.28283D-01  0.27619D-01  0.26945D-01  0.26290D-01  0.25675D-01  0.25115D-01  0.24622D-01  0.24203D-01  0.23866D-01  0.23620D-01  0.23473D-01  0.23433D-01  0.23489D-01  0.23645D-01  0.23947D-01  0.24502D-01  0.25519D-01  0.27377D-01
  0.54954D+02  0.17400D+01  0.36103D-01  0.35175D-01  0.34185D-01  0.33160D-01  0.32142D-01  0.31160D-01  0.30239D-01  0.29394D-01  0.28639D-01  0.27990D-01  0.27466D-01  0.27093D-01  0.26897D-01  0.26869D-01  0.26990D-01  0.27287D-01  0.27861D-01  0.28913D-01  0.30830D-01
  0.58884D+02  0.17700D+01  0.45704D-01  0.44406D-01  0.42994D-01  0.41511D-01  0.40009D-01  0.38532D-01  0.37112D-01  0.35772D-01  0.34532D-01  0.33413D-01  0.32446D-01  0.31674D-01  0.31158D-01  0.30919D-01  0.30932D-01  0.31190D-01  0.31768D-01  0.32855D-01  0.34846D-01
  0.63096D+02  0.18000D+01  0.58601D-01  0.56836D-01  0.54930D-01  0.52866D-01  0.50720D-01  0.48572D-01  0.46467D-01  0.44438D-01  0.42515D-01  0.40725D-01  0.39103D-01  0.37705D-01  0.36625D-01  0.35947D-01  0.35686D-01  0.35815D-01  0.36356D-01  0.37471D-01  0.39537D-01
  0.67608D+02  0.18300D+01  0.75910D-01  0.73556D-01  0.70991D-01  0.68185D-01  0.65214D-01  0.62184D-01  0.59173D-01  0.56228D-01  0.53380D-01  0.50665D-01  0.48128D-01  0.45831D-01  0.43891D-01  0.42449D-01  0.41622D-01  0.41425D-01  0.41832D-01  0.42937D-01  0.45070D-01
  0.72444D+02  0.18600D+01  0.99299D-01  0.96295D-01  0.92830D-01  0.88974D-01  0.84888D-01  0.80697D-01  0.76487D-01  0.72319D-01  0.68237D-01  0.64280D-01  0.60494D-01  0.56952D-01  0.53782D-01  0.51162D-01  0.49330D-01  0.48443D-01  0.48493D-01  0.49475D-01  0.51653D-01
  0.77625D+02  0.18900D+01  0.13082D+00  0.12660D+00  0.12206D+00  0.11705D+00  0.11161D+00  0.10590D+00  0.10010D+00  0.94310D-01  0.88576D-01  0.82954D-01  0.77492D-01  0.72265D-01  0.67414D-01  0.63121D-01  0.59711D-01  0.57565D-01  0.56831D-01  0.57459D-01  0.59586D-01
  0.83176D+02  0.19200D+01  0.17272D+00  0.16763D+00  0.16173D+00  0.15503D+00  0.14772D+00  0.14004D+00  0.13217D+00  0.12425D+00  0.11634D+00  0.10852D+00  0.10084D+00  0.93365D-01  0.86255D-01  0.79685D-01  0.74013D-01  0.69834D-01  0.67613D-01  0.67424D-01  0.69253D-01
  0.89125D+02  0.19500D+01  0.22919D+00  0.22274D+00  0.21511D+00  0.20635D+00  0.19669D+00  0.18644D+00  0.17585D+00  0.16512D+00  0.15434D+00  0.14360D+00  0.13296D+00  0.12250D+00  0.11239D+00  0.10277D+00  0.93989D-01  0.86791D-01  0.82046D-01  0.80202D-01  0.81246D-01
  0.95499D+02  0.19800D+01  0.30486D+00  0.29594D+00  0.28574D+00  0.27480D+00  0.26262D+00  0.24924D+00  0.23514D+00  0.22070D+00  0.20611D+00  0.19151D+00  0.17698D+00  0.16258D+00  0.14849D+00  0.13485D+00  0.12192D+00  0.11053D+00  0.10191D+00  0.97106D-01  0.96465D-01
  0.10233D+03  0.20100D+01  0.40706D+00  0.39552D+00  0.38274D+00  0.36850D+00  0.35227D+00  0.33446D+00  0.31568D+00  0.29636D+00  0.27679D+00  0.25712D+00  0.23742D+00  0.21779D+00  0.19845D+00  0.17952D+00  0.16112D+00  0.14407D+00  0.12988D+00  0.12029D+00  0.11643D+00
  0.10965D+03  0.20400D+01  0.53945D+00  0.52766D+00  0.51203D+00  0.49359D+00  0.47261D+00  0.44940D+00  0.42462D+00  0.39896D+00  0.37283D+00  0.34646D+00  0.31998D+00  0.29348D+00  0.26720D+00  0.24136D+00  0.21579D+00  0.19129D+00  0.16946D+00  0.15271D+00  0.14326D+00
  0.11749D+03  0.20700D+01  0.72764D+00  0.70945D+00  0.68694D+00  0.66199D+00  0.63485D+00  0.60501D+00  0.57265D+00  0.53863D+00  0.50379D+00  0.46854D+00  0.43304D+00  0.39742D+00  0.36199D+00  0.32711D+00  0.29219D+00  0.25792D+00  0.22591D+00  0.19898D+00  0.18070D+00
  0.12589D+03  0.21000D+01  0.96092D+00  0.94449D+00  0.91786D+00  0.88617D+00  0.85198D+00  0.81392D+00  0.77198D+00  0.72740D+00  0.68137D+00  0.63455D+00  0.58722D+00  0.53959D+00  0.49209D+00  0.44539D+00  0.39831D+00  0.35139D+00  0.30607D+00  0.26534D+00  0.23398D+00
  0.13490D+03  0.21300D+01  0.12979D+01  0.12708D+01  0.12349D+01  0.11932D+01  0.11477D+01  0.10979D+01  0.10430D+01  0.98413D+00  0.92294D+00  0.86056D+00  0.79753D+00  0.73407D+00  0.67066D+00  0.60853D+00  0.54571D+00  0.48243D+00  0.41980D+00  0.36081D+00  0.31097D+00
  0.14454D+03  0.21600D+01  0.17119D+01  0.16915D+01  0.16528D+01  0.16001D+01  0.15420D+01  0.14786D+01  0.14078D+01  0.13310D+01  0.12503D+01  0.11676D+01  0.10839D+01  0.99954D+00  0.91514D+00  0.83284D+00  0.74972D+00  0.66538D+00  0.58063D+00  0.49796D+00  0.42297D+00
  0.15488D+03  0.21900D+01  0.23146D+01  0.22743D+01  0.22190D+01  0.21517D+01  0.20750D+01  0.19922D+01  0.19007D+01  0.18005D+01  0.16943D+01  0.15848D+01  0.14735D+01  0.13614D+01  0.12494D+01  0.11407D+01  0.10316D+01  0.92036D+00  0.80751D+00  0.69443D+00  0.58639D+00
  0.16596D+03  0.22200D+01  0.30510D+01  0.30267D+01  0.29743D+01  0.28912D+01  0.27924D+01  0.26856D+01  0.25675D+01  0.24371D+01  0.22975D+01  0.21526D+01  0.20050D+01  0.18557D+01  0.17066D+01  0.15628D+01  0.14204D+01  0.12750D+01  0.11268D+01  0.97563D+00  0.82517D+00
  0.17783D+03  0.22500D+01  0.41254D+01  0.40626D+01  0.39798D+01  0.38778D+01  0.37516D+01  0.36123D+01  0.34610D+01  0.32927D+01  0.31103D+01  0.29195D+01  0.27243D+01  0.25269D+01  0.23293D+01  0.21392D+01  0.19552D+01  0.17668D+01  0.15747D+01  0.13770D+01  0.11730D+01
  0.19055D+03  0.22800D+01  0.54429D+01  0.54145D+01  0.53470D+01  0.52236D+01  0.50594D+01  0.48775D+01  0.46795D+01  0.44602D+01  0.42210D+01  0.39686D+01  0.37093D+01  0.34465D+01  0.31833D+01  0.29302D+01  0.26923D+01  0.24488D+01  0.22029D+01  0.19493D+01  0.16805D+01
  0.20417D+03  0.23100D+01  0.73332D+01  0.72258D+01  0.71127D+01  0.69778D+01  0.67846D+01  0.65503D+01  0.62983D+01  0.60187D+01  0.57090D+01  0.53782D+01  0.50360D+01  0.46882D+01  0.43397D+01  0.40050D+01  0.37006D+01  0.33904D+01  0.30808D+01  0.27630D+01  0.24202D+01
  0.21878D+03  0.23400D+01  0.97298D+01  0.96965D+01  0.96118D+01  0.94371D+01  0.91749D+01  0.88653D+01  0.85287D+01  0.81600D+01  0.77532D+01  0.73158D+01  0.68606D+01  0.63968D+01  0.59317D+01  0.54853D+01  0.50940D+01  0.46996D+01  0.43118D+01  0.39233D+01  0.35005D+01
  0.23442D+03  0.23700D+01  0.12743D+02  0.12725D+02  0.12676D+02  0.12550D+02  0.12290D+02  0.11906D+02  0.11476D+02  0.11009D+02  0.10486D+02  0.99154D+01  0.93152D+01  0.87007D+01  0.80836D+01  0.74911D+01  0.69924D+01  0.64996D+01  0.60271D+01  0.55727D+01  0.50730D+01
  0.25119D+03  0.24000D+01  0.17454D+02  0.17413D+02  0.17305D+02  0.17063D+02  0.16659D+02  0.16143D+02  0.15564D+02  0.14937D+02  0.14248D+02  0.13494D+02  0.12695D+02  0.11874D+02  0.11048D+02  0.10255D+02  0.96145D+01  0.90037D+01  0.84391D+01  0.79278D+01  0.73753D+01
  0.26915D+03  0.24300D+01  0.22902D+02  0.22883D+02  0.22829D+02  0.22684D+02  0.22343D+02  0.21745D+02  0.20998D+02  0.20194D+02  0.19306D+02  0.18322D+02  0.17267D+02  0.16175D+02  0.15074D+02  0.14015D+02  0.13191D+02  0.12455D+02  0.11806D+02  0.11284D+02  0.10750D+02
  0.28840D+03  0.24600D+01  0.31479D+02  0.31426D+02  0.31283D+02  0.30941D+02  0.30323D+02  0.29489D+02  0.28500D+02  0.27413D+02  0.26237D+02  0.24939D+02  0.23539D+02  0.22079D+02  0.20601D+02  0.19179D+02  0.18103D+02  0.17248D+02  0.16536D+02  0.16098D+02  0.15695D+02
  0.30903D+03  0.24900D+01  0.41433D+02  0.41411D+02  0.41351D+02  0.41185D+02  0.40758D+02  0.39885D+02  0.38620D+02  0.37199D+02  0.35663D+02  0.33961D+02  0.32105D+02  0.30154D+02  0.28171D+02  0.26256D+02  0.24825D+02  0.23889D+02  0.23191D+02  0.23019D+02  0.22940D+02
  0.33113D+03  0.25200D+01  0.57241D+02  0.57165D+02  0.56954D+02  0.56434D+02  0.55460D+02  0.54131D+02  0.52496D+02  0.50589D+02  0.48536D+02  0.46294D+02  0.43833D+02  0.41220D+02  0.38549D+02  0.35964D+02  0.34021D+02  0.33099D+02  0.32568D+02  0.32964D+02  0.33550D+02


==> ross4/ross4_b145.dat <==
  0.10000D+01  0.00000D+00  0.41294D-05  0.41294D-05  0.41294D-05  0.41296D-05  0.41303D-05  0.41323D-05  0.41388D-05  0.41591D-05  0.42219D-05  0.44106D-05  0.48982D-05  0.59828D-05  0.78612D-05  0.10666D-04  0.16016D-04  0.29909D-04  0.90119D-04  0.28803D-03  0.53632D-03
  0.10715D+01  0.30000D-01  0.46307D-05  0.46307D-05  0.46308D-05  0.46310D-05  0.46316D-05  0.46336D-05  0.46399D-05  0.46598D-05  0.47229D-05  0.49021D-05  0.53816D-05  0.64397D-05  0.82487D-05  0.10922D-04  0.15939D-04  0.28608D-04  0.80509D-04  0.26366D-03  0.48757D-03
  0.11482D+01  0.60000D-01  0.51891D-05  0.51891D-05  0.51892D-05  0.51894D-05  0.51900D-05  0.51919D-05  0.51981D-05  0.52178D-05  0.52772D-05  0.54534D-05  0.59239D-05  0.69530D-05  0.87075D-05  0.11274D-04  0.16019D-04  0.27685D-04  0.73023D-04  0.24190D-03  0.44810D-03
  0.12303D+01  0.90000D-01  0.58128D-05  0.58128D-05  0.58129D-05  0.58131D-05  0.58137D-05  0.58156D-05  0.58216D-05  0.58404D-05  0.58984D-05  0.60713D-05  0.65290D-05  0.75338D-05  0.92462D-05  0.11727D-04  0.16250D-04  0.27094D-04  0.67188D-04  0.22077D-03  0.41644D-03
  0.13183D+01  0.12000D+00  0.65115D-05  0.65116D-05  0.65116D-05  0.65118D-05  0.65124D-05  0.65142D-05  0.65200D-05  0.65383D-05  0.65949D-05  0.67631D-05  0.72080D-05  0.81947D-05  0.98728D-05  0.12286D-04  0.16629D-04  0.26799D-04  0.62563D-04  0.20214D-03  0.39133D-03
  0.14125D+01  0.15000D+00  0.72961D-05  0.72961D-05  0.72962D-05  0.72963D-05  0.72969D-05  0.72987D-05  0.73043D-05  0.73220D-05  0.73773D-05  0.75392D-05  0.79758D-05  0.89461D-05  0.10594D-04  0.12958D-04  0.17158D-04  0.26773D-04  0.59048D-04  0.18602D-03  0.37106D-03
  0.15136D+01  0.18000D+00  0.81789D-05  0.81790D-05  0.81790D-05  0.81792D-05  0.81797D-05  0.81815D-05  0.81869D-05  0.82042D-05  0.82571D-05  0.84155D-05  0.88458D-05  0.97938D-05  0.11426D-04  0.13753D-04  0.17840D-04  0.27002D-04  0.56464D-04  0.17145D-03  0.35457D-03
  0.16218D+01  0.21000D+00  0.91743D-05  0.91743D-05  0.91744D-05  0.91746D-05  0.91751D-05  0.91768D-05  0.91820D-05  0.91986D-05  0.92502D-05  0.94079D-05  0.98211D-05  0.10760D-04  0.12382D-04  0.14683D-04  0.18683D-04  0.27477D-04  0.54625D-04  0.15854D-03  0.34153D-03
  0.17378D+01  0.24000D+00  0.10298D-04  0.10298D-04  0.10299D-04  0.10299D-04  0.10299D-04  0.10301D-04  0.10306D-04  0.10322D-04  0.10373D-04  0.10522D-04  0.10929D-04  0.11859D-04  0.13473D-04  0.15761D-04  0.19697D-04  0.28195D-04  0.53423D-04  0.14792D-03  0.33120D-03
  0.18621D+01  0.27000D+00  0.11570D-04  0.11570D-04  0.11570D-04  0.11570D-04  0.11571D-04  0.11572D-04  0.11577D-04  0.11593D-04  0.11641D-04  0.11787D-04  0.12189D-04  0.13106D-04  0.14719D-04  0.17005D-04  0.20897D-04  0.29160D-04  0.52833D-04  0.13926D-03  0.32140D-03
  0.19953D+01  0.30000D+00  0.13009D-04  0.13009D-04  0.13009D-04  0.13010D-04  0.13010D-04  0.13012D-04  0.13016D-04  0.13032D-04  0.13079D-04  0.13222D-04  0.13615D-04  0.14523D-04  0.16142D-04  0.18433D-04  0.22300D-04  0.30381D-04  0.52793D-04  0.13174D-03  0.31304D-03
  0.21380D+01  0.33000D+00  0.14641D-04  0.14641D-04  0.14641D-04  0.14641D-04  0.14642D-04  0.14643D-04  0.14648D-04  0.14663D-04  0.14709D-04  0.14848D-04  0.15231D-04  0.16136D-04  0.17764D-04  0.20067D-04  0.23925D-04  0.31871D-04  0.53230D-04  0.12593D-03  0.30599D-03
  0.22909D+01  0.36000D+00  0.16492D-04  0.16492D-04  0.16492D-04  0.16493D-04  0.16493D-04  0.16494D-04  0.16499D-04  0.16513D-04  0.16558D-04  0.16693D-04  0.17071D-04  0.17973D-04  0.19608D-04  0.21934D-04  0.25798D-04  0.33650D-04  0.54160D-04  0.12169D-03  0.29877D-03
  0.24547D+01  0.39000D+00  0.18594D-04  0.18594D-04  0.18594D-04  0.18594D-04  0.18595D-04  0.18596D-04  0.18601D-04  0.18614D-04  0.18658D-04  0.18789D-04  0.19167D-04  0.20055D-04  0.21710D-04  0.24064D-04  0.27947D-04  0.35741D-04  0.55583D-04  0.11862D-03  0.29128D-03
  0.26303D+01  0.42000D+00  0.20982D-04  0.20982D-04  0.20982D-04  0.20982D-04  0.20983D-04  0.20984D-04  0.20988D-04  0.21002D-04  0.21044D-04  0.21176D-04  0.21538D-04  0.22427D-04  0.24103D-04  0.26490D-04  0.30405D-04  0.38175D-04  0.57489D-04  0.11661D-03  0.28481D-03
  0.28184D+01  0.45000D+00  0.23696D-04  0.23696D-04  0.23696D-04  0.23696D-04  0.23697D-04  0.23698D-04  0.23702D-04  0.23715D-04  0.23757D-04  0.23882D-04  0.24241D-04  0.25131D-04  0.26824D-04  0.29252D-04  0.33210D-04  0.40988D-04  0.59885D-04  0.11584D-03  0.27929D-03
  0.30200D+01  0.48000D+00  0.26783D-04  0.26783D-04  0.26783D-04  0.26783D-04  0.26783D-04  0.26784D-04  0.26788D-04  0.26801D-04  0.26841D-04  0.26964D-04  0.27320D-04  0.28205D-04  0.29921D-04  0.32395D-04  0.36408D-04  0.44219D-04  0.62821D-04  0.11620D-03  0.27310D-03
  0.32359D+01  0.51000D+00  0.30294D-04  0.30294D-04  0.30294D-04  0.30294D-04  0.30295D-04  0.30296D-04  0.30300D-04  0.30312D-04  0.30351D-04  0.30472D-04  0.30823D-04  0.31701D-04  0.33447D-04  0.35972D-04  0.40049D-04  0.47920D-04  0.66330D-04  0.11740D-03  0.26827D-03
  0.34674D+01  0.54000D+00  0.34290D-04  0.34290D-04  0.34290D-04  0.34290D-04  0.34290D-04  0.34292D-04  0.34295D-04  0.34308D-04  0.34346D-04  0.34465D-04  0.34805D-04  0.35687D-04  0.37461D-04  0.40039D-04  0.44192D-04  0.52147D-04  0.70438D-04  0.11967D-03  0.26505D-03
  0.37154D+01  0.57000D+00  0.38838D-04  0.38838D-04  0.38839D-04  0.38839D-04  0.38839D-04  0.38840D-04  0.38844D-04  0.38856D-04  0.38894D-04  0.39007D-04  0.39345D-04  0.40231D-04  0.42024D-04  0.44666D-04  0.48903D-04  0.56964D-04  0.75218D-04  0.12303D-03  0.26272D-03
  0.39811D+01  0.60000D+00  0.44017D-04  0.44017D-04  0.44017D-04  0.44017D-04  0.44018D-04  0.44019D-04  0.44022D-04  0.44034D-04  0.44070D-04  0.44182D-04  0.44523D-04  0.45393D-04  0.47222D-04  0.49929D-04  0.54258D-04  0.62448D-04  0.80744D-04  0.12740D-03  0.26138D-03
  0.42658D+01  0.63000D+00  0.49914D-04  0.49914D-04  0.49914D-04  0.49915D-04  0.49915D-04  0.49916D-04  0.49920D-04  0.49931D-04  0.49966D-04  0.50080D-04  0.50404D-04  0.51278D-04  0.53141D-04  0.55914D-04  0.60345D-04  0.68685D-04  0.87090D-04  0.13279D-03  0.26205D-03
  0.45709D+01  0.66000D+00  0.56631D-04  0.56631D-04  0.56631D-04  0.56631D-04  0.56631D-04  0.56632D-04  0.56636D-04  0.56646D-04  0.56681D-04  0.56789D-04  0.57110D-04  0.57987D-04  0.59877D-04  0.62723D-04  0.67264D-04  0.75773D-04  0.94338D-04  0.13939D-03  0.26467D-03
  0.48978D+01  0.69000D+00  0.64280D-04  0.64280D-04  0.64280D-04  0.64280D-04  0.64281D-04  0.64282D-04  0.64285D-04  0.64296D-04  0.64329D-04  0.64434D-04  0.64754D-04  0.65627D-04  0.67545D-04  0.70469D-04  0.75128D-04  0.83825D-04  0.10262D-03  0.14728D-03  0.26834D-03
  0.52481D+01  0.72000D+00  0.72993D-04  0.72993D-04  0.72993D-04  0.72993D-04  0.72994D-04  0.72995D-04  0.72998D-04  0.73008D-04  0.73041D-04  0.73144D-04  0.73462D-04  0.74324D-04  0.76280D-04  0.79282D-04  0.84065D-04  0.92970D-04  0.11205D-03  0.15642D-03  0.27411D-03
  0.56234D+01  0.75000D+00  0.82918D-04  0.82918D-04  0.82918D-04  0.82918D-04  0.82918D-04  0.82919D-04  0.82923D-04  0.82933D-04  0.82964D-04  0.83068D-04  0.83372D-04  0.84238D-04  0.86230D-04  0.89308D-04  0.94223D-04  0.10335D-03  0.12277D-03  0.16704D-03  0.28215D-03
  0.60256D+01  0.78000D+00  0.94222D-04  0.94222D-04  0.94222D-04  0.94222D-04  0.94223D-04  0.94224D-04  0.94227D-04  0.94237D-04  0.94268D-04  0.94366D-04  0.94668D-04  0.95541D-04  0.97549D-04  0.10072D-03  0.10577D-03  0.11515D-03  0.13494D-03  0.17933D-03  0.29218D-03
  0.64565D+01  0.81000D+00  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10711D-03  0.10714D-03  0.10724D-03  0.10755D-03  0.10840D-03  0.11044D-03  0.11370D-03  0.11890D-03  0.12853D-03  0.14877D-03  0.19341D-03  0.30416D-03
  0.69183D+01  0.84000D+00  0.12176D-03  0.12176D-03  0.12176D-03  0.12176D-03  0.12176D-03  0.12176D-03  0.12177D-03  0.12177D-03  0.12180D-03  0.12190D-03  0.12219D-03  0.12304D-03  0.12513D-03  0.12846D-03  0.13381D-03  0.14373D-03  0.16446D-03  0.20943D-03  0.31884D-03
  0.74131D+01  0.87000D+00  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13847D-03  0.13850D-03  0.13859D-03  0.13888D-03  0.13973D-03  0.14184D-03  0.14527D-03  0.15077D-03  0.16099D-03  0.18224D-03  0.22772D-03  0.33636D-03
  0.79433D+01  0.90000D+00  0.15747D-03  0.15747D-03  0.15747D-03  0.15747D-03  0.15747D-03  0.15747D-03  0.15748D-03  0.15748D-03  0.15751D-03  0.15760D-03  0.15789D-03  0.15874D-03  0.16087D-03  0.16438D-03  0.17005D-03  0.18058D-03  0.20241D-03  0.24857D-03  0.35635D-03
  0.85114D+01  0.93000D+00  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17913D-03  0.17916D-03  0.17924D-03  0.17953D-03  0.18036D-03  0.18253D-03  0.18613D-03  0.19197D-03  0.20282D-03  0.22528D-03  0.27215D-03  0.37960D-03
  0.91201D+01  0.96000D+00  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20376D-03  0.20379D-03  0.20387D-03  0.20414D-03  0.20498D-03  0.20718D-03  0.21087D-03  0.21687D-03  0.22808D-03  0.25120D-03  0.29890D-03  0.40655D-03
  0.97724D+01  0.99000D+00  0.23178D-03  0.23178D-03  0.23178D-03  0.23178D-03  0.23178D-03  0.23178D-03  0.23179D-03  0.23179D-03  0.23182D-03  0.23190D-03  0.23217D-03  0.23301D-03  0.23522D-03  0.23900D-03  0.24518D-03  0.25675D-03  0.28058D-03  0.32926D-03  0.43733D-03
  0.10471D+02  0.10200D+01  0.26367D-03  0.26367D-03  0.26367D-03  0.26367D-03  0.26367D-03  0.26367D-03  0.26368D-03  0.26368D-03  0.26371D-03  0.26379D-03  0.26406D-03  0.26487D-03  0.26711D-03  0.27099D-03  0.27735D-03  0.28929D-03  0.31389D-03  0.36366D-03  0.47215D-03
  0.11220D+02  0.10500D+01  0.29994D-03  0.29994D-03  0.29994D-03  0.29994D-03  0.29994D-03  0.29994D-03  0.29995D-03  0.29995D-03  0.29998D-03  0.30005D-03  0.30031D-03  0.30112D-03  0.30340D-03  0.30736D-03  0.31389D-03  0.32623D-03  0.35164D-03  0.40250D-03  0.51196D-03
  0.12023D+02  0.10800D+01  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34119D-03  0.34122D-03  0.34129D-03  0.34154D-03  0.34235D-03  0.34465D-03  0.34869D-03  0.35540D-03  0.36814D-03  0.39439D-03  0.44651D-03  0.55731D-03
  0.12882D+02  0.11100D+01  0.38805D-03  0.38805D-03  0.38805D-03  0.38805D-03  0.38805D-03  0.38805D-03  0.38806D-03  0.38806D-03  0.38809D-03  0.38816D-03  0.38841D-03  0.38922D-03  0.39151D-03  0.39566D-03  0.40254D-03  0.41571D-03  0.44284D-03  0.49634D-03  0.60836D-03
  0.13804D+02  0.11400D+01  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44132D-03  0.44134D-03  0.44141D-03  0.44164D-03  0.44244D-03  0.44478D-03  0.44901D-03  0.45607D-03  0.46967D-03  0.49775D-03  0.55262D-03  0.66619D-03
  0.14791D+02  0.11700D+01  0.50180D-03  0.50180D-03  0.50180D-03  0.50180D-03  0.50180D-03  0.50180D-03  0.50181D-03  0.50181D-03  0.50183D-03  0.50190D-03  0.50212D-03  0.50292D-03  0.50529D-03  0.50959D-03  0.51682D-03  0.53087D-03  0.55992D-03  0.61626D-03  0.73178D-03
  0.15849D+02  0.12000D+01  0.57048D-03  0.57048D-03  0.57048D-03  0.57048D-03  0.57048D-03  0.57048D-03  0.57048D-03  0.57049D-03  0.57051D-03  0.57058D-03  0.57079D-03  0.57160D-03  0.57396D-03  0.57836D-03  0.58576D-03  0.60026D-03  0.63032D-03  0.68827D-03  0.80588D-03
  0.16982D+02  0.12300D+01  0.64843D-03  0.64843D-03  0.64843D-03  0.64843D-03  0.64843D-03  0.64843D-03  0.64843D-03  0.64844D-03  0.64846D-03  0.64852D-03  0.64873D-03  0.64951D-03  0.65190D-03  0.65639D-03  0.66396D-03  0.67893D-03  0.71005D-03  0.76969D-03  0.88925D-03
  0.18197D+02  0.12600D+01  0.73685D-03  0.73685D-03  0.73685D-03  0.73685D-03  0.73685D-03  0.73685D-03  0.73686D-03  0.73686D-03  0.73688D-03  0.73694D-03  0.73714D-03  0.73791D-03  0.74033D-03  0.74490D-03  0.75263D-03  0.76808D-03  0.80031D-03  0.86158D-03  0.98356D-03
  0.19498D+02  0.12900D+01  0.83712D-03  0.83712D-03  0.83712D-03  0.83712D-03  0.83712D-03  0.83712D-03  0.83713D-03  0.83713D-03  0.83715D-03  0.83721D-03  0.83741D-03  0.83817D-03  0.84061D-03  0.84525D-03  0.85314D-03  0.86908D-03  0.90241D-03  0.96549D-03  0.10902D-02
  0.20893D+02  0.13200D+01  0.95078D-03  0.95078D-03  0.95078D-03  0.95078D-03  0.95078D-03  0.95078D-03  0.95078D-03  0.95078D-03  0.95080D-03  0.95086D-03  0.95105D-03  0.95182D-03  0.95424D-03  0.95898D-03  0.96703D-03  0.98345D-03  0.10180D-02  0.10829D-02  0.12101D-02
  0.22387D+02  0.13500D+01  0.10795D-02  0.10795D-02  0.10795D-02  0.10795D-02  0.10795D-02  0.10795D-02  0.10795D-02  0.10795D-02  0.10796D-02  0.10796D-02  0.10798D-02  0.10805D-02  0.10830D-02  0.10878D-02  0.10960D-02  0.11129D-02  0.11487D-02  0.12155D-02  0.13454D-02
  0.23988D+02  0.13800D+01  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12256D-02  0.12263D-02  0.12288D-02  0.12337D-02  0.12420D-02  0.12595D-02  0.12964D-02  0.13652D-02  0.14981D-02
  0.25704D+02  0.14100D+01  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13905D-02  0.13906D-02  0.13913D-02  0.13939D-02  0.13988D-02  0.14073D-02  0.14252D-02  0.14634D-02  0.15342D-02  0.16703D-02
  0.27542D+02  0.14400D+01  0.15774D-02  0.15773D-02  0.15772D-02  0.15772D-02  0.15772D-02  0.15772D-02  0.15771D-02  0.15771D-02  0.15772D-02  0.15772D-02  0.15774D-02  0.15780D-02  0.15806D-02  0.15857D-02  0.15943D-02  0.16127D-02  0.16522D-02  0.17251D-02  0.18640D-02
  0.29512D+02  0.14700D+01  0.17897D-02  0.17892D-02  0.17889D-02  0.17887D-02  0.17885D-02  0.17884D-02  0.17884D-02  0.17884D-02  0.17884D-02  0.17884D-02  0.17886D-02  0.17891D-02  0.17918D-02  0.17969D-02  0.18056D-02  0.18246D-02  0.18654D-02  0.19403D-02  0.20826D-02
  0.31623D+02  0.15000D+01  0.20326D-02  0.20311D-02  0.20298D-02  0.20288D-02  0.20281D-02  0.20277D-02  0.20274D-02  0.20272D-02  0.20272D-02  0.20272D-02  0.20273D-02  0.20279D-02  0.20305D-02  0.20357D-02  0.20446D-02  0.20640D-02  0.21061D-02  0.21832D-02  0.23290D-02
  0.33884D+02  0.15300D+01  0.23150D-02  0.23108D-02  0.23070D-02  0.23039D-02  0.23015D-02  0.22997D-02  0.22985D-02  0.22977D-02  0.22973D-02  0.22971D-02  0.22971D-02  0.22976D-02  0.23003D-02  0.23056D-02  0.23145D-02  0.23344D-02  0.23779D-02  0.24572D-02  0.26063D-02
  0.36308D+02  0.15600D+01  0.26527D-02  0.26428D-02  0.26335D-02  0.26251D-02  0.26182D-02  0.26127D-02  0.26086D-02  0.26058D-02  0.26039D-02  0.26028D-02  0.26023D-02  0.26025D-02  0.26050D-02  0.26104D-02  0.26194D-02  0.26398D-02  0.26847D-02  0.27662D-02  0.29186D-02
  0.38905D+02  0.15900D+01  0.30674D-02  0.30481D-02  0.30286D-02  0.30104D-02  0.29941D-02  0.29804D-02  0.29694D-02  0.29610D-02  0.29550D-02  0.29509D-02  0.29485D-02  0.29476D-02  0.29495D-02  0.29547D-02  0.29638D-02  0.29846D-02  0.30309D-02  0.31145D-02  0.32706D-02
  0.41687D+02  0.16200D+01  0.35985D-02  0.35633D-02  0.35267D-02  0.34909D-02  0.34575D-02  0.34278D-02  0.34024D-02  0.33816D-02  0.33654D-02  0.33534D-02  0.33452D-02  0.33404D-02  0.33399D-02  0.33441D-02  0.33527D-02  0.33738D-02  0.34214D-02  0.35072D-02  0.36671D-02
  0.44668D+02  0.16500D+01  0.42840D-02  0.42279D-02  0.41673D-02  0.41054D-02  0.40454D-02  0.39895D-02  0.39394D-02  0.38960D-02  0.38597D-02  0.38307D-02  0.38089D-02  0.37939D-02  0.37861D-02  0.37865D-02  0.37929D-02  0.38134D-02  0.38620D-02  0.39501D-02  0.41133D-02
  0.47863D+02  0.16800D+01  0.51981D-02  0.51116D-02  0.50163D-02  0.49163D-02  0.48164D-02  0.47203D-02  0.46308D-02  0.45498D-02  0.44787D-02  0.44182D-02  0.43691D-02  0.43316D-02  0.43065D-02  0.42951D-02  0.42943D-02  0.43114D-02  0.43598D-02  0.44494D-02  0.46161D-02
  0.51286D+02  0.17100D+01  0.64102D-02  0.62871D-02  0.61473D-02  0.59966D-02  0.58418D-02  0.56888D-02  0.55422D-02  0.54051D-02  0.52798D-02  0.51683D-02  0.50722D-02  0.49931D-02  0.49330D-02  0.48944D-02  0.48744D-02  0.48803D-02  0.49241D-02  0.50134D-02  0.51832D-02
  0.54954D+02  0.17400D+01  0.80323D-02  0.78610D-02  0.76638D-02  0.74466D-02  0.72184D-02  0.69879D-02  0.67620D-02  0.65455D-02  0.63419D-02  0.61543D-02  0.59854D-02  0.58384D-02  0.57171D-02  0.56264D-02  0.55652D-02  0.55425D-02  0.55702D-02  0.56533D-02  0.58233D-02
  0.58884D+02  0.17700D+01  0.10224D-01  0.99921D-02  0.97198D-02  0.94148D-02  0.90885D-02  0.87532D-02  0.84186D-02  0.80919D-02  0.77783D-02  0.74818D-02  0.72064D-02  0.69566D-02  0.67382D-02  0.65593D-02  0.64219D-02  0.63391D-02  0.63263D-02  0.63873D-02  0.65494D-02
  0.63096D+02  0.18000D+01  0.13109D-01  0.12812D-01  0.12456D-01  0.12045D-01  0.11596D-01  0.11127D-01  0.10650D-01  0.10178D-01  0.97175D-02  0.92739D-02  0.88522D-02  0.84581D-02  0.80992D-02  0.77867D-02  0.75262D-02  0.73371D-02  0.72418D-02  0.72479D-02  0.73827D-02
  0.67608D+02  0.18300D+01  0.17093D-01  0.16690D-01  0.16208D-01  0.15651D-01  0.15036D-01  0.14384D-01  0.13715D-01  0.13044D-01  0.12382D-01  0.11736D-01  0.11112D-01  0.10516D-01  0.99576D-02  0.94504D-02  0.90038D-02  0.86434D-02  0.84016D-02  0.82956D-02  0.83608D-02
  0.72444D+02  0.18600D+01  0.22252D-01  0.21766D-01  0.21164D-01  0.20446D-01  0.19632D-01  0.18753D-01  0.17839D-01  0.16913D-01  0.15989D-01  0.15077D-01  0.14186D-01  0.13322D-01  0.12495D-01  0.11720D-01  0.11012D-01  0.10400D-01  0.99289D-02  0.96273D-02  0.95487D-02
  0.77625D+02  0.18900D+01  0.29434D-01  0.28768D-01  0.27960D-01  0.27007D-01  0.25921D-01  0.24737D-01  0.23493D-01  0.22222D-01  0.20944D-01  0.19674D-01  0.18421D-01  0.17192D-01  0.16000D-01  0.14859D-01  0.13788D-01  0.12819D-01  0.12008D-01  0.11395D-01  0.11061D-01
  0.83176D+02  0.19200D+01  0.38757D-01  0.37971D-01  0.36977D-01  0.35767D-01  0.34358D-01  0.32795D-01  0.31130D-01  0.29412D-01  0.27673D-01  0.25933D-01  0.24204D-01  0.22495D-01  0.20817D-01  0.19188D-01  0.17627D-01  0.16171D-01  0.14883D-01  0.13813D-01  0.13069D-01
  0.89125D+02  0.19500D+01  0.51494D-01  0.50436D-01  0.49143D-01  0.47582D-01  0.45754D-01  0.43700D-01  0.41488D-01  0.39183D-01  0.36834D-01  0.34471D-01  0.32111D-01  0.29764D-01  0.27443D-01  0.25164D-01  0.22949D-01  0.20835D-01  0.18895D-01  0.17180D-01  0.15826D-01
  0.95499D+02  0.19800D+01  0.68350D-01  0.67125D-01  0.65511D-01  0.63535D-01  0.61179D-01  0.58496D-01  0.55572D-01  0.52497D-01  0.49342D-01  0.46152D-01  0.42952D-01  0.39757D-01  0.36578D-01  0.33434D-01  0.30347D-01  0.27350D-01  0.24528D-01  0.21922D-01  0.19694D-01
  0.10233D+03  0.20100D+01  0.90580D-01  0.89059D-01  0.87111D-01  0.84657D-01  0.81697D-01  0.78258D-01  0.74446D-01  0.70390D-01  0.66196D-01  0.61934D-01  0.57642D-01  0.53339D-01  0.49042D-01  0.44768D-01  0.40540D-01  0.36386D-01  0.32399D-01  0.28597D-01  0.25162D-01
  0.10965D+03  0.20400D+01  0.12126D+00  0.11940D+00  0.11680D+00  0.11362D+00  0.10978D+00  0.10530D+00  0.10029D+00  0.94923D-01  0.89331D-01  0.83622D-01  0.77856D-01  0.72063D-01  0.66260D-01  0.60471D-01  0.54716D-01  0.49020D-01  0.43479D-01  0.38067D-01  0.32975D-01
  0.11749D+03  0.20700D+01  0.15905D+00  0.15771D+00  0.15511D+00  0.15139D+00  0.14673D+00  0.14112D+00  0.13470D+00  0.12770D+00  0.12034D+00  0.11278D+00  0.10512D+00  0.97393D-01  0.89637D-01  0.81878D-01  0.74145D-01  0.66452D-01  0.58902D-01  0.51389D-01  0.44084D-01
  0.12589D+03  0.21000D+01  0.21583D+00  0.21300D+00  0.20883D+00  0.20377D+00  0.19760D+00  0.19028D+00  0.18189D+00  0.17268D+00  0.16292D+00  0.15284D+00  0.14260D+00  0.13226D+00  0.12186D+00  0.11145D+00  0.10107D+00  0.90727D-01  0.80534D-01  0.70244D-01  0.59988D-01
  0.13490D+03  0.21300D+01  0.28323D+00  0.28158D+00  0.27796D+00  0.27215D+00  0.26470D+00  0.25559D+00  0.24490D+00  0.23295D+00  0.22016D+00  0.20685D+00  0.19326D+00  0.17951D+00  0.16567D+00  0.15178D+00  0.13793D+00  0.12418D+00  0.11059D+00  0.96729D-01  0.82638D-01
  0.14454D+03  0.21600D+01  0.38467D+00  0.38018D+00  0.37342D+00  0.36543D+00  0.35574D+00  0.34400D+00  0.33023D+00  0.31469D+00  0.29789D+00  0.28029D+00  0.26225D+00  0.24396D+00  0.22552D+00  0.20701D+00  0.18857D+00  0.17034D+00  0.15237D+00  0.13393D+00  0.11489D+00
  0.15488D+03  0.21900D+01  0.50504D+00  0.50303D+00  0.49815D+00  0.48931D+00  0.47742D+00  0.46278D+00  0.44523D+00  0.42515D+00  0.40317D+00  0.37997D+00  0.35605D+00  0.33175D+00  0.30721D+00  0.28258D+00  0.25806D+00  0.23400D+00  0.21041D+00  0.18613D+00  0.16078D+00
  0.16596D+03  0.22200D+01  0.68493D+00  0.67672D+00  0.66564D+00  0.65372D+00  0.63911D+00  0.62078D+00  0.59871D+00  0.57304D+00  0.54453D+00  0.51410D+00  0.48255D+00  0.45038D+00  0.41785D+00  0.38518D+00  0.35271D+00  0.32114D+00  0.29043D+00  0.25884D+00  0.22569D+00
  0.17783D+03  0.22500D+01  0.90086D+00  0.89834D+00  0.89186D+00  0.87874D+00  0.85974D+00  0.83635D+00  0.80793D+00  0.77468D+00  0.73744D+00  0.69737D+00  0.65558D+00  0.61281D+00  0.56952D+00  0.52605D+00  0.48296D+00  0.44147D+00  0.40162D+00  0.36081D+00  0.31801D+00
  0.19055D+03  0.22800D+01  0.12012D+01  0.11865D+01  0.11759D+01  0.11641D+01  0.11449D+01  0.11174D+01  0.10830D+01  0.10415D+01  0.99387D+00  0.94185D+00  0.88706D+00  0.83071D+00  0.77353D+00  0.71607D+00  0.65930D+00  0.60520D+00  0.55403D+00  0.50208D+00  0.44784D+00
  0.20417D+03  0.23100D+01  0.16062D+01  0.16029D+01  0.15941D+01  0.15747D+01  0.15444D+01  0.15070D+01  0.14616D+01  0.14074D+01  0.13453D+01  0.12769D+01  0.12045D+01  0.11296D+01  0.10536D+01  0.97716D+00  0.90196D+00  0.83119D+00  0.76560D+00  0.69980D+00  0.63215D+00
  0.21878D+03  0.23400D+01  0.20978D+01  0.20964D+01  0.20923D+01  0.20812D+01  0.20558D+01  0.20138D+01  0.19593D+01  0.18922D+01  0.18133D+01  0.17249D+01  0.16301D+01  0.15315D+01  0.14310D+01  0.13299D+01  0.12307D+01  0.11388D+01  0.10556D+01  0.97359D+00  0.89151D+00
  0.23442D+03  0.23700D+01  0.28680D+01  0.28633D+01  0.28501D+01  0.28201D+01  0.27712D+01  0.27115D+01  0.26397D+01  0.25526D+01  0.24505D+01  0.23352D+01  0.22105D+01  0.20799D+01  0.19463D+01  0.18119D+01  0.16805D+01  0.15605D+01  0.14557D+01  0.13550D+01  0.12581D+01
  0.25119D+03  0.24000D+01  0.37535D+01  0.37518D+01  0.37471D+01  0.37336D+01  0.37000D+01  0.36365D+01  0.35488D+01  0.34405D+01  0.33103D+01  0.31611D+01  0.29976D+01  0.28250D+01  0.26475D+01  0.24686D+01  0.22940D+01  0.21372D+01  0.20069D+01  0.18856D+01  0.17759D+01
  0.26915D+03  0.24300D+01  0.51480D+01  0.51394D+01  0.51158D+01  0.50628D+01  0.49803D+01  0.48864D+01  0.47752D+01  0.46368D+01  0.44707D+01  0.42779D+01  0.40639D+01  0.38359D+01  0.36001D+01  0.33617D+01  0.31290D+01  0.29229D+01  0.27634D+01  0.26211D+01  0.25061D+01
  0.28840D+03  0.24600D+01  0.67607D+01  0.67588D+01  0.67530D+01  0.67362D+01  0.66916D+01  0.65972D+01  0.64548D+01  0.62780D+01  0.60629D+01  0.58111D+01  0.55289D+01  0.52258D+01  0.49105D+01  0.45908D+01  0.42783D+01  0.40043D+01  0.38114D+01  0.36514D+01  0.35467D+01
  0.30903D+03  0.24900D+01  0.93072D+01  0.92756D+01  0.92000D+01  0.90748D+01  0.89449D+01  0.88261D+01  0.86715D+01  0.84574D+01  0.81910D+01  0.78708D+01  0.75043D+01  0.71047D+01  0.66853D+01  0.62580D+01  0.58390D+01  0.54738D+01  0.52459D+01  0.50803D+01  0.50145D+01
  0.33113D+03  0.25200D+01  0.12290D+02  0.12287D+02  0.12280D+02  0.12257D+02  0.12196D+02  0.12054D+02  0.11820D+02  0.11526D+02  0.11168D+02  0.10741D+02  0.10253D+02  0.97175D+01  0.91523D+01  0.85741D+01  0.80056D+01  0.75112D+01  0.72448D+01  0.70956D+01  0.71256D+01


==> ross4/ross4_b15.dat <==
  0.10000D+01  0.00000D+00  0.82277D-06  0.82277D-06  0.82277D-06  0.82278D-06  0.82279D-06  0.82284D-06  0.82298D-06  0.82345D-06  0.82491D-06  0.82952D-06  0.84395D-06  0.88923D-06  0.10287D-05  0.14426D-05  0.27370D-05  0.72354D-05  0.21601D-04  0.64671D-04  0.20082D-03
  0.10715D+01  0.30000D-01  0.96109D-06  0.96109D-06  0.96109D-06  0.96110D-06  0.96112D-06  0.96117D-06  0.96133D-06  0.96184D-06  0.96346D-06  0.96857D-06  0.98462D-06  0.10352D-05  0.11876D-05  0.16446D-05  0.30584D-05  0.78114D-05  0.22592D-04  0.66331D-04  0.20687D-03
  0.11482D+01  0.60000D-01  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11221D-05  0.11223D-05  0.11228D-05  0.11246D-05  0.11303D-05  0.11484D-05  0.12031D-05  0.13717D-05  0.18751D-05  0.33964D-05  0.83827D-05  0.23263D-04  0.66095D-04  0.20568D-03
  0.12303D+01  0.90000D-01  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13087D-05  0.13089D-05  0.13095D-05  0.13115D-05  0.13180D-05  0.13372D-05  0.13977D-05  0.15841D-05  0.21289D-05  0.37628D-05  0.89350D-05  0.23561D-04  0.64116D-04  0.19713D-03
  0.13183D+01  0.12000D+00  0.15240D-05  0.15240D-05  0.15240D-05  0.15240D-05  0.15240D-05  0.15241D-05  0.15243D-05  0.15250D-05  0.15272D-05  0.15340D-05  0.15554D-05  0.16222D-05  0.18235D-05  0.24138D-05  0.41571D-05  0.94399D-05  0.23524D-04  0.60820D-04  0.18276D-03
  0.14125D+01  0.15000D+00  0.17716D-05  0.17716D-05  0.17716D-05  0.17716D-05  0.17716D-05  0.17717D-05  0.17720D-05  0.17727D-05  0.17751D-05  0.17825D-05  0.18060D-05  0.18780D-05  0.20958D-05  0.27329D-05  0.45713D-05  0.98932D-05  0.23233D-04  0.56748D-04  0.16506D-03
  0.15136D+01  0.18000D+00  0.20548D-05  0.20548D-05  0.20548D-05  0.20548D-05  0.20549D-05  0.20549D-05  0.20552D-05  0.20560D-05  0.20586D-05  0.20666D-05  0.20920D-05  0.21696D-05  0.24047D-05  0.30854D-05  0.50010D-05  0.10313D-04  0.22771D-04  0.52429D-04  0.14650D-03
  0.16218D+01  0.21000D+00  0.23772D-05  0.23772D-05  0.23772D-05  0.23772D-05  0.23772D-05  0.23773D-05  0.23776D-05  0.23785D-05  0.23812D-05  0.23899D-05  0.24170D-05  0.25006D-05  0.27529D-05  0.34685D-05  0.54561D-05  0.10707D-04  0.22205D-04  0.48263D-04  0.12888D-03
  0.17378D+01  0.24000D+00  0.27424D-05  0.27424D-05  0.27424D-05  0.27425D-05  0.27425D-05  0.27426D-05  0.27429D-05  0.27438D-05  0.27467D-05  0.27560D-05  0.27849D-05  0.28752D-05  0.31384D-05  0.38922D-05  0.59384D-05  0.11061D-04  0.21636D-04  0.44481D-04  0.11321D-03
  0.18621D+01  0.27000D+00  0.31546D-05  0.31546D-05  0.31546D-05  0.31546D-05  0.31546D-05  0.31547D-05  0.31550D-05  0.31560D-05  0.31591D-05  0.31688D-05  0.32004D-05  0.32931D-05  0.35710D-05  0.43602D-05  0.64347D-05  0.11418D-04  0.21123D-04  0.41191D-04  0.99813D-04
  0.19953D+01  0.30000D+00  0.36180D-05  0.36180D-05  0.36180D-05  0.36180D-05  0.36180D-05  0.36181D-05  0.36184D-05  0.36195D-05  0.36227D-05  0.36333D-05  0.36649D-05  0.37629D-05  0.40549D-05  0.48648D-05  0.69638D-05  0.11793D-04  0.20700D-04  0.38432D-04  0.88675D-04
  0.21380D+01  0.33000D+00  0.41376D-05  0.41376D-05  0.41376D-05  0.41376D-05  0.41377D-05  0.41378D-05  0.41381D-05  0.41392D-05  0.41426D-05  0.41532D-05  0.41864D-05  0.42889D-05  0.45885D-05  0.54190D-05  0.75341D-05  0.12196D-04  0.20397D-04  0.36187D-04  0.79574D-04
  0.22909D+01  0.36000D+00  0.47193D-05  0.47193D-05  0.47193D-05  0.47194D-05  0.47194D-05  0.47195D-05  0.47198D-05  0.47209D-05  0.47244D-05  0.47354D-05  0.47697D-05  0.48749D-05  0.51817D-05  0.60313D-05  0.81474D-05  0.12640D-04  0.20237D-04  0.34419D-04  0.72231D-04
  0.24547D+01  0.39000D+00  0.53699D-05  0.53699D-05  0.53699D-05  0.53699D-05  0.53700D-05  0.53701D-05  0.53704D-05  0.53716D-05  0.53751D-05  0.53863D-05  0.54214D-05  0.55286D-05  0.58430D-05  0.67060D-05  0.88077D-05  0.13151D-04  0.20229D-04  0.33083D-04  0.66372D-04
  0.26303D+01  0.42000D+00  0.60973D-05  0.60973D-05  0.60973D-05  0.60973D-05  0.60974D-05  0.60975D-05  0.60978D-05  0.60990D-05  0.61026D-05  0.61140D-05  0.61496D-05  0.62588D-05  0.65812D-05  0.74430D-05  0.95376D-05  0.13745D-04  0.20374D-04  0.32142D-04  0.61754D-04
  0.28184D+01  0.45000D+00  0.69110D-05  0.69110D-05  0.69110D-05  0.69110D-05  0.69110D-05  0.69111D-05  0.69115D-05  0.69127D-05  0.69163D-05  0.69278D-05  0.69638D-05  0.70769D-05  0.73957D-05  0.82649D-05  0.10350D-04  0.14420D-04  0.20684D-04  0.31558D-04  0.58177D-04
  0.30200D+01  0.48000D+00  0.78219D-05  0.78219D-05  0.78219D-05  0.78219D-05  0.78219D-05  0.78220D-05  0.78224D-05  0.78236D-05  0.78273D-05  0.78388D-05  0.78771D-05  0.79860D-05  0.83092D-05  0.91842D-05  0.11242D-04  0.15205D-04  0.21165D-04  0.31303D-04  0.55477D-04
  0.32359D+01  0.51000D+00  0.88429D-05  0.88429D-05  0.88429D-05  0.88429D-05  0.88430D-05  0.88431D-05  0.88435D-05  0.88446D-05  0.88483D-05  0.88600D-05  0.88961D-05  0.90071D-05  0.93338D-05  0.10201D-04  0.12242D-04  0.16116D-04  0.21823D-04  0.31357D-04  0.53528D-04
  0.34674D+01  0.54000D+00  0.99890D-05  0.99890D-05  0.99890D-05  0.99890D-05  0.99891D-05  0.99892D-05  0.99895D-05  0.99907D-05  0.99944D-05  0.10006D-04  0.10042D-04  0.10153D-04  0.10478D-04  0.11341D-04  0.13368D-04  0.17163D-04  0.22665D-04  0.31707D-04  0.52233D-04
  0.37154D+01  0.57000D+00  0.11277D-04  0.11277D-04  0.11277D-04  0.11277D-04  0.11277D-04  0.11277D-04  0.11278D-04  0.11279D-04  0.11283D-04  0.11294D-04  0.11330D-04  0.11441D-04  0.11762D-04  0.12624D-04  0.14636D-04  0.18362D-04  0.23706D-04  0.32347D-04  0.51519D-04
  0.39811D+01  0.60000D+00  0.12727D-04  0.12727D-04  0.12727D-04  0.12727D-04  0.12728D-04  0.12728D-04  0.12728D-04  0.12729D-04  0.12733D-04  0.12744D-04  0.12780D-04  0.12889D-04  0.13210D-04  0.14071D-04  0.16056D-04  0.19740D-04  0.24961D-04  0.33275D-04  0.51334D-04
  0.42658D+01  0.63000D+00  0.14362D-04  0.14362D-04  0.14362D-04  0.14362D-04  0.14362D-04  0.14362D-04  0.14363D-04  0.14364D-04  0.14367D-04  0.14379D-04  0.14414D-04  0.14522D-04  0.14846D-04  0.15689D-04  0.17666D-04  0.21320D-04  0.26443D-04  0.34500D-04  0.51644D-04
  0.45709D+01  0.66000D+00  0.16207D-04  0.16207D-04  0.16207D-04  0.16207D-04  0.16207D-04  0.16207D-04  0.16208D-04  0.16209D-04  0.16212D-04  0.16223D-04  0.16258D-04  0.16371D-04  0.16680D-04  0.17522D-04  0.19493D-04  0.23116D-04  0.28177D-04  0.36032D-04  0.52426D-04
  0.48978D+01  0.69000D+00  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18293D-04  0.18297D-04  0.18308D-04  0.18343D-04  0.18448D-04  0.18759D-04  0.19601D-04  0.21550D-04  0.25165D-04  0.30189D-04  0.37889D-04  0.53674D-04
  0.52481D+01  0.72000D+00  0.20649D-04  0.20649D-04  0.20649D-04  0.20649D-04  0.20649D-04  0.20649D-04  0.20650D-04  0.20651D-04  0.20654D-04  0.20665D-04  0.20699D-04  0.20803D-04  0.21113D-04  0.21943D-04  0.23882D-04  0.27501D-04  0.32507D-04  0.40094D-04  0.55389D-04
  0.56234D+01  0.75000D+00  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23319D-04  0.23322D-04  0.23333D-04  0.23366D-04  0.23469D-04  0.23774D-04  0.24595D-04  0.26533D-04  0.30158D-04  0.35164D-04  0.42679D-04  0.57584D-04
  0.60256D+01  0.78000D+00  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26341D-04  0.26345D-04  0.26355D-04  0.26388D-04  0.26489D-04  0.26788D-04  0.27606D-04  0.29540D-04  0.33171D-04  0.38204D-04  0.45677D-04  0.60281D-04
  0.64565D+01  0.81000D+00  0.29765D-04  0.29765D-04  0.29765D-04  0.29765D-04  0.29765D-04  0.29765D-04  0.29766D-04  0.29767D-04  0.29770D-04  0.29780D-04  0.29812D-04  0.29911D-04  0.30207D-04  0.31026D-04  0.32938D-04  0.36599D-04  0.41673D-04  0.49132D-04  0.63512D-04
  0.69183D+01  0.84000D+00  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33650D-04  0.33653D-04  0.33663D-04  0.33695D-04  0.33792D-04  0.34093D-04  0.34885D-04  0.36802D-04  0.40497D-04  0.45619D-04  0.53094D-04  0.67317D-04
  0.74131D+01  0.87000D+00  0.38053D-04  0.38053D-04  0.38053D-04  0.38053D-04  0.38053D-04  0.38054D-04  0.38054D-04  0.38055D-04  0.38058D-04  0.38068D-04  0.38098D-04  0.38198D-04  0.38481D-04  0.39274D-04  0.41196D-04  0.44912D-04  0.50106D-04  0.57622D-04  0.71747D-04
  0.79433D+01  0.90000D+00  0.43050D-04  0.43050D-04  0.43051D-04  0.43051D-04  0.43051D-04  0.43051D-04  0.43051D-04  0.43052D-04  0.43055D-04  0.43065D-04  0.43095D-04  0.43188D-04  0.43470D-04  0.44263D-04  0.46171D-04  0.49926D-04  0.55204D-04  0.62780D-04  0.76863D-04
  0.85114D+01  0.93000D+00  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48722D-04  0.48725D-04  0.48734D-04  0.48764D-04  0.48856D-04  0.49135D-04  0.49916D-04  0.51818D-04  0.55620D-04  0.60990D-04  0.68647D-04  0.82736D-04
  0.91201D+01  0.96000D+00  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55157D-04  0.55160D-04  0.55169D-04  0.55198D-04  0.55288D-04  0.55562D-04  0.56329D-04  0.58239D-04  0.62083D-04  0.67551D-04  0.75311D-04  0.89448D-04
  0.97724D+01  0.99000D+00  0.62458D-04  0.62458D-04  0.62458D-04  0.62458D-04  0.62458D-04  0.62458D-04  0.62459D-04  0.62459D-04  0.62462D-04  0.62471D-04  0.62499D-04  0.62588D-04  0.62855D-04  0.63617D-04  0.65533D-04  0.69404D-04  0.74992D-04  0.82871D-04  0.97098D-04
  0.10471D+02  0.10200D+01  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70747D-04  0.70750D-04  0.70758D-04  0.70786D-04  0.70872D-04  0.71135D-04  0.71903D-04  0.73787D-04  0.77717D-04  0.83429D-04  0.91441D-04  0.10579D-03
  0.11220D+02  0.10500D+01  0.80150D-04  0.80150D-04  0.80150D-04  0.80150D-04  0.80150D-04  0.80150D-04  0.80151D-04  0.80151D-04  0.80154D-04  0.80163D-04  0.80190D-04  0.80274D-04  0.80544D-04  0.81273D-04  0.83168D-04  0.87153D-04  0.92987D-04  0.10115D-03  0.11566D-03
  0.12023D+02  0.10800D+01  0.90821D-04  0.90821D-04  0.90821D-04  0.90821D-04  0.90821D-04  0.90821D-04  0.90822D-04  0.90822D-04  0.90825D-04  0.90833D-04  0.90859D-04  0.90943D-04  0.91194D-04  0.91924D-04  0.93827D-04  0.97844D-04  0.10382D-03  0.11214D-03  0.12685D-03
  0.12882D+02  0.11100D+01  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10294D-03  0.10296D-03  0.10304D-03  0.10329D-03  0.10402D-03  0.10590D-03  0.10997D-03  0.11609D-03  0.12459D-03  0.13952D-03
  0.13804D+02  0.11400D+01  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11667D-03  0.11669D-03  0.11677D-03  0.11702D-03  0.11773D-03  0.11960D-03  0.12372D-03  0.12998D-03  0.13867D-03  0.15385D-03
  0.14791D+02  0.11700D+01  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13224D-03  0.13226D-03  0.13234D-03  0.13258D-03  0.13327D-03  0.13514D-03  0.13932D-03  0.14572D-03  0.15461D-03  0.17006D-03
  0.15849D+02  0.12000D+01  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14989D-03  0.14992D-03  0.14999D-03  0.15022D-03  0.15091D-03  0.15278D-03  0.15697D-03  0.16353D-03  0.17263D-03  0.18838D-03
  0.16982D+02  0.12300D+01  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16990D-03  0.16992D-03  0.16999D-03  0.17022D-03  0.17092D-03  0.17273D-03  0.17699D-03  0.18370D-03  0.19301D-03  0.20908D-03
  0.18197D+02  0.12600D+01  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19256D-03  0.19258D-03  0.19265D-03  0.19288D-03  0.19353D-03  0.19536D-03  0.19966D-03  0.20652D-03  0.21606D-03  0.23246D-03
  0.19498D+02  0.12900D+01  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21823D-03  0.21825D-03  0.21832D-03  0.21853D-03  0.21917D-03  0.22100D-03  0.22533D-03  0.23234D-03  0.24210D-03  0.25887D-03
  0.20893D+02  0.13200D+01  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24729D-03  0.24731D-03  0.24737D-03  0.24758D-03  0.24822D-03  0.25002D-03  0.25437D-03  0.26155D-03  0.27154D-03  0.28868D-03
  0.22387D+02  0.13500D+01  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28017D-03  0.28019D-03  0.28025D-03  0.28045D-03  0.28108D-03  0.28284D-03  0.28724D-03  0.29458D-03  0.30479D-03  0.32232D-03
  0.23988D+02  0.13800D+01  0.31736D-03  0.31736D-03  0.31735D-03  0.31735D-03  0.31735D-03  0.31735D-03  0.31735D-03  0.31735D-03  0.31736D-03  0.31736D-03  0.31738D-03  0.31744D-03  0.31764D-03  0.31824D-03  0.32000D-03  0.32444D-03  0.33190D-03  0.34235D-03  0.36029D-03
  0.25704D+02  0.14100D+01  0.35943D-03  0.35942D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35943D-03  0.35949D-03  0.35968D-03  0.36027D-03  0.36204D-03  0.36644D-03  0.37408D-03  0.38475D-03  0.40311D-03
  0.27542D+02  0.14400D+01  0.40705D-03  0.40701D-03  0.40698D-03  0.40696D-03  0.40695D-03  0.40694D-03  0.40693D-03  0.40693D-03  0.40693D-03  0.40694D-03  0.40695D-03  0.40701D-03  0.40719D-03  0.40780D-03  0.40947D-03  0.41393D-03  0.42172D-03  0.43261D-03  0.45140D-03
  0.29512D+02  0.14700D+01  0.46117D-03  0.46103D-03  0.46090D-03  0.46080D-03  0.46072D-03  0.46067D-03  0.46064D-03  0.46062D-03  0.46062D-03  0.46062D-03  0.46063D-03  0.46069D-03  0.46086D-03  0.46142D-03  0.46309D-03  0.46758D-03  0.47551D-03  0.48661D-03  0.50584D-03
  0.31623D+02  0.15000D+01  0.52332D-03  0.52286D-03  0.52244D-03  0.52207D-03  0.52178D-03  0.52157D-03  0.52142D-03  0.52132D-03  0.52127D-03  0.52124D-03  0.52124D-03  0.52129D-03  0.52145D-03  0.52199D-03  0.52366D-03  0.52814D-03  0.53621D-03  0.54752D-03  0.56719D-03
  0.33884D+02  0.15300D+01  0.59604D-03  0.59489D-03  0.59375D-03  0.59270D-03  0.59180D-03  0.59108D-03  0.59054D-03  0.59016D-03  0.58991D-03  0.58977D-03  0.58969D-03  0.58970D-03  0.58984D-03  0.59036D-03  0.59199D-03  0.59645D-03  0.60469D-03  0.61619D-03  0.63631D-03
  0.36308D+02  0.15600D+01  0.68382D-03  0.68129D-03  0.67867D-03  0.67612D-03  0.67381D-03  0.67184D-03  0.67024D-03  0.66902D-03  0.66814D-03  0.66754D-03  0.66717D-03  0.66700D-03  0.66703D-03  0.66750D-03  0.66905D-03  0.67353D-03  0.68190D-03  0.69358D-03  0.71415D-03
  0.38905D+02  0.15900D+01  0.79224D-03  0.78766D-03  0.78265D-03  0.77750D-03  0.77256D-03  0.76809D-03  0.76424D-03  0.76109D-03  0.75862D-03  0.75678D-03  0.75551D-03  0.75472D-03  0.75436D-03  0.75457D-03  0.75601D-03  0.76047D-03  0.76891D-03  0.78077D-03  0.80179D-03
  0.41687D+02  0.16200D+01  0.93253D-03  0.92440D-03  0.91537D-03  0.90584D-03  0.89635D-03  0.88736D-03  0.87924D-03  0.87219D-03  0.86630D-03  0.86159D-03  0.85802D-03  0.85549D-03  0.85391D-03  0.85332D-03  0.85434D-03  0.85848D-03  0.86698D-03  0.87898D-03  0.90043D-03
  0.44668D+02  0.16500D+01  0.11131D-02  0.11010D-02  0.10869D-02  0.10713D-02  0.10552D-02  0.10393D-02  0.10243D-02  0.10107D-02  0.99878D-03  0.98863D-03  0.98035D-03  0.97393D-03  0.96932D-03  0.96654D-03  0.96606D-03  0.96941D-03  0.97764D-03  0.98961D-03  0.10114D-02
  0.47863D+02  0.16800D+01  0.13559D-02  0.13371D-02  0.13154D-02  0.12911D-02  0.12654D-02  0.12392D-02  0.12139D-02  0.11900D-02  0.11682D-02  0.11488D-02  0.11320D-02  0.11182D-02  0.11072D-02  0.10994D-02  0.10952D-02  0.10961D-02  0.11030D-02  0.11144D-02  0.11364D-02
  0.51286D+02  0.17100D+01  0.16756D-02  0.16501D-02  0.16195D-02  0.15842D-02  0.15456D-02  0.15056D-02  0.14656D-02  0.14270D-02  0.13906D-02  0.13571D-02  0.13269D-02  0.13006D-02  0.12784D-02  0.12608D-02  0.12488D-02  0.12438D-02  0.12469D-02  0.12562D-02  0.12774D-02
  0.54954D+02  0.17400D+01  0.21048D-02  0.20694D-02  0.20268D-02  0.19773D-02  0.19221D-02  0.18635D-02  0.18037D-02  0.17447D-02  0.16879D-02  0.16341D-02  0.15842D-02  0.15388D-02  0.14987D-02  0.14648D-02  0.14383D-02  0.14215D-02  0.14159D-02  0.14194D-02  0.14376D-02
  0.58884D+02  0.17700D+01  0.26836D-02  0.26363D-02  0.25788D-02  0.25107D-02  0.24335D-02  0.23500D-02  0.22635D-02  0.21766D-02  0.20915D-02  0.20093D-02  0.19313D-02  0.18584D-02  0.17917D-02  0.17323D-02  0.16823D-02  0.16449D-02  0.16222D-02  0.16127D-02  0.16228D-02
  0.63096D+02  0.18000D+01  0.34392D-02  0.33822D-02  0.33088D-02  0.32201D-02  0.31168D-02  0.30025D-02  0.28817D-02  0.27586D-02  0.26360D-02  0.25161D-02  0.24003D-02  0.22897D-02  0.21858D-02  0.20902D-02  0.20054D-02  0.19357D-02  0.18842D-02  0.18507D-02  0.18432D-02
  0.67608D+02  0.18300D+01  0.44973D-02  0.44151D-02  0.43153D-02  0.41949D-02  0.40547D-02  0.38982D-02  0.37309D-02  0.35583D-02  0.33847D-02  0.32129D-02  0.30450D-02  0.28824D-02  0.27267D-02  0.25798D-02  0.24449D-02  0.23271D-02  0.22310D-02  0.21573D-02  0.21169D-02
  0.72444D+02  0.18600D+01  0.58302D-02  0.57500D-02  0.56308D-02  0.54816D-02  0.53016D-02  0.50952D-02  0.48702D-02  0.46348D-02  0.43952D-02  0.41560D-02  0.39197D-02  0.36884D-02  0.34638D-02  0.32481D-02  0.30448D-02  0.28604D-02  0.27002D-02  0.25655D-02  0.24712D-02
  0.77625D+02  0.18900D+01  0.77571D-02  0.76190D-02  0.74526D-02  0.72509D-02  0.70109D-02  0.67355D-02  0.64325D-02  0.61122D-02  0.57834D-02  0.54526D-02  0.51237D-02  0.47991D-02  0.44808D-02  0.41714D-02  0.38744D-02  0.35979D-02  0.33474D-02  0.31244D-02  0.29481D-02
  0.83176D+02  0.19200D+01  0.10151D-01  0.10037D-01  0.98458D-02  0.95980D-02  0.92948D-02  0.89378D-02  0.85379D-02  0.81092D-02  0.76649D-02  0.72145D-02  0.67636D-02  0.63159D-02  0.58738D-02  0.54397D-02  0.50177D-02  0.46174D-02  0.42441D-02  0.38984D-02  0.36041D-02
  0.89125D+02  0.19500D+01  0.13598D-01  0.13367D-01  0.13099D-01  0.12775D-01  0.12382D-01  0.11918D-01  0.11392D-01  0.10822D-01  0.10225D-01  0.96159D-02  0.90030D-02  0.83914D-02  0.77841D-02  0.71840D-02  0.65952D-02  0.60289D-02  0.54907D-02  0.49775D-02  0.45188D-02
  0.95499D+02  0.19800D+01  0.17915D-01  0.17758D-01  0.17464D-01  0.17058D-01  0.16560D-01  0.15961D-01  0.15274D-01  0.14519D-01  0.13721D-01  0.12900D-01  0.12071D-01  0.11240D-01  0.10412D-01  0.95900D-02  0.87778D-02  0.79896D-02  0.72301D-02  0.64900D-02  0.58053D-02
  0.10233D+03  0.20100D+01  0.23982D-01  0.23602D-01  0.23212D-01  0.22726D-01  0.22105D-01  0.21352D-01  0.20470D-01  0.19484D-01  0.18429D-01  0.17336D-01  0.16224D-01  0.15106D-01  0.13989D-01  0.12875D-01  0.11769D-01  0.10690D-01  0.96393D-02  0.85985D-02  0.76109D-02
  0.10965D+03  0.20400D+01  0.31865D-01  0.31652D-01  0.31209D-01  0.30551D-01  0.29742D-01  0.28758D-01  0.27604D-01  0.26304D-01  0.24902D-01  0.23439D-01  0.21944D-01  0.20437D-01  0.18927D-01  0.17418D-01  0.15916D-01  0.14445D-01  0.13006D-01  0.11562D-01  0.10165D-01
  0.11749D+03  0.20700D+01  0.41676D-01  0.41563D-01  0.41266D-01  0.40644D-01  0.39703D-01  0.38514D-01  0.37069D-01  0.35401D-01  0.33569D-01  0.31636D-01  0.29649D-01  0.27637D-01  0.25615D-01  0.23592D-01  0.21574D-01  0.19590D-01  0.17651D-01  0.15679D-01  0.13747D-01
  0.12589D+03  0.21000D+01  0.56958D-01  0.56657D-01  0.55985D-01  0.54920D-01  0.53608D-01  0.52016D-01  0.50114D-01  0.47922D-01  0.45500D-01  0.42925D-01  0.40265D-01  0.37563D-01  0.34844D-01  0.32121D-01  0.29403D-01  0.26725D-01  0.24122D-01  0.21448D-01  0.18805D-01
  0.13490D+03  0.21300D+01  0.74603D-01  0.74471D-01  0.74107D-01  0.73253D-01  0.71786D-01  0.69860D-01  0.67492D-01  0.64690D-01  0.61539D-01  0.58148D-01  0.54616D-01  0.51014D-01  0.47381D-01  0.43737D-01  0.40099D-01  0.36513D-01  0.33046D-01  0.29459D-01  0.25892D-01
  0.14454D+03  0.21600D+01  0.10217D+00  0.10170D+00  0.10062D+00  0.98870D-01  0.96755D-01  0.94221D-01  0.91138D-01  0.87506D-01  0.83386D-01  0.78908D-01  0.74212D-01  0.69400D-01  0.64536D-01  0.59655D-01  0.54784D-01  0.49988D-01  0.45387D-01  0.40600D-01  0.35832D-01
  0.15488D+03  0.21900D+01  0.13402D+00  0.13387D+00  0.13342D+00  0.13228D+00  0.13006D+00  0.12693D+00  0.12307D+00  0.11842D+00  0.11306D+00  0.10717D+00  0.10093D+00  0.94509D-01  0.88002D-01  0.81465D-01  0.74943D-01  0.68536D-01  0.62447D-01  0.56086D-01  0.49765D-01
  0.16596D+03  0.22200D+01  0.18382D+00  0.18287D+00  0.18081D+00  0.17781D+00  0.17456D+00  0.17069D+00  0.16581D+00  0.15992D+00  0.15302D+00  0.14532D+00  0.13709D+00  0.12855D+00  0.11987D+00  0.11113D+00  0.10243D+00  0.93893D-01  0.85868D-01  0.77473D-01  0.69171D-01
  0.17783D+03  0.22500D+01  0.24165D+00  0.24146D+00  0.24089D+00  0.23937D+00  0.23607D+00  0.23099D+00  0.22468D+00  0.21700D+00  0.20797D+00  0.19782D+00  0.18687D+00  0.17544D+00  0.16379D+00  0.15206D+00  0.14037D+00  0.12896D+00  0.11835D+00  0.10727D+00  0.96402D-01
  0.19055D+03  0.22800D+01  0.32935D+00  0.32515D+00  0.32072D+00  0.31752D+00  0.31441D+00  0.30942D+00  0.30200D+00  0.29264D+00  0.28128D+00  0.26818D+00  0.25381D+00  0.23868D+00  0.22315D+00  0.20749D+00  0.19188D+00  0.17669D+00  0.16273D+00  0.14823D+00  0.13416D+00
  0.20417D+03  0.23100D+01  0.43765D+00  0.43739D+00  0.43663D+00  0.43450D+00  0.42954D+00  0.42125D+00  0.41082D+00  0.39820D+00  0.38310D+00  0.36573D+00  0.34658D+00  0.32628D+00  0.30538D+00  0.28426D+00  0.26324D+00  0.24285D+00  0.22429D+00  0.20534D+00  0.18714D+00
  0.21878D+03  0.23400D+01  0.57571D+00  0.57560D+00  0.57528D+00  0.57433D+00  0.57162D+00  0.56511D+00  0.55359D+00  0.53823D+00  0.51934D+00  0.49698D+00  0.47187D+00  0.44492D+00  0.41697D+00  0.38864D+00  0.36044D+00  0.33318D+00  0.30842D+00  0.28399D+00  0.26068D+00
  0.23442D+03  0.23700D+01  0.79710D+00  0.79672D+00  0.79557D+00  0.79229D+00  0.78438D+00  0.77052D+00  0.75309D+00  0.73237D+00  0.70725D+00  0.67776D+00  0.64444D+00  0.60839D+00  0.57078D+00  0.53254D+00  0.49447D+00  0.45780D+00  0.42461D+00  0.39310D+00  0.36346D+00
  0.25119D+03  0.24000D+01  0.10513D+01  0.10512D+01  0.10508D+01  0.10497D+01  0.10463D+01  0.10375D+01  0.10198D+01  0.99415D+00  0.96244D+00  0.92425D+00  0.88037D+00  0.83231D+00  0.78175D+00  0.73012D+00  0.67868D+00  0.62928D+00  0.58476D+00  0.54419D+00  0.50692D+00
  0.26915D+03  0.24300D+01  0.14617D+01  0.14610D+01  0.14588D+01  0.14527D+01  0.14380D+01  0.14133D+01  0.13844D+01  0.13511D+01  0.13097D+01  0.12600D+01  0.12024D+01  0.11385D+01  0.10705D+01  0.10008D+01  0.93121D+00  0.86450D+00  0.80478D+00  0.75271D+00  0.70660D+00
  0.28840D+03  0.24600D+01  0.19321D+01  0.19319D+01  0.19314D+01  0.19300D+01  0.19256D+01  0.19137D+01  0.18869D+01  0.18440D+01  0.17900D+01  0.17247D+01  0.16481D+01  0.15624D+01  0.14706D+01  0.13759D+01  0.12811D+01  0.11904D+01  0.11101D+01  0.10433D+01  0.98724D+00
  0.30903D+03  0.24900D+01  0.26909D+01  0.26879D+01  0.26794D+01  0.26580D+01  0.26195D+01  0.25763D+01  0.25380D+01  0.24915D+01  0.24262D+01  0.23444D+01  0.22463D+01  0.21338D+01  0.20115D+01  0.18842D+01  0.17562D+01  0.16340D+01  0.15274D+01  0.14431D+01  0.13773D+01
  0.33113D+03  0.25200D+01  0.35560D+01  0.35558D+01  0.35551D+01  0.35532D+01  0.35473D+01  0.35306D+01  0.34902D+01  0.34188D+01  0.33263D+01  0.32150D+01  0.30826D+01  0.29312D+01  0.27657D+01  0.25924D+01  0.24179D+01  0.22519D+01  0.21101D+01  0.20043D+01  0.19300D+01


==> ross5/ross5_b105.dat <==
  0.10000D+01  0.00000D+00  0.34674D+00  0.34638D+00  0.34606D+00  0.34596D+00  0.34597D+00  0.34601D+00  0.34609D+00  0.34628D+00  0.34677D+00  0.34810D+00  0.35159D+00  0.36028D+00  0.38044D+00  0.42436D+00  0.51700D+00  0.71541D+00  0.11669D+01  0.11669D+01  0.11669D+01
  0.10715D+01  0.30000D-01  0.34540D+00  0.34510D+00  0.34483D+00  0.34475D+00  0.34476D+00  0.34479D+00  0.34485D+00  0.34500D+00  0.34541D+00  0.34649D+00  0.34938D+00  0.35664D+00  0.37372D+00  0.41121D+00  0.49039D+00  0.65870D+00  0.10356D+01  0.10356D+01  0.10356D+01
  0.11482D+01  0.60000D-01  0.34416D+00  0.34390D+00  0.34367D+00  0.34361D+00  0.34362D+00  0.34365D+00  0.34370D+00  0.34382D+00  0.34415D+00  0.34503D+00  0.34740D+00  0.35346D+00  0.36787D+00  0.39982D+00  0.46750D+00  0.61059D+00  0.92657D+00  0.16832D+01  0.16832D+01
  0.12303D+01  0.90000D-01  0.34312D+00  0.34289D+00  0.34267D+00  0.34261D+00  0.34262D+00  0.34264D+00  0.34268D+00  0.34278D+00  0.34304D+00  0.34376D+00  0.34571D+00  0.35076D+00  0.36291D+00  0.39012D+00  0.44804D+00  0.56997D+00  0.83579D+00  0.14601D+01  0.14601D+01
  0.13183D+01  0.12000D+00  0.34200D+00  0.34180D+00  0.34162D+00  0.34158D+00  0.34159D+00  0.34160D+00  0.34164D+00  0.34171D+00  0.34193D+00  0.34251D+00  0.34411D+00  0.34830D+00  0.35851D+00  0.38164D+00  0.43114D+00  0.53516D+00  0.75949D+00  0.12769D+01  0.12769D+01
  0.14125D+01  0.15000D+00  0.34092D+00  0.34075D+00  0.34062D+00  0.34059D+00  0.34060D+00  0.34061D+00  0.34064D+00  0.34070D+00  0.34087D+00  0.34134D+00  0.34265D+00  0.34611D+00  0.35467D+00  0.37428D+00  0.41656D+00  0.50540D+00  0.69528D+00  0.11258D+01  0.11258D+01
  0.15136D+01  0.18000D+00  0.33996D+00  0.33982D+00  0.33971D+00  0.33968D+00  0.33968D+00  0.33969D+00  0.33971D+00  0.33976D+00  0.33990D+00  0.34028D+00  0.34135D+00  0.34421D+00  0.35136D+00  0.36798D+00  0.40411D+00  0.48007D+00  0.64118D+00  0.10009D+01  0.10009D+01
  0.16218D+01  0.21000D+00  0.33895D+00  0.33883D+00  0.33874D+00  0.33871D+00  0.33871D+00  0.33872D+00  0.33874D+00  0.33878D+00  0.33889D+00  0.33920D+00  0.34007D+00  0.34241D+00  0.34838D+00  0.36239D+00  0.39315D+00  0.45808D+00  0.59508D+00  0.89672D+00  0.89672D+00
  0.17378D+01  0.24000D+00  0.33794D+00  0.33784D+00  0.33778D+00  0.33776D+00  0.33776D+00  0.33777D+00  0.33778D+00  0.33782D+00  0.33790D+00  0.33815D+00  0.33886D+00  0.34078D+00  0.34574D+00  0.35756D+00  0.38375D+00  0.43925D+00  0.55595D+00  0.80975D+00  0.80975D+00
  0.18621D+01  0.27000D+00  0.33694D+00  0.33686D+00  0.33682D+00  0.33680D+00  0.33680D+00  0.33681D+00  0.33682D+00  0.33684D+00  0.33691D+00  0.33711D+00  0.33769D+00  0.33926D+00  0.34337D+00  0.35328D+00  0.37551D+00  0.42293D+00  0.52248D+00  0.73671D+00  0.73671D+00
  0.19953D+01  0.30000D+00  0.33598D+00  0.33591D+00  0.33587D+00  0.33586D+00  0.33586D+00  0.33586D+00  0.33587D+00  0.33589D+00  0.33595D+00  0.33611D+00  0.33657D+00  0.33786D+00  0.34125D+00  0.34955D+00  0.36840D+00  0.40888D+00  0.49386D+00  0.67518D+00  0.67518D+00
  0.21380D+01  0.33000D+00  0.33495D+00  0.33490D+00  0.33487D+00  0.33486D+00  0.33486D+00  0.33487D+00  0.33487D+00  0.33489D+00  0.33493D+00  0.33506D+00  0.33543D+00  0.33648D+00  0.33927D+00  0.34620D+00  0.36213D+00  0.39665D+00  0.46924D+00  0.62307D+00  0.62307D+00
  0.22909D+01  0.36000D+00  0.33390D+00  0.33387D+00  0.33384D+00  0.33383D+00  0.33384D+00  0.33384D+00  0.33384D+00  0.33386D+00  0.33389D+00  0.33399D+00  0.33429D+00  0.33514D+00  0.33744D+00  0.34321D+00  0.35665D+00  0.38604D+00  0.44805D+00  0.57881D+00  0.57881D+00
  0.24547D+01  0.39000D+00  0.33285D+00  0.33282D+00  0.33280D+00  0.33279D+00  0.33279D+00  0.33279D+00  0.33280D+00  0.33281D+00  0.33284D+00  0.33292D+00  0.33316D+00  0.33385D+00  0.33573D+00  0.34053D+00  0.35185D+00  0.37683D+00  0.42978D+00  0.54110D+00  0.78286D+00
  0.26303D+01  0.42000D+00  0.33173D+00  0.33171D+00  0.33170D+00  0.33169D+00  0.33169D+00  0.33169D+00  0.33169D+00  0.33170D+00  0.33173D+00  0.33179D+00  0.33198D+00  0.33254D+00  0.33407D+00  0.33803D+00  0.34751D+00  0.36870D+00  0.41390D+00  0.50879D+00  0.71281D+00
  0.28184D+01  0.45000D+00  0.33057D+00  0.33055D+00  0.33055D+00  0.33054D+00  0.33054D+00  0.33054D+00  0.33055D+00  0.33055D+00  0.33057D+00  0.33062D+00  0.33078D+00  0.33122D+00  0.33247D+00  0.33574D+00  0.34367D+00  0.36160D+00  0.40013D+00  0.48108D+00  0.65369D+00
  0.30200D+01  0.48000D+00  0.32936D+00  0.32935D+00  0.32934D+00  0.32934D+00  0.32934D+00  0.32934D+00  0.32935D+00  0.32935D+00  0.32936D+00  0.32941D+00  0.32953D+00  0.32989D+00  0.33090D+00  0.33358D+00  0.34019D+00  0.35533D+00  0.38814D+00  0.45721D+00  0.60358D+00
  0.32359D+01  0.51000D+00  0.32810D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32809D+00  0.32810D+00  0.32811D+00  0.32814D+00  0.32824D+00  0.32853D+00  0.32934D+00  0.33155D+00  0.33704D+00  0.34978D+00  0.37767D+00  0.43661D+00  0.56094D+00
  0.34674D+01  0.54000D+00  0.32677D+00  0.32677D+00  0.32676D+00  0.32676D+00  0.32677D+00  0.32677D+00  0.32677D+00  0.32677D+00  0.32678D+00  0.32681D+00  0.32688D+00  0.32711D+00  0.32777D+00  0.32957D+00  0.33412D+00  0.34482D+00  0.36848D+00  0.41875D+00  0.52452D+00
  0.37154D+01  0.57000D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32537D+00  0.32538D+00  0.32538D+00  0.32540D+00  0.32547D+00  0.32565D+00  0.32618D+00  0.32765D+00  0.33140D+00  0.34036D+00  0.36039D+00  0.40322D+00  0.49329D+00
  0.39811D+01  0.60000D+00  0.32390D+00  0.32390D+00  0.32390D+00  0.32390D+00  0.32391D+00  0.32391D+00  0.32391D+00  0.32391D+00  0.32392D+00  0.32393D+00  0.32398D+00  0.32413D+00  0.32455D+00  0.32574D+00  0.32883D+00  0.33631D+00  0.35323D+00  0.38969D+00  0.46642D+00
  0.42658D+01  0.63000D+00  0.32236D+00  0.32236D+00  0.32236D+00  0.32236D+00  0.32237D+00  0.32237D+00  0.32237D+00  0.32237D+00  0.32237D+00  0.32239D+00  0.32242D+00  0.32254D+00  0.32288D+00  0.32385D+00  0.32638D+00  0.33260D+00  0.34685D+00  0.37784D+00  0.44322D+00
  0.45709D+01  0.66000D+00  0.32073D+00  0.32073D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32074D+00  0.32075D+00  0.32076D+00  0.32079D+00  0.32088D+00  0.32115D+00  0.32193D+00  0.32400D+00  0.32916D+00  0.34113D+00  0.36742D+00  0.42312D+00
  0.48978D+01  0.69000D+00  0.31902D+00  0.31902D+00  0.31902D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31903D+00  0.31904D+00  0.31906D+00  0.31914D+00  0.31936D+00  0.31998D+00  0.32167D+00  0.32593D+00  0.33596D+00  0.35821D+00  0.40564D+00
  0.52481D+01  0.72000D+00  0.31722D+00  0.31722D+00  0.31722D+00  0.31722D+00  0.31723D+00  0.31723D+00  0.31723D+00  0.31723D+00  0.31723D+00  0.31724D+00  0.31726D+00  0.31731D+00  0.31749D+00  0.31799D+00  0.31936D+00  0.32287D+00  0.33125D+00  0.35004D+00  0.39038D+00
  0.56234D+01  0.75000D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31533D+00  0.31534D+00  0.31535D+00  0.31540D+00  0.31554D+00  0.31594D+00  0.31705D+00  0.31993D+00  0.32690D+00  0.34274D+00  0.37700D+00
  0.60256D+01  0.78000D+00  0.31332D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31333D+00  0.31334D+00  0.31334D+00  0.31335D+00  0.31339D+00  0.31350D+00  0.31382D+00  0.31472D+00  0.31708D+00  0.32286D+00  0.33616D+00  0.36521D+00
  0.64565D+01  0.81000D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31124D+00  0.31125D+00  0.31128D+00  0.31137D+00  0.31162D+00  0.31235D+00  0.31427D+00  0.31905D+00  0.33020D+00  0.35478D+00
  0.69183D+01  0.84000D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30904D+00  0.30905D+00  0.30907D+00  0.30914D+00  0.30934D+00  0.30992D+00  0.31149D+00  0.31543D+00  0.32474D+00  0.34550D+00
  0.74131D+01  0.87000D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30673D+00  0.30674D+00  0.30676D+00  0.30681D+00  0.30697D+00  0.30744D+00  0.30870D+00  0.31194D+00  0.31969D+00  0.33718D+00
  0.79433D+01  0.90000D+00  0.30430D+00  0.30430D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30432D+00  0.30433D+00  0.30437D+00  0.30450D+00  0.30487D+00  0.30590D+00  0.30855D+00  0.31498D+00  0.32967D+00
  0.85114D+01  0.93000D+00  0.30178D+00  0.30177D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30180D+00  0.30183D+00  0.30193D+00  0.30223D+00  0.30305D+00  0.30522D+00  0.31053D+00  0.32284D+00
  0.91201D+01  0.96000D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29914D+00  0.29915D+00  0.29917D+00  0.29925D+00  0.29949D+00  0.30015D+00  0.30191D+00  0.30630D+00  0.31657D+00
  0.97724D+01  0.99000D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29638D+00  0.29639D+00  0.29641D+00  0.29647D+00  0.29666D+00  0.29719D+00  0.29861D+00  0.30221D+00  0.31076D+00
  0.10471D+02  0.10200D+01  0.29350D+00  0.29349D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29351D+00  0.29352D+00  0.29357D+00  0.29372D+00  0.29415D+00  0.29530D+00  0.29824D+00  0.30534D+00
  0.11220D+02  0.10500D+01  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29051D+00  0.29052D+00  0.29056D+00  0.29068D+00  0.29102D+00  0.29195D+00  0.29435D+00  0.30022D+00
  0.12023D+02  0.10800D+01  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28740D+00  0.28740D+00  0.28741D+00  0.28744D+00  0.28753D+00  0.28780D+00  0.28855D+00  0.29050D+00  0.29533D+00
  0.12882D+02  0.11100D+01  0.28417D+00  0.28416D+00  0.28416D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28418D+00  0.28420D+00  0.28427D+00  0.28449D+00  0.28508D+00  0.28667D+00  0.29064D+00
  0.13804D+02  0.11400D+01  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28083D+00  0.28085D+00  0.28091D+00  0.28108D+00  0.28155D+00  0.28283D+00  0.28608D+00
  0.14791D+02  0.11700D+01  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27737D+00  0.27737D+00  0.27739D+00  0.27743D+00  0.27756D+00  0.27794D+00  0.27897D+00  0.28162D+00
  0.15849D+02  0.12000D+01  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27380D+00  0.27381D+00  0.27384D+00  0.27395D+00  0.27425D+00  0.27508D+00  0.27723D+00
  0.16982D+02  0.12300D+01  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27012D+00  0.27013D+00  0.27015D+00  0.27024D+00  0.27047D+00  0.27114D+00  0.27288D+00
  0.18197D+02  0.12600D+01  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26634D+00  0.26636D+00  0.26642D+00  0.26661D+00  0.26714D+00  0.26855D+00
  0.19498D+02  0.12900D+01  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26245D+00  0.26246D+00  0.26251D+00  0.26266D+00  0.26308D+00  0.26421D+00
  0.20893D+02  0.13200D+01  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25846D+00  0.25847D+00  0.25851D+00  0.25863D+00  0.25896D+00  0.25987D+00
  0.22387D+02  0.13500D+01  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25438D+00  0.25439D+00  0.25442D+00  0.25451D+00  0.25477D+00  0.25550D+00
  0.23988D+02  0.13800D+01  0.25020D+00  0.25020D+00  0.25020D+00  0.25020D+00  0.25020D+00  0.25020D+00  0.25020D+00  0.25020D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25022D+00  0.25024D+00  0.25031D+00  0.25052D+00  0.25110D+00
  0.25704D+02  0.14100D+01  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24597D+00  0.24598D+00  0.24604D+00  0.24621D+00  0.24666D+00
  0.27542D+02  0.14400D+01  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24166D+00  0.24170D+00  0.24183D+00  0.24219D+00
  0.29512D+02  0.14700D+01  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23725D+00  0.23725D+00  0.23726D+00  0.23730D+00  0.23740D+00  0.23768D+00
  0.31623D+02  0.15000D+01  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23280D+00  0.23281D+00  0.23283D+00  0.23291D+00  0.23314D+00
  0.33884D+02  0.15300D+01  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22830D+00  0.22832D+00  0.22838D+00  0.22856D+00
  0.36308D+02  0.15600D+01  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22376D+00  0.22381D+00  0.22395D+00
  0.38905D+02  0.15900D+01  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21917D+00  0.21920D+00  0.21931D+00
  0.41687D+02  0.16200D+01  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21454D+00  0.21457D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20989D+00  0.20991D+00  0.20998D+00
  0.47863D+02  0.16800D+01  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20523D+00  0.20525D+00  0.20530D+00
  0.51286D+02  0.17100D+01  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20056D+00  0.20057D+00  0.20061D+00
  0.54954D+02  0.17400D+01  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19589D+00  0.19592D+00
  0.58884D+02  0.17700D+01  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19122D+00  0.19124D+00
  0.63096D+02  0.18000D+01  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18656D+00  0.18658D+00
  0.67608D+02  0.18300D+01  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18193D+00
  0.72444D+02  0.18600D+01  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17729D+00  0.17729D+00  0.17730D+00
  0.77625D+02  0.18900D+01  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17270D+00
  0.83176D+02  0.19200D+01  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16814D+00
  0.89125D+02  0.19500D+01  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16361D+00  0.16361D+00
  0.95499D+02  0.19800D+01  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00
  0.10233D+03  0.20100D+01  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00
  0.10965D+03  0.20400D+01  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15029D+00
  0.11749D+03  0.20700D+01  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00
  0.12589D+03  0.21000D+01  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00
  0.13490D+03  0.21300D+01  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00
  0.14454D+03  0.21600D+01  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00
  0.15488D+03  0.21900D+01  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00
  0.16596D+03  0.22200D+01  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12507D+00  0.12507D+00
  0.17783D+03  0.22500D+01  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00
  0.19055D+03  0.22800D+01  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00
  0.20417D+03  0.23100D+01  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00
  0.21878D+03  0.23400D+01  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00
  0.23442D+03  0.23700D+01  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00
  0.25119D+03  0.24000D+01  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00
  0.26915D+03  0.24300D+01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98554D-01
  0.28840D+03  0.24600D+01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01
  0.30903D+03  0.24900D+01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01
  0.33113D+03  0.25200D+01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01


==> ross5/ross5_b11.dat <==
  0.10000D+01  0.00000D+00  0.41524D+00  0.40954D+00  0.40055D+00  0.39484D+00  0.39300D+00  0.39438D+00  0.39521D+00  0.39618D+00  0.39749D+00  0.39965D+00  0.40377D+00  0.41235D+00  0.43107D+00  0.47210D+00  0.56150D+00  0.75918D+00  0.12171D+01  0.12171D+01  0.12171D+01
  0.10715D+01  0.30000D-01  0.40822D+00  0.40357D+00  0.39591D+00  0.38953D+00  0.38759D+00  0.38878D+00  0.38953D+00  0.39030D+00  0.39135D+00  0.39307D+00  0.39640D+00  0.40343D+00  0.41899D+00  0.45347D+00  0.52895D+00  0.69538D+00  0.10761D+01  0.10761D+01  0.10761D+01
  0.11482D+01  0.60000D-01  0.40132D+00  0.39756D+00  0.39094D+00  0.38536D+00  0.38301D+00  0.38393D+00  0.38438D+00  0.38497D+00  0.38579D+00  0.38717D+00  0.38986D+00  0.39562D+00  0.40857D+00  0.43761D+00  0.50160D+00  0.64233D+00  0.96048D+00  0.17289D+01  0.17289D+01
  0.12303D+01  0.90000D-01  0.39500D+00  0.39196D+00  0.38635D+00  0.38110D+00  0.37890D+00  0.37928D+00  0.37950D+00  0.37994D+00  0.38060D+00  0.38170D+00  0.38387D+00  0.38857D+00  0.39929D+00  0.42366D+00  0.47786D+00  0.59711D+00  0.86420D+00  0.14991D+01  0.14991D+01
  0.13183D+01  0.12000D+00  0.38862D+00  0.38615D+00  0.38140D+00  0.37651D+00  0.37447D+00  0.37471D+00  0.37471D+00  0.37499D+00  0.37550D+00  0.37638D+00  0.37812D+00  0.38196D+00  0.39083D+00  0.41129D+00  0.45720D+00  0.55828D+00  0.78245D+00  0.13048D+01  0.13048D+01
  0.14125D+01  0.15000D+00  0.38274D+00  0.38078D+00  0.37684D+00  0.37228D+00  0.37001D+00  0.37033D+00  0.37019D+00  0.37038D+00  0.37080D+00  0.37151D+00  0.37291D+00  0.37604D+00  0.38339D+00  0.40057D+00  0.43947D+00  0.52535D+00  0.71458D+00  0.11488D+01  0.11488D+01
  0.15136D+01  0.18000D+00  0.37742D+00  0.37585D+00  0.37258D+00  0.36841D+00  0.36622D+00  0.36627D+00  0.36603D+00  0.36618D+00  0.36653D+00  0.36711D+00  0.36824D+00  0.37079D+00  0.37687D+00  0.39126D+00  0.42418D+00  0.49714D+00  0.65702D+00  0.10184D+01  0.10184D+01
  0.16218D+01  0.21000D+00  0.37249D+00  0.37126D+00  0.36858D+00  0.36480D+00  0.36283D+00  0.36265D+00  0.36230D+00  0.36240D+00  0.36271D+00  0.36318D+00  0.36409D+00  0.36617D+00  0.37119D+00  0.38322D+00  0.41106D+00  0.47311D+00  0.60877D+00  0.91185D+00  0.91185D+00
  0.17378D+01  0.24000D+00  0.36751D+00  0.36654D+00  0.36431D+00  0.36117D+00  0.35928D+00  0.35907D+00  0.35863D+00  0.35873D+00  0.35897D+00  0.35934D+00  0.36007D+00  0.36176D+00  0.36589D+00  0.37593D+00  0.39944D+00  0.45216D+00  0.56715D+00  0.82098D+00  0.82098D+00
  0.18621D+01  0.27000D+00  0.36303D+00  0.36226D+00  0.36041D+00  0.35756D+00  0.35591D+00  0.35563D+00  0.35523D+00  0.35533D+00  0.35554D+00  0.35584D+00  0.35643D+00  0.35780D+00  0.36119D+00  0.36956D+00  0.38939D+00  0.43428D+00  0.53228D+00  0.74674D+00  0.74674D+00
  0.19953D+01  0.30000D+00  0.35887D+00  0.35827D+00  0.35678D+00  0.35413D+00  0.35272D+00  0.35241D+00  0.35209D+00  0.35220D+00  0.35236D+00  0.35260D+00  0.35308D+00  0.35419D+00  0.35698D+00  0.36392D+00  0.38060D+00  0.41864D+00  0.50184D+00  0.68243D+00  0.68243D+00
  0.21380D+01  0.33000D+00  0.35513D+00  0.35464D+00  0.35343D+00  0.35114D+00  0.34991D+00  0.34958D+00  0.34926D+00  0.34930D+00  0.34942D+00  0.34962D+00  0.35000D+00  0.35090D+00  0.35318D+00  0.35895D+00  0.37296D+00  0.40526D+00  0.47616D+00  0.62929D+00  0.62929D+00
  0.22909D+01  0.36000D+00  0.35142D+00  0.35105D+00  0.35005D+00  0.34810D+00  0.34715D+00  0.34675D+00  0.34648D+00  0.34650D+00  0.34660D+00  0.34675D+00  0.34706D+00  0.34778D+00  0.34965D+00  0.35441D+00  0.36615D+00  0.39349D+00  0.45382D+00  0.58364D+00  0.58364D+00
  0.24547D+01  0.39000D+00  0.34798D+00  0.34769D+00  0.34686D+00  0.34520D+00  0.34438D+00  0.34403D+00  0.34387D+00  0.34388D+00  0.34395D+00  0.34408D+00  0.34432D+00  0.34491D+00  0.34643D+00  0.35036D+00  0.36017D+00  0.38329D+00  0.43467D+00  0.54503D+00  0.78628D+00
  0.26303D+01  0.42000D+00  0.34494D+00  0.34470D+00  0.34403D+00  0.34258D+00  0.34190D+00  0.34156D+00  0.34141D+00  0.34138D+00  0.34143D+00  0.34153D+00  0.34173D+00  0.34220D+00  0.34344D+00  0.34669D+00  0.35490D+00  0.37448D+00  0.41837D+00  0.51276D+00  0.71708D+00
  0.28184D+01  0.45000D+00  0.34193D+00  0.34175D+00  0.34121D+00  0.33997D+00  0.33943D+00  0.33914D+00  0.33902D+00  0.33901D+00  0.33905D+00  0.33913D+00  0.33929D+00  0.33967D+00  0.34068D+00  0.34334D+00  0.35014D+00  0.36658D+00  0.40374D+00  0.48376D+00  0.65587D+00
  0.30200D+01  0.48000D+00  0.33921D+00  0.33907D+00  0.33864D+00  0.33750D+00  0.33702D+00  0.33677D+00  0.33667D+00  0.33666D+00  0.33670D+00  0.33677D+00  0.33690D+00  0.33720D+00  0.33802D+00  0.34020D+00  0.34585D+00  0.35968D+00  0.39128D+00  0.45955D+00  0.60545D+00
  0.32359D+01  0.51000D+00  0.33653D+00  0.33642D+00  0.33607D+00  0.33510D+00  0.33466D+00  0.33448D+00  0.33441D+00  0.33440D+00  0.33443D+00  0.33448D+00  0.33458D+00  0.33483D+00  0.33549D+00  0.33727D+00  0.34194D+00  0.35351D+00  0.38025D+00  0.43834D+00  0.56212D+00
  0.34674D+01  0.54000D+00  0.33418D+00  0.33410D+00  0.33382D+00  0.33294D+00  0.33252D+00  0.33238D+00  0.33231D+00  0.33228D+00  0.33231D+00  0.33235D+00  0.33243D+00  0.33263D+00  0.33316D+00  0.33461D+00  0.33847D+00  0.34815D+00  0.37081D+00  0.42038D+00  0.52576D+00
  0.37154D+01  0.57000D+00  0.33175D+00  0.33169D+00  0.33147D+00  0.33068D+00  0.33032D+00  0.33020D+00  0.33018D+00  0.33015D+00  0.33018D+00  0.33022D+00  0.33028D+00  0.33044D+00  0.33087D+00  0.33205D+00  0.33522D+00  0.34327D+00  0.36235D+00  0.40447D+00  0.49409D+00
  0.39811D+01  0.60000D+00  0.32938D+00  0.32933D+00  0.32916D+00  0.32846D+00  0.32816D+00  0.32806D+00  0.32805D+00  0.32805D+00  0.32808D+00  0.32811D+00  0.32817D+00  0.32829D+00  0.32864D+00  0.32959D+00  0.33219D+00  0.33888D+00  0.35496D+00  0.39078D+00  0.46712D+00
  0.42658D+01  0.63000D+00  0.32705D+00  0.32701D+00  0.32687D+00  0.32627D+00  0.32601D+00  0.32595D+00  0.32594D+00  0.32595D+00  0.32598D+00  0.32600D+00  0.32604D+00  0.32615D+00  0.32642D+00  0.32720D+00  0.32932D+00  0.33485D+00  0.34833D+00  0.37870D+00  0.44370D+00
  0.45709D+01  0.66000D+00  0.32483D+00  0.32481D+00  0.32470D+00  0.32416D+00  0.32392D+00  0.32389D+00  0.32387D+00  0.32389D+00  0.32392D+00  0.32394D+00  0.32397D+00  0.32405D+00  0.32427D+00  0.32490D+00  0.32662D+00  0.33119D+00  0.34248D+00  0.36821D+00  0.42358D+00
  0.48978D+01  0.69000D+00  0.32253D+00  0.32251D+00  0.32242D+00  0.32195D+00  0.32175D+00  0.32174D+00  0.32173D+00  0.32175D+00  0.32177D+00  0.32179D+00  0.32182D+00  0.32188D+00  0.32206D+00  0.32256D+00  0.32396D+00  0.32772D+00  0.33713D+00  0.35888D+00  0.40599D+00
  0.52481D+01  0.72000D+00  0.32023D+00  0.32021D+00  0.32015D+00  0.31975D+00  0.31955D+00  0.31956D+00  0.31956D+00  0.31959D+00  0.31961D+00  0.31963D+00  0.31965D+00  0.31970D+00  0.31984D+00  0.32024D+00  0.32138D+00  0.32446D+00  0.33229D+00  0.35061D+00  0.39066D+00
  0.56234D+01  0.75000D+00  0.31795D+00  0.31794D+00  0.31788D+00  0.31755D+00  0.31737D+00  0.31738D+00  0.31739D+00  0.31742D+00  0.31744D+00  0.31745D+00  0.31747D+00  0.31751D+00  0.31762D+00  0.31795D+00  0.31886D+00  0.32138D+00  0.32788D+00  0.34331D+00  0.37733D+00
  0.60256D+01  0.78000D+00  0.31559D+00  0.31557D+00  0.31553D+00  0.31527D+00  0.31508D+00  0.31510D+00  0.31513D+00  0.31515D+00  0.31517D+00  0.31519D+00  0.31520D+00  0.31523D+00  0.31532D+00  0.31558D+00  0.31632D+00  0.31837D+00  0.32372D+00  0.33662D+00  0.36543D+00
  0.64565D+01  0.81000D+00  0.31319D+00  0.31318D+00  0.31315D+00  0.31295D+00  0.31272D+00  0.31276D+00  0.31279D+00  0.31282D+00  0.31285D+00  0.31286D+00  0.31287D+00  0.31290D+00  0.31297D+00  0.31318D+00  0.31377D+00  0.31543D+00  0.31984D+00  0.33062D+00  0.35498D+00
  0.69183D+01  0.84000D+00  0.31074D+00  0.31073D+00  0.31071D+00  0.31055D+00  0.31031D+00  0.31034D+00  0.31039D+00  0.31042D+00  0.31045D+00  0.31046D+00  0.31047D+00  0.31049D+00  0.31055D+00  0.31071D+00  0.31119D+00  0.31253D+00  0.31614D+00  0.32511D+00  0.34566D+00
  0.74131D+01  0.87000D+00  0.30823D+00  0.30822D+00  0.30820D+00  0.30808D+00  0.30783D+00  0.30786D+00  0.30791D+00  0.30795D+00  0.30797D+00  0.30798D+00  0.30799D+00  0.30801D+00  0.30805D+00  0.30818D+00  0.30856D+00  0.30964D+00  0.31260D+00  0.32005D+00  0.33734D+00
  0.79433D+01  0.90000D+00  0.30561D+00  0.30561D+00  0.30559D+00  0.30550D+00  0.30525D+00  0.30528D+00  0.30533D+00  0.30537D+00  0.30540D+00  0.30541D+00  0.30541D+00  0.30543D+00  0.30546D+00  0.30556D+00  0.30587D+00  0.30674D+00  0.30914D+00  0.31530D+00  0.32980D+00
  0.85114D+01  0.93000D+00  0.30290D+00  0.30289D+00  0.30288D+00  0.30281D+00  0.30258D+00  0.30260D+00  0.30265D+00  0.30270D+00  0.30272D+00  0.30273D+00  0.30274D+00  0.30275D+00  0.30277D+00  0.30285D+00  0.30310D+00  0.30380D+00  0.30575D+00  0.31083D+00  0.32296D+00
  0.91201D+01  0.96000D+00  0.30011D+00  0.30011D+00  0.30010D+00  0.30005D+00  0.29982D+00  0.29983D+00  0.29988D+00  0.29993D+00  0.29995D+00  0.29996D+00  0.29996D+00  0.29997D+00  0.29999D+00  0.30006D+00  0.30025D+00  0.30081D+00  0.30239D+00  0.30656D+00  0.31668D+00
  0.97724D+01  0.99000D+00  0.29723D+00  0.29723D+00  0.29723D+00  0.29719D+00  0.29698D+00  0.29697D+00  0.29702D+00  0.29706D+00  0.29708D+00  0.29709D+00  0.29709D+00  0.29710D+00  0.29711D+00  0.29716D+00  0.29732D+00  0.29776D+00  0.29904D+00  0.30246D+00  0.31087D+00
  0.10471D+02  0.10200D+01  0.29424D+00  0.29424D+00  0.29423D+00  0.29420D+00  0.29402D+00  0.29399D+00  0.29404D+00  0.29409D+00  0.29410D+00  0.29411D+00  0.29411D+00  0.29411D+00  0.29413D+00  0.29417D+00  0.29429D+00  0.29465D+00  0.29568D+00  0.29846D+00  0.30543D+00
  0.11220D+02  0.10500D+01  0.29114D+00  0.29113D+00  0.29113D+00  0.29111D+00  0.29096D+00  0.29091D+00  0.29097D+00  0.29100D+00  0.29101D+00  0.29102D+00  0.29102D+00  0.29102D+00  0.29104D+00  0.29107D+00  0.29116D+00  0.29145D+00  0.29227D+00  0.29455D+00  0.30030D+00
  0.12023D+02  0.10800D+01  0.28793D+00  0.28793D+00  0.28792D+00  0.28791D+00  0.28779D+00  0.28773D+00  0.28779D+00  0.28782D+00  0.28783D+00  0.28783D+00  0.28783D+00  0.28784D+00  0.28784D+00  0.28787D+00  0.28794D+00  0.28817D+00  0.28883D+00  0.29068D+00  0.29542D+00
  0.12882D+02  0.11100D+01  0.28461D+00  0.28461D+00  0.28461D+00  0.28459D+00  0.28451D+00  0.28444D+00  0.28449D+00  0.28452D+00  0.28453D+00  0.28453D+00  0.28454D+00  0.28454D+00  0.28454D+00  0.28456D+00  0.28462D+00  0.28480D+00  0.28533D+00  0.28682D+00  0.29071D+00
  0.13804D+02  0.11400D+01  0.28119D+00  0.28119D+00  0.28118D+00  0.28117D+00  0.28111D+00  0.28105D+00  0.28110D+00  0.28112D+00  0.28112D+00  0.28113D+00  0.28113D+00  0.28113D+00  0.28113D+00  0.28115D+00  0.28120D+00  0.28134D+00  0.28176D+00  0.28297D+00  0.28614D+00
  0.14791D+02  0.11700D+01  0.27766D+00  0.27766D+00  0.27766D+00  0.27765D+00  0.27760D+00  0.27755D+00  0.27759D+00  0.27761D+00  0.27762D+00  0.27762D+00  0.27762D+00  0.27762D+00  0.27762D+00  0.27764D+00  0.27767D+00  0.27779D+00  0.27812D+00  0.27909D+00  0.28168D+00
  0.15849D+02  0.12000D+01  0.27404D+00  0.27404D+00  0.27403D+00  0.27403D+00  0.27399D+00  0.27395D+00  0.27398D+00  0.27400D+00  0.27400D+00  0.27400D+00  0.27400D+00  0.27400D+00  0.27401D+00  0.27402D+00  0.27405D+00  0.27414D+00  0.27440D+00  0.27518D+00  0.27728D+00
  0.16982D+02  0.12300D+01  0.27031D+00  0.27031D+00  0.27031D+00  0.27030D+00  0.27028D+00  0.27024D+00  0.27027D+00  0.27028D+00  0.27028D+00  0.27028D+00  0.27028D+00  0.27028D+00  0.27029D+00  0.27029D+00  0.27032D+00  0.27039D+00  0.27060D+00  0.27122D+00  0.27292D+00
  0.18197D+02  0.12600D+01  0.26648D+00  0.26648D+00  0.26648D+00  0.26648D+00  0.26646D+00  0.26643D+00  0.26645D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26647D+00  0.26647D+00  0.26647D+00  0.26649D+00  0.26655D+00  0.26672D+00  0.26721D+00  0.26858D+00
  0.19498D+02  0.12900D+01  0.26256D+00  0.26256D+00  0.26256D+00  0.26256D+00  0.26255D+00  0.26252D+00  0.26254D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26256D+00  0.26257D+00  0.26261D+00  0.26275D+00  0.26314D+00  0.26424D+00
  0.20893D+02  0.13200D+01  0.25855D+00  0.25855D+00  0.25855D+00  0.25855D+00  0.25854D+00  0.25852D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25855D+00  0.25856D+00  0.25859D+00  0.25870D+00  0.25901D+00  0.25989D+00
  0.22387D+02  0.13500D+01  0.25445D+00  0.25445D+00  0.25445D+00  0.25445D+00  0.25444D+00  0.25443D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25445D+00  0.25445D+00  0.25445D+00  0.25446D+00  0.25448D+00  0.25457D+00  0.25481D+00  0.25552D+00
  0.23988D+02  0.13800D+01  0.25027D+00  0.25027D+00  0.25027D+00  0.25027D+00  0.25026D+00  0.25025D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25027D+00  0.25027D+00  0.25029D+00  0.25036D+00  0.25055D+00  0.25112D+00
  0.25704D+02  0.14100D+01  0.24601D+00  0.24601D+00  0.24601D+00  0.24601D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24601D+00  0.24601D+00  0.24601D+00  0.24603D+00  0.24608D+00  0.24623D+00  0.24668D+00
  0.27542D+02  0.14400D+01  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24168D+00  0.24169D+00  0.24173D+00  0.24185D+00  0.24221D+00
  0.29512D+02  0.14700D+01  0.23728D+00  0.23728D+00  0.23728D+00  0.23728D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23728D+00  0.23728D+00  0.23729D+00  0.23732D+00  0.23742D+00  0.23770D+00
  0.31623D+02  0.15000D+01  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23281D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23283D+00  0.23285D+00  0.23293D+00  0.23315D+00
  0.33884D+02  0.15300D+01  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22830D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22832D+00  0.22833D+00  0.22839D+00  0.22857D+00
  0.36308D+02  0.15600D+01  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22376D+00  0.22377D+00  0.22382D+00  0.22396D+00
  0.38905D+02  0.15900D+01  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21918D+00  0.21921D+00  0.21932D+00
  0.41687D+02  0.16200D+01  0.21454D+00  0.21454D+00  0.21454D+00  0.21454D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21454D+00  0.21454D+00  0.21454D+00  0.21455D+00  0.21458D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.20989D+00  0.20989D+00  0.20989D+00  0.20989D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20989D+00  0.20989D+00  0.20992D+00  0.20998D+00
  0.47863D+02  0.16800D+01  0.20523D+00  0.20523D+00  0.20523D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20523D+00  0.20525D+00  0.20530D+00
  0.51286D+02  0.17100D+01  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20056D+00  0.20057D+00  0.20061D+00
  0.54954D+02  0.17400D+01  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19589D+00  0.19592D+00
  0.58884D+02  0.17700D+01  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19122D+00  0.19124D+00
  0.63096D+02  0.18000D+01  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18656D+00  0.18658D+00
  0.67608D+02  0.18300D+01  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18193D+00
  0.72444D+02  0.18600D+01  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17730D+00
  0.77625D+02  0.18900D+01  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17270D+00  0.17270D+00
  0.83176D+02  0.19200D+01  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16814D+00
  0.89125D+02  0.19500D+01  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16361D+00  0.16361D+00
  0.95499D+02  0.19800D+01  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00
  0.10233D+03  0.20100D+01  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00
  0.10965D+03  0.20400D+01  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15029D+00
  0.11749D+03  0.20700D+01  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00
  0.12589D+03  0.21000D+01  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00
  0.13490D+03  0.21300D+01  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00
  0.14454D+03  0.21600D+01  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00
  0.15488D+03  0.21900D+01  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00
  0.16596D+03  0.22200D+01  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12507D+00  0.12507D+00
  0.17783D+03  0.22500D+01  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00
  0.19055D+03  0.22800D+01  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00
  0.20417D+03  0.23100D+01  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00
  0.21878D+03  0.23400D+01  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00
  0.23442D+03  0.23700D+01  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00
  0.25119D+03  0.24000D+01  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00
  0.26915D+03  0.24300D+01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98554D-01
  0.28840D+03  0.24600D+01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01
  0.30903D+03  0.24900D+01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01
  0.33113D+03  0.25200D+01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01


==> ross5/ross5_b115.dat <==
  0.10000D+01  0.00000D+00  0.46403D+00  0.47785D+00  0.48317D+00  0.44556D+00  0.38929D+00  0.37317D+00  0.37185D+00  0.37742D+00  0.39025D+00  0.40619D+00  0.42847D+00  0.46167D+00  0.51368D+00  0.60001D+00  0.75175D+00  0.10379D+01  0.16441D+01  0.30935D+01  0.30935D+01
  0.10715D+01  0.30000D-01  0.49397D+00  0.50663D+00  0.51084D+00  0.47339D+00  0.41427D+00  0.39530D+00  0.39160D+00  0.39609D+00  0.40798D+00  0.42266D+00  0.44250D+00  0.47166D+00  0.51689D+00  0.59111D+00  0.71977D+00  0.95943D+00  0.14605D+01  0.26352D+01  0.26352D+01
  0.11482D+01  0.60000D-01  0.51793D+00  0.52893D+00  0.53209D+00  0.49637D+00  0.43643D+00  0.41515D+00  0.40833D+00  0.41160D+00  0.42325D+00  0.43666D+00  0.45410D+00  0.47933D+00  0.51819D+00  0.58153D+00  0.69045D+00  0.89199D+00  0.13087D+01  0.22657D+01  0.22657D+01
  0.12303D+01  0.90000D-01  0.53488D+00  0.54415D+00  0.54627D+00  0.51292D+00  0.45452D+00  0.43113D+00  0.42118D+00  0.42430D+00  0.43509D+00  0.44759D+00  0.46279D+00  0.48436D+00  0.51737D+00  0.57093D+00  0.66261D+00  0.83165D+00  0.11780D+01  0.19583D+01  0.19583D+01
  0.13183D+01  0.12000D+00  0.54536D+00  0.55312D+00  0.55490D+00  0.52453D+00  0.46888D+00  0.44508D+00  0.43198D+00  0.43463D+00  0.44452D+00  0.45622D+00  0.46949D+00  0.48784D+00  0.51568D+00  0.56063D+00  0.63738D+00  0.77862D+00  0.10656D+01  0.17013D+01  0.17013D+01
  0.14125D+01  0.15000D+00  0.54931D+00  0.55566D+00  0.55666D+00  0.53088D+00  0.47926D+00  0.45528D+00  0.43936D+00  0.44136D+00  0.45124D+00  0.46196D+00  0.47346D+00  0.48892D+00  0.51213D+00  0.54958D+00  0.61359D+00  0.73159D+00  0.97000D+00  0.14900D+01  0.14900D+01
  0.15136D+01  0.18000D+00  0.54687D+00  0.55182D+00  0.55232D+00  0.53029D+00  0.48455D+00  0.46124D+00  0.44344D+00  0.44625D+00  0.45398D+00  0.46446D+00  0.47425D+00  0.48702D+00  0.50610D+00  0.53691D+00  0.58978D+00  0.68778D+00  0.88554D+00  0.13121D+01  0.13121D+01
  0.16218D+01  0.21000D+00  0.53992D+00  0.54380D+00  0.54418D+00  0.52554D+00  0.48587D+00  0.46430D+00  0.44513D+00  0.44846D+00  0.45430D+00  0.46439D+00  0.47277D+00  0.48332D+00  0.49892D+00  0.52414D+00  0.56771D+00  0.64906D+00  0.81313D+00  0.11635D+01  0.11635D+01
  0.17378D+01  0.24000D+00  0.53036D+00  0.53336D+00  0.53351D+00  0.51815D+00  0.48448D+00  0.46464D+00  0.44439D+00  0.44835D+00  0.45394D+00  0.46329D+00  0.47072D+00  0.47961D+00  0.49240D+00  0.51304D+00  0.54894D+00  0.61645D+00  0.75263D+00  0.10410D+01  0.10410D+01
  0.18621D+01  0.27000D+00  0.51848D+00  0.52077D+00  0.52074D+00  0.50872D+00  0.48033D+00  0.46283D+00  0.44219D+00  0.44642D+00  0.45086D+00  0.45950D+00  0.46582D+00  0.47317D+00  0.48350D+00  0.50022D+00  0.52956D+00  0.58528D+00  0.69806D+00  0.93594D+00  0.14743D+01
  0.19953D+01  0.30000D+00  0.50574D+00  0.50745D+00  0.50732D+00  0.49766D+00  0.47435D+00  0.45908D+00  0.43934D+00  0.44284D+00  0.44554D+00  0.45426D+00  0.45945D+00  0.46541D+00  0.47369D+00  0.48713D+00  0.51100D+00  0.55686D+00  0.65022D+00  0.84674D+00  0.12869D+01
  0.21380D+01  0.33000D+00  0.49312D+00  0.49447D+00  0.49439D+00  0.48663D+00  0.46754D+00  0.45461D+00  0.43586D+00  0.43807D+00  0.43972D+00  0.44802D+00  0.45290D+00  0.45803D+00  0.46475D+00  0.47560D+00  0.49504D+00  0.53289D+00  0.61053D+00  0.77377D+00  0.11359D+01
  0.22909D+01  0.36000D+00  0.48027D+00  0.48128D+00  0.48118D+00  0.47507D+00  0.45968D+00  0.44869D+00  0.43148D+00  0.43290D+00  0.43340D+00  0.44095D+00  0.44546D+00  0.44980D+00  0.45521D+00  0.46391D+00  0.47968D+00  0.51081D+00  0.57517D+00  0.71056D+00  0.10087D+01
  0.24547D+01  0.39000D+00  0.46759D+00  0.46836D+00  0.46825D+00  0.46356D+00  0.45113D+00  0.44204D+00  0.42620D+00  0.42671D+00  0.42664D+00  0.43301D+00  0.43682D+00  0.44044D+00  0.44478D+00  0.45172D+00  0.46443D+00  0.48987D+00  0.54305D+00  0.65544D+00  0.90199D+00
  0.26303D+01  0.42000D+00  0.45558D+00  0.45617D+00  0.45611D+00  0.45237D+00  0.44243D+00  0.43500D+00  0.42077D+00  0.41971D+00  0.41983D+00  0.42531D+00  0.42868D+00  0.43174D+00  0.43520D+00  0.44073D+00  0.45099D+00  0.47181D+00  0.51583D+00  0.60943D+00  0.81426D+00
  0.28184D+01  0.45000D+00  0.44373D+00  0.44419D+00  0.44413D+00  0.44125D+00  0.43342D+00  0.42732D+00  0.41500D+00  0.41250D+00  0.41207D+00  0.41714D+00  0.42036D+00  0.42294D+00  0.42571D+00  0.43011D+00  0.43836D+00  0.45538D+00  0.49182D+00  0.56987D+00  0.74041D+00
  0.30200D+01  0.48000D+00  0.43266D+00  0.43300D+00  0.43296D+00  0.43075D+00  0.42451D+00  0.41965D+00  0.40888D+00  0.40557D+00  0.40461D+00  0.40884D+00  0.41190D+00  0.41408D+00  0.41632D+00  0.41982D+00  0.42647D+00  0.44037D+00  0.47052D+00  0.53563D+00  0.67804D+00
  0.32359D+01  0.51000D+00  0.42118D+00  0.42144D+00  0.42140D+00  0.41971D+00  0.41483D+00  0.41101D+00  0.40179D+00  0.39825D+00  0.39758D+00  0.40109D+00  0.40384D+00  0.40570D+00  0.40755D+00  0.41036D+00  0.41570D+00  0.42702D+00  0.45191D+00  0.50617D+00  0.62513D+00
  0.34674D+01  0.54000D+00  0.41077D+00  0.41097D+00  0.41095D+00  0.40963D+00  0.40585D+00  0.40283D+00  0.39496D+00  0.39107D+00  0.39046D+00  0.39337D+00  0.39575D+00  0.39726D+00  0.39873D+00  0.40095D+00  0.40522D+00  0.41443D+00  0.43498D+00  0.48032D+00  0.58016D+00
  0.37154D+01  0.57000D+00  0.40099D+00  0.40115D+00  0.40113D+00  0.40012D+00  0.39718D+00  0.39480D+00  0.38831D+00  0.38434D+00  0.38363D+00  0.38581D+00  0.38814D+00  0.38941D+00  0.39059D+00  0.39236D+00  0.39578D+00  0.40327D+00  0.42023D+00  0.45807D+00  0.54178D+00
  0.39811D+01  0.60000D+00  0.39172D+00  0.39184D+00  0.39183D+00  0.39107D+00  0.38878D+00  0.38697D+00  0.38161D+00  0.37740D+00  0.37675D+00  0.37880D+00  0.38074D+00  0.38183D+00  0.38279D+00  0.38420D+00  0.38695D+00  0.39302D+00  0.40699D+00  0.43856D+00  0.50890D+00
  0.42658D+01  0.63000D+00  0.38301D+00  0.38310D+00  0.38309D+00  0.38250D+00  0.38073D+00  0.37932D+00  0.37499D+00  0.37107D+00  0.37061D+00  0.37224D+00  0.37391D+00  0.37490D+00  0.37570D+00  0.37684D+00  0.37905D+00  0.38397D+00  0.39545D+00  0.42174D+00  0.48083D+00
  0.45709D+01  0.66000D+00  0.37480D+00  0.37488D+00  0.37488D+00  0.37443D+00  0.37306D+00  0.37198D+00  0.36838D+00  0.36494D+00  0.36453D+00  0.36605D+00  0.36753D+00  0.36834D+00  0.36902D+00  0.36994D+00  0.37170D+00  0.37568D+00  0.38510D+00  0.40696D+00  0.45654D+00
  0.48978D+01  0.69000D+00  0.36719D+00  0.36725D+00  0.36725D+00  0.36690D+00  0.36585D+00  0.36500D+00  0.36206D+00  0.35906D+00  0.35885D+00  0.36018D+00  0.36135D+00  0.36193D+00  0.36252D+00  0.36328D+00  0.36469D+00  0.36791D+00  0.37563D+00  0.39380D+00  0.43543D+00
  0.52481D+01  0.72000D+00  0.35989D+00  0.35994D+00  0.35994D+00  0.35968D+00  0.35887D+00  0.35822D+00  0.35588D+00  0.35309D+00  0.35297D+00  0.35392D+00  0.35510D+00  0.35567D+00  0.35624D+00  0.35685D+00  0.35799D+00  0.36059D+00  0.36691D+00  0.38200D+00  0.41694D+00
  0.56234D+01  0.75000D+00  0.35345D+00  0.35349D+00  0.35349D+00  0.35329D+00  0.35267D+00  0.35215D+00  0.35031D+00  0.34748D+00  0.34753D+00  0.34830D+00  0.34936D+00  0.35001D+00  0.35049D+00  0.35098D+00  0.35188D+00  0.35398D+00  0.35915D+00  0.37166D+00  0.40096D+00
  0.60256D+01  0.78000D+00  0.34739D+00  0.34742D+00  0.34742D+00  0.34727D+00  0.34680D+00  0.34640D+00  0.34491D+00  0.34205D+00  0.34240D+00  0.34309D+00  0.34392D+00  0.34447D+00  0.34485D+00  0.34525D+00  0.34597D+00  0.34767D+00  0.35189D+00  0.36226D+00  0.38683D+00
  0.64565D+01  0.81000D+00  0.34169D+00  0.34171D+00  0.34172D+00  0.34160D+00  0.34124D+00  0.34093D+00  0.33980D+00  0.33678D+00  0.33728D+00  0.33797D+00  0.33857D+00  0.33916D+00  0.33950D+00  0.33983D+00  0.34041D+00  0.34177D+00  0.34520D+00  0.35374D+00  0.37422D+00
  0.69183D+01  0.84000D+00  0.33618D+00  0.33620D+00  0.33620D+00  0.33611D+00  0.33584D+00  0.33560D+00  0.33472D+00  0.33178D+00  0.33230D+00  0.33293D+00  0.33354D+00  0.33410D+00  0.33439D+00  0.33467D+00  0.33514D+00  0.33623D+00  0.33901D+00  0.34603D+00  0.36310D+00
  0.74131D+01  0.87000D+00  0.33096D+00  0.33098D+00  0.33098D+00  0.33091D+00  0.33071D+00  0.33052D+00  0.32980D+00  0.32700D+00  0.32739D+00  0.32803D+00  0.32865D+00  0.32917D+00  0.32947D+00  0.32973D+00  0.33012D+00  0.33100D+00  0.33324D+00  0.33899D+00  0.35314D+00
  0.79433D+01  0.90000D+00  0.32605D+00  0.32606D+00  0.32606D+00  0.32601D+00  0.32585D+00  0.32572D+00  0.32515D+00  0.32265D+00  0.32294D+00  0.32350D+00  0.32411D+00  0.32458D+00  0.32494D+00  0.32517D+00  0.32548D+00  0.32618D+00  0.32799D+00  0.33268D+00  0.34439D+00
  0.85114D+01  0.93000D+00  0.32099D+00  0.32100D+00  0.32100D+00  0.32096D+00  0.32084D+00  0.32073D+00  0.32028D+00  0.31814D+00  0.31814D+00  0.31865D+00  0.31929D+00  0.31981D+00  0.32018D+00  0.32039D+00  0.32064D+00  0.32120D+00  0.32266D+00  0.32647D+00  0.33614D+00
  0.91201D+01  0.96000D+00  0.31621D+00  0.31621D+00  0.31621D+00  0.31619D+00  0.31609D+00  0.31601D+00  0.31566D+00  0.31395D+00  0.31356D+00  0.31408D+00  0.31475D+00  0.31529D+00  0.31564D+00  0.31582D+00  0.31602D+00  0.31647D+00  0.31764D+00  0.32074D+00  0.32870D+00
  0.97724D+01  0.99000D+00  0.31163D+00  0.31164D+00  0.31164D+00  0.31162D+00  0.31155D+00  0.31148D+00  0.31120D+00  0.30983D+00  0.30895D+00  0.30941D+00  0.31008D+00  0.31071D+00  0.31100D+00  0.31115D+00  0.31132D+00  0.31167D+00  0.31261D+00  0.31512D+00  0.32165D+00
  0.10471D+02  0.10200D+01  0.30732D+00  0.30733D+00  0.30733D+00  0.30731D+00  0.30726D+00  0.30720D+00  0.30698D+00  0.30587D+00  0.30460D+00  0.30499D+00  0.30565D+00  0.30628D+00  0.30655D+00  0.30668D+00  0.30681D+00  0.30709D+00  0.30784D+00  0.30987D+00  0.31521D+00
  0.11220D+02  0.10500D+01  0.30281D+00  0.30281D+00  0.30281D+00  0.30280D+00  0.30276D+00  0.30272D+00  0.30255D+00  0.30168D+00  0.30010D+00  0.30036D+00  0.30104D+00  0.30170D+00  0.30197D+00  0.30208D+00  0.30219D+00  0.30241D+00  0.30301D+00  0.30465D+00  0.30902D+00
  0.12023D+02  0.10800D+01  0.29829D+00  0.29829D+00  0.29829D+00  0.29828D+00  0.29825D+00  0.29822D+00  0.29809D+00  0.29740D+00  0.29573D+00  0.29580D+00  0.29651D+00  0.29715D+00  0.29738D+00  0.29748D+00  0.29756D+00  0.29774D+00  0.29822D+00  0.29954D+00  0.30311D+00
  0.12882D+02  0.11100D+01  0.29397D+00  0.29397D+00  0.29397D+00  0.29397D+00  0.29394D+00  0.29392D+00  0.29382D+00  0.29329D+00  0.29156D+00  0.29134D+00  0.29208D+00  0.29267D+00  0.29287D+00  0.29295D+00  0.29302D+00  0.29316D+00  0.29354D+00  0.29460D+00  0.29751D+00
  0.13804D+02  0.11400D+01  0.28944D+00  0.28944D+00  0.28944D+00  0.28944D+00  0.28942D+00  0.28940D+00  0.28932D+00  0.28892D+00  0.28731D+00  0.28685D+00  0.28759D+00  0.28810D+00  0.28827D+00  0.28835D+00  0.28840D+00  0.28852D+00  0.28882D+00  0.28967D+00  0.29203D+00
  0.14791D+02  0.11700D+01  0.28487D+00  0.28488D+00  0.28488D+00  0.28487D+00  0.28486D+00  0.28485D+00  0.28478D+00  0.28448D+00  0.28304D+00  0.28239D+00  0.28312D+00  0.28360D+00  0.28375D+00  0.28381D+00  0.28385D+00  0.28394D+00  0.28418D+00  0.28487D+00  0.28678D+00
  0.15849D+02  0.12000D+01  0.28018D+00  0.28018D+00  0.28018D+00  0.28018D+00  0.28017D+00  0.28016D+00  0.28011D+00  0.27988D+00  0.27870D+00  0.27796D+00  0.27866D+00  0.27907D+00  0.27919D+00  0.27924D+00  0.27927D+00  0.27934D+00  0.27953D+00  0.28008D+00  0.28163D+00
  0.16982D+02  0.12300D+01  0.27553D+00  0.27553D+00  0.27553D+00  0.27553D+00  0.27552D+00  0.27551D+00  0.27548D+00  0.27530D+00  0.27436D+00  0.27358D+00  0.27425D+00  0.27459D+00  0.27469D+00  0.27473D+00  0.27476D+00  0.27481D+00  0.27496D+00  0.27540D+00  0.27666D+00
  0.18197D+02  0.12600D+01  0.27080D+00  0.27081D+00  0.27081D+00  0.27080D+00  0.27080D+00  0.27079D+00  0.27076D+00  0.27063D+00  0.26990D+00  0.26918D+00  0.26978D+00  0.27005D+00  0.27013D+00  0.27015D+00  0.27018D+00  0.27022D+00  0.27034D+00  0.27069D+00  0.27171D+00
  0.19498D+02  0.12900D+01  0.26611D+00  0.26611D+00  0.26611D+00  0.26611D+00  0.26611D+00  0.26610D+00  0.26608D+00  0.26598D+00  0.26543D+00  0.26478D+00  0.26532D+00  0.26554D+00  0.26559D+00  0.26561D+00  0.26563D+00  0.26567D+00  0.26576D+00  0.26604D+00  0.26686D+00
  0.20893D+02  0.13200D+01  0.26143D+00  0.26143D+00  0.26143D+00  0.26143D+00  0.26142D+00  0.26142D+00  0.26140D+00  0.26132D+00  0.26091D+00  0.26037D+00  0.26083D+00  0.26099D+00  0.26103D+00  0.26105D+00  0.26106D+00  0.26109D+00  0.26117D+00  0.26139D+00  0.26205D+00
  0.22387D+02  0.13500D+01  0.25681D+00  0.25681D+00  0.25681D+00  0.25681D+00  0.25680D+00  0.25680D+00  0.25679D+00  0.25673D+00  0.25642D+00  0.25598D+00  0.25636D+00  0.25648D+00  0.25651D+00  0.25652D+00  0.25653D+00  0.25655D+00  0.25661D+00  0.25679D+00  0.25732D+00
  0.23988D+02  0.13800D+01  0.25216D+00  0.25216D+00  0.25216D+00  0.25216D+00  0.25216D+00  0.25215D+00  0.25214D+00  0.25210D+00  0.25187D+00  0.25152D+00  0.25183D+00  0.25192D+00  0.25194D+00  0.25195D+00  0.25196D+00  0.25197D+00  0.25202D+00  0.25216D+00  0.25259D+00
  0.25704D+02  0.14100D+01  0.24752D+00  0.24752D+00  0.24752D+00  0.24752D+00  0.24752D+00  0.24752D+00  0.24751D+00  0.24747D+00  0.24730D+00  0.24704D+00  0.24728D+00  0.24734D+00  0.24736D+00  0.24736D+00  0.24737D+00  0.24738D+00  0.24742D+00  0.24754D+00  0.24788D+00
  0.27542D+02  0.14400D+01  0.24289D+00  0.24289D+00  0.24289D+00  0.24289D+00  0.24288D+00  0.24288D+00  0.24288D+00  0.24285D+00  0.24273D+00  0.24252D+00  0.24271D+00  0.24276D+00  0.24277D+00  0.24277D+00  0.24277D+00  0.24278D+00  0.24281D+00  0.24291D+00  0.24318D+00
  0.29512D+02  0.14700D+01  0.23824D+00  0.23824D+00  0.23824D+00  0.23824D+00  0.23824D+00  0.23824D+00  0.23823D+00  0.23821D+00  0.23812D+00  0.23797D+00  0.23811D+00  0.23814D+00  0.23815D+00  0.23816D+00  0.23816D+00  0.23817D+00  0.23819D+00  0.23826D+00  0.23848D+00
  0.31623D+02  0.15000D+01  0.23358D+00  0.23358D+00  0.23358D+00  0.23358D+00  0.23358D+00  0.23358D+00  0.23358D+00  0.23356D+00  0.23349D+00  0.23338D+00  0.23349D+00  0.23351D+00  0.23352D+00  0.23352D+00  0.23352D+00  0.23353D+00  0.23355D+00  0.23361D+00  0.23378D+00
  0.33884D+02  0.15300D+01  0.22891D+00  0.22891D+00  0.22891D+00  0.22891D+00  0.22891D+00  0.22891D+00  0.22891D+00  0.22889D+00  0.22884D+00  0.22876D+00  0.22884D+00  0.22886D+00  0.22886D+00  0.22887D+00  0.22887D+00  0.22887D+00  0.22889D+00  0.22893D+00  0.22907D+00
  0.36308D+02  0.15600D+01  0.22423D+00  0.22423D+00  0.22423D+00  0.22423D+00  0.22423D+00  0.22423D+00  0.22423D+00  0.22422D+00  0.22418D+00  0.22412D+00  0.22418D+00  0.22419D+00  0.22420D+00  0.22420D+00  0.22420D+00  0.22420D+00  0.22421D+00  0.22425D+00  0.22436D+00
  0.38905D+02  0.15900D+01  0.21954D+00  0.21954D+00  0.21954D+00  0.21954D+00  0.21953D+00  0.21953D+00  0.21953D+00  0.21953D+00  0.21950D+00  0.21946D+00  0.21950D+00  0.21951D+00  0.21951D+00  0.21951D+00  0.21951D+00  0.21951D+00  0.21952D+00  0.21955D+00  0.21964D+00
  0.41687D+02  0.16200D+01  0.21483D+00  0.21483D+00  0.21483D+00  0.21483D+00  0.21483D+00  0.21483D+00  0.21483D+00  0.21482D+00  0.21480D+00  0.21477D+00  0.21481D+00  0.21481D+00  0.21481D+00  0.21481D+00  0.21481D+00  0.21482D+00  0.21482D+00  0.21484D+00  0.21491D+00
  0.44668D+02  0.16500D+01  0.21012D+00  0.21012D+00  0.21012D+00  0.21012D+00  0.21012D+00  0.21012D+00  0.21012D+00  0.21009D+00  0.20995D+00  0.20995D+00  0.20994D+00  0.20994D+00  0.20994D+00  0.20994D+00  0.20994D+00  0.20995D+00  0.20995D+00  0.20997D+00  0.21003D+00
  0.47863D+02  0.16800D+01  0.20541D+00  0.20541D+00  0.20541D+00  0.20541D+00  0.20541D+00  0.20541D+00  0.20541D+00  0.20539D+00  0.20529D+00  0.20528D+00  0.20528D+00  0.20528D+00  0.20528D+00  0.20528D+00  0.20528D+00  0.20528D+00  0.20529D+00  0.20530D+00  0.20535D+00
  0.51286D+02  0.17100D+01  0.20069D+00  0.20069D+00  0.20069D+00  0.20069D+00  0.20069D+00  0.20069D+00  0.20069D+00  0.20068D+00  0.20061D+00  0.20061D+00  0.20060D+00  0.20060D+00  0.20060D+00  0.20060D+00  0.20060D+00  0.20060D+00  0.20061D+00  0.20062D+00  0.20066D+00
  0.54954D+02  0.17400D+01  0.19599D+00  0.19599D+00  0.19599D+00  0.19599D+00  0.19599D+00  0.19599D+00  0.19599D+00  0.19598D+00  0.19593D+00  0.19593D+00  0.19592D+00  0.19592D+00  0.19592D+00  0.19592D+00  0.19592D+00  0.19592D+00  0.19593D+00  0.19594D+00  0.19596D+00
  0.58884D+02  0.17700D+01  0.19129D+00  0.19129D+00  0.19129D+00  0.19129D+00  0.19129D+00  0.19129D+00  0.19129D+00  0.19129D+00  0.19125D+00  0.19125D+00  0.19125D+00  0.19125D+00  0.19125D+00  0.19125D+00  0.19125D+00  0.19125D+00  0.19125D+00  0.19126D+00  0.19128D+00
  0.63096D+02  0.18000D+01  0.18662D+00  0.18662D+00  0.18662D+00  0.18662D+00  0.18662D+00  0.18662D+00  0.18662D+00  0.18661D+00  0.18659D+00  0.18659D+00  0.18658D+00  0.18658D+00  0.18658D+00  0.18658D+00  0.18658D+00  0.18658D+00  0.18659D+00  0.18659D+00  0.18661D+00
  0.67608D+02  0.18300D+01  0.18196D+00  0.18196D+00  0.18196D+00  0.18196D+00  0.18196D+00  0.18196D+00  0.18196D+00  0.18196D+00  0.18194D+00  0.18194D+00  0.18194D+00  0.18194D+00  0.18194D+00  0.18194D+00  0.18194D+00  0.18194D+00  0.18194D+00  0.18194D+00  0.18196D+00
  0.72444D+02  0.18600D+01  0.17733D+00  0.17733D+00  0.17733D+00  0.17733D+00  0.17733D+00  0.17733D+00  0.17733D+00  0.17732D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17732D+00  0.17733D+00
  0.77625D+02  0.18900D+01  0.17272D+00  0.17272D+00  0.17272D+00  0.17272D+00  0.17272D+00  0.17272D+00  0.17272D+00  0.17272D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17272D+00  0.17272D+00
  0.83176D+02  0.19200D+01  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16816D+00
  0.89125D+02  0.19500D+01  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16363D+00
  0.95499D+02  0.19800D+01  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15914D+00
  0.10233D+03  0.20100D+01  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00
  0.10965D+03  0.20400D+01  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00
  0.11749D+03  0.20700D+01  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14595D+00  0.14595D+00
  0.12589D+03  0.21000D+01  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00
  0.13490D+03  0.21300D+01  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00
  0.14454D+03  0.21600D+01  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00
  0.15488D+03  0.21900D+01  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00
  0.16596D+03  0.22200D+01  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00
  0.17783D+03  0.22500D+01  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00
  0.19055D+03  0.22800D+01  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00
  0.20417D+03  0.23100D+01  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00
  0.21878D+03  0.23400D+01  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00
  0.23442D+03  0.23700D+01  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00
  0.25119D+03  0.24000D+01  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00
  0.26915D+03  0.24300D+01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01
  0.28840D+03  0.24600D+01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95050D-01
  0.30903D+03  0.24900D+01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01
  0.33113D+03  0.25200D+01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01


==> ross5/ross5_b1175.dat <==
  0.10000D+01  0.00000D+00  0.16212D+00  0.16713D+00  0.17550D+00  0.18728D+00  0.19360D+00  0.18089D+00  0.17114D+00  0.17438D+00  0.18164D+00  0.19257D+00  0.20923D+00  0.23504D+00  0.27641D+00  0.34599D+00  0.47189D+00  0.72403D+00  0.12892D+01  0.26766D+01  0.63606D+01
  0.10715D+01  0.30000D-01  0.18776D+00  0.19314D+00  0.20226D+00  0.21490D+00  0.22178D+00  0.20669D+00  0.19315D+00  0.19581D+00  0.20318D+00  0.21424D+00  0.23103D+00  0.25678D+00  0.29757D+00  0.36525D+00  0.48559D+00  0.72113D+00  0.12324D+01  0.24399D+01  0.55524D+01
  0.11482D+01  0.60000D-01  0.21676D+00  0.22258D+00  0.23244D+00  0.24599D+00  0.25350D+00  0.23534D+00  0.21724D+00  0.21889D+00  0.22623D+00  0.23730D+00  0.25411D+00  0.27955D+00  0.31941D+00  0.38462D+00  0.49854D+00  0.71624D+00  0.11730D+01  0.22113D+01  0.48129D+01
  0.12303D+01  0.90000D-01  0.24907D+00  0.25532D+00  0.26571D+00  0.28024D+00  0.28815D+00  0.26674D+00  0.24321D+00  0.24350D+00  0.25076D+00  0.26170D+00  0.27842D+00  0.30337D+00  0.34197D+00  0.40430D+00  0.51130D+00  0.71086D+00  0.11153D+01  0.20002D+01  0.41580D+01
  0.13183D+01  0.12000D+00  0.28445D+00  0.29101D+00  0.30192D+00  0.31706D+00  0.32507D+00  0.30089D+00  0.27095D+00  0.26929D+00  0.27613D+00  0.28667D+00  0.30318D+00  0.32736D+00  0.36428D+00  0.42307D+00  0.52230D+00  0.70298D+00  0.10573D+01  0.18070D+01  0.35908D+01
  0.14125D+01  0.15000D+00  0.32216D+00  0.32890D+00  0.34022D+00  0.35560D+00  0.36348D+00  0.33592D+00  0.29996D+00  0.29551D+00  0.30180D+00  0.31190D+00  0.32795D+00  0.35102D+00  0.38581D+00  0.44049D+00  0.53127D+00  0.69274D+00  0.99974D+00  0.16309D+01  0.31019D+01
  0.15136D+01  0.18000D+00  0.36102D+00  0.36790D+00  0.37931D+00  0.39485D+00  0.40276D+00  0.37180D+00  0.32952D+00  0.32233D+00  0.32744D+00  0.33687D+00  0.35238D+00  0.37425D+00  0.40666D+00  0.45695D+00  0.53918D+00  0.68242D+00  0.94741D+00  0.14786D+01  0.26924D+01
  0.16218D+01  0.21000D+00  0.39965D+00  0.40649D+00  0.41762D+00  0.43287D+00  0.44017D+00  0.40713D+00  0.35914D+00  0.34866D+00  0.35202D+00  0.36060D+00  0.37587D+00  0.39643D+00  0.42625D+00  0.47193D+00  0.54557D+00  0.67146D+00  0.89895D+00  0.13458D+01  0.23480D+01
  0.17378D+01  0.24000D+00  0.43667D+00  0.44321D+00  0.45391D+00  0.46823D+00  0.47469D+00  0.44142D+00  0.38761D+00  0.37382D+00  0.37508D+00  0.38297D+00  0.39777D+00  0.41691D+00  0.44399D+00  0.48490D+00  0.55002D+00  0.65950D+00  0.85356D+00  0.12289D+01  0.20569D+01
  0.18621D+01  0.27000D+00  0.46978D+00  0.47588D+00  0.48587D+00  0.49890D+00  0.50426D+00  0.47065D+00  0.41372D+00  0.39721D+00  0.39585D+00  0.40300D+00  0.41668D+00  0.43445D+00  0.45864D+00  0.49467D+00  0.55136D+00  0.64537D+00  0.80958D+00  0.11237D+01  0.18062D+01
  0.19953D+01  0.30000D+00  0.49766D+00  0.50323D+00  0.51218D+00  0.52394D+00  0.52878D+00  0.49550D+00  0.43751D+00  0.41843D+00  0.41426D+00  0.42079D+00  0.43367D+00  0.44994D+00  0.47137D+00  0.50276D+00  0.55165D+00  0.63184D+00  0.77040D+00  0.10334D+01  0.15980D+01
  0.21380D+01  0.33000D+00  0.51958D+00  0.52449D+00  0.53227D+00  0.54245D+00  0.54612D+00  0.51511D+00  0.45768D+00  0.43666D+00  0.42886D+00  0.43543D+00  0.44763D+00  0.46286D+00  0.48181D+00  0.50891D+00  0.55074D+00  0.61890D+00  0.73608D+00  0.95748D+00  0.14259D+01
  0.22909D+01  0.36000D+00  0.53395D+00  0.53810D+00  0.54472D+00  0.55311D+00  0.55587D+00  0.52858D+00  0.47338D+00  0.45111D+00  0.43974D+00  0.44726D+00  0.45848D+00  0.47302D+00  0.48975D+00  0.51292D+00  0.54831D+00  0.60567D+00  0.70392D+00  0.88893D+00  0.12757D+01
  0.24547D+01  0.39000D+00  0.54132D+00  0.54478D+00  0.55029D+00  0.55717D+00  0.55936D+00  0.53497D+00  0.48428D+00  0.46243D+00  0.44746D+00  0.45510D+00  0.46611D+00  0.47954D+00  0.49424D+00  0.51387D+00  0.54349D+00  0.59130D+00  0.67327D+00  0.82772D+00  0.11477D+01
  0.26303D+01  0.42000D+00  0.54245D+00  0.54527D+00  0.54966D+00  0.55521D+00  0.55669D+00  0.53585D+00  0.49082D+00  0.46951D+00  0.45221D+00  0.46095D+00  0.47029D+00  0.48348D+00  0.49641D+00  0.51284D+00  0.53738D+00  0.57699D+00  0.64514D+00  0.77408D+00  0.10396D+01
  0.28184D+01  0.45000D+00  0.53863D+00  0.54087D+00  0.54435D+00  0.54865D+00  0.54970D+00  0.53279D+00  0.49301D+00  0.47308D+00  0.45353D+00  0.46440D+00  0.47217D+00  0.48499D+00  0.49635D+00  0.51007D+00  0.53031D+00  0.56296D+00  0.61947D+00  0.72680D+00  0.94650D+00
  0.30200D+01  0.48000D+00  0.53056D+00  0.53231D+00  0.53504D+00  0.53832D+00  0.53900D+00  0.52514D+00  0.49147D+00  0.47343D+00  0.45210D+00  0.46414D+00  0.47123D+00  0.48328D+00  0.49364D+00  0.50524D+00  0.52182D+00  0.54853D+00  0.59509D+00  0.68407D+00  0.86566D+00
  0.32359D+01  0.51000D+00  0.52101D+00  0.52238D+00  0.52451D+00  0.52706D+00  0.52762D+00  0.51623D+00  0.48810D+00  0.47198D+00  0.45019D+00  0.46237D+00  0.46844D+00  0.48006D+00  0.48949D+00  0.49931D+00  0.51286D+00  0.53464D+00  0.57290D+00  0.64654D+00  0.79668D+00
  0.34674D+01  0.54000D+00  0.50941D+00  0.51048D+00  0.51211D+00  0.51407D+00  0.51442D+00  0.50536D+00  0.48224D+00  0.46824D+00  0.44689D+00  0.45837D+00  0.46300D+00  0.47399D+00  0.48232D+00  0.49041D+00  0.50128D+00  0.51881D+00  0.54995D+00  0.61052D+00  0.73438D+00
  0.37154D+01  0.57000D+00  0.49764D+00  0.49846D+00  0.49972D+00  0.50119D+00  0.50144D+00  0.49441D+00  0.47548D+00  0.46366D+00  0.44379D+00  0.45363D+00  0.45705D+00  0.46791D+00  0.47586D+00  0.48267D+00  0.49148D+00  0.50564D+00  0.53104D+00  0.58094D+00  0.68332D+00
  0.39811D+01  0.60000D+00  0.48513D+00  0.48576D+00  0.48673D+00  0.48784D+00  0.48797D+00  0.48243D+00  0.46718D+00  0.45728D+00  0.43859D+00  0.44741D+00  0.44939D+00  0.46007D+00  0.46738D+00  0.47309D+00  0.48020D+00  0.49158D+00  0.51220D+00  0.55314D+00  0.63757D+00
  0.42658D+01  0.63000D+00  0.47237D+00  0.47286D+00  0.47361D+00  0.47448D+00  0.47461D+00  0.47025D+00  0.45820D+00  0.45000D+00  0.43291D+00  0.44015D+00  0.44175D+00  0.45107D+00  0.45778D+00  0.46285D+00  0.46869D+00  0.47783D+00  0.49449D+00  0.52801D+00  0.59775D+00
  0.45709D+01  0.66000D+00  0.45984D+00  0.46022D+00  0.46080D+00  0.46146D+00  0.46154D+00  0.45817D+00  0.44862D+00  0.44198D+00  0.42667D+00  0.43224D+00  0.43292D+00  0.44196D+00  0.44812D+00  0.45241D+00  0.45717D+00  0.46447D+00  0.47792D+00  0.50531D+00  0.56275D+00
  0.48978D+01  0.69000D+00  0.44651D+00  0.44680D+00  0.44724D+00  0.44774D+00  0.44781D+00  0.44526D+00  0.43780D+00  0.43249D+00  0.41950D+00  0.42330D+00  0.42382D+00  0.43197D+00  0.43750D+00  0.44108D+00  0.44488D+00  0.45067D+00  0.46143D+00  0.48368D+00  0.53091D+00
  0.52481D+01  0.72000D+00  0.43437D+00  0.43459D+00  0.43493D+00  0.43531D+00  0.43537D+00  0.43339D+00  0.42761D+00  0.42348D+00  0.41252D+00  0.41478D+00  0.41577D+00  0.42296D+00  0.42858D+00  0.43192D+00  0.43524D+00  0.43993D+00  0.44862D+00  0.46678D+00  0.50574D+00
  0.56234D+01  0.75000D+00  0.42204D+00  0.42221D+00  0.42247D+00  0.42277D+00  0.42282D+00  0.42132D+00  0.41685D+00  0.41365D+00  0.40431D+00  0.40551D+00  0.40646D+00  0.41298D+00  0.41792D+00  0.42110D+00  0.42381D+00  0.42753D+00  0.43448D+00  0.44922D+00  0.48129D+00
  0.60256D+01  0.78000D+00  0.41052D+00  0.41065D+00  0.41085D+00  0.41107D+00  0.41112D+00  0.41000D+00  0.40655D+00  0.40411D+00  0.39624D+00  0.39642D+00  0.39783D+00  0.40375D+00  0.40844D+00  0.41128D+00  0.41348D+00  0.41645D+00  0.42200D+00  0.43390D+00  0.46016D+00
  0.64565D+01  0.81000D+00  0.39885D+00  0.39895D+00  0.39910D+00  0.39927D+00  0.39932D+00  0.39847D+00  0.39586D+00  0.39394D+00  0.38759D+00  0.38702D+00  0.38915D+00  0.39423D+00  0.39822D+00  0.40087D+00  0.40275D+00  0.40512D+00  0.40955D+00  0.41918D+00  0.44071D+00
  0.69183D+01  0.84000D+00  0.38815D+00  0.38823D+00  0.38835D+00  0.38848D+00  0.38851D+00  0.38787D+00  0.38589D+00  0.38439D+00  0.37925D+00  0.37842D+00  0.38083D+00  0.38531D+00  0.38911D+00  0.39159D+00  0.39320D+00  0.39514D+00  0.39870D+00  0.40649D+00  0.42418D+00
  0.74131D+01  0.87000D+00  0.37793D+00  0.37799D+00  0.37808D+00  0.37818D+00  0.37820D+00  0.37772D+00  0.37622D+00  0.37502D+00  0.37090D+00  0.36960D+00  0.37277D+00  0.37659D+00  0.38004D+00  0.38224D+00  0.38362D+00  0.38519D+00  0.38804D+00  0.39432D+00  0.40877D+00
  0.79433D+01  0.90000D+00  0.36897D+00  0.36902D+00  0.36909D+00  0.36916D+00  0.36918D+00  0.36883D+00  0.36770D+00  0.36678D+00  0.36351D+00  0.36157D+00  0.36484D+00  0.36812D+00  0.37134D+00  0.37344D+00  0.37478D+00  0.37612D+00  0.37840D+00  0.38344D+00  0.39520D+00
  0.85114D+01  0.93000D+00  0.36074D+00  0.36078D+00  0.36083D+00  0.36089D+00  0.36090D+00  0.36063D+00  0.35978D+00  0.35907D+00  0.35650D+00  0.35336D+00  0.35667D+00  0.35972D+00  0.36285D+00  0.36480D+00  0.36615D+00  0.36728D+00  0.36911D+00  0.37317D+00  0.38275D+00
  0.91201D+01  0.96000D+00  0.35310D+00  0.35313D+00  0.35317D+00  0.35322D+00  0.35322D+00  0.35301D+00  0.35239D+00  0.35187D+00  0.34978D+00  0.34613D+00  0.34907D+00  0.35192D+00  0.35500D+00  0.35698D+00  0.35820D+00  0.35916D+00  0.36062D+00  0.36387D+00  0.37164D+00
  0.97724D+01  0.99000D+00  0.34560D+00  0.34562D+00  0.34566D+00  0.34569D+00  0.34570D+00  0.34554D+00  0.34506D+00  0.34463D+00  0.34298D+00  0.33905D+00  0.34168D+00  0.34406D+00  0.34691D+00  0.34903D+00  0.35023D+00  0.35102D+00  0.35218D+00  0.35477D+00  0.36105D+00
  0.10471D+02  0.10200D+01  0.33795D+00  0.33797D+00  0.33799D+00  0.33802D+00  0.33802D+00  0.33790D+00  0.33754D+00  0.33722D+00  0.33589D+00  0.33232D+00  0.33413D+00  0.33623D+00  0.33890D+00  0.34111D+00  0.34216D+00  0.34281D+00  0.34374D+00  0.34581D+00  0.35087D+00
  0.11220D+02  0.10500D+01  0.33101D+00  0.33103D+00  0.33105D+00  0.33107D+00  0.33107D+00  0.33098D+00  0.33070D+00  0.33046D+00  0.32939D+00  0.32609D+00  0.32704D+00  0.32889D+00  0.33154D+00  0.33380D+00  0.33479D+00  0.33535D+00  0.33610D+00  0.33774D+00  0.34180D+00
  0.12023D+02  0.10800D+01  0.32428D+00  0.32429D+00  0.32431D+00  0.32432D+00  0.32432D+00  0.32425D+00  0.32405D+00  0.32386D+00  0.32301D+00  0.32018D+00  0.31998D+00  0.32138D+00  0.32394D+00  0.32610D+00  0.32702D+00  0.32752D+00  0.32812D+00  0.32943D+00  0.33270D+00
  0.12882D+02  0.11100D+01  0.31813D+00  0.31814D+00  0.31815D+00  0.31817D+00  0.31817D+00  0.31811D+00  0.31796D+00  0.31781D+00  0.31715D+00  0.31467D+00  0.31312D+00  0.31400D+00  0.31666D+00  0.31880D+00  0.31963D+00  0.32006D+00  0.32054D+00  0.32157D+00  0.32417D+00
  0.13804D+02  0.11400D+01  0.31161D+00  0.31162D+00  0.31162D+00  0.31164D+00  0.31164D+00  0.31159D+00  0.31148D+00  0.31136D+00  0.31085D+00  0.30888D+00  0.30645D+00  0.30654D+00  0.30916D+00  0.31115D+00  0.31188D+00  0.31222D+00  0.31260D+00  0.31342D+00  0.31550D+00
  0.14791D+02  0.11700D+01  0.30526D+00  0.30527D+00  0.30527D+00  0.30528D+00  0.30528D+00  0.30525D+00  0.30516D+00  0.30508D+00  0.30467D+00  0.30310D+00  0.30016D+00  0.29945D+00  0.30206D+00  0.30390D+00  0.30455D+00  0.30485D+00  0.30516D+00  0.30580D+00  0.30747D+00
  0.15849D+02  0.12000D+01  0.29919D+00  0.29919D+00  0.29920D+00  0.29920D+00  0.29920D+00  0.29918D+00  0.29911D+00  0.29904D+00  0.29873D+00  0.29747D+00  0.29417D+00  0.29273D+00  0.29528D+00  0.29693D+00  0.29753D+00  0.29778D+00  0.29803D+00  0.29854D+00  0.29986D+00
  0.16982D+02  0.12300D+01  0.29274D+00  0.29275D+00  0.29275D+00  0.29276D+00  0.29276D+00  0.29274D+00  0.29269D+00  0.29264D+00  0.29240D+00  0.29143D+00  0.28806D+00  0.28611D+00  0.28854D+00  0.29003D+00  0.29052D+00  0.29074D+00  0.29093D+00  0.29133D+00  0.29239D+00
  0.18197D+02  0.12600D+01  0.28604D+00  0.28604D+00  0.28604D+00  0.28605D+00  0.28605D+00  0.28603D+00  0.28600D+00  0.28596D+00  0.28578D+00  0.28501D+00  0.28197D+00  0.27978D+00  0.28205D+00  0.28331D+00  0.28370D+00  0.28387D+00  0.28403D+00  0.28435D+00  0.28519D+00
  0.19498D+02  0.12900D+01  0.27934D+00  0.27935D+00  0.27935D+00  0.27935D+00  0.27935D+00  0.27934D+00  0.27931D+00  0.27929D+00  0.27914D+00  0.27854D+00  0.27594D+00  0.27365D+00  0.27581D+00  0.27688D+00  0.27720D+00  0.27732D+00  0.27744D+00  0.27769D+00  0.27836D+00
  0.20893D+02  0.13200D+01  0.27277D+00  0.27277D+00  0.27277D+00  0.27277D+00  0.27277D+00  0.27276D+00  0.27274D+00  0.27272D+00  0.27261D+00  0.27215D+00  0.27001D+00  0.26786D+00  0.26980D+00  0.27064D+00  0.27087D+00  0.27097D+00  0.27106D+00  0.27126D+00  0.27179D+00
  0.22387D+02  0.13500D+01  0.26626D+00  0.26626D+00  0.26627D+00  0.26627D+00  0.26627D+00  0.26626D+00  0.26625D+00  0.26623D+00  0.26615D+00  0.26579D+00  0.26412D+00  0.26219D+00  0.26390D+00  0.26457D+00  0.26475D+00  0.26482D+00  0.26489D+00  0.26505D+00  0.26548D+00
  0.23988D+02  0.13800D+01  0.25996D+00  0.25996D+00  0.25996D+00  0.25997D+00  0.25997D+00  0.25996D+00  0.25995D+00  0.25994D+00  0.25987D+00  0.25960D+00  0.25830D+00  0.25669D+00  0.25812D+00  0.25862D+00  0.25876D+00  0.25882D+00  0.25887D+00  0.25900D+00  0.25934D+00
  0.25704D+02  0.14100D+01  0.25395D+00  0.25395D+00  0.25395D+00  0.25396D+00  0.25396D+00  0.25395D+00  0.25394D+00  0.25393D+00  0.25388D+00  0.25367D+00  0.25267D+00  0.25138D+00  0.25253D+00  0.25291D+00  0.25301D+00  0.25306D+00  0.25310D+00  0.25320D+00  0.25347D+00
  0.27542D+02  0.14400D+01  0.24811D+00  0.24811D+00  0.24811D+00  0.24811D+00  0.24811D+00  0.24811D+00  0.24810D+00  0.24810D+00  0.24806D+00  0.24790D+00  0.24714D+00  0.24611D+00  0.24705D+00  0.24732D+00  0.24739D+00  0.24743D+00  0.24746D+00  0.24754D+00  0.24776D+00
  0.29512D+02  0.14700D+01  0.24244D+00  0.24244D+00  0.24245D+00  0.24245D+00  0.24245D+00  0.24244D+00  0.24244D+00  0.24243D+00  0.24240D+00  0.24228D+00  0.24171D+00  0.24092D+00  0.24166D+00  0.24186D+00  0.24191D+00  0.24194D+00  0.24196D+00  0.24203D+00  0.24220D+00
  0.31623D+02  0.15000D+01  0.23696D+00  0.23696D+00  0.23696D+00  0.23696D+00  0.23696D+00  0.23696D+00  0.23695D+00  0.23695D+00  0.23692D+00  0.23683D+00  0.23641D+00  0.23581D+00  0.23638D+00  0.23653D+00  0.23656D+00  0.23658D+00  0.23660D+00  0.23665D+00  0.23679D+00
  0.33884D+02  0.15300D+01  0.23163D+00  0.23163D+00  0.23163D+00  0.23163D+00  0.23163D+00  0.23163D+00  0.23163D+00  0.23163D+00  0.23161D+00  0.23153D+00  0.23123D+00  0.23077D+00  0.23120D+00  0.23130D+00  0.23133D+00  0.23134D+00  0.23136D+00  0.23139D+00  0.23151D+00
  0.36308D+02  0.15600D+01  0.22639D+00  0.22639D+00  0.22639D+00  0.22639D+00  0.22639D+00  0.22639D+00  0.22639D+00  0.22638D+00  0.22637D+00  0.22631D+00  0.22609D+00  0.22576D+00  0.22608D+00  0.22615D+00  0.22617D+00  0.22617D+00  0.22619D+00  0.22622D+00  0.22631D+00
  0.38905D+02  0.15900D+01  0.22124D+00  0.22124D+00  0.22124D+00  0.22124D+00  0.22124D+00  0.22124D+00  0.22124D+00  0.22124D+00  0.22123D+00  0.22119D+00  0.22102D+00  0.22078D+00  0.22102D+00  0.22107D+00  0.22108D+00  0.22109D+00  0.22110D+00  0.22112D+00  0.22119D+00
  0.41687D+02  0.16200D+01  0.21619D+00  0.21619D+00  0.21619D+00  0.21619D+00  0.21619D+00  0.21619D+00  0.21619D+00  0.21619D+00  0.21618D+00  0.21615D+00  0.21603D+00  0.21586D+00  0.21603D+00  0.21606D+00  0.21607D+00  0.21607D+00  0.21608D+00  0.21610D+00  0.21616D+00
  0.44668D+02  0.16500D+01  0.21119D+00  0.21119D+00  0.21119D+00  0.21119D+00  0.21119D+00  0.21119D+00  0.21119D+00  0.21119D+00  0.21118D+00  0.21098D+00  0.21023D+00  0.21020D+00  0.21019D+00  0.21018D+00  0.21018D+00  0.21018D+00  0.21019D+00  0.21021D+00  0.21026D+00
  0.47863D+02  0.16800D+01  0.20625D+00  0.20625D+00  0.20625D+00  0.20625D+00  0.20625D+00  0.20625D+00  0.20625D+00  0.20624D+00  0.20624D+00  0.20610D+00  0.20554D+00  0.20552D+00  0.20550D+00  0.20550D+00  0.20550D+00  0.20550D+00  0.20551D+00  0.20552D+00  0.20556D+00
  0.51286D+02  0.17100D+01  0.20135D+00  0.20135D+00  0.20135D+00  0.20135D+00  0.20135D+00  0.20135D+00  0.20135D+00  0.20135D+00  0.20135D+00  0.20125D+00  0.20084D+00  0.20082D+00  0.20081D+00  0.20081D+00  0.20081D+00  0.20081D+00  0.20081D+00  0.20082D+00  0.20086D+00
  0.54954D+02  0.17400D+01  0.19651D+00  0.19651D+00  0.19651D+00  0.19651D+00  0.19651D+00  0.19651D+00  0.19651D+00  0.19651D+00  0.19651D+00  0.19644D+00  0.19614D+00  0.19612D+00  0.19611D+00  0.19611D+00  0.19611D+00  0.19611D+00  0.19611D+00  0.19612D+00  0.19615D+00
  0.58884D+02  0.17700D+01  0.19170D+00  0.19170D+00  0.19170D+00  0.19170D+00  0.19170D+00  0.19170D+00  0.19170D+00  0.19170D+00  0.19170D+00  0.19166D+00  0.19143D+00  0.19142D+00  0.19142D+00  0.19141D+00  0.19141D+00  0.19141D+00  0.19142D+00  0.19142D+00  0.19144D+00
  0.63096D+02  0.18000D+01  0.18693D+00  0.18693D+00  0.18693D+00  0.18693D+00  0.18693D+00  0.18693D+00  0.18693D+00  0.18693D+00  0.18693D+00  0.18691D+00  0.18674D+00  0.18674D+00  0.18673D+00  0.18673D+00  0.18673D+00  0.18673D+00  0.18673D+00  0.18673D+00  0.18675D+00
  0.67608D+02  0.18300D+01  0.18220D+00  0.18220D+00  0.18220D+00  0.18220D+00  0.18220D+00  0.18220D+00  0.18220D+00  0.18220D+00  0.18220D+00  0.18219D+00  0.18207D+00  0.18207D+00  0.18206D+00  0.18206D+00  0.18206D+00  0.18206D+00  0.18206D+00  0.18207D+00  0.18208D+00
  0.72444D+02  0.18600D+01  0.17752D+00  0.17752D+00  0.17752D+00  0.17752D+00  0.17752D+00  0.17752D+00  0.17752D+00  0.17752D+00  0.17752D+00  0.17751D+00  0.17743D+00  0.17742D+00  0.17742D+00  0.17742D+00  0.17742D+00  0.17742D+00  0.17742D+00  0.17742D+00  0.17743D+00
  0.77625D+02  0.18900D+01  0.17287D+00  0.17287D+00  0.17287D+00  0.17287D+00  0.17287D+00  0.17287D+00  0.17287D+00  0.17287D+00  0.17287D+00  0.17287D+00  0.17281D+00  0.17281D+00  0.17280D+00  0.17280D+00  0.17280D+00  0.17280D+00  0.17280D+00  0.17281D+00  0.17281D+00
  0.83176D+02  0.19200D+01  0.16827D+00  0.16827D+00  0.16827D+00  0.16827D+00  0.16827D+00  0.16827D+00  0.16827D+00  0.16827D+00  0.16827D+00  0.16827D+00  0.16823D+00  0.16823D+00  0.16822D+00  0.16822D+00  0.16822D+00  0.16822D+00  0.16822D+00  0.16823D+00  0.16823D+00
  0.89125D+02  0.19500D+01  0.16371D+00  0.16371D+00  0.16371D+00  0.16371D+00  0.16371D+00  0.16371D+00  0.16371D+00  0.16371D+00  0.16371D+00  0.16371D+00  0.16369D+00  0.16368D+00  0.16368D+00  0.16368D+00  0.16368D+00  0.16368D+00  0.16368D+00  0.16368D+00  0.16369D+00
  0.95499D+02  0.19800D+01  0.15920D+00  0.15920D+00  0.15920D+00  0.15920D+00  0.15920D+00  0.15920D+00  0.15920D+00  0.15920D+00  0.15920D+00  0.15920D+00  0.15918D+00  0.15918D+00  0.15918D+00  0.15918D+00  0.15918D+00  0.15918D+00  0.15918D+00  0.15918D+00  0.15919D+00
  0.10233D+03  0.20100D+01  0.15474D+00  0.15474D+00  0.15474D+00  0.15474D+00  0.15474D+00  0.15474D+00  0.15474D+00  0.15474D+00  0.15474D+00  0.15474D+00  0.15473D+00  0.15473D+00  0.15473D+00  0.15473D+00  0.15473D+00  0.15473D+00  0.15473D+00  0.15473D+00  0.15473D+00
  0.10965D+03  0.20400D+01  0.15033D+00  0.15033D+00  0.15033D+00  0.15033D+00  0.15033D+00  0.15033D+00  0.15033D+00  0.15033D+00  0.15033D+00  0.15033D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15033D+00
  0.11749D+03  0.20700D+01  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00
  0.12589D+03  0.21000D+01  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14168D+00
  0.13490D+03  0.21300D+01  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13743D+00  0.13744D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00
  0.14454D+03  0.21600D+01  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00
  0.15488D+03  0.21900D+01  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00
  0.16596D+03  0.22200D+01  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00
  0.17783D+03  0.22500D+01  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00
  0.19055D+03  0.22800D+01  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00
  0.20417D+03  0.23100D+01  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00
  0.21878D+03  0.23400D+01  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00
  0.23442D+03  0.23700D+01  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00
  0.25119D+03  0.24000D+01  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00
  0.26915D+03  0.24300D+01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01
  0.28840D+03  0.24600D+01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01
  0.30903D+03  0.24900D+01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01
  0.33113D+03  0.25200D+01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01


==> ross5/ross5_b12.dat <==
  0.10000D+01  0.00000D+00  0.45868D-01  0.46646D-01  0.48072D-01  0.50608D-01  0.54926D-01  0.60423D-01  0.62127D-01  0.59433D-01  0.60588D-01  0.64338D-01  0.70486D-01  0.80300D-01  0.96343D-01  0.12376D+00  0.17364D+00  0.27210D+00  0.48687D+00  0.10119D+01  0.24461D+01
  0.10715D+01  0.30000D-01  0.53059D-01  0.53904D-01  0.55431D-01  0.58178D-01  0.62837D-01  0.68912D-01  0.71109D-01  0.67849D-01  0.68743D-01  0.72619D-01  0.78981D-01  0.89070D-01  0.10541D+00  0.13299D+00  0.18234D+00  0.27786D+00  0.48181D+00  0.97095D+00  0.22897D+01
  0.11482D+01  0.60000D-01  0.61448D-01  0.62359D-01  0.64013D-01  0.67000D-01  0.71999D-01  0.78759D-01  0.81455D-01  0.77528D-01  0.78034D-01  0.82044D-01  0.88634D-01  0.99019D-01  0.11569D+00  0.14349D+00  0.19249D+00  0.28556D+00  0.48029D+00  0.93874D+00  0.21579D+01
  0.12303D+01  0.90000D-01  0.71247D-01  0.72231D-01  0.74035D-01  0.77248D-01  0.82687D-01  0.90047D-01  0.93299D-01  0.88668D-01  0.88609D-01  0.92762D-01  0.99594D-01  0.11029D+00  0.12732D+00  0.15541D+00  0.20419D+00  0.29522D+00  0.48204D+00  0.91396D+00  0.20454D+01
  0.13183D+01  0.12000D+00  0.82696D-01  0.83771D-01  0.85730D-01  0.89211D-01  0.95161D-01  0.10318D+00  0.10702D+00  0.10152D+00  0.10065D+00  0.10494D+00  0.11202D+00  0.12304D+00  0.14046D+00  0.16887D+00  0.21755D+00  0.30689D+00  0.48690D+00  0.89564D+00  0.19483D+01
  0.14125D+01  0.15000D+00  0.96077D-01  0.97254D-01  0.99371D-01  0.10318D+00  0.10961D+00  0.11847D+00  0.12296D+00  0.11629D+00  0.11431D+00  0.11871D+00  0.12606D+00  0.13742D+00  0.15522D+00  0.18398D+00  0.23263D+00  0.32050D+00  0.49442D+00  0.88207D+00  0.18605D+01
  0.15136D+01  0.18000D+00  0.11170D+00  0.11297D+00  0.11529D+00  0.11944D+00  0.12641D+00  0.13616D+00  0.14125D+00  0.13328D+00  0.12978D+00  0.13426D+00  0.14187D+00  0.15356D+00  0.17175D+00  0.20085D+00  0.24946D+00  0.33594D+00  0.50411D+00  0.87155D+00  0.17768D+01
  0.16218D+01  0.21000D+00  0.12988D+00  0.13127D+00  0.13381D+00  0.13830D+00  0.14593D+00  0.15649D+00  0.16225D+00  0.15289D+00  0.14725D+00  0.15164D+00  0.15954D+00  0.17155D+00  0.19009D+00  0.21948D+00  0.26799D+00  0.35301D+00  0.51545D+00  0.86277D+00  0.16946D+01
  0.17378D+01  0.24000D+00  0.15093D+00  0.15245D+00  0.15520D+00  0.16010D+00  0.16843D+00  0.17989D+00  0.18631D+00  0.17503D+00  0.16679D+00  0.17093D+00  0.17910D+00  0.19138D+00  0.21021D+00  0.23976D+00  0.28797D+00  0.37122D+00  0.52739D+00  0.85351D+00  0.16097D+01
  0.18621D+01  0.27000D+00  0.17512D+00  0.17678D+00  0.17975D+00  0.18510D+00  0.19404D+00  0.20663D+00  0.21379D+00  0.20007D+00  0.18857D+00  0.19218D+00  0.20062D+00  0.21311D+00  0.23215D+00  0.26172D+00  0.30941D+00  0.39057D+00  0.54004D+00  0.84433D+00  0.15252D+01
  0.19953D+01  0.30000D+00  0.20265D+00  0.20444D+00  0.20767D+00  0.21341D+00  0.22304D+00  0.23654D+00  0.24422D+00  0.22813D+00  0.21252D+00  0.21530D+00  0.22395D+00  0.23652D+00  0.25565D+00  0.28503D+00  0.33185D+00  0.41039D+00  0.55229D+00  0.83346D+00  0.14394D+01
  0.21380D+01  0.33000D+00  0.23353D+00  0.23545D+00  0.23892D+00  0.24503D+00  0.25537D+00  0.26961D+00  0.27779D+00  0.25955D+00  0.23854D+00  0.24013D+00  0.24883D+00  0.26137D+00  0.28048D+00  0.30944D+00  0.35501D+00  0.43034D+00  0.56384D+00  0.82102D+00  0.13546D+01
  0.22909D+01  0.36000D+00  0.26754D+00  0.26959D+00  0.27324D+00  0.27972D+00  0.29060D+00  0.30564D+00  0.31435D+00  0.29284D+00  0.26627D+00  0.26612D+00  0.27484D+00  0.28718D+00  0.30615D+00  0.33439D+00  0.37824D+00  0.44968D+00  0.57382D+00  0.80628D+00  0.12711D+01
  0.24547D+01  0.39000D+00  0.30414D+00  0.30628D+00  0.31009D+00  0.31686D+00  0.32803D+00  0.34368D+00  0.35246D+00  0.32805D+00  0.29547D+00  0.29320D+00  0.30150D+00  0.31335D+00  0.33187D+00  0.35906D+00  0.40066D+00  0.46743D+00  0.58123D+00  0.78850D+00  0.11892D+01
  0.26303D+01  0.42000D+00  0.34249D+00  0.34468D+00  0.34860D+00  0.35545D+00  0.36684D+00  0.38248D+00  0.39110D+00  0.36433D+00  0.32549D+00  0.32029D+00  0.32817D+00  0.33961D+00  0.35755D+00  0.38338D+00  0.42234D+00  0.48397D+00  0.58707D+00  0.77000D+00  0.11132D+01
  0.28184D+01  0.45000D+00  0.38129D+00  0.38350D+00  0.38741D+00  0.39422D+00  0.40559D+00  0.42084D+00  0.42901D+00  0.40115D+00  0.35574D+00  0.34798D+00  0.35456D+00  0.36554D+00  0.38305D+00  0.40751D+00  0.44366D+00  0.50005D+00  0.59278D+00  0.75352D+00  0.10476D+01
  0.30200D+01  0.48000D+00  0.41893D+00  0.42110D+00  0.42489D+00  0.43155D+00  0.44244D+00  0.45724D+00  0.46519D+00  0.43539D+00  0.38540D+00  0.37440D+00  0.37907D+00  0.38983D+00  0.40679D+00  0.42987D+00  0.46301D+00  0.51390D+00  0.59627D+00  0.73619D+00  0.98699D+00
  0.32359D+01  0.51000D+00  0.45379D+00  0.45583D+00  0.45944D+00  0.46573D+00  0.47588D+00  0.48962D+00  0.49664D+00  0.46668D+00  0.41309D+00  0.39900D+00  0.40079D+00  0.41147D+00  0.42775D+00  0.44917D+00  0.47906D+00  0.52417D+00  0.59616D+00  0.71651D+00  0.92924D+00
  0.34674D+01  0.54000D+00  0.48408D+00  0.48597D+00  0.48931D+00  0.49501D+00  0.50430D+00  0.51652D+00  0.52255D+00  0.49419D+00  0.43822D+00  0.42183D+00  0.42064D+00  0.43174D+00  0.44702D+00  0.46684D+00  0.49358D+00  0.53321D+00  0.59562D+00  0.69850D+00  0.87838D+00
  0.37154D+01  0.57000D+00  0.50797D+00  0.50967D+00  0.51262D+00  0.51768D+00  0.52587D+00  0.53646D+00  0.54141D+00  0.51448D+00  0.45931D+00  0.44075D+00  0.43614D+00  0.44851D+00  0.46217D+00  0.48101D+00  0.50468D+00  0.53895D+00  0.59236D+00  0.67962D+00  0.83140D+00
  0.39811D+01  0.60000D+00  0.52520D+00  0.52668D+00  0.52923D+00  0.53362D+00  0.54056D+00  0.54964D+00  0.55390D+00  0.52901D+00  0.47659D+00  0.45703D+00  0.44807D+00  0.46279D+00  0.47608D+00  0.49383D+00  0.51485D+00  0.54449D+00  0.59010D+00  0.66407D+00  0.79239D+00
  0.42658D+01  0.63000D+00  0.53452D+00  0.53576D+00  0.53791D+00  0.54155D+00  0.54734D+00  0.55474D+00  0.55795D+00  0.53616D+00  0.48786D+00  0.46790D+00  0.45454D+00  0.47278D+00  0.48411D+00  0.50115D+00  0.51992D+00  0.54515D+00  0.58343D+00  0.64530D+00  0.75283D+00
  0.45709D+01  0.66000D+00  0.53847D+00  0.53949D+00  0.54126D+00  0.54422D+00  0.54901D+00  0.55490D+00  0.55738D+00  0.53919D+00  0.49567D+00  0.47625D+00  0.45914D+00  0.48105D+00  0.49081D+00  0.50769D+00  0.52461D+00  0.54619D+00  0.57833D+00  0.63007D+00  0.72013D+00
  0.48978D+01  0.69000D+00  0.53582D+00  0.53665D+00  0.53805D+00  0.54044D+00  0.54419D+00  0.54886D+00  0.55081D+00  0.53534D+00  0.49764D+00  0.47949D+00  0.46071D+00  0.48464D+00  0.49377D+00  0.50970D+00  0.52475D+00  0.54304D+00  0.56970D+00  0.61252D+00  0.68744D+00
  0.52481D+01  0.72000D+00  0.52970D+00  0.53036D+00  0.53148D+00  0.53336D+00  0.53632D+00  0.53997D+00  0.54136D+00  0.52874D+00  0.49676D+00  0.48044D+00  0.45949D+00  0.48710D+00  0.49456D+00  0.51094D+00  0.52497D+00  0.54047D+00  0.56255D+00  0.59801D+00  0.66048D+00
  0.56234D+01  0.75000D+00  0.52169D+00  0.52221D+00  0.52309D+00  0.52456D+00  0.52688D+00  0.52966D+00  0.53071D+00  0.52054D+00  0.49376D+00  0.47926D+00  0.45751D+00  0.48581D+00  0.49117D+00  0.50762D+00  0.52089D+00  0.53413D+00  0.55228D+00  0.58134D+00  0.63298D+00
  0.60256D+01  0.78000D+00  0.51178D+00  0.51220D+00  0.51288D+00  0.51402D+00  0.51582D+00  0.51793D+00  0.51874D+00  0.51074D+00  0.48879D+00  0.47644D+00  0.45492D+00  0.48240D+00  0.48678D+00  0.50278D+00  0.51561D+00  0.52711D+00  0.54208D+00  0.56581D+00  0.60827D+00
  0.64565D+01  0.81000D+00  0.50096D+00  0.50129D+00  0.50182D+00  0.50271D+00  0.50407D+00  0.50574D+00  0.50637D+00  0.49998D+00  0.48228D+00  0.47167D+00  0.45178D+00  0.47713D+00  0.48106D+00  0.49622D+00  0.50812D+00  0.51816D+00  0.53047D+00  0.54977D+00  0.58460D+00
  0.69183D+01  0.84000D+00  0.48791D+00  0.48816D+00  0.48858D+00  0.48926D+00  0.49030D+00  0.49158D+00  0.49204D+00  0.48717D+00  0.47309D+00  0.46462D+00  0.44665D+00  0.46956D+00  0.47252D+00  0.48705D+00  0.49872D+00  0.50751D+00  0.51759D+00  0.53315D+00  0.56147D+00
  0.74131D+01  0.87000D+00  0.47517D+00  0.47537D+00  0.47569D+00  0.47621D+00  0.47701D+00  0.47796D+00  0.47837D+00  0.47467D+00  0.46360D+00  0.45681D+00  0.44089D+00  0.45976D+00  0.46338D+00  0.47756D+00  0.48849D+00  0.49624D+00  0.50445D+00  0.51693D+00  0.53982D+00
  0.79433D+01  0.90000D+00  0.46117D+00  0.46133D+00  0.46157D+00  0.46197D+00  0.46258D+00  0.46330D+00  0.46359D+00  0.46077D+00  0.45230D+00  0.44679D+00  0.43374D+00  0.44929D+00  0.45316D+00  0.46661D+00  0.47768D+00  0.48489D+00  0.49187D+00  0.50197D+00  0.52053D+00
  0.85114D+01  0.93000D+00  0.44749D+00  0.44761D+00  0.44780D+00  0.44811D+00  0.44857D+00  0.44913D+00  0.44931D+00  0.44718D+00  0.44078D+00  0.43638D+00  0.42485D+00  0.43848D+00  0.44283D+00  0.45579D+00  0.46646D+00  0.47351D+00  0.47955D+00  0.48777D+00  0.50278D+00
  0.91201D+01  0.96000D+00  0.43309D+00  0.43319D+00  0.43333D+00  0.43356D+00  0.43391D+00  0.43433D+00  0.43443D+00  0.43281D+00  0.42795D+00  0.42438D+00  0.41462D+00  0.42635D+00  0.43166D+00  0.44370D+00  0.45395D+00  0.46085D+00  0.46612D+00  0.47277D+00  0.48488D+00
  0.97724D+01  0.99000D+00  0.41908D+00  0.41917D+00  0.41927D+00  0.41945D+00  0.41972D+00  0.42003D+00  0.42009D+00  0.41890D+00  0.41522D+00  0.41244D+00  0.40427D+00  0.41482D+00  0.42113D+00  0.43192D+00  0.44195D+00  0.44851D+00  0.45311D+00  0.45851D+00  0.46818D+00
  0.10471D+02  0.10200D+01  0.40529D+00  0.40535D+00  0.40544D+00  0.40557D+00  0.40578D+00  0.40602D+00  0.40606D+00  0.40514D+00  0.40240D+00  0.40028D+00  0.39398D+00  0.40177D+00  0.40927D+00  0.41877D+00  0.42885D+00  0.43543D+00  0.43937D+00  0.44372D+00  0.45143D+00
  0.11220D+02  0.10500D+01  0.39510D+00  0.39515D+00  0.39522D+00  0.39532D+00  0.39547D+00  0.39566D+00  0.39568D+00  0.39498D+00  0.39292D+00  0.39116D+00  0.38588D+00  0.39065D+00  0.39901D+00  0.40739D+00  0.41748D+00  0.42408D+00  0.42767D+00  0.43124D+00  0.43741D+00
  0.12023D+02  0.10800D+01  0.38461D+00  0.38465D+00  0.38470D+00  0.38478D+00  0.38490D+00  0.38504D+00  0.38505D+00  0.38452D+00  0.38296D+00  0.38167D+00  0.37738D+00  0.37929D+00  0.38795D+00  0.39505D+00  0.40496D+00  0.41143D+00  0.41472D+00  0.41766D+00  0.42256D+00
  0.12882D+02  0.11100D+01  0.37488D+00  0.37491D+00  0.37495D+00  0.37502D+00  0.37511D+00  0.37521D+00  0.37522D+00  0.37482D+00  0.37364D+00  0.37267D+00  0.36910D+00  0.36862D+00  0.37697D+00  0.38265D+00  0.39224D+00  0.39867D+00  0.40179D+00  0.40421D+00  0.40808D+00
  0.13804D+02  0.11400D+01  0.36475D+00  0.36477D+00  0.36480D+00  0.36485D+00  0.36492D+00  0.36500D+00  0.36501D+00  0.36470D+00  0.36381D+00  0.36307D+00  0.36022D+00  0.35818D+00  0.36573D+00  0.36963D+00  0.37892D+00  0.38521D+00  0.38795D+00  0.38995D+00  0.39300D+00
  0.14791D+02  0.11700D+01  0.35524D+00  0.35526D+00  0.35528D+00  0.35532D+00  0.35537D+00  0.35544D+00  0.35544D+00  0.35520D+00  0.35452D+00  0.35389D+00  0.35160D+00  0.34874D+00  0.35486D+00  0.35683D+00  0.36586D+00  0.37182D+00  0.37424D+00  0.37586D+00  0.37826D+00
  0.15849D+02  0.12000D+01  0.34684D+00  0.34685D+00  0.34687D+00  0.34690D+00  0.34694D+00  0.34699D+00  0.34699D+00  0.34681D+00  0.34630D+00  0.34583D+00  0.34401D+00  0.34123D+00  0.34452D+00  0.34432D+00  0.35323D+00  0.35876D+00  0.36100D+00  0.36235D+00  0.36421D+00
  0.16982D+02  0.12300D+01  0.33857D+00  0.33858D+00  0.33860D+00  0.33862D+00  0.33865D+00  0.33869D+00  0.33869D+00  0.33855D+00  0.33816D+00  0.33781D+00  0.33634D+00  0.33362D+00  0.33413D+00  0.33209D+00  0.34067D+00  0.34577D+00  0.34778D+00  0.34891D+00  0.35039D+00
  0.18197D+02  0.12600D+01  0.32977D+00  0.32977D+00  0.32979D+00  0.32980D+00  0.32983D+00  0.32986D+00  0.32986D+00  0.32975D+00  0.32947D+00  0.32921D+00  0.32802D+00  0.32566D+00  0.32421D+00  0.32067D+00  0.32858D+00  0.33319D+00  0.33491D+00  0.33586D+00  0.33701D+00
  0.19498D+02  0.12900D+01  0.32109D+00  0.32109D+00  0.32110D+00  0.32112D+00  0.32114D+00  0.32116D+00  0.32116D+00  0.32108D+00  0.32087D+00  0.32064D+00  0.31974D+00  0.31772D+00  0.31415D+00  0.30941D+00  0.31688D+00  0.32097D+00  0.32236D+00  0.32308D+00  0.32397D+00
  0.20893D+02  0.13200D+01  0.31195D+00  0.31195D+00  0.31196D+00  0.31197D+00  0.31198D+00  0.31200D+00  0.31200D+00  0.31194D+00  0.31178D+00  0.31163D+00  0.31093D+00  0.30914D+00  0.30425D+00  0.29889D+00  0.30581D+00  0.30932D+00  0.31048D+00  0.31104D+00  0.31172D+00
  0.22387D+02  0.13500D+01  0.30189D+00  0.30189D+00  0.30190D+00  0.30190D+00  0.30192D+00  0.30193D+00  0.30193D+00  0.30188D+00  0.30177D+00  0.30166D+00  0.30111D+00  0.29965D+00  0.29431D+00  0.28885D+00  0.29512D+00  0.29800D+00  0.29887D+00  0.29931D+00  0.29984D+00
  0.23988D+02  0.13800D+01  0.29172D+00  0.29172D+00  0.29173D+00  0.29173D+00  0.29174D+00  0.29175D+00  0.29175D+00  0.29172D+00  0.29163D+00  0.29154D+00  0.29113D+00  0.28989D+00  0.28485D+00  0.27959D+00  0.28502D+00  0.28735D+00  0.28805D+00  0.28839D+00  0.28880D+00
  0.25704D+02  0.14100D+01  0.28131D+00  0.28131D+00  0.28131D+00  0.28132D+00  0.28132D+00  0.28133D+00  0.28133D+00  0.28131D+00  0.28125D+00  0.28118D+00  0.28086D+00  0.27985D+00  0.27546D+00  0.27081D+00  0.27543D+00  0.27723D+00  0.27780D+00  0.27807D+00  0.27839D+00
  0.27542D+02  0.14400D+01  0.27129D+00  0.27129D+00  0.27129D+00  0.27129D+00  0.27130D+00  0.27131D+00  0.27131D+00  0.27129D+00  0.27124D+00  0.27119D+00  0.27095D+00  0.27012D+00  0.26653D+00  0.26255D+00  0.26640D+00  0.26782D+00  0.26822D+00  0.26842D+00  0.26866D+00
  0.29512D+02  0.14700D+01  0.26184D+00  0.26184D+00  0.26184D+00  0.26184D+00  0.26184D+00  0.26185D+00  0.26185D+00  0.26184D+00  0.26180D+00  0.26177D+00  0.26158D+00  0.26092D+00  0.25803D+00  0.25474D+00  0.25789D+00  0.25897D+00  0.25929D+00  0.25944D+00  0.25963D+00
  0.31623D+02  0.15000D+01  0.25298D+00  0.25298D+00  0.25298D+00  0.25299D+00  0.25299D+00  0.25299D+00  0.25299D+00  0.25298D+00  0.25296D+00  0.25293D+00  0.25278D+00  0.25226D+00  0.25003D+00  0.24741D+00  0.24992D+00  0.25070D+00  0.25091D+00  0.25103D+00  0.25117D+00
  0.33884D+02  0.15300D+01  0.24474D+00  0.24474D+00  0.24475D+00  0.24475D+00  0.24475D+00  0.24475D+00  0.24475D+00  0.24475D+00  0.24473D+00  0.24471D+00  0.24460D+00  0.24419D+00  0.24249D+00  0.24044D+00  0.24240D+00  0.24297D+00  0.24312D+00  0.24321D+00  0.24332D+00
  0.36308D+02  0.15600D+01  0.23699D+00  0.23699D+00  0.23699D+00  0.23699D+00  0.23699D+00  0.23700D+00  0.23700D+00  0.23699D+00  0.23698D+00  0.23696D+00  0.23687D+00  0.23656D+00  0.23530D+00  0.23374D+00  0.23520D+00  0.23563D+00  0.23575D+00  0.23581D+00  0.23590D+00
  0.38905D+02  0.15900D+01  0.22984D+00  0.22984D+00  0.22984D+00  0.22984D+00  0.22984D+00  0.22984D+00  0.22984D+00  0.22984D+00  0.22983D+00  0.22982D+00  0.22975D+00  0.22950D+00  0.22856D+00  0.22740D+00  0.22851D+00  0.22881D+00  0.22890D+00  0.22894D+00  0.22901D+00
  0.41687D+02  0.16200D+01  0.22309D+00  0.22309D+00  0.22309D+00  0.22309D+00  0.22309D+00  0.22309D+00  0.22309D+00  0.22309D+00  0.22308D+00  0.22307D+00  0.22302D+00  0.22284D+00  0.22214D+00  0.22130D+00  0.22210D+00  0.22230D+00  0.22235D+00  0.22239D+00  0.22244D+00
  0.44668D+02  0.16500D+01  0.21669D+00  0.21669D+00  0.21669D+00  0.21669D+00  0.21669D+00  0.21669D+00  0.21669D+00  0.21669D+00  0.21669D+00  0.21668D+00  0.21663D+00  0.21531D+00  0.21156D+00  0.21143D+00  0.21134D+00  0.21132D+00  0.21132D+00  0.21134D+00  0.21139D+00
  0.47863D+02  0.16800D+01  0.21062D+00  0.21062D+00  0.21062D+00  0.21062D+00  0.21062D+00  0.21062D+00  0.21062D+00  0.21062D+00  0.21061D+00  0.21061D+00  0.21058D+00  0.20965D+00  0.20676D+00  0.20665D+00  0.20658D+00  0.20656D+00  0.20657D+00  0.20658D+00  0.20662D+00
  0.51286D+02  0.17100D+01  0.20484D+00  0.20484D+00  0.20484D+00  0.20484D+00  0.20484D+00  0.20485D+00  0.20485D+00  0.20484D+00  0.20484D+00  0.20483D+00  0.20482D+00  0.20417D+00  0.20199D+00  0.20190D+00  0.20184D+00  0.20182D+00  0.20182D+00  0.20183D+00  0.20186D+00
  0.54954D+02  0.17400D+01  0.19925D+00  0.19925D+00  0.19925D+00  0.19925D+00  0.19925D+00  0.19925D+00  0.19925D+00  0.19925D+00  0.19925D+00  0.19924D+00  0.19923D+00  0.19878D+00  0.19716D+00  0.19708D+00  0.19703D+00  0.19702D+00  0.19702D+00  0.19703D+00  0.19705D+00
  0.58884D+02  0.17700D+01  0.19386D+00  0.19386D+00  0.19386D+00  0.19386D+00  0.19386D+00  0.19386D+00  0.19386D+00  0.19386D+00  0.19386D+00  0.19386D+00  0.19385D+00  0.19355D+00  0.19233D+00  0.19227D+00  0.19224D+00  0.19222D+00  0.19222D+00  0.19223D+00  0.19225D+00
  0.63096D+02  0.18000D+01  0.18863D+00  0.18863D+00  0.18863D+00  0.18863D+00  0.18863D+00  0.18863D+00  0.18863D+00  0.18863D+00  0.18863D+00  0.18862D+00  0.18862D+00  0.18843D+00  0.18752D+00  0.18748D+00  0.18745D+00  0.18744D+00  0.18744D+00  0.18744D+00  0.18746D+00
  0.67608D+02  0.18300D+01  0.18354D+00  0.18354D+00  0.18354D+00  0.18354D+00  0.18354D+00  0.18354D+00  0.18354D+00  0.18354D+00  0.18354D+00  0.18353D+00  0.18353D+00  0.18342D+00  0.18275D+00  0.18271D+00  0.18269D+00  0.18268D+00  0.18268D+00  0.18268D+00  0.18269D+00
  0.72444D+02  0.18600D+01  0.17856D+00  0.17856D+00  0.17856D+00  0.17856D+00  0.17856D+00  0.17856D+00  0.17856D+00  0.17856D+00  0.17856D+00  0.17855D+00  0.17855D+00  0.17849D+00  0.17800D+00  0.17797D+00  0.17795D+00  0.17795D+00  0.17795D+00  0.17795D+00  0.17796D+00
  0.77625D+02  0.18900D+01  0.17368D+00  0.17368D+00  0.17368D+00  0.17368D+00  0.17368D+00  0.17368D+00  0.17368D+00  0.17368D+00  0.17368D+00  0.17368D+00  0.17368D+00  0.17364D+00  0.17329D+00  0.17327D+00  0.17326D+00  0.17325D+00  0.17325D+00  0.17326D+00  0.17326D+00
  0.83176D+02  0.19200D+01  0.16890D+00  0.16890D+00  0.16890D+00  0.16890D+00  0.16890D+00  0.16890D+00  0.16890D+00  0.16890D+00  0.16890D+00  0.16890D+00  0.16890D+00  0.16888D+00  0.16864D+00  0.16862D+00  0.16861D+00  0.16861D+00  0.16861D+00  0.16861D+00  0.16862D+00
  0.89125D+02  0.19500D+01  0.16420D+00  0.16420D+00  0.16420D+00  0.16420D+00  0.16420D+00  0.16420D+00  0.16420D+00  0.16420D+00  0.16420D+00  0.16420D+00  0.16420D+00  0.16419D+00  0.16402D+00  0.16401D+00  0.16400D+00  0.16400D+00  0.16400D+00  0.16400D+00  0.16401D+00
  0.95499D+02  0.19800D+01  0.15958D+00  0.15958D+00  0.15958D+00  0.15958D+00  0.15958D+00  0.15958D+00  0.15958D+00  0.15958D+00  0.15958D+00  0.15958D+00  0.15958D+00  0.15957D+00  0.15946D+00  0.15945D+00  0.15945D+00  0.15945D+00  0.15945D+00  0.15945D+00  0.15945D+00
  0.10233D+03  0.20100D+01  0.15503D+00  0.15503D+00  0.15503D+00  0.15503D+00  0.15503D+00  0.15503D+00  0.15503D+00  0.15503D+00  0.15503D+00  0.15503D+00  0.15503D+00  0.15503D+00  0.15495D+00  0.15495D+00  0.15494D+00  0.15494D+00  0.15494D+00  0.15494D+00  0.15495D+00
  0.10965D+03  0.20400D+01  0.15056D+00  0.15056D+00  0.15056D+00  0.15056D+00  0.15056D+00  0.15056D+00  0.15056D+00  0.15056D+00  0.15056D+00  0.15056D+00  0.15056D+00  0.15056D+00  0.15051D+00  0.15050D+00  0.15050D+00  0.15050D+00  0.15050D+00  0.15050D+00  0.15050D+00
  0.11749D+03  0.20700D+01  0.14615D+00  0.14615D+00  0.14615D+00  0.14615D+00  0.14615D+00  0.14615D+00  0.14615D+00  0.14615D+00  0.14615D+00  0.14615D+00  0.14615D+00  0.14615D+00  0.14612D+00  0.14611D+00  0.14611D+00  0.14611D+00  0.14611D+00  0.14611D+00  0.14611D+00
  0.12589D+03  0.21000D+01  0.14181D+00  0.14181D+00  0.14181D+00  0.14181D+00  0.14181D+00  0.14181D+00  0.14181D+00  0.14181D+00  0.14181D+00  0.14181D+00  0.14181D+00  0.14181D+00  0.14179D+00  0.14179D+00  0.14179D+00  0.14178D+00  0.14178D+00  0.14179D+00  0.14179D+00
  0.13490D+03  0.21300D+01  0.13754D+00  0.13754D+00  0.13754D+00  0.13754D+00  0.13754D+00  0.13754D+00  0.13754D+00  0.13754D+00  0.13754D+00  0.13754D+00  0.13754D+00  0.13754D+00  0.13752D+00  0.13752D+00  0.13752D+00  0.13752D+00  0.13752D+00  0.13752D+00  0.13752D+00
  0.14454D+03  0.21600D+01  0.13333D+00  0.13333D+00  0.13333D+00  0.13333D+00  0.13333D+00  0.13333D+00  0.13333D+00  0.13333D+00  0.13333D+00  0.13333D+00  0.13333D+00  0.13333D+00  0.13332D+00  0.13332D+00  0.13332D+00  0.13332D+00  0.13332D+00  0.13332D+00  0.13332D+00
  0.15488D+03  0.21900D+01  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00  0.12919D+00
  0.16596D+03  0.22200D+01  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00  0.12512D+00
  0.17783D+03  0.22500D+01  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12111D+00  0.12111D+00  0.12111D+00  0.12111D+00  0.12111D+00  0.12111D+00
  0.19055D+03  0.22800D+01  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00
  0.20417D+03  0.23100D+01  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11331D+00  0.11331D+00  0.11331D+00  0.11331D+00  0.11331D+00  0.11331D+00  0.11331D+00
  0.21878D+03  0.23400D+01  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00
  0.23442D+03  0.23700D+01  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00
  0.25119D+03  0.24000D+01  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00
  0.26915D+03  0.24300D+01  0.98562D-01  0.98562D-01  0.98562D-01  0.98562D-01  0.98562D-01  0.98562D-01  0.98562D-01  0.98562D-01  0.98562D-01  0.98562D-01  0.98562D-01  0.98562D-01  0.98562D-01  0.98561D-01  0.98561D-01  0.98561D-01  0.98561D-01  0.98561D-01  0.98561D-01
  0.28840D+03  0.24600D+01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95055D-01  0.95055D-01  0.95056D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01
  0.30903D+03  0.24900D+01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01
  0.33113D+03  0.25200D+01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01


==> ross5/ross5_b1225.dat <==
  0.10000D+01  0.00000D+00  0.13953D-01  0.14085D-01  0.14328D-01  0.14779D-01  0.15604D-01  0.17099D-01  0.19444D-01  0.21411D-01  0.20990D-01  0.21131D-01  0.23000D-01  0.26357D-01  0.32010D-01  0.41846D-01  0.60053D-01  0.96623D-01  0.17757D+00  0.37638D+00  0.91463D+00
  0.10715D+01  0.30000D-01  0.16052D-01  0.16193D-01  0.16454D-01  0.16931D-01  0.17811D-01  0.19409D-01  0.21936D-01  0.24294D-01  0.23938D-01  0.23871D-01  0.25749D-01  0.29183D-01  0.34931D-01  0.44807D-01  0.62780D-01  0.98134D-01  0.17455D+00  0.35773D+00  0.84323D+00
  0.11482D+01  0.60000D-01  0.18476D-01  0.18628D-01  0.18906D-01  0.19415D-01  0.20357D-01  0.22045D-01  0.24795D-01  0.27512D-01  0.27304D-01  0.27006D-01  0.28887D-01  0.32406D-01  0.38264D-01  0.48215D-01  0.66038D-01  0.10040D+00  0.17297D+00  0.34274D+00  0.78289D+00
  0.12303D+01  0.90000D-01  0.21279D-01  0.21442D-01  0.21738D-01  0.22284D-01  0.23284D-01  0.25086D-01  0.28070D-01  0.31179D-01  0.31161D-01  0.30594D-01  0.32469D-01  0.36080D-01  0.42066D-01  0.52125D-01  0.69874D-01  0.10345D+00  0.17276D+00  0.33104D+00  0.73217D+00
  0.13183D+01  0.12000D+00  0.24523D-01  0.24697D-01  0.25014D-01  0.25600D-01  0.26663D-01  0.28598D-01  0.31783D-01  0.35369D-01  0.35583D-01  0.34702D-01  0.36558D-01  0.40268D-01  0.46397D-01  0.56597D-01  0.74340D-01  0.10730D+00  0.17387D+00  0.32229D+00  0.68987D+00
  0.14125D+01  0.15000D+00  0.28280D-01  0.28466D-01  0.28809D-01  0.29432D-01  0.30574D-01  0.32639D-01  0.36064D-01  0.40099D-01  0.40604D-01  0.39404D-01  0.41224D-01  0.45041D-01  0.51329D-01  0.61699D-01  0.79501D-01  0.11200D+00  0.17628D+00  0.31626D+00  0.65503D+00
  0.15136D+01  0.18000D+00  0.32637D-01  0.32839D-01  0.33204D-01  0.33874D-01  0.35104D-01  0.37299D-01  0.41012D-01  0.45476D-01  0.46345D-01  0.44790D-01  0.46547D-01  0.50480D-01  0.56944D-01  0.67513D-01  0.85432D-01  0.11761D+00  0.17999D+00  0.31276D+00  0.62681D+00
  0.16218D+01  0.21000D+00  0.37697D-01  0.37914D-01  0.38307D-01  0.39031D-01  0.40341D-01  0.42703D-01  0.46698D-01  0.51664D-01  0.52934D-01  0.50963D-01  0.52621D-01  0.56679D-01  0.63334D-01  0.74130D-01  0.92222D-01  0.12422D+00  0.18505D+00  0.31169D+00  0.60467D+00
  0.17378D+01  0.24000D+00  0.43581D-01  0.43814D-01  0.44239D-01  0.45016D-01  0.46426D-01  0.48979D-01  0.53246D-01  0.58801D-01  0.60489D-01  0.58041D-01  0.59549D-01  0.63742D-01  0.70605D-01  0.81654D-01  0.99971D-01  0.13189D+00  0.19149D+00  0.31298D+00  0.58806D+00
  0.18621D+01  0.27000D+00  0.50433D-01  0.50685D-01  0.51145D-01  0.51979D-01  0.53507D-01  0.56237D-01  0.60856D-01  0.66922D-01  0.69096D-01  0.66169D-01  0.67450D-01  0.71788D-01  0.78876D-01  0.90207D-01  0.10880D+00  0.14076D+00  0.19941D+00  0.31660D+00  0.57656D+00
  0.19953D+01  0.30000D+00  0.58424D-01  0.58699D-01  0.59192D-01  0.60098D-01  0.61749D-01  0.64687D-01  0.69713D-01  0.76326D-01  0.79029D-01  0.75515D-01  0.76457D-01  0.80956D-01  0.88288D-01  0.99926D-01  0.11884D+00  0.15095D+00  0.20892D+00  0.32258D+00  0.56988D+00
  0.21380D+01  0.33000D+00  0.67754D-01  0.68052D-01  0.68588D-01  0.69573D-01  0.71349D-01  0.74544D-01  0.79945D-01  0.87258D-01  0.90521D-01  0.86294D-01  0.86724D-01  0.91390D-01  0.98985D-01  0.11096D+00  0.13024D+00  0.16257D+00  0.22008D+00  0.33084D+00  0.56745D+00
  0.22909D+01  0.36000D+00  0.78657D-01  0.78980D-01  0.79566D-01  0.80628D-01  0.82561D-01  0.86035D-01  0.91863D-01  0.99923D-01  0.10374D+00  0.98689D-01  0.98426D-01  0.10326D+00  0.11114D+00  0.12346D+00  0.14315D+00  0.17579D+00  0.23303D+00  0.34145D+00  0.56901D+00
  0.24547D+01  0.39000D+00  0.91399D-01  0.91755D-01  0.92390D-01  0.93544D-01  0.95659D-01  0.99401D-01  0.10577D+00  0.11450D+00  0.11897D+00  0.11299D+00  0.11175D+00  0.11672D+00  0.12489D+00  0.13758D+00  0.15769D+00  0.19069D+00  0.24777D+00  0.35416D+00  0.57364D+00
  0.26303D+01  0.42000D+00  0.10628D+00  0.10667D+00  0.10736D+00  0.10862D+00  0.11091D+00  0.11499D+00  0.12195D+00  0.13147D+00  0.13660D+00  0.12945D+00  0.12689D+00  0.13195D+00  0.14044D+00  0.15352D+00  0.17407D+00  0.20745D+00  0.26447D+00  0.36914D+00  0.58140D+00
  0.28184D+01  0.45000D+00  0.12362D+00  0.12404D+00  0.12480D+00  0.12618D+00  0.12866D+00  0.13313D+00  0.14063D+00  0.15116D+00  0.15702D+00  0.14850D+00  0.14400D+00  0.14910D+00  0.15792D+00  0.17137D+00  0.19235D+00  0.22610D+00  0.28304D+00  0.38602D+00  0.59113D+00
  0.30200D+01  0.48000D+00  0.14370D+00  0.14417D+00  0.14500D+00  0.14649D+00  0.14921D+00  0.15405D+00  0.16220D+00  0.17363D+00  0.18015D+00  0.17014D+00  0.16328D+00  0.16824D+00  0.17746D+00  0.19128D+00  0.21267D+00  0.24673D+00  0.30354D+00  0.40476D+00  0.60266D+00
  0.32359D+01  0.51000D+00  0.16682D+00  0.16734D+00  0.16824D+00  0.16986D+00  0.17282D+00  0.17804D+00  0.18693D+00  0.19922D+00  0.20648D+00  0.19466D+00  0.18469D+00  0.18937D+00  0.19898D+00  0.21308D+00  0.23478D+00  0.26898D+00  0.32532D+00  0.42420D+00  0.61363D+00
  0.34674D+01  0.54000D+00  0.19318D+00  0.19374D+00  0.19472D+00  0.19648D+00  0.19965D+00  0.20530D+00  0.21485D+00  0.22811D+00  0.23605D+00  0.22245D+00  0.20846D+00  0.21248D+00  0.22255D+00  0.23685D+00  0.25875D+00  0.29291D+00  0.34849D+00  0.44454D+00  0.62471D+00
  0.37154D+01  0.57000D+00  0.22282D+00  0.22343D+00  0.22449D+00  0.22637D+00  0.22977D+00  0.23585D+00  0.24597D+00  0.26027D+00  0.26889D+00  0.25277D+00  0.23433D+00  0.23723D+00  0.24773D+00  0.26208D+00  0.28397D+00  0.31772D+00  0.37195D+00  0.46419D+00  0.63338D+00
  0.39811D+01  0.60000D+00  0.25560D+00  0.25626D+00  0.25739D+00  0.25939D+00  0.26301D+00  0.26939D+00  0.28010D+00  0.29500D+00  0.30404D+00  0.28576D+00  0.26223D+00  0.26357D+00  0.27453D+00  0.28890D+00  0.31071D+00  0.34385D+00  0.39639D+00  0.48433D+00  0.64198D+00
  0.42658D+01  0.63000D+00  0.29109D+00  0.29181D+00  0.29299D+00  0.29509D+00  0.29886D+00  0.30550D+00  0.31670D+00  0.33200D+00  0.34140D+00  0.32082D+00  0.29160D+00  0.29092D+00  0.30200D+00  0.31624D+00  0.33770D+00  0.36982D+00  0.42000D+00  0.50259D+00  0.64731D+00
  0.45709D+01  0.66000D+00  0.32854D+00  0.32930D+00  0.33053D+00  0.33270D+00  0.33655D+00  0.34337D+00  0.35473D+00  0.37037D+00  0.37973D+00  0.35742D+00  0.32195D+00  0.31877D+00  0.32981D+00  0.34388D+00  0.36491D+00  0.39578D+00  0.44318D+00  0.51990D+00  0.65136D+00
  0.48978D+01  0.69000D+00  0.36679D+00  0.36758D+00  0.36883D+00  0.37100D+00  0.37488D+00  0.38172D+00  0.39300D+00  0.40858D+00  0.41787D+00  0.39363D+00  0.35289D+00  0.34672D+00  0.35729D+00  0.37130D+00  0.39171D+00  0.42114D+00  0.46538D+00  0.53583D+00  0.65407D+00
  0.52481D+01  0.72000D+00  0.40416D+00  0.40499D+00  0.40622D+00  0.40836D+00  0.41217D+00  0.41878D+00  0.42984D+00  0.44463D+00  0.45338D+00  0.42821D+00  0.38251D+00  0.37326D+00  0.38241D+00  0.39701D+00  0.41674D+00  0.44440D+00  0.48503D+00  0.54862D+00  0.65333D+00
  0.56234D+01  0.75000D+00  0.43913D+00  0.43998D+00  0.44116D+00  0.44321D+00  0.44682D+00  0.45309D+00  0.46353D+00  0.47727D+00  0.48540D+00  0.45991D+00  0.41118D+00  0.39883D+00  0.40627D+00  0.42157D+00  0.44015D+00  0.46593D+00  0.50281D+00  0.55951D+00  0.65125D+00
  0.60256D+01  0.78000D+00  0.46985D+00  0.47067D+00  0.47178D+00  0.47368D+00  0.47701D+00  0.48281D+00  0.49218D+00  0.50481D+00  0.51217D+00  0.48725D+00  0.43655D+00  0.42179D+00  0.42588D+00  0.44376D+00  0.46122D+00  0.48549D+00  0.51871D+00  0.56880D+00  0.64868D+00
  0.64565D+01  0.81000D+00  0.49489D+00  0.49564D+00  0.49665D+00  0.49835D+00  0.50134D+00  0.50649D+00  0.51478D+00  0.52577D+00  0.53187D+00  0.50867D+00  0.45847D+00  0.44190D+00  0.44209D+00  0.46380D+00  0.48023D+00  0.50313D+00  0.53291D+00  0.57680D+00  0.64582D+00
  0.69183D+01  0.84000D+00  0.51315D+00  0.51380D+00  0.51469D+00  0.51618D+00  0.51878D+00  0.52320D+00  0.53036D+00  0.53960D+00  0.54465D+00  0.52367D+00  0.47548D+00  0.45785D+00  0.45326D+00  0.48073D+00  0.49501D+00  0.51704D+00  0.54382D+00  0.58197D+00  0.64106D+00
  0.74131D+01  0.87000D+00  0.52461D+00  0.52515D+00  0.52592D+00  0.52719D+00  0.52937D+00  0.53310D+00  0.53905D+00  0.54670D+00  0.55091D+00  0.53271D+00  0.48831D+00  0.47030D+00  0.46407D+00  0.49510D+00  0.50812D+00  0.52892D+00  0.55313D+00  0.58618D+00  0.63651D+00
  0.79433D+01  0.90000D+00  0.52791D+00  0.52833D+00  0.52898D+00  0.53002D+00  0.53181D+00  0.53486D+00  0.53964D+00  0.54584D+00  0.54930D+00  0.53357D+00  0.49435D+00  0.47680D+00  0.46586D+00  0.50455D+00  0.51533D+00  0.53537D+00  0.55718D+00  0.58541D+00  0.62765D+00
  0.85114D+01  0.93000D+00  0.52760D+00  0.52792D+00  0.52846D+00  0.52930D+00  0.53076D+00  0.53319D+00  0.53703D+00  0.54194D+00  0.54458D+00  0.53172D+00  0.49779D+00  0.48157D+00  0.46736D+00  0.51185D+00  0.52053D+00  0.54060D+00  0.56080D+00  0.58517D+00  0.62072D+00
  0.91201D+01  0.96000D+00  0.52407D+00  0.52429D+00  0.52475D+00  0.52543D+00  0.52659D+00  0.52852D+00  0.53158D+00  0.53540D+00  0.53742D+00  0.52695D+00  0.49847D+00  0.48384D+00  0.46733D+00  0.51640D+00  0.52261D+00  0.54323D+00  0.56266D+00  0.58383D+00  0.61364D+00
  0.97724D+01  0.99000D+00  0.51835D+00  0.51849D+00  0.51888D+00  0.51942D+00  0.52033D+00  0.52187D+00  0.52425D+00  0.52726D+00  0.52862D+00  0.52028D+00  0.49674D+00  0.48380D+00  0.47066D+00  0.51726D+00  0.52107D+00  0.54124D+00  0.56005D+00  0.57864D+00  0.60352D+00
  0.10471D+02  0.10200D+01  0.50907D+00  0.50915D+00  0.50948D+00  0.50990D+00  0.51062D+00  0.51182D+00  0.51366D+00  0.51600D+00  0.51695D+00  0.51035D+00  0.49174D+00  0.48046D+00  0.46607D+00  0.51430D+00  0.51751D+00  0.53706D+00  0.55577D+00  0.57237D+00  0.59317D+00
  0.11220D+02  0.10500D+01  0.49779D+00  0.49784D+00  0.49809D+00  0.49843D+00  0.49899D+00  0.49991D+00  0.50133D+00  0.50307D+00  0.50370D+00  0.49846D+00  0.48378D+00  0.47443D+00  0.45969D+00  0.50852D+00  0.51199D+00  0.53107D+00  0.54993D+00  0.56511D+00  0.58256D+00
  0.12023D+02  0.10800D+01  0.48554D+00  0.48557D+00  0.48577D+00  0.48603D+00  0.48646D+00  0.48717D+00  0.48827D+00  0.48958D+00  0.49001D+00  0.48595D+00  0.47455D+00  0.46715D+00  0.45786D+00  0.50067D+00  0.50511D+00  0.52405D+00  0.54324D+00  0.55744D+00  0.57228D+00
  0.12882D+02  0.11100D+01  0.47029D+00  0.47031D+00  0.47046D+00  0.47066D+00  0.47099D+00  0.47154D+00  0.47236D+00  0.47336D+00  0.47366D+00  0.47046D+00  0.46167D+00  0.45572D+00  0.44650D+00  0.48853D+00  0.49473D+00  0.51231D+00  0.53191D+00  0.54537D+00  0.55790D+00
  0.13804D+02  0.11400D+01  0.45544D+00  0.45545D+00  0.45556D+00  0.45571D+00  0.45597D+00  0.45638D+00  0.45700D+00  0.45775D+00  0.45792D+00  0.45549D+00  0.44871D+00  0.44368D+00  0.43491D+00  0.47675D+00  0.48548D+00  0.50136D+00  0.52196D+00  0.53513D+00  0.54595D+00
  0.14791D+02  0.11700D+01  0.43980D+00  0.43981D+00  0.43988D+00  0.44001D+00  0.44020D+00  0.44051D+00  0.44098D+00  0.44153D+00  0.44166D+00  0.43979D+00  0.43462D+00  0.43075D+00  0.42240D+00  0.46064D+00  0.47357D+00  0.48665D+00  0.50792D+00  0.52086D+00  0.53017D+00
  0.15849D+02  0.12000D+01  0.42801D+00  0.42801D+00  0.42806D+00  0.42816D+00  0.42831D+00  0.42855D+00  0.42891D+00  0.42934D+00  0.42943D+00  0.42797D+00  0.42406D+00  0.42112D+00  0.41534D+00  0.44566D+00  0.46173D+00  0.47177D+00  0.49368D+00  0.50640D+00  0.51456D+00
  0.16982D+02  0.12300D+01  0.41668D+00  0.41668D+00  0.41672D+00  0.41680D+00  0.41691D+00  0.41710D+00  0.41738D+00  0.41771D+00  0.41778D+00  0.41664D+00  0.41366D+00  0.41109D+00  0.40615D+00  0.42943D+00  0.44851D+00  0.45492D+00  0.47677D+00  0.48927D+00  0.49647D+00
  0.18197D+02  0.12600D+01  0.40568D+00  0.40568D+00  0.40570D+00  0.40577D+00  0.40586D+00  0.40600D+00  0.40621D+00  0.40646D+00  0.40651D+00  0.40563D+00  0.40336D+00  0.40137D+00  0.39675D+00  0.41418D+00  0.43342D+00  0.43644D+00  0.45762D+00  0.46967D+00  0.47597D+00
  0.19498D+02  0.12900D+01  0.39439D+00  0.39439D+00  0.39441D+00  0.39446D+00  0.39453D+00  0.39463D+00  0.39480D+00  0.39499D+00  0.39502D+00  0.39433D+00  0.39262D+00  0.39115D+00  0.38751D+00  0.39988D+00  0.41872D+00  0.41811D+00  0.43852D+00  0.45008D+00  0.45561D+00
  0.20893D+02  0.13200D+01  0.38502D+00  0.38502D+00  0.38503D+00  0.38507D+00  0.38512D+00  0.38521D+00  0.38534D+00  0.38549D+00  0.38551D+00  0.38497D+00  0.38365D+00  0.38250D+00  0.37923D+00  0.38797D+00  0.40322D+00  0.39971D+00  0.41913D+00  0.42972D+00  0.43445D+00
  0.22387D+02  0.13500D+01  0.37576D+00  0.37576D+00  0.37577D+00  0.37580D+00  0.37584D+00  0.37591D+00  0.37600D+00  0.37612D+00  0.37614D+00  0.37572D+00  0.37472D+00  0.37369D+00  0.37100D+00  0.37657D+00  0.38599D+00  0.37992D+00  0.39811D+00  0.40743D+00  0.41129D+00
  0.23988D+02  0.13800D+01  0.36539D+00  0.36539D+00  0.36539D+00  0.36542D+00  0.36545D+00  0.36550D+00  0.36558D+00  0.36566D+00  0.36568D+00  0.36537D+00  0.36461D+00  0.36384D+00  0.36151D+00  0.36489D+00  0.36914D+00  0.36148D+00  0.37811D+00  0.38604D+00  0.38929D+00
  0.25704D+02  0.14100D+01  0.35466D+00  0.35466D+00  0.35466D+00  0.35468D+00  0.35470D+00  0.35474D+00  0.35480D+00  0.35487D+00  0.35488D+00  0.35465D+00  0.35409D+00  0.35353D+00  0.35170D+00  0.35321D+00  0.35207D+00  0.34352D+00  0.35833D+00  0.36503D+00  0.36755D+00
  0.27542D+02  0.14400D+01  0.34165D+00  0.34165D+00  0.34165D+00  0.34167D+00  0.34169D+00  0.34172D+00  0.34176D+00  0.34181D+00  0.34182D+00  0.34165D+00  0.34124D+00  0.34083D+00  0.33933D+00  0.33947D+00  0.33502D+00  0.32645D+00  0.33907D+00  0.34451D+00  0.34651D+00
  0.29512D+02  0.14700D+01  0.32743D+00  0.32743D+00  0.32743D+00  0.32744D+00  0.32746D+00  0.32748D+00  0.32751D+00  0.32755D+00  0.32756D+00  0.32744D+00  0.32713D+00  0.32678D+00  0.32566D+00  0.32492D+00  0.31852D+00  0.31059D+00  0.32118D+00  0.32549D+00  0.32699D+00
  0.31623D+02  0.15000D+01  0.31169D+00  0.31169D+00  0.31169D+00  0.31169D+00  0.31171D+00  0.31172D+00  0.31175D+00  0.31177D+00  0.31178D+00  0.31169D+00  0.31148D+00  0.31124D+00  0.31036D+00  0.30921D+00  0.30251D+00  0.29543D+00  0.30403D+00  0.30737D+00  0.30855D+00
  0.33884D+02  0.15300D+01  0.29589D+00  0.29589D+00  0.29589D+00  0.29589D+00  0.29590D+00  0.29592D+00  0.29593D+00  0.29595D+00  0.29596D+00  0.29590D+00  0.29574D+00  0.29557D+00  0.29490D+00  0.29365D+00  0.28745D+00  0.28149D+00  0.28831D+00  0.29085D+00  0.29170D+00
  0.36308D+02  0.15600D+01  0.28076D+00  0.28076D+00  0.28076D+00  0.28076D+00  0.28077D+00  0.28078D+00  0.28079D+00  0.28081D+00  0.28081D+00  0.28077D+00  0.28066D+00  0.28052D+00  0.28001D+00  0.27885D+00  0.27355D+00  0.26865D+00  0.27400D+00  0.27595D+00  0.27662D+00
  0.38905D+02  0.15900D+01  0.26657D+00  0.26657D+00  0.26657D+00  0.26658D+00  0.26658D+00  0.26659D+00  0.26660D+00  0.26661D+00  0.26661D+00  0.26658D+00  0.26650D+00  0.26640D+00  0.26601D+00  0.26496D+00  0.26072D+00  0.25677D+00  0.26086D+00  0.26229D+00  0.26274D+00
  0.41687D+02  0.16200D+01  0.25350D+00  0.25350D+00  0.25350D+00  0.25350D+00  0.25350D+00  0.25351D+00  0.25352D+00  0.25352D+00  0.25353D+00  0.25351D+00  0.25345D+00  0.25338D+00  0.25307D+00  0.25222D+00  0.24880D+00  0.24574D+00  0.24879D+00  0.24980D+00  0.25015D+00
  0.44668D+02  0.16500D+01  0.24171D+00  0.24171D+00  0.24171D+00  0.24171D+00  0.24171D+00  0.24172D+00  0.24172D+00  0.24173D+00  0.24173D+00  0.24172D+00  0.24167D+00  0.24161D+00  0.24112D+00  0.23273D+00  0.21756D+00  0.21703D+00  0.21674D+00  0.21668D+00  0.21673D+00
  0.47863D+02  0.16800D+01  0.23093D+00  0.23093D+00  0.23093D+00  0.23093D+00  0.23093D+00  0.23094D+00  0.23094D+00  0.23094D+00  0.23095D+00  0.23094D+00  0.23091D+00  0.23085D+00  0.23063D+00  0.22458D+00  0.21251D+00  0.21204D+00  0.21179D+00  0.21173D+00  0.21177D+00
  0.51286D+02  0.17100D+01  0.22132D+00  0.22132D+00  0.22132D+00  0.22132D+00  0.22132D+00  0.22133D+00  0.22133D+00  0.22133D+00  0.22134D+00  0.22133D+00  0.22131D+00  0.22126D+00  0.22115D+00  0.21679D+00  0.20740D+00  0.20698D+00  0.20674D+00  0.20668D+00  0.20671D+00
  0.54954D+02  0.17400D+01  0.21246D+00  0.21246D+00  0.21246D+00  0.21246D+00  0.21246D+00  0.21246D+00  0.21246D+00  0.21247D+00  0.21247D+00  0.21246D+00  0.21245D+00  0.21242D+00  0.21234D+00  0.20929D+00  0.20206D+00  0.20170D+00  0.20150D+00  0.20145D+00  0.20147D+00
  0.58884D+02  0.17700D+01  0.20445D+00  0.20445D+00  0.20445D+00  0.20445D+00  0.20445D+00  0.20445D+00  0.20445D+00  0.20445D+00  0.20445D+00  0.20445D+00  0.20444D+00  0.20441D+00  0.20438D+00  0.20225D+00  0.19667D+00  0.19638D+00  0.19621D+00  0.19617D+00  0.19618D+00
  0.63096D+02  0.18000D+01  0.19712D+00  0.19712D+00  0.19712D+00  0.19712D+00  0.19712D+00  0.19713D+00  0.19713D+00  0.19713D+00  0.19713D+00  0.19713D+00  0.19712D+00  0.19710D+00  0.19709D+00  0.19563D+00  0.19139D+00  0.19115D+00  0.19100D+00  0.19096D+00  0.19097D+00
  0.67608D+02  0.18300D+01  0.19025D+00  0.19025D+00  0.19025D+00  0.19025D+00  0.19025D+00  0.19025D+00  0.19025D+00  0.19026D+00  0.19026D+00  0.19025D+00  0.19025D+00  0.19023D+00  0.19023D+00  0.18928D+00  0.18607D+00  0.18588D+00  0.18576D+00  0.18573D+00  0.18573D+00
  0.72444D+02  0.18600D+01  0.18386D+00  0.18386D+00  0.18386D+00  0.18386D+00  0.18386D+00  0.18386D+00  0.18386D+00  0.18386D+00  0.18386D+00  0.18386D+00  0.18385D+00  0.18384D+00  0.18384D+00  0.18325D+00  0.18084D+00  0.18068D+00  0.18059D+00  0.18057D+00  0.18057D+00
  0.77625D+02  0.18900D+01  0.17784D+00  0.17784D+00  0.17784D+00  0.17784D+00  0.17784D+00  0.17784D+00  0.17785D+00  0.17785D+00  0.17785D+00  0.17785D+00  0.17784D+00  0.17783D+00  0.17783D+00  0.17748D+00  0.17569D+00  0.17558D+00  0.17551D+00  0.17549D+00  0.17549D+00
  0.83176D+02  0.19200D+01  0.17219D+00  0.17219D+00  0.17219D+00  0.17219D+00  0.17219D+00  0.17219D+00  0.17219D+00  0.17219D+00  0.17219D+00  0.17219D+00  0.17218D+00  0.17218D+00  0.17218D+00  0.17197D+00  0.17068D+00  0.17060D+00  0.17054D+00  0.17052D+00  0.17052D+00
  0.89125D+02  0.19500D+01  0.16677D+00  0.16677D+00  0.16677D+00  0.16677D+00  0.16677D+00  0.16677D+00  0.16677D+00  0.16677D+00  0.16677D+00  0.16677D+00  0.16677D+00  0.16676D+00  0.16676D+00  0.16664D+00  0.16573D+00  0.16566D+00  0.16562D+00  0.16561D+00  0.16561D+00
  0.95499D+02  0.19800D+01  0.16158D+00  0.16158D+00  0.16158D+00  0.16158D+00  0.16158D+00  0.16158D+00  0.16158D+00  0.16158D+00  0.16158D+00  0.16158D+00  0.16158D+00  0.16158D+00  0.16158D+00  0.16151D+00  0.16087D+00  0.16082D+00  0.16079D+00  0.16078D+00  0.16078D+00
  0.10233D+03  0.20100D+01  0.15660D+00  0.15660D+00  0.15660D+00  0.15660D+00  0.15660D+00  0.15660D+00  0.15660D+00  0.15661D+00  0.15661D+00  0.15660D+00  0.15660D+00  0.15660D+00  0.15660D+00  0.15657D+00  0.15611D+00  0.15608D+00  0.15605D+00  0.15604D+00  0.15604D+00
  0.10965D+03  0.20400D+01  0.15178D+00  0.15178D+00  0.15178D+00  0.15178D+00  0.15178D+00  0.15178D+00  0.15178D+00  0.15178D+00  0.15178D+00  0.15178D+00  0.15178D+00  0.15178D+00  0.15177D+00  0.15176D+00  0.15144D+00  0.15142D+00  0.15140D+00  0.15139D+00  0.15139D+00
  0.11749D+03  0.20700D+01  0.14709D+00  0.14709D+00  0.14709D+00  0.14709D+00  0.14709D+00  0.14709D+00  0.14709D+00  0.14709D+00  0.14709D+00  0.14709D+00  0.14709D+00  0.14709D+00  0.14709D+00  0.14708D+00  0.14687D+00  0.14685D+00  0.14683D+00  0.14683D+00  0.14683D+00
  0.12589D+03  0.21000D+01  0.14254D+00  0.14254D+00  0.14254D+00  0.14254D+00  0.14254D+00  0.14254D+00  0.14254D+00  0.14254D+00  0.14254D+00  0.14254D+00  0.14254D+00  0.14254D+00  0.14254D+00  0.14253D+00  0.14239D+00  0.14237D+00  0.14236D+00  0.14236D+00  0.14236D+00
  0.13490D+03  0.21300D+01  0.13810D+00  0.13810D+00  0.13810D+00  0.13810D+00  0.13810D+00  0.13810D+00  0.13810D+00  0.13810D+00  0.13810D+00  0.13810D+00  0.13810D+00  0.13810D+00  0.13810D+00  0.13810D+00  0.13800D+00  0.13799D+00  0.13798D+00  0.13798D+00  0.13798D+00
  0.14454D+03  0.21600D+01  0.13377D+00  0.13377D+00  0.13377D+00  0.13377D+00  0.13377D+00  0.13377D+00  0.13377D+00  0.13377D+00  0.13377D+00  0.13377D+00  0.13377D+00  0.13376D+00  0.13376D+00  0.13377D+00  0.13370D+00  0.13369D+00  0.13368D+00  0.13368D+00  0.13368D+00
  0.15488D+03  0.21900D+01  0.12953D+00  0.12953D+00  0.12953D+00  0.12953D+00  0.12953D+00  0.12953D+00  0.12953D+00  0.12953D+00  0.12953D+00  0.12953D+00  0.12953D+00  0.12953D+00  0.12952D+00  0.12953D+00  0.12948D+00  0.12947D+00  0.12947D+00  0.12947D+00  0.12947D+00
  0.16596D+03  0.22200D+01  0.12538D+00  0.12538D+00  0.12538D+00  0.12538D+00  0.12538D+00  0.12538D+00  0.12538D+00  0.12538D+00  0.12538D+00  0.12538D+00  0.12538D+00  0.12537D+00  0.12537D+00  0.12538D+00  0.12535D+00  0.12534D+00  0.12534D+00  0.12534D+00  0.12534D+00
  0.17783D+03  0.22500D+01  0.12131D+00  0.12131D+00  0.12131D+00  0.12131D+00  0.12131D+00  0.12131D+00  0.12131D+00  0.12131D+00  0.12131D+00  0.12131D+00  0.12131D+00  0.12131D+00  0.12131D+00  0.12131D+00  0.12129D+00  0.12129D+00  0.12129D+00  0.12129D+00  0.12129D+00
  0.19055D+03  0.22800D+01  0.11733D+00  0.11733D+00  0.11733D+00  0.11733D+00  0.11733D+00  0.11733D+00  0.11733D+00  0.11733D+00  0.11733D+00  0.11733D+00  0.11733D+00  0.11733D+00  0.11733D+00  0.11733D+00  0.11732D+00  0.11732D+00  0.11731D+00  0.11731D+00  0.11731D+00
  0.20417D+03  0.23100D+01  0.11343D+00  0.11343D+00  0.11343D+00  0.11343D+00  0.11343D+00  0.11343D+00  0.11343D+00  0.11343D+00  0.11343D+00  0.11343D+00  0.11343D+00  0.11343D+00  0.11343D+00  0.11343D+00  0.11342D+00  0.11342D+00  0.11342D+00  0.11342D+00  0.11342D+00
  0.21878D+03  0.23400D+01  0.10961D+00  0.10961D+00  0.10961D+00  0.10961D+00  0.10961D+00  0.10961D+00  0.10961D+00  0.10961D+00  0.10961D+00  0.10961D+00  0.10961D+00  0.10961D+00  0.10961D+00  0.10961D+00  0.10960D+00  0.10960D+00  0.10960D+00  0.10960D+00  0.10960D+00
  0.23442D+03  0.23700D+01  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10586D+00  0.10585D+00  0.10585D+00  0.10585D+00
  0.25119D+03  0.24000D+01  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00
  0.26915D+03  0.24300D+01  0.98600D-01  0.98600D-01  0.98600D-01  0.98600D-01  0.98600D-01  0.98600D-01  0.98600D-01  0.98600D-01  0.98600D-01  0.98600D-01  0.98600D-01  0.98600D-01  0.98600D-01  0.98600D-01  0.98598D-01  0.98597D-01  0.98597D-01  0.98596D-01  0.98596D-01
  0.28840D+03  0.24600D+01  0.95085D-01  0.95085D-01  0.95085D-01  0.95085D-01  0.95085D-01  0.95085D-01  0.95085D-01  0.95085D-01  0.95085D-01  0.95085D-01  0.95085D-01  0.95085D-01  0.95085D-01  0.95085D-01  0.95083D-01  0.95083D-01  0.95082D-01  0.95082D-01  0.95082D-01
  0.30903D+03  0.24900D+01  0.91646D-01  0.91646D-01  0.91646D-01  0.91646D-01  0.91646D-01  0.91646D-01  0.91646D-01  0.91646D-01  0.91646D-01  0.91646D-01  0.91646D-01  0.91646D-01  0.91646D-01  0.91646D-01  0.91645D-01  0.91645D-01  0.91644D-01  0.91644D-01  0.91644D-01
  0.33113D+03  0.25200D+01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88284D-01  0.88283D-01  0.88283D-01  0.88283D-01  0.88283D-01


==> ross5/ross5_b125.dat <==
  0.10000D+01  0.00000D+00  0.44526D-02  0.44785D-02  0.45245D-02  0.46080D-02  0.47639D-02  0.50532D-02  0.55921D-02  0.65186D-02  0.75306D-02  0.77044D-02  0.78373D-02  0.88722D-02  0.10867D-01  0.14455D-01  0.21251D-01  0.35229D-01  0.66961D-01  0.14687D+00  0.36792D+00
  0.10715D+01  0.30000D-01  0.51107D-02  0.51383D-02  0.51870D-02  0.52757D-02  0.54400D-02  0.57451D-02  0.63168D-02  0.72988D-02  0.84734D-02  0.87461D-02  0.87892D-02  0.97993D-02  0.11809D-01  0.15390D-01  0.22056D-01  0.35470D-01  0.65176D-01  0.13815D+00  0.33586D+00
  0.11482D+01  0.60000D-01  0.58675D-02  0.58968D-02  0.59485D-02  0.60427D-02  0.62158D-02  0.65395D-02  0.71394D-02  0.81895D-02  0.95302D-02  0.99378D-02  0.98837D-02  0.10857D-01  0.12885D-01  0.16472D-01  0.23041D-01  0.35985D-01  0.63966D-01  0.13101D+00  0.30866D+00
  0.12303D+01  0.90000D-01  0.67379D-02  0.67692D-02  0.68243D-02  0.69235D-02  0.71074D-02  0.74497D-02  0.80812D-02  0.92075D-02  0.10696D-01  0.11300D-01  0.11143D-01  0.12065D-01  0.14113D-01  0.17717D-01  0.24221D-01  0.36780D-01  0.63297D-01  0.12526D+00  0.28570D+00
  0.13183D+01  0.12000D+00  0.77395D-02  0.77729D-02  0.78313D-02  0.79367D-02  0.81324D-02  0.84921D-02  0.91624D-02  0.10357D-01  0.12016D-01  0.12833D-01  0.12590D-01  0.13443D-01  0.15514D-01  0.19147D-01  0.25612D-01  0.37863D-01  0.63143D-01  0.12077D+00  0.26646D+00
  0.14125D+01  0.15000D+00  0.88925D-02  0.89282D-02  0.89901D-02  0.91026D-02  0.93088D-02  0.96908D-02  0.10402D-01  0.11664D-01  0.13513D-01  0.14563D-01  0.14253D-01  0.15017D-01  0.17111D-01  0.20783D-01  0.27236D-01  0.39247D-01  0.63491D-01  0.11741D+00  0.25047D+00
  0.15136D+01  0.18000D+00  0.10220D-01  0.10258D-01  0.10325D-01  0.10444D-01  0.10663D-01  0.11070D-01  0.11817D-01  0.13164D-01  0.15187D-01  0.16528D-01  0.16167D-01  0.16815D-01  0.18932D-01  0.22652D-01  0.29118D-01  0.40951D-01  0.64334D-01  0.11511D+00  0.23735D+00
  0.16218D+01  0.21000D+00  0.11751D-01  0.11791D-01  0.11862D-01  0.11988D-01  0.12222D-01  0.12652D-01  0.13444D-01  0.14883D-01  0.17072D-01  0.18754D-01  0.18364D-01  0.18870D-01  0.21007D-01  0.24787D-01  0.31288D-01  0.42999D-01  0.65678D-01  0.11378D+00  0.22677D+00
  0.17378D+01  0.24000D+00  0.13515D-01  0.13558D-01  0.13633D-01  0.13768D-01  0.14017D-01  0.14472D-01  0.15317D-01  0.16834D-01  0.19224D-01  0.21229D-01  0.20877D-01  0.21218D-01  0.23374D-01  0.27221D-01  0.33781D-01  0.45420D-01  0.67533D-01  0.11338D+00  0.21845D+00
  0.18621D+01  0.27000D+00  0.15550D-01  0.15597D-01  0.15677D-01  0.15821D-01  0.16084D-01  0.16571D-01  0.17466D-01  0.19077D-01  0.21683D-01  0.24033D-01  0.23760D-01  0.23901D-01  0.26072D-01  0.29996D-01  0.36634D-01  0.48252D-01  0.69922D-01  0.11387D+00  0.21217D+00
  0.19953D+01  0.30000D+00  0.17899D-01  0.17950D-01  0.18036D-01  0.18189D-01  0.18470D-01  0.18990D-01  0.19936D-01  0.21658D-01  0.24447D-01  0.27221D-01  0.27065D-01  0.26969D-01  0.29149D-01  0.33158D-01  0.39895D-01  0.51535D-01  0.72873D-01  0.11524D+00  0.20777D+00
  0.21380D+01  0.33000D+00  0.20614D-01  0.20668D-01  0.20761D-01  0.20924D-01  0.21226D-01  0.21776D-01  0.22787D-01  0.24623D-01  0.27615D-01  0.30813D-01  0.30826D-01  0.30476D-01  0.32657D-01  0.36760D-01  0.43615D-01  0.55318D-01  0.76424D-01  0.11748D+00  0.20509D+00
  0.22909D+01  0.36000D+00  0.23754D-01  0.23812D-01  0.23911D-01  0.24087D-01  0.24408D-01  0.24996D-01  0.26080D-01  0.28020D-01  0.31259D-01  0.34850D-01  0.35117D-01  0.34485D-01  0.36657D-01  0.40863D-01  0.47854D-01  0.59659D-01  0.80624D-01  0.12062D+00  0.20404D+00
  0.24547D+01  0.39000D+00  0.27389D-01  0.27452D-01  0.27558D-01  0.27747D-01  0.28090D-01  0.28722D-01  0.29871D-01  0.31945D-01  0.35436D-01  0.39466D-01  0.40028D-01  0.39070D-01  0.41216D-01  0.45534D-01  0.52681D-01  0.64624D-01  0.85530D-01  0.12468D+00  0.20456D+00
  0.26303D+01  0.42000D+00  0.31602D-01  0.31670D-01  0.31784D-01  0.31986D-01  0.32355D-01  0.33032D-01  0.34258D-01  0.36488D-01  0.40201D-01  0.44758D-01  0.45645D-01  0.44315D-01  0.46414D-01  0.50853D-01  0.58174D-01  0.70291D-01  0.91213D-01  0.12971D+00  0.20663D+00
  0.28184D+01  0.45000D+00  0.36490D-01  0.36564D-01  0.36687D-01  0.36904D-01  0.37302D-01  0.38024D-01  0.39345D-01  0.41720D-01  0.45715D-01  0.50738D-01  0.52017D-01  0.50319D-01  0.52337D-01  0.56910D-01  0.64422D-01  0.76747D-01  0.97758D-01  0.13578D+00  0.21023D+00
  0.30200D+01  0.48000D+00  0.42170D-01  0.42252D-01  0.42385D-01  0.42619D-01  0.43044D-01  0.43823D-01  0.45245D-01  0.47779D-01  0.52105D-01  0.57598D-01  0.59326D-01  0.57205D-01  0.59089D-01  0.63806D-01  0.71531D-01  0.84096D-01  0.10526D+00  0.14298D+00  0.21542D+00
  0.32359D+01  0.51000D+00  0.48780D-01  0.48871D-01  0.49015D-01  0.49267D-01  0.49725D-01  0.50568D-01  0.52087D-01  0.54821D-01  0.59460D-01  0.65530D-01  0.67740D-01  0.65105D-01  0.66788D-01  0.71664D-01  0.79621D-01  0.92461D-01  0.11385D+00  0.15141D+00  0.22228D+00
  0.34674D+01  0.54000D+00  0.56484D-01  0.56584D-01  0.56742D-01  0.57013D-01  0.57510D-01  0.58414D-01  0.60055D-01  0.63015D-01  0.67980D-01  0.74696D-01  0.77381D-01  0.74187D-01  0.75571D-01  0.80622D-01  0.88836D-01  0.10199D+00  0.12367D+00  0.16124D+00  0.23094D+00
  0.37154D+01  0.57000D+00  0.65476D-01  0.65586D-01  0.65757D-01  0.66052D-01  0.66589D-01  0.67564D-01  0.69348D-01  0.72518D-01  0.77907D-01  0.85189D-01  0.88445D-01  0.84675D-01  0.85591D-01  0.90834D-01  0.99329D-01  0.11283D+00  0.13487D+00  0.17258D+00  0.24147D+00
  0.39811D+01  0.60000D+00  0.75980D-01  0.76099D-01  0.76288D-01  0.76610D-01  0.77188D-01  0.78250D-01  0.80177D-01  0.83606D-01  0.89474D-01  0.97392D-01  0.10125D+00  0.96748D-01  0.97020D-01  0.10246D+00  0.11127D+00  0.12515D+00  0.14761D+00  0.18558D+00  0.25396D+00
  0.42658D+01  0.63000D+00  0.88257D-01  0.88384D-01  0.88594D-01  0.88943D-01  0.89572D-01  0.90729D-01  0.92810D-01  0.96550D-01  0.10286D+00  0.11160D+00  0.11611D+00  0.11069D+00  0.11008D+00  0.11572D+00  0.12487D+00  0.13917D+00  0.16211D+00  0.20047D+00  0.26865D+00
  0.45709D+01  0.66000D+00  0.10259D+00  0.10272D+00  0.10296D+00  0.10334D+00  0.10403D+00  0.10528D+00  0.10755D+00  0.11161D+00  0.11844D+00  0.12801D+00  0.13312D+00  0.12675D+00  0.12493D+00  0.13073D+00  0.14024D+00  0.15497D+00  0.17841D+00  0.21721D+00  0.28528D+00
  0.48978D+01  0.69000D+00  0.11930D+00  0.11943D+00  0.11969D+00  0.12011D+00  0.12086D+00  0.12222D+00  0.12470D+00  0.12909D+00  0.13656D+00  0.14691D+00  0.15278D+00  0.14536D+00  0.14184D+00  0.14773D+00  0.15767D+00  0.17286D+00  0.19684D+00  0.23615D+00  0.30427D+00
  0.52481D+01  0.72000D+00  0.13865D+00  0.13878D+00  0.13908D+00  0.13954D+00  0.14035D+00  0.14184D+00  0.14452D+00  0.14930D+00  0.15742D+00  0.16867D+00  0.17532D+00  0.16654D+00  0.16084D+00  0.16666D+00  0.17708D+00  0.19269D+00  0.21715D+00  0.25684D+00  0.32477D+00
  0.56234D+01  0.75000D+00  0.16096D+00  0.16107D+00  0.16142D+00  0.16192D+00  0.16281D+00  0.16441D+00  0.16732D+00  0.17252D+00  0.18124D+00  0.19356D+00  0.20094D+00  0.19061D+00  0.18218D+00  0.18774D+00  0.19881D+00  0.21483D+00  0.23975D+00  0.27977D+00  0.34747D+00
  0.60256D+01  0.78000D+00  0.18635D+00  0.18645D+00  0.18684D+00  0.18739D+00  0.18835D+00  0.19007D+00  0.19321D+00  0.19880D+00  0.20818D+00  0.22136D+00  0.22949D+00  0.21747D+00  0.20567D+00  0.21060D+00  0.22247D+00  0.23880D+00  0.26402D+00  0.30408D+00  0.37097D+00
  0.64565D+01  0.81000D+00  0.21494D+00  0.21502D+00  0.21545D+00  0.21605D+00  0.21708D+00  0.21893D+00  0.22230D+00  0.22823D+00  0.23831D+00  0.25224D+00  0.26104D+00  0.24751D+00  0.23139D+00  0.23531D+00  0.24819D+00  0.26474D+00  0.29011D+00  0.32993D+00  0.39557D+00
  0.69183D+01  0.84000D+00  0.24658D+00  0.24665D+00  0.24711D+00  0.24775D+00  0.24885D+00  0.25082D+00  0.25436D+00  0.26066D+00  0.27123D+00  0.28594D+00  0.29532D+00  0.27984D+00  0.25895D+00  0.26141D+00  0.27555D+00  0.29223D+00  0.31755D+00  0.35680D+00  0.42058D+00
  0.74131D+01  0.87000D+00  0.28089D+00  0.28095D+00  0.28142D+00  0.28211D+00  0.28327D+00  0.28533D+00  0.28902D+00  0.29561D+00  0.30651D+00  0.32184D+00  0.33150D+00  0.31422D+00  0.28839D+00  0.28879D+00  0.30420D+00  0.32097D+00  0.34607D+00  0.38441D+00  0.44575D+00
  0.79433D+01  0.90000D+00  0.31700D+00  0.31705D+00  0.31751D+00  0.31824D+00  0.31944D+00  0.32155D+00  0.32535D+00  0.33203D+00  0.34318D+00  0.35855D+00  0.36845D+00  0.34980D+00  0.31845D+00  0.31631D+00  0.33288D+00  0.34988D+00  0.37454D+00  0.41151D+00  0.46968D+00
  0.85114D+01  0.93000D+00  0.35391D+00  0.35395D+00  0.35438D+00  0.35515D+00  0.35635D+00  0.35848D+00  0.36228D+00  0.36895D+00  0.38010D+00  0.39522D+00  0.40497D+00  0.38518D+00  0.34905D+00  0.34386D+00  0.36163D+00  0.37871D+00  0.40262D+00  0.43789D+00  0.49231D+00
  0.91201D+01  0.96000D+00  0.39052D+00  0.39055D+00  0.39093D+00  0.39172D+00  0.39291D+00  0.39501D+00  0.39872D+00  0.40525D+00  0.41597D+00  0.43070D+00  0.44005D+00  0.41930D+00  0.37893D+00  0.37087D+00  0.38938D+00  0.40741D+00  0.43036D+00  0.46382D+00  0.51429D+00
  0.97724D+01  0.99000D+00  0.42400D+00  0.42402D+00  0.42431D+00  0.42512D+00  0.42627D+00  0.42826D+00  0.43178D+00  0.43795D+00  0.44798D+00  0.46176D+00  0.47018D+00  0.44941D+00  0.40623D+00  0.39513D+00  0.41302D+00  0.43340D+00  0.45488D+00  0.48609D+00  0.53196D+00
  0.10471D+02  0.10200D+01  0.45362D+00  0.45364D+00  0.45385D+00  0.45463D+00  0.45570D+00  0.45755D+00  0.46082D+00  0.46643D+00  0.47567D+00  0.48810D+00  0.49577D+00  0.47560D+00  0.43177D+00  0.41821D+00  0.43478D+00  0.45959D+00  0.47969D+00  0.50893D+00  0.55064D+00
  0.11220D+02  0.10500D+01  0.47773D+00  0.47774D+00  0.47789D+00  0.47862D+00  0.47958D+00  0.48125D+00  0.48415D+00  0.48916D+00  0.49730D+00  0.50809D+00  0.51466D+00  0.49576D+00  0.45253D+00  0.43683D+00  0.45273D+00  0.48144D+00  0.49992D+00  0.52743D+00  0.56503D+00
  0.12023D+02  0.10800D+01  0.49516D+00  0.49517D+00  0.49527D+00  0.49591D+00  0.49676D+00  0.49821D+00  0.50072D+00  0.50506D+00  0.51198D+00  0.52119D+00  0.52636D+00  0.50947D+00  0.46887D+00  0.45241D+00  0.46591D+00  0.50265D+00  0.51954D+00  0.54585D+00  0.58002D+00
  0.12882D+02  0.11100D+01  0.50453D+00  0.50453D+00  0.50460D+00  0.50512D+00  0.50586D+00  0.50707D+00  0.50919D+00  0.51278D+00  0.51855D+00  0.52606D+00  0.53011D+00  0.51477D+00  0.47898D+00  0.46243D+00  0.47215D+00  0.51926D+00  0.53385D+00  0.55901D+00  0.58985D+00
  0.13804D+02  0.11400D+01  0.50978D+00  0.50979D+00  0.50983D+00  0.51025D+00  0.51087D+00  0.51187D+00  0.51362D+00  0.51656D+00  0.52127D+00  0.52726D+00  0.53025D+00  0.51733D+00  0.48598D+00  0.47043D+00  0.48221D+00  0.53461D+00  0.54718D+00  0.57199D+00  0.60046D+00
  0.14791D+02  0.11700D+01  0.51107D+00  0.51107D+00  0.51110D+00  0.51141D+00  0.51194D+00  0.51276D+00  0.51417D+00  0.51656D+00  0.52033D+00  0.52514D+00  0.52741D+00  0.51651D+00  0.48979D+00  0.47586D+00  0.48660D+00  0.54665D+00  0.55787D+00  0.58219D+00  0.60891D+00
  0.15849D+02  0.12000D+01  0.50806D+00  0.50806D+00  0.50807D+00  0.50830D+00  0.50874D+00  0.50940D+00  0.51053D+00  0.51244D+00  0.51540D+00  0.51918D+00  0.52083D+00  0.51183D+00  0.48948D+00  0.47681D+00  0.48614D+00  0.55384D+00  0.56456D+00  0.58789D+00  0.61393D+00
  0.16982D+02  0.12300D+01  0.50226D+00  0.50226D+00  0.50227D+00  0.50242D+00  0.50279D+00  0.50331D+00  0.50421D+00  0.50571D+00  0.50807D+00  0.51099D+00  0.51221D+00  0.50457D+00  0.48650D+00  0.47561D+00  0.48289D+00  0.55823D+00  0.56875D+00  0.59097D+00  0.61618D+00
  0.18197D+02  0.12600D+01  0.49169D+00  0.49169D+00  0.49169D+00  0.49178D+00  0.49209D+00  0.49250D+00  0.49320D+00  0.49435D+00  0.49616D+00  0.49836D+00  0.49922D+00  0.49308D+00  0.47854D+00  0.46936D+00  0.47828D+00  0.55496D+00  0.56821D+00  0.58923D+00  0.61451D+00
  0.19498D+02  0.12900D+01  0.48093D+00  0.48093D+00  0.48093D+00  0.48099D+00  0.48123D+00  0.48156D+00  0.48209D+00  0.48299D+00  0.48437D+00  0.48608D+00  0.48667D+00  0.48182D+00  0.47033D+00  0.46228D+00  0.46949D+00  0.55017D+00  0.56871D+00  0.58877D+00  0.61477D+00
  0.20893D+02  0.13200D+01  0.46596D+00  0.46596D+00  0.46596D+00  0.46599D+00  0.46618D+00  0.46643D+00  0.46684D+00  0.46752D+00  0.46857D+00  0.46985D+00  0.47029D+00  0.46643D+00  0.45739D+00  0.45061D+00  0.45465D+00  0.53871D+00  0.56083D+00  0.57847D+00  0.60496D+00
  0.22387D+02  0.13500D+01  0.45540D+00  0.45540D+00  0.45540D+00  0.45542D+00  0.45556D+00  0.45576D+00  0.45608D+00  0.45660D+00  0.45741D+00  0.45838D+00  0.45868D+00  0.45556D+00  0.44859D+00  0.44305D+00  0.44466D+00  0.52387D+00  0.55377D+00  0.56811D+00  0.59505D+00
  0.23988D+02  0.13800D+01  0.44371D+00  0.44372D+00  0.44372D+00  0.44373D+00  0.44384D+00  0.44399D+00  0.44424D+00  0.44464D+00  0.44526D+00  0.44600D+00  0.44621D+00  0.44380D+00  0.43840D+00  0.43400D+00  0.43529D+00  0.50385D+00  0.53985D+00  0.55065D+00  0.57822D+00
  0.25704D+02  0.14100D+01  0.43474D+00  0.43474D+00  0.43475D+00  0.43475D+00  0.43483D+00  0.43496D+00  0.43515D+00  0.43547D+00  0.43594D+00  0.43653D+00  0.43668D+00  0.43481D+00  0.43056D+00  0.42680D+00  0.42697D+00  0.48497D+00  0.52523D+00  0.53301D+00  0.56004D+00
  0.27542D+02  0.14400D+01  0.42459D+00  0.42459D+00  0.42459D+00  0.42460D+00  0.42465D+00  0.42475D+00  0.42490D+00  0.42515D+00  0.42552D+00  0.42597D+00  0.42609D+00  0.42460D+00  0.42129D+00  0.41822D+00  0.41717D+00  0.46796D+00  0.50411D+00  0.50783D+00  0.53345D+00
  0.29512D+02  0.14700D+01  0.41655D+00  0.41655D+00  0.41655D+00  0.41655D+00  0.41659D+00  0.41667D+00  0.41679D+00  0.41698D+00  0.41727D+00  0.41762D+00  0.41771D+00  0.41656D+00  0.41395D+00  0.41145D+00  0.41005D+00  0.44896D+00  0.48142D+00  0.48119D+00  0.50421D+00
  0.31623D+02  0.15000D+01  0.40714D+00  0.40714D+00  0.40714D+00  0.40714D+00  0.40716D+00  0.40723D+00  0.40732D+00  0.40747D+00  0.40770D+00  0.40797D+00  0.40804D+00  0.40718D+00  0.40518D+00  0.40333D+00  0.40151D+00  0.42997D+00  0.45595D+00  0.45330D+00  0.47382D+00
  0.33884D+02  0.15300D+01  0.39765D+00  0.39765D+00  0.39765D+00  0.39766D+00  0.39767D+00  0.39772D+00  0.39780D+00  0.39791D+00  0.39809D+00  0.39829D+00  0.39835D+00  0.39770D+00  0.39617D+00  0.39457D+00  0.39273D+00  0.41126D+00  0.42752D+00  0.42345D+00  0.44059D+00
  0.36308D+02  0.15600D+01  0.38516D+00  0.38516D+00  0.38516D+00  0.38516D+00  0.38517D+00  0.38521D+00  0.38527D+00  0.38536D+00  0.38549D+00  0.38565D+00  0.38570D+00  0.38522D+00  0.38410D+00  0.38286D+00  0.38093D+00  0.39368D+00  0.39974D+00  0.39489D+00  0.40925D+00
  0.38905D+02  0.15900D+01  0.36786D+00  0.36786D+00  0.36786D+00  0.36786D+00  0.36786D+00  0.36789D+00  0.36794D+00  0.36800D+00  0.36810D+00  0.36822D+00  0.36825D+00  0.36790D+00  0.36707D+00  0.36615D+00  0.36454D+00  0.37138D+00  0.37125D+00  0.36622D+00  0.37775D+00
  0.41687D+02  0.16200D+01  0.34963D+00  0.34963D+00  0.34963D+00  0.34963D+00  0.34963D+00  0.34965D+00  0.34968D+00  0.34973D+00  0.34981D+00  0.34989D+00  0.34992D+00  0.34967D+00  0.34907D+00  0.34834D+00  0.34698D+00  0.34994D+00  0.34615D+00  0.34099D+00  0.34976D+00
  0.44668D+02  0.16500D+01  0.32764D+00  0.32764D+00  0.32764D+00  0.32764D+00  0.32764D+00  0.32766D+00  0.32768D+00  0.32772D+00  0.32777D+00  0.32783D+00  0.32785D+00  0.32768D+00  0.32725D+00  0.32648D+00  0.32268D+00  0.28055D+00  0.24580D+00  0.24419D+00  0.24367D+00
  0.47863D+02  0.16800D+01  0.30625D+00  0.30625D+00  0.30625D+00  0.30625D+00  0.30625D+00  0.30626D+00  0.30628D+00  0.30630D+00  0.30634D+00  0.30638D+00  0.30640D+00  0.30628D+00  0.30599D+00  0.30546D+00  0.30355D+00  0.27117D+00  0.23928D+00  0.23774D+00  0.23718D+00
  0.51286D+02  0.17100D+01  0.28523D+00  0.28523D+00  0.28523D+00  0.28523D+00  0.28523D+00  0.28524D+00  0.28525D+00  0.28527D+00  0.28530D+00  0.28533D+00  0.28534D+00  0.28526D+00  0.28506D+00  0.28470D+00  0.28351D+00  0.25982D+00  0.23197D+00  0.23055D+00  0.23000D+00
  0.54954D+02  0.17400D+01  0.26608D+00  0.26608D+00  0.26608D+00  0.26608D+00  0.26608D+00  0.26608D+00  0.26609D+00  0.26611D+00  0.26612D+00  0.26615D+00  0.26615D+00  0.26610D+00  0.26596D+00  0.26563D+00  0.26518D+00  0.24805D+00  0.22447D+00  0.22321D+00  0.22269D+00
  0.58884D+02  0.17700D+01  0.24862D+00  0.24862D+00  0.24862D+00  0.24862D+00  0.24862D+00  0.24862D+00  0.24863D+00  0.24864D+00  0.24865D+00  0.24867D+00  0.24868D+00  0.24864D+00  0.24854D+00  0.24831D+00  0.24817D+00  0.23571D+00  0.21678D+00  0.21569D+00  0.21522D+00
  0.63096D+02  0.18000D+01  0.23336D+00  0.23336D+00  0.23336D+00  0.23336D+00  0.23336D+00  0.23337D+00  0.23337D+00  0.23338D+00  0.23339D+00  0.23340D+00  0.23340D+00  0.23338D+00  0.23331D+00  0.23315D+00  0.23307D+00  0.22472D+00  0.20921D+00  0.20829D+00  0.20785D+00
  0.67608D+02  0.18300D+01  0.21969D+00  0.21969D+00  0.21969D+00  0.21969D+00  0.21969D+00  0.21969D+00  0.21970D+00  0.21970D+00  0.21971D+00  0.21972D+00  0.21972D+00  0.21970D+00  0.21966D+00  0.21955D+00  0.21954D+00  0.21420D+00  0.20171D+00  0.20096D+00  0.20058D+00
  0.72444D+02  0.18600D+01  0.20756D+00  0.20756D+00  0.20756D+00  0.20756D+00  0.20756D+00  0.20757D+00  0.20757D+00  0.20757D+00  0.20758D+00  0.20758D+00  0.20758D+00  0.20757D+00  0.20754D+00  0.20744D+00  0.20747D+00  0.20414D+00  0.19438D+00  0.19378D+00  0.19347D+00
  0.77625D+02  0.18900D+01  0.19689D+00  0.19689D+00  0.19689D+00  0.19689D+00  0.19689D+00  0.19689D+00  0.19689D+00  0.19689D+00  0.19690D+00  0.19690D+00  0.19690D+00  0.19689D+00  0.19687D+00  0.19680D+00  0.19684D+00  0.19465D+00  0.18736D+00  0.18689D+00  0.18664D+00
  0.83176D+02  0.19200D+01  0.18744D+00  0.18744D+00  0.18744D+00  0.18744D+00  0.18744D+00  0.18744D+00  0.18744D+00  0.18745D+00  0.18745D+00  0.18745D+00  0.18745D+00  0.18745D+00  0.18743D+00  0.18738D+00  0.18739D+00  0.18609D+00  0.18060D+00  0.18024D+00  0.18002D+00
  0.89125D+02  0.19500D+01  0.17893D+00  0.17893D+00  0.17893D+00  0.17893D+00  0.17893D+00  0.17893D+00  0.17893D+00  0.17894D+00  0.17894D+00  0.17894D+00  0.17894D+00  0.17894D+00  0.17892D+00  0.17888D+00  0.17891D+00  0.17814D+00  0.17406D+00  0.17378D+00  0.17361D+00
  0.95499D+02  0.19800D+01  0.17118D+00  0.17118D+00  0.17118D+00  0.17118D+00  0.17118D+00  0.17118D+00  0.17118D+00  0.17118D+00  0.17118D+00  0.17119D+00  0.17119D+00  0.17118D+00  0.17117D+00  0.17114D+00  0.17116D+00  0.17068D+00  0.16775D+00  0.16754D+00  0.16741D+00
  0.10233D+03  0.20100D+01  0.16426D+00  0.16426D+00  0.16426D+00  0.16426D+00  0.16426D+00  0.16426D+00  0.16426D+00  0.16426D+00  0.16426D+00  0.16426D+00  0.16426D+00  0.16426D+00  0.16425D+00  0.16423D+00  0.16424D+00  0.16396D+00  0.16181D+00  0.16164D+00  0.16152D+00
  0.10965D+03  0.20400D+01  0.15777D+00  0.15777D+00  0.15777D+00  0.15777D+00  0.15777D+00  0.15777D+00  0.15777D+00  0.15777D+00  0.15777D+00  0.15777D+00  0.15777D+00  0.15777D+00  0.15777D+00  0.15775D+00  0.15775D+00  0.15761D+00  0.15605D+00  0.15593D+00  0.15584D+00
  0.11749D+03  0.20700D+01  0.15181D+00  0.15181D+00  0.15181D+00  0.15181D+00  0.15181D+00  0.15181D+00  0.15181D+00  0.15181D+00  0.15181D+00  0.15181D+00  0.15181D+00  0.15181D+00  0.15180D+00  0.15179D+00  0.15179D+00  0.15171D+00  0.15059D+00  0.15050D+00  0.15043D+00
  0.12589D+03  0.21000D+01  0.14621D+00  0.14621D+00  0.14621D+00  0.14621D+00  0.14621D+00  0.14621D+00  0.14621D+00  0.14621D+00  0.14621D+00  0.14621D+00  0.14621D+00  0.14621D+00  0.14620D+00  0.14619D+00  0.14620D+00  0.14615D+00  0.14536D+00  0.14529D+00  0.14524D+00
  0.13490D+03  0.21300D+01  0.14098D+00  0.14098D+00  0.14098D+00  0.14098D+00  0.14098D+00  0.14098D+00  0.14098D+00  0.14098D+00  0.14098D+00  0.14098D+00  0.14098D+00  0.14098D+00  0.14098D+00  0.14097D+00  0.14097D+00  0.14095D+00  0.14039D+00  0.14033D+00  0.14029D+00
  0.14454D+03  0.21600D+01  0.13600D+00  0.13600D+00  0.13600D+00  0.13600D+00  0.13600D+00  0.13600D+00  0.13600D+00  0.13600D+00  0.13600D+00  0.13600D+00  0.13600D+00  0.13600D+00  0.13600D+00  0.13599D+00  0.13599D+00  0.13599D+00  0.13559D+00  0.13555D+00  0.13551D+00
  0.15488D+03  0.21900D+01  0.13126D+00  0.13126D+00  0.13126D+00  0.13126D+00  0.13126D+00  0.13126D+00  0.13126D+00  0.13126D+00  0.13126D+00  0.13126D+00  0.13126D+00  0.13126D+00  0.13125D+00  0.13125D+00  0.13125D+00  0.13125D+00  0.13096D+00  0.13093D+00  0.13090D+00
  0.16596D+03  0.22200D+01  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12671D+00  0.12651D+00  0.12648D+00  0.12646D+00
  0.17783D+03  0.22500D+01  0.12235D+00  0.12235D+00  0.12235D+00  0.12235D+00  0.12235D+00  0.12235D+00  0.12235D+00  0.12235D+00  0.12235D+00  0.12235D+00  0.12235D+00  0.12235D+00  0.12235D+00  0.12235D+00  0.12234D+00  0.12235D+00  0.12220D+00  0.12219D+00  0.12217D+00
  0.19055D+03  0.22800D+01  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11813D+00  0.11803D+00  0.11801D+00  0.11800D+00
  0.20417D+03  0.23100D+01  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11404D+00  0.11397D+00  0.11396D+00  0.11395D+00
  0.21878D+03  0.23400D+01  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11008D+00  0.11003D+00  0.11002D+00  0.11001D+00
  0.23442D+03  0.23700D+01  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10622D+00  0.10618D+00  0.10618D+00  0.10617D+00
  0.25119D+03  0.24000D+01  0.10247D+00  0.10247D+00  0.10247D+00  0.10247D+00  0.10247D+00  0.10247D+00  0.10247D+00  0.10247D+00  0.10247D+00  0.10247D+00  0.10247D+00  0.10247D+00  0.10247D+00  0.10246D+00  0.10246D+00  0.10247D+00  0.10244D+00  0.10243D+00  0.10243D+00
  0.26915D+03  0.24300D+01  0.98807D-01  0.98807D-01  0.98807D-01  0.98807D-01  0.98807D-01  0.98807D-01  0.98807D-01  0.98807D-01  0.98807D-01  0.98807D-01  0.98807D-01  0.98807D-01  0.98807D-01  0.98806D-01  0.98806D-01  0.98809D-01  0.98788D-01  0.98784D-01  0.98781D-01
  0.28840D+03  0.24600D+01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95243D-01  0.95245D-01  0.95230D-01  0.95226D-01  0.95223D-01
  0.30903D+03  0.24900D+01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91766D-01  0.91767D-01  0.91756D-01  0.91754D-01  0.91752D-01
  0.33113D+03  0.25200D+01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88375D-01  0.88376D-01  0.88368D-01  0.88366D-01  0.88364D-01


==> ross5/ross5_b1275.dat <==
  0.10000D+01  0.00000D+00  0.14793D-02  0.14810D-02  0.14876D-02  0.15046D-02  0.15359D-02  0.15935D-02  0.17021D-02  0.19099D-02  0.22859D-02  0.27809D-02  0.29983D-02  0.31646D-02  0.38168D-02  0.51411D-02  0.77393D-02  0.13237D-01  0.26081D-01  0.59336D-01  0.15349D+00
  0.10715D+01  0.30000D-01  0.16957D-02  0.16974D-02  0.17044D-02  0.17224D-02  0.17552D-02  0.18159D-02  0.19302D-02  0.21464D-02  0.25425D-02  0.30978D-02  0.33724D-02  0.35075D-02  0.41377D-02  0.54486D-02  0.79832D-02  0.13229D-01  0.25181D-01  0.55388D-01  0.13926D+00
  0.11482D+01  0.60000D-01  0.19441D-02  0.19458D-02  0.19531D-02  0.19721D-02  0.20067D-02  0.20707D-02  0.21903D-02  0.24163D-02  0.28353D-02  0.34466D-02  0.37963D-02  0.39035D-02  0.45054D-02  0.58060D-02  0.82899D-02  0.13322D-01  0.24511D-01  0.52094D-01  0.12708D+00
  0.12303D+01  0.90000D-01  0.22290D-02  0.22308D-02  0.22385D-02  0.22586D-02  0.22952D-02  0.23624D-02  0.24877D-02  0.27253D-02  0.31664D-02  0.38318D-02  0.42779D-02  0.43594D-02  0.49265D-02  0.62190D-02  0.86635D-02  0.13518D-01  0.24052D-01  0.49378D-01  0.11672D+00
  0.13183D+01  0.12000D+00  0.25561D-02  0.25580D-02  0.25660D-02  0.25873D-02  0.26259D-02  0.26965D-02  0.28287D-02  0.30782D-02  0.35390D-02  0.42668D-02  0.48199D-02  0.48857D-02  0.54086D-02  0.66941D-02  0.91094D-02  0.13816D-01  0.23792D-01  0.47180D-01  0.10793D+00
  0.14125D+01  0.15000D+00  0.29315D-02  0.29334D-02  0.29420D-02  0.29644D-02  0.30051D-02  0.30799D-02  0.32184D-02  0.34803D-02  0.39656D-02  0.47520D-02  0.54242D-02  0.54925D-02  0.59605D-02  0.72389D-02  0.96342D-02  0.14221D-01  0.23723D-01  0.45447D-01  0.10053D+00
  0.15136D+01  0.18000D+00  0.33625D-02  0.33645D-02  0.33735D-02  0.33973D-02  0.34405D-02  0.35189D-02  0.36653D-02  0.39398D-02  0.44494D-02  0.53025D-02  0.60943D-02  0.61927D-02  0.65927D-02  0.78623D-02  0.10246D-01  0.14736D-01  0.23838D-01  0.44138D-01  0.94355D-01
  0.16218D+01  0.21000D+00  0.38573D-02  0.38595D-02  0.38690D-02  0.38943D-02  0.39397D-02  0.40227D-02  0.41774D-02  0.44644D-02  0.50029D-02  0.59125D-02  0.68486D-02  0.69927D-02  0.73172D-02  0.85747D-02  0.10954D-01  0.15370D-01  0.24137D-01  0.43219D-01  0.89257D-01
  0.17378D+01  0.24000D+00  0.44257D-02  0.44279D-02  0.44380D-02  0.44649D-02  0.45129D-02  0.46010D-02  0.47630D-02  0.50660D-02  0.56332D-02  0.66014D-02  0.76984D-02  0.79094D-02  0.81480D-02  0.93879D-02  0.11769D-01  0.16132D-01  0.24621D-01  0.42665D-01  0.85119D-01
  0.18621D+01  0.27000D+00  0.50787D-02  0.50810D-02  0.50917D-02  0.51202D-02  0.51712D-02  0.52639D-02  0.54351D-02  0.57556D-02  0.63481D-02  0.73860D-02  0.86322D-02  0.89605D-02  0.91017D-02  0.10316D-01  0.12704D-01  0.17031D-01  0.25295D-01  0.42459D-01  0.81842D-01
  0.19953D+01  0.30000D+00  0.58291D-02  0.58315D-02  0.58429D-02  0.58732D-02  0.59273D-02  0.60251D-02  0.62066D-02  0.65425D-02  0.71676D-02  0.82772D-02  0.96752D-02  0.10159D-01  0.10196D-01  0.11374D-01  0.13775D-01  0.18083D-01  0.26167D-01  0.42588D-01  0.79346D-01
  0.21380D+01  0.33000D+00  0.66917D-02  0.66943D-02  0.67063D-02  0.67387D-02  0.67957D-02  0.68996D-02  0.70912D-02  0.74450D-02  0.81072D-02  0.92756D-02  0.10852D-01  0.11508D-01  0.11453D-01  0.12581D-01  0.14998D-01  0.19303D-01  0.27249D-01  0.43049D-01  0.77565D-01
  0.22909D+01  0.36000D+00  0.76838D-02  0.76865D-02  0.76993D-02  0.77336D-02  0.77942D-02  0.79045D-02  0.81062D-02  0.84813D-02  0.91768D-02  0.10417D-01  0.12178D-01  0.13042D-01  0.12898D-01  0.13957D-01  0.16393D-01  0.20710D-01  0.28555D-01  0.43841D-01  0.76451D-01
  0.24547D+01  0.39000D+00  0.88251D-02  0.88278D-02  0.88415D-02  0.88780D-02  0.89425D-02  0.90587D-02  0.92729D-02  0.96701D-02  0.10401D-01  0.11724D-01  0.13641D-01  0.14786D-01  0.14558D-01  0.15528D-01  0.17985D-01  0.22326D-01  0.30106D-01  0.44973D-01  0.75967D-01
  0.26303D+01  0.42000D+00  0.10139D-01  0.10141D-01  0.10156D-01  0.10195D-01  0.10263D-01  0.10386D-01  0.10615D-01  0.11032D-01  0.11807D-01  0.13207D-01  0.15302D-01  0.16737D-01  0.16458D-01  0.17319D-01  0.19798D-01  0.24177D-01  0.31923D-01  0.46458D-01  0.76089D-01
  0.28184D+01  0.45000D+00  0.11651D-01  0.11654D-01  0.11669D-01  0.11711D-01  0.11783D-01  0.11915D-01  0.12155D-01  0.12598D-01  0.13421D-01  0.14894D-01  0.17191D-01  0.18925D-01  0.18639D-01  0.19363D-01  0.21864D-01  0.26292D-01  0.34034D-01  0.48312D-01  0.76804D-01
  0.30200D+01  0.48000D+00  0.13393D-01  0.13396D-01  0.13413D-01  0.13457D-01  0.13535D-01  0.13674D-01  0.13929D-01  0.14401D-01  0.15265D-01  0.16832D-01  0.19319D-01  0.21404D-01  0.21139D-01  0.21696D-01  0.24217D-01  0.28705D-01  0.36471D-01  0.50563D-01  0.78109D-01
  0.32359D+01  0.51000D+00  0.15401D-01  0.15404D-01  0.15422D-01  0.15470D-01  0.15553D-01  0.15700D-01  0.15972D-01  0.16472D-01  0.17387D-01  0.19058D-01  0.21718D-01  0.24212D-01  0.23997D-01  0.24358D-01  0.26896D-01  0.31456D-01  0.39272D-01  0.53240D-01  0.80014D-01
  0.34674D+01  0.54000D+00  0.17718D-01  0.17721D-01  0.17740D-01  0.17791D-01  0.17879D-01  0.18037D-01  0.18327D-01  0.18855D-01  0.19831D-01  0.21592D-01  0.24464D-01  0.27329D-01  0.27252D-01  0.27395D-01  0.29948D-01  0.34589D-01  0.42479D-01  0.56380D-01  0.82535D-01
  0.37154D+01  0.57000D+00  0.20392D-01  0.20395D-01  0.20416D-01  0.20471D-01  0.20565D-01  0.20734D-01  0.21041D-01  0.21605D-01  0.22641D-01  0.24506D-01  0.27613D-01  0.30861D-01  0.30971D-01  0.30862D-01  0.33421D-01  0.38155D-01  0.46142D-01  0.60030D-01  0.85700D-01
  0.39811D+01  0.60000D+00  0.23482D-01  0.23485D-01  0.23508D-01  0.23566D-01  0.23667D-01  0.23847D-01  0.24175D-01  0.24779D-01  0.25873D-01  0.27864D-01  0.31175D-01  0.34885D-01  0.35225D-01  0.34819D-01  0.37376D-01  0.42211D-01  0.50319D-01  0.64241D-01  0.89549D-01
  0.42658D+01  0.63000D+00  0.27056D-01  0.27059D-01  0.27083D-01  0.27146D-01  0.27254D-01  0.27446D-01  0.27798D-01  0.28438D-01  0.29608D-01  0.31733D-01  0.35261D-01  0.39444D-01  0.40047D-01  0.39336D-01  0.41876D-01  0.46825D-01  0.55074D-01  0.69078D-01  0.94134D-01
  0.45709D+01  0.66000D+00  0.31194D-01  0.31198D-01  0.31223D-01  0.31292D-01  0.31407D-01  0.31612D-01  0.31988D-01  0.32672D-01  0.33927D-01  0.36173D-01  0.39974D-01  0.44577D-01  0.45541D-01  0.44499D-01  0.47000D-01  0.52073D-01  0.60486D-01  0.74615D-01  0.99523D-01
  0.48978D+01  0.69000D+00  0.35993D-01  0.35996D-01  0.36023D-01  0.36097D-01  0.36221D-01  0.36442D-01  0.36843D-01  0.37578D-01  0.38913D-01  0.41313D-01  0.45404D-01  0.50472D-01  0.51831D-01  0.50400D-01  0.52833D-01  0.58044D-01  0.66643D-01  0.80939D-01  0.10580D+00
  0.52481D+01  0.72000D+00  0.41564D-01  0.41568D-01  0.41594D-01  0.41675D-01  0.41810D-01  0.42045D-01  0.42477D-01  0.43267D-01  0.44692D-01  0.47273D-01  0.51619D-01  0.57263D-01  0.59035D-01  0.57156D-01  0.59477D-01  0.64843D-01  0.73651D-01  0.88159D-01  0.11306D+00
  0.56234D+01  0.75000D+00  0.48044D-01  0.48047D-01  0.48072D-01  0.48162D-01  0.48307D-01  0.48560D-01  0.49026D-01  0.49870D-01  0.51406D-01  0.54167D-01  0.58829D-01  0.64997D-01  0.67223D-01  0.64901D-01  0.67052D-01  0.72589D-01  0.81632D-01  0.96398D-01  0.12144D+00
  0.60256D+01  0.78000D+00  0.55591D-01  0.55594D-01  0.55618D-01  0.55717D-01  0.55873D-01  0.56148D-01  0.56646D-01  0.57557D-01  0.59217D-01  0.62165D-01  0.67213D-01  0.73897D-01  0.76655D-01  0.73844D-01  0.75696D-01  0.81425D-01  0.90734D-01  0.10581D+00  0.13109D+00
  0.64565D+01  0.81000D+00  0.64393D-01  0.64395D-01  0.64417D-01  0.64526D-01  0.64696D-01  0.64992D-01  0.65529D-01  0.66517D-01  0.68295D-01  0.71482D-01  0.76912D-01  0.84233D-01  0.87561D-01  0.84118D-01  0.85568D-01  0.91505D-01  0.10111D+00  0.11654D+00  0.14215D+00
  0.69183D+01  0.84000D+00  0.74673D-01  0.74675D-01  0.74695D-01  0.74812D-01  0.75000D-01  0.75319D-01  0.75902D-01  0.76966D-01  0.78890D-01  0.82351D-01  0.88167D-01  0.96238D-01  0.10010D+00  0.95969D-01  0.96859D-01  0.10302D+00  0.11297D+00  0.12880D+00  0.15485D+00
  0.74131D+01  0.87000D+00  0.86680D-01  0.86682D-01  0.86700D-01  0.86826D-01  0.87032D-01  0.87380D-01  0.88012D-01  0.89160D-01  0.91256D-01  0.94977D-01  0.10129D+00  0.11002D+00  0.11454D+00  0.10965D+00  0.10977D+00  0.11616D+00  0.12649D+00  0.14278D+00  0.16935D+00
  0.79433D+01  0.90000D+00  0.10069D+00  0.10070D+00  0.10071D+00  0.10084D+00  0.10107D+00  0.10145D+00  0.10213D+00  0.10338D+00  0.10566D+00  0.10968D+00  0.11657D+00  0.12602D+00  0.13124D+00  0.12560D+00  0.12452D+00  0.13110D+00  0.14187D+00  0.15867D+00  0.18583D+00
  0.85114D+01  0.93000D+00  0.11701D+00  0.11701D+00  0.11702D+00  0.11715D+00  0.11741D+00  0.11783D+00  0.11857D+00  0.11993D+00  0.12238D+00  0.12677D+00  0.13419D+00  0.14457D+00  0.15056D+00  0.14383D+00  0.14129D+00  0.14798D+00  0.15930D+00  0.17663D+00  0.20442D+00
  0.91201D+01  0.96000D+00  0.13591D+00  0.13591D+00  0.13592D+00  0.13605D+00  0.13635D+00  0.13680D+00  0.13760D+00  0.13907D+00  0.14174D+00  0.14651D+00  0.15450D+00  0.16583D+00  0.17249D+00  0.16468D+00  0.16025D+00  0.16690D+00  0.17894D+00  0.19680D+00  0.22523D+00
  0.97724D+01  0.99000D+00  0.15764D+00  0.15764D+00  0.15765D+00  0.15777D+00  0.15810D+00  0.15860D+00  0.15947D+00  0.16106D+00  0.16396D+00  0.16908D+00  0.17775D+00  0.18988D+00  0.19733D+00  0.18851D+00  0.18145D+00  0.18780D+00  0.20087D+00  0.21925D+00  0.24827D+00
  0.10471D+02  0.10200D+01  0.18229D+00  0.18229D+00  0.18230D+00  0.18240D+00  0.18278D+00  0.18332D+00  0.18426D+00  0.18597D+00  0.18907D+00  0.19458D+00  0.20391D+00  0.21691D+00  0.22520D+00  0.21491D+00  0.20479D+00  0.21043D+00  0.22491D+00  0.24372D+00  0.27317D+00
  0.11220D+02  0.10500D+01  0.20991D+00  0.20991D+00  0.20992D+00  0.21000D+00  0.21042D+00  0.21100D+00  0.21201D+00  0.21383D+00  0.21713D+00  0.22303D+00  0.23285D+00  0.24679D+00  0.25566D+00  0.24363D+00  0.23025D+00  0.23478D+00  0.25117D+00  0.27033D+00  0.30006D+00
  0.12023D+02  0.10800D+01  0.24042D+00  0.24042D+00  0.24043D+00  0.24050D+00  0.24094D+00  0.24157D+00  0.24264D+00  0.24455D+00  0.24804D+00  0.25423D+00  0.26454D+00  0.27904D+00  0.28833D+00  0.27486D+00  0.25733D+00  0.26023D+00  0.27908D+00  0.29849D+00  0.32825D+00
  0.12882D+02  0.11100D+01  0.27314D+00  0.27314D+00  0.27314D+00  0.27320D+00  0.27366D+00  0.27432D+00  0.27543D+00  0.27743D+00  0.28105D+00  0.28742D+00  0.29813D+00  0.31288D+00  0.32252D+00  0.30789D+00  0.28578D+00  0.28641D+00  0.30860D+00  0.32822D+00  0.35774D+00
  0.13804D+02  0.11400D+01  0.30742D+00  0.30742D+00  0.30742D+00  0.30747D+00  0.30792D+00  0.30862D+00  0.30976D+00  0.31181D+00  0.31546D+00  0.32195D+00  0.33282D+00  0.34775D+00  0.35760D+00  0.34056D+00  0.31504D+00  0.31321D+00  0.33871D+00  0.35861D+00  0.38760D+00
  0.14791D+02  0.11700D+01  0.34214D+00  0.34214D+00  0.34214D+00  0.34218D+00  0.34260D+00  0.34332D+00  0.34447D+00  0.34651D+00  0.35015D+00  0.35662D+00  0.36721D+00  0.38197D+00  0.39141D+00  0.37333D+00  0.34421D+00  0.33923D+00  0.36889D+00  0.38948D+00  0.41766D+00
  0.15849D+02  0.12000D+01  0.37604D+00  0.37604D+00  0.37604D+00  0.37607D+00  0.37644D+00  0.37718D+00  0.37831D+00  0.38029D+00  0.38384D+00  0.39004D+00  0.40028D+00  0.41428D+00  0.42315D+00  0.40438D+00  0.37258D+00  0.36500D+00  0.39885D+00  0.42132D+00  0.44851D+00
  0.16982D+02  0.12300D+01  0.40625D+00  0.40625D+00  0.40625D+00  0.40628D+00  0.40656D+00  0.40731D+00  0.40837D+00  0.41025D+00  0.41357D+00  0.41935D+00  0.42891D+00  0.44166D+00  0.44953D+00  0.43101D+00  0.39713D+00  0.38709D+00  0.42478D+00  0.45032D+00  0.47590D+00
  0.18197D+02  0.12600D+01  0.43223D+00  0.43223D+00  0.43224D+00  0.43225D+00  0.43246D+00  0.43318D+00  0.43416D+00  0.43588D+00  0.43889D+00  0.44415D+00  0.45270D+00  0.46419D+00  0.47120D+00  0.45186D+00  0.41912D+00  0.40859D+00  0.44815D+00  0.47931D+00  0.50335D+00
  0.19498D+02  0.12900D+01  0.45178D+00  0.45178D+00  0.45178D+00  0.45179D+00  0.45193D+00  0.45259D+00  0.45347D+00  0.45498D+00  0.45763D+00  0.46224D+00  0.46963D+00  0.47952D+00  0.48512D+00  0.46712D+00  0.43518D+00  0.42347D+00  0.46550D+00  0.50508D+00  0.52723D+00
  0.20893D+02  0.13200D+01  0.46559D+00  0.46559D+00  0.46559D+00  0.46560D+00  0.46570D+00  0.46627D+00  0.46703D+00  0.46833D+00  0.47061D+00  0.47450D+00  0.48081D+00  0.48904D+00  0.49352D+00  0.47747D+00  0.44788D+00  0.43607D+00  0.48100D+00  0.53273D+00  0.55334D+00
  0.22387D+02  0.13500D+01  0.47266D+00  0.47266D+00  0.47266D+00  0.47266D+00  0.47273D+00  0.47320D+00  0.47384D+00  0.47493D+00  0.47682D+00  0.48004D+00  0.48524D+00  0.49193D+00  0.49560D+00  0.48037D+00  0.45453D+00  0.44270D+00  0.48944D+00  0.55401D+00  0.57271D+00
  0.23988D+02  0.13800D+01  0.47619D+00  0.47619D+00  0.47619D+00  0.47619D+00  0.47623D+00  0.47661D+00  0.47715D+00  0.47805D+00  0.47959D+00  0.48223D+00  0.48640D+00  0.49181D+00  0.49449D+00  0.48151D+00  0.45874D+00  0.44872D+00  0.49433D+00  0.57395D+00  0.59125D+00
  0.25704D+02  0.14100D+01  0.47649D+00  0.47649D+00  0.47649D+00  0.47649D+00  0.47652D+00  0.47681D+00  0.47727D+00  0.47799D+00  0.47924D+00  0.48136D+00  0.48470D+00  0.48898D+00  0.49095D+00  0.48025D+00  0.46056D+00  0.45118D+00  0.49572D+00  0.59284D+00  0.60928D+00
  0.27542D+02  0.14400D+01  0.47159D+00  0.47159D+00  0.47159D+00  0.47160D+00  0.47161D+00  0.47182D+00  0.47220D+00  0.47278D+00  0.47377D+00  0.47543D+00  0.47808D+00  0.48138D+00  0.48284D+00  0.47427D+00  0.45779D+00  0.44929D+00  0.48927D+00  0.60517D+00  0.62156D+00
  0.29512D+02  0.14700D+01  0.46469D+00  0.46469D+00  0.46469D+00  0.46469D+00  0.46470D+00  0.46484D+00  0.46516D+00  0.46562D+00  0.46639D+00  0.46770D+00  0.46975D+00  0.47233D+00  0.47347D+00  0.46628D+00  0.45275D+00  0.44551D+00  0.47901D+00  0.61290D+00  0.63054D+00
  0.31623D+02  0.15000D+01  0.45444D+00  0.45444D+00  0.45444D+00  0.45445D+00  0.45445D+00  0.45453D+00  0.45480D+00  0.45515D+00  0.45576D+00  0.45677D+00  0.45834D+00  0.46031D+00  0.46110D+00  0.45552D+00  0.44456D+00  0.43806D+00  0.46486D+00  0.61216D+00  0.63271D+00
  0.33884D+02  0.15300D+01  0.44648D+00  0.44648D+00  0.44648D+00  0.44648D+00  0.44648D+00  0.44653D+00  0.44675D+00  0.44703D+00  0.44750D+00  0.44829D+00  0.44951D+00  0.45102D+00  0.45161D+00  0.44730D+00  0.43848D+00  0.43300D+00  0.45422D+00  0.60878D+00  0.63304D+00
  0.36308D+02  0.15600D+01  0.43754D+00  0.43754D+00  0.43754D+00  0.43754D+00  0.43754D+00  0.43757D+00  0.43774D+00  0.43797D+00  0.43833D+00  0.43895D+00  0.43990D+00  0.44106D+00  0.44149D+00  0.43812D+00  0.43105D+00  0.42627D+00  0.44202D+00  0.59338D+00  0.62052D+00
  0.38905D+02  0.15900D+01  0.42977D+00  0.42977D+00  0.42977D+00  0.42977D+00  0.42977D+00  0.42979D+00  0.42992D+00  0.43010D+00  0.43038D+00  0.43087D+00  0.43161D+00  0.43252D+00  0.43287D+00  0.43023D+00  0.42469D+00  0.42060D+00  0.43093D+00  0.57095D+00  0.59745D+00
  0.41687D+02  0.16200D+01  0.42380D+00  0.42380D+00  0.42380D+00  0.42380D+00  0.42380D+00  0.42381D+00  0.42391D+00  0.42405D+00  0.42428D+00  0.42466D+00  0.42524D+00  0.42595D+00  0.42618D+00  0.42409D+00  0.41959D+00  0.41598D+00  0.42289D+00  0.54769D+00  0.57118D+00
  0.44668D+02  0.16500D+01  0.41827D+00  0.41827D+00  0.41827D+00  0.41827D+00  0.41827D+00  0.41828D+00  0.41835D+00  0.41847D+00  0.41865D+00  0.41895D+00  0.41941D+00  0.41996D+00  0.42015D+00  0.41855D+00  0.41495D+00  0.40973D+00  0.40445D+00  0.39600D+00  0.38507D+00
  0.47863D+02  0.16800D+01  0.41099D+00  0.41099D+00  0.41099D+00  0.41099D+00  0.41099D+00  0.41100D+00  0.41105D+00  0.41115D+00  0.41129D+00  0.41152D+00  0.41188D+00  0.41232D+00  0.41248D+00  0.41123D+00  0.40843D+00  0.40411D+00  0.40196D+00  0.39104D+00  0.37421D+00
  0.51286D+02  0.17100D+01  0.40157D+00  0.40157D+00  0.40157D+00  0.40157D+00  0.40157D+00  0.40157D+00  0.40160D+00  0.40168D+00  0.40179D+00  0.40198D+00  0.40225D+00  0.40261D+00  0.40274D+00  0.40180D+00  0.39966D+00  0.39545D+00  0.39474D+00  0.38293D+00  0.35957D+00
  0.54954D+02  0.17400D+01  0.38711D+00  0.38711D+00  0.38711D+00  0.38711D+00  0.38711D+00  0.38711D+00  0.38714D+00  0.38720D+00  0.38728D+00  0.38742D+00  0.38763D+00  0.38789D+00  0.38798D+00  0.38728D+00  0.38569D+00  0.38248D+00  0.38343D+00  0.37067D+00  0.34308D+00
  0.58884D+02  0.17700D+01  0.36671D+00  0.36671D+00  0.36671D+00  0.36671D+00  0.36671D+00  0.36671D+00  0.36672D+00  0.36677D+00  0.36683D+00  0.36693D+00  0.36708D+00  0.36727D+00  0.36733D+00  0.36683D+00  0.36569D+00  0.36334D+00  0.36473D+00  0.35209D+00  0.32351D+00
  0.63096D+02  0.18000D+01  0.34204D+00  0.34204D+00  0.34204D+00  0.34204D+00  0.34204D+00  0.34204D+00  0.34205D+00  0.34208D+00  0.34213D+00  0.34220D+00  0.34231D+00  0.34244D+00  0.34248D+00  0.34213D+00  0.34135D+00  0.33951D+00  0.34092D+00  0.32928D+00  0.30255D+00
  0.67608D+02  0.18300D+01  0.31650D+00  0.31650D+00  0.31650D+00  0.31650D+00  0.31650D+00  0.31650D+00  0.31651D+00  0.31653D+00  0.31656D+00  0.31661D+00  0.31669D+00  0.31678D+00  0.31682D+00  0.31658D+00  0.31604D+00  0.31458D+00  0.31561D+00  0.30612D+00  0.28240D+00
  0.72444D+02  0.18600D+01  0.29085D+00  0.29085D+00  0.29085D+00  0.29085D+00  0.29085D+00  0.29085D+00  0.29085D+00  0.29087D+00  0.29089D+00  0.29092D+00  0.29098D+00  0.29104D+00  0.29106D+00  0.29091D+00  0.29055D+00  0.28957D+00  0.29051D+00  0.28318D+00  0.26321D+00
  0.77625D+02  0.18900D+01  0.26691D+00  0.26691D+00  0.26691D+00  0.26691D+00  0.26691D+00  0.26691D+00  0.26691D+00  0.26692D+00  0.26693D+00  0.26696D+00  0.26699D+00  0.26704D+00  0.26705D+00  0.26694D+00  0.26670D+00  0.26602D+00  0.26665D+00  0.26121D+00  0.24494D+00
  0.83176D+02  0.19200D+01  0.24497D+00  0.24497D+00  0.24497D+00  0.24497D+00  0.24497D+00  0.24497D+00  0.24497D+00  0.24498D+00  0.24499D+00  0.24501D+00  0.24503D+00  0.24506D+00  0.24507D+00  0.24500D+00  0.24484D+00  0.24431D+00  0.24475D+00  0.24092D+00  0.22805D+00
  0.89125D+02  0.19500D+01  0.22625D+00  0.22625D+00  0.22625D+00  0.22625D+00  0.22625D+00  0.22625D+00  0.22625D+00  0.22625D+00  0.22626D+00  0.22627D+00  0.22629D+00  0.22631D+00  0.22631D+00  0.22627D+00  0.22616D+00  0.22577D+00  0.22608D+00  0.22347D+00  0.21337D+00
  0.95499D+02  0.19800D+01  0.20955D+00  0.20955D+00  0.20955D+00  0.20955D+00  0.20955D+00  0.20955D+00  0.20955D+00  0.20955D+00  0.20956D+00  0.20957D+00  0.20958D+00  0.20959D+00  0.20960D+00  0.20956D+00  0.20949D+00  0.20923D+00  0.20945D+00  0.20767D+00  0.19988D+00
  0.10233D+03  0.20100D+01  0.19510D+00  0.19510D+00  0.19510D+00  0.19510D+00  0.19510D+00  0.19510D+00  0.19510D+00  0.19510D+00  0.19510D+00  0.19511D+00  0.19512D+00  0.19513D+00  0.19513D+00  0.19511D+00  0.19506D+00  0.19487D+00  0.19500D+00  0.19379D+00  0.18782D+00
  0.10965D+03  0.20400D+01  0.18267D+00  0.18267D+00  0.18267D+00  0.18267D+00  0.18267D+00  0.18267D+00  0.18267D+00  0.18267D+00  0.18267D+00  0.18267D+00  0.18268D+00  0.18269D+00  0.18269D+00  0.18267D+00  0.18264D+00  0.18248D+00  0.18257D+00  0.18177D+00  0.17721D+00
  0.11749D+03  0.20700D+01  0.17167D+00  0.17167D+00  0.17167D+00  0.17167D+00  0.17167D+00  0.17167D+00  0.17167D+00  0.17167D+00  0.17167D+00  0.17168D+00  0.17168D+00  0.17168D+00  0.17169D+00  0.17167D+00  0.17165D+00  0.17154D+00  0.17162D+00  0.17110D+00  0.16765D+00
  0.12589D+03  0.21000D+01  0.16202D+00  0.16202D+00  0.16202D+00  0.16202D+00  0.16202D+00  0.16202D+00  0.16202D+00  0.16202D+00  0.16202D+00  0.16203D+00  0.16203D+00  0.16203D+00  0.16203D+00  0.16203D+00  0.16201D+00  0.16193D+00  0.16197D+00  0.16164D+00  0.15903D+00
  0.13490D+03  0.21300D+01  0.15346D+00  0.15346D+00  0.15346D+00  0.15346D+00  0.15346D+00  0.15346D+00  0.15346D+00  0.15346D+00  0.15346D+00  0.15346D+00  0.15346D+00  0.15346D+00  0.15346D+00  0.15346D+00  0.15345D+00  0.15339D+00  0.15341D+00  0.15318D+00  0.15123D+00
  0.14454D+03  0.21600D+01  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14596D+00  0.14591D+00  0.14593D+00  0.14577D+00  0.14429D+00
  0.15488D+03  0.21900D+01  0.13909D+00  0.13909D+00  0.13909D+00  0.13909D+00  0.13909D+00  0.13909D+00  0.13909D+00  0.13909D+00  0.13909D+00  0.13909D+00  0.13909D+00  0.13909D+00  0.13909D+00  0.13909D+00  0.13908D+00  0.13905D+00  0.13906D+00  0.13896D+00  0.13786D+00
  0.16596D+03  0.22200D+01  0.13285D+00  0.13285D+00  0.13285D+00  0.13285D+00  0.13285D+00  0.13285D+00  0.13285D+00  0.13285D+00  0.13285D+00  0.13285D+00  0.13285D+00  0.13286D+00  0.13286D+00  0.13285D+00  0.13285D+00  0.13282D+00  0.13283D+00  0.13276D+00  0.13193D+00
  0.17783D+03  0.22500D+01  0.12713D+00  0.12713D+00  0.12713D+00  0.12713D+00  0.12713D+00  0.12713D+00  0.12713D+00  0.12713D+00  0.12713D+00  0.12713D+00  0.12713D+00  0.12714D+00  0.12714D+00  0.12713D+00  0.12713D+00  0.12711D+00  0.12711D+00  0.12706D+00  0.12644D+00
  0.19055D+03  0.22800D+01  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12189D+00  0.12187D+00  0.12188D+00  0.12184D+00  0.12138D+00
  0.20417D+03  0.23100D+01  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11695D+00  0.11694D+00  0.11694D+00  0.11692D+00  0.11657D+00
  0.21878D+03  0.23400D+01  0.11232D+00  0.11232D+00  0.11232D+00  0.11232D+00  0.11232D+00  0.11232D+00  0.11232D+00  0.11232D+00  0.11232D+00  0.11233D+00  0.11233D+00  0.11233D+00  0.11233D+00  0.11233D+00  0.11232D+00  0.11232D+00  0.11232D+00  0.11230D+00  0.11204D+00
  0.23442D+03  0.23700D+01  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10798D+00  0.10797D+00  0.10797D+00  0.10796D+00  0.10776D+00
  0.25119D+03  0.24000D+01  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10382D+00  0.10381D+00  0.10381D+00  0.10380D+00  0.10365D+00
  0.26915D+03  0.24300D+01  0.99842D-01  0.99842D-01  0.99842D-01  0.99842D-01  0.99842D-01  0.99842D-01  0.99842D-01  0.99842D-01  0.99842D-01  0.99842D-01  0.99842D-01  0.99842D-01  0.99842D-01  0.99842D-01  0.99841D-01  0.99838D-01  0.99838D-01  0.99832D-01  0.99719D-01
  0.28840D+03  0.24600D+01  0.96029D-01  0.96029D-01  0.96029D-01  0.96029D-01  0.96029D-01  0.96029D-01  0.96029D-01  0.96029D-01  0.96029D-01  0.96029D-01  0.96029D-01  0.96029D-01  0.96029D-01  0.96029D-01  0.96028D-01  0.96026D-01  0.96026D-01  0.96021D-01  0.95936D-01
  0.30903D+03  0.24900D+01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92376D-01  0.92374D-01  0.92373D-01  0.92370D-01  0.92306D-01
  0.33113D+03  0.25200D+01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88837D-01  0.88835D-01  0.88836D-01  0.88833D-01  0.88784D-01


==> ross5/ross5_b13.dat <==
  0.10000D+01  0.00000D+00  0.51260D-03  0.51296D-03  0.51367D-03  0.51555D-03  0.52083D-03  0.53308D-03  0.55616D-03  0.59965D-03  0.68469D-03  0.85148D-03  0.11107D-02  0.12907D-02  0.14454D-02  0.19080D-02  0.29174D-02  0.51309D-02  0.10455D-01  0.24604D-01  0.65484D-01
  0.10715D+01  0.30000D-01  0.58685D-03  0.58722D-03  0.58793D-03  0.58983D-03  0.59534D-03  0.60825D-03  0.63234D-03  0.67778D-03  0.76636D-03  0.93820D-03  0.12172D-02  0.14319D-02  0.15739D-02  0.20169D-02  0.29944D-02  0.50963D-02  0.10030D-01  0.22842D-01  0.59213D-01
  0.11482D+01  0.60000D-01  0.67196D-03  0.67234D-03  0.67304D-03  0.67497D-03  0.68072D-03  0.69426D-03  0.71955D-03  0.76717D-03  0.85879D-03  0.10369D-02  0.13370D-02  0.15886D-02  0.17230D-02  0.21446D-02  0.30945D-02  0.51011D-02  0.96982D-02  0.21355D-01  0.53816D-01
  0.12303D+01  0.90000D-01  0.76951D-03  0.76989D-03  0.77060D-03  0.77256D-03  0.77855D-03  0.79280D-03  0.81940D-03  0.86905D-03  0.96423D-03  0.11498D-02  0.14690D-02  0.17623D-02  0.18960D-02  0.22936D-02  0.32192D-02  0.51446D-02  0.94524D-02  0.20112D-01  0.49187D-01
  0.13183D+01  0.12000D+00  0.88134D-03  0.88172D-03  0.88243D-03  0.88442D-03  0.89067D-03  0.90569D-03  0.93357D-03  0.98544D-03  0.10848D-02  0.12777D-02  0.16142D-02  0.19575D-02  0.20959D-02  0.24665D-02  0.33703D-02  0.52269D-02  0.92864D-02  0.19085D-01  0.45232D-01
  0.14125D+01  0.15000D+00  0.10095D-02  0.10099D-02  0.10106D-02  0.10127D-02  0.10192D-02  0.10350D-02  0.10642D-02  0.11187D-02  0.12224D-02  0.14218D-02  0.17786D-02  0.21757D-02  0.23252D-02  0.26666D-02  0.35499D-02  0.53487D-02  0.91955D-02  0.18253D-01  0.41869D-01
  0.15136D+01  0.18000D+00  0.11565D-02  0.11569D-02  0.11576D-02  0.11597D-02  0.11665D-02  0.11831D-02  0.12139D-02  0.12710D-02  0.13788D-02  0.15866D-02  0.19650D-02  0.24111D-02  0.25894D-02  0.28978D-02  0.37610D-02  0.55114D-02  0.91767D-02  0.17596D-01  0.39029D-01
  0.16218D+01  0.21000D+00  0.13250D-02  0.13254D-02  0.13261D-02  0.13282D-02  0.13353D-02  0.13528D-02  0.13852D-02  0.14449D-02  0.15576D-02  0.17750D-02  0.21700D-02  0.26740D-02  0.28933D-02  0.31646D-02  0.40068D-02  0.57170D-02  0.92283D-02  0.17099D-01  0.36650D-01
  0.17378D+01  0.24000D+00  0.15182D-02  0.15185D-02  0.15193D-02  0.15215D-02  0.15289D-02  0.15474D-02  0.15813D-02  0.16440D-02  0.17623D-02  0.19876D-02  0.24026D-02  0.29686D-02  0.32364D-02  0.34726D-02  0.42913D-02  0.59685D-02  0.93496D-02  0.16750D-01  0.34679D-01
  0.18621D+01  0.27000D+00  0.17398D-02  0.17400D-02  0.17409D-02  0.17430D-02  0.17508D-02  0.17703D-02  0.18060D-02  0.18720D-02  0.19954D-02  0.22301D-02  0.26675D-02  0.32910D-02  0.36262D-02  0.38282D-02  0.46192D-02  0.62693D-02  0.95415D-02  0.16539D-01  0.33072D-01
  0.19953D+01  0.30000D+00  0.19938D-02  0.19941D-02  0.19949D-02  0.19971D-02  0.20052D-02  0.20258D-02  0.20635D-02  0.21326D-02  0.22617D-02  0.25075D-02  0.29663D-02  0.36457D-02  0.40697D-02  0.42379D-02  0.49960D-02  0.66240D-02  0.98060D-02  0.16460D-01  0.31793D-01
  0.21380D+01  0.33000D+00  0.22852D-02  0.22854D-02  0.22863D-02  0.22885D-02  0.22970D-02  0.23187D-02  0.23583D-02  0.24309D-02  0.25665D-02  0.28238D-02  0.33016D-02  0.40449D-02  0.45691D-02  0.47105D-02  0.54282D-02  0.70378D-02  0.10146D-01  0.16508D-01  0.30811D-01
  0.22909D+01  0.36000D+00  0.26193D-02  0.26196D-02  0.26204D-02  0.26227D-02  0.26316D-02  0.26545D-02  0.26962D-02  0.27727D-02  0.29153D-02  0.31827D-02  0.36847D-02  0.44938D-02  0.51221D-02  0.52564D-02  0.59235D-02  0.75171D-02  0.10567D-01  0.16683D-01  0.30102D-01
  0.24547D+01  0.39000D+00  0.30026D-02  0.30028D-02  0.30037D-02  0.30061D-02  0.30154D-02  0.30396D-02  0.30837D-02  0.31639D-02  0.33133D-02  0.35943D-02  0.41191D-02  0.49897D-02  0.57447D-02  0.58844D-02  0.64907D-02  0.80694D-02  0.11073D-01  0.16984D-01  0.29647D-01
  0.26303D+01  0.42000D+00  0.34423D-02  0.34425D-02  0.34434D-02  0.34458D-02  0.34556D-02  0.34812D-02  0.35275D-02  0.36122D-02  0.37696D-02  0.40626D-02  0.46151D-02  0.55415D-02  0.64401D-02  0.66035D-02  0.71401D-02  0.87033D-02  0.11673D-01  0.17414D-01  0.29433D-01
  0.28184D+01  0.45000D+00  0.39468D-02  0.39470D-02  0.39478D-02  0.39504D-02  0.39607D-02  0.39878D-02  0.40366D-02  0.41261D-02  0.42906D-02  0.45989D-02  0.51784D-02  0.61638D-02  0.72220D-02  0.74289D-02  0.78840D-02  0.94292D-02  0.12376D-01  0.17978D-01  0.29451D-01
  0.30200D+01  0.48000D+00  0.45257D-02  0.45259D-02  0.45267D-02  0.45293D-02  0.45403D-02  0.45689D-02  0.46206D-02  0.47146D-02  0.48879D-02  0.52128D-02  0.58162D-02  0.68707D-02  0.80770D-02  0.83761D-02  0.87364D-02  0.10259D-01  0.13191D-01  0.18683D-01  0.29695D-01
  0.32359D+01  0.51000D+00  0.51901D-02  0.51903D-02  0.51911D-02  0.51939D-02  0.52054D-02  0.52358D-02  0.52904D-02  0.53893D-02  0.55726D-02  0.59119D-02  0.65464D-02  0.76703D-02  0.90307D-02  0.94557D-02  0.97130D-02  0.11205D-01  0.14131D-01  0.19540D-01  0.30166D-01
  0.34674D+01  0.54000D+00  0.59530D-02  0.59531D-02  0.59540D-02  0.59569D-02  0.59690D-02  0.60013D-02  0.60588D-02  0.61635D-02  0.63564D-02  0.67127D-02  0.73823D-02  0.85628D-02  0.10104D-01  0.10674D-01  0.10833D-01  0.12285D-01  0.15211D-01  0.20559D-01  0.30868D-01
  0.37154D+01  0.57000D+00  0.68291D-02  0.68293D-02  0.68301D-02  0.68331D-02  0.68460D-02  0.68801D-02  0.69410D-02  0.70519D-02  0.72543D-02  0.76308D-02  0.83311D-02  0.95815D-02  0.11305D-01  0.12061D-01  0.12117D-01  0.13515D-01  0.16448D-01  0.21756D-01  0.31806D-01
  0.39811D+01  0.60000D+00  0.78357D-02  0.78359D-02  0.78366D-02  0.78397D-02  0.78534D-02  0.78896D-02  0.79542D-02  0.80706D-02  0.82850D-02  0.86820D-02  0.94154D-02  0.10745D-01  0.12626D-01  0.13637D-01  0.13590D-01  0.14917D-01  0.17860D-01  0.23149D-01  0.32994D-01
  0.42658D+01  0.63000D+00  0.89925D-02  0.89927D-02  0.89933D-02  0.89965D-02  0.90110D-02  0.90495D-02  0.91176D-02  0.92408D-02  0.94682D-02  0.98841D-02  0.10659D-01  0.12061D-01  0.14119D-01  0.15396D-01  0.15276D-01  0.16514D-01  0.19472D-01  0.24759D-01  0.34447D-01
  0.45709D+01  0.66000D+00  0.10322D-01  0.10322D-01  0.10323D-01  0.10326D-01  0.10342D-01  0.10383D-01  0.10455D-01  0.10585D-01  0.10824D-01  0.11264D-01  0.12083D-01  0.13554D-01  0.15813D-01  0.17372D-01  0.17207D-01  0.18333D-01  0.21308D-01  0.26609D-01  0.36185D-01
  0.48978D+01  0.69000D+00  0.11852D-01  0.11852D-01  0.11852D-01  0.11856D-01  0.11872D-01  0.11915D-01  0.11992D-01  0.12130D-01  0.12383D-01  0.12850D-01  0.13706D-01  0.15265D-01  0.17707D-01  0.19605D-01  0.19421D-01  0.20405D-01  0.23398D-01  0.28729D-01  0.38232D-01
  0.52481D+01  0.72000D+00  0.13611D-01  0.13612D-01  0.13612D-01  0.13615D-01  0.13633D-01  0.13679D-01  0.13761D-01  0.13906D-01  0.14175D-01  0.14667D-01  0.15571D-01  0.17227D-01  0.19836D-01  0.22124D-01  0.21944D-01  0.22765D-01  0.25776D-01  0.31151D-01  0.40617D-01
  0.56234D+01  0.75000D+00  0.15637D-01  0.15638D-01  0.15638D-01  0.15641D-01  0.15660D-01  0.15710D-01  0.15795D-01  0.15951D-01  0.16236D-01  0.16755D-01  0.17714D-01  0.19451D-01  0.22266D-01  0.24911D-01  0.24820D-01  0.25452D-01  0.28480D-01  0.33913D-01  0.43376D-01
  0.60256D+01  0.78000D+00  0.17971D-01  0.17971D-01  0.17972D-01  0.17975D-01  0.17995D-01  0.18048D-01  0.18140D-01  0.18305D-01  0.18606D-01  0.19157D-01  0.20172D-01  0.22004D-01  0.25043D-01  0.28062D-01  0.28104D-01  0.28511D-01  0.31554D-01  0.37057D-01  0.46548D-01
  0.64565D+01  0.81000D+00  0.20662D-01  0.20662D-01  0.20663D-01  0.20666D-01  0.20688D-01  0.20744D-01  0.20842D-01  0.21017D-01  0.21337D-01  0.21925D-01  0.22992D-01  0.24940D-01  0.28165D-01  0.31638D-01  0.31848D-01  0.31994D-01  0.35047D-01  0.40632D-01  0.50181D-01
  0.69183D+01  0.84000D+00  0.23767D-01  0.23767D-01  0.23768D-01  0.23771D-01  0.23795D-01  0.23855D-01  0.23959D-01  0.24145D-01  0.24487D-01  0.25108D-01  0.26242D-01  0.28310D-01  0.31740D-01  0.35658D-01  0.36083D-01  0.35960D-01  0.39014D-01  0.44695D-01  0.54329D-01
  0.74131D+01  0.87000D+00  0.27354D-01  0.27354D-01  0.27355D-01  0.27358D-01  0.27383D-01  0.27448D-01  0.27559D-01  0.27758D-01  0.28121D-01  0.28781D-01  0.29993D-01  0.32168D-01  0.35851D-01  0.40173D-01  0.40908D-01  0.40476D-01  0.43522D-01  0.49312D-01  0.59057D-01
  0.79433D+01  0.90000D+00  0.31503D-01  0.31503D-01  0.31503D-01  0.31507D-01  0.31533D-01  0.31603D-01  0.31721D-01  0.31934D-01  0.32320D-01  0.33027D-01  0.34309D-01  0.36623D-01  0.40566D-01  0.45337D-01  0.46418D-01  0.45624D-01  0.48645D-01  0.54558D-01  0.64443D-01
  0.85114D+01  0.93000D+00  0.36308D-01  0.36308D-01  0.36308D-01  0.36312D-01  0.36339D-01  0.36414D-01  0.36542D-01  0.36768D-01  0.37181D-01  0.37936D-01  0.39299D-01  0.41775D-01  0.45945D-01  0.51261D-01  0.52686D-01  0.51514D-01  0.54471D-01  0.60525D-01  0.70577D-01
  0.91201D+01  0.96000D+00  0.41882D-01  0.41882D-01  0.41882D-01  0.41886D-01  0.41913D-01  0.41996D-01  0.42132D-01  0.42374D-01  0.42818D-01  0.43621D-01  0.45083D-01  0.47715D-01  0.52171D-01  0.57960D-01  0.59812D-01  0.58227D-01  0.61105D-01  0.67320D-01  0.77573D-01
  0.97724D+01  0.99000D+00  0.48359D-01  0.48359D-01  0.48359D-01  0.48363D-01  0.48389D-01  0.48480D-01  0.48626D-01  0.48886D-01  0.49360D-01  0.50222D-01  0.51793D-01  0.54590D-01  0.59392D-01  0.65660D-01  0.68001D-01  0.65920D-01  0.68669D-01  0.75066D-01  0.85554D-01
  0.10471D+02  0.10200D+01  0.55900D-01  0.55900D-01  0.55900D-01  0.55903D-01  0.55929D-01  0.56028D-01  0.56186D-01  0.56465D-01  0.56973D-01  0.57905D-01  0.59578D-01  0.62587D-01  0.67720D-01  0.74581D-01  0.77444D-01  0.74846D-01  0.77317D-01  0.83924D-01  0.94689D-01
  0.11220D+02  0.10500D+01  0.64693D-01  0.64693D-01  0.64694D-01  0.64696D-01  0.64719D-01  0.64828D-01  0.65000D-01  0.65299D-01  0.65848D-01  0.66847D-01  0.68650D-01  0.71900D-01  0.77374D-01  0.84907D-01  0.88245D-01  0.84964D-01  0.87218D-01  0.94060D-01  0.10515D+00
  0.12023D+02  0.10800D+01  0.74958D-01  0.74958D-01  0.74959D-01  0.74961D-01  0.74982D-01  0.75100D-01  0.75287D-01  0.75610D-01  0.76202D-01  0.77277D-01  0.79233D-01  0.82709D-01  0.88628D-01  0.96750D-01  0.10071D+00  0.96690D-01  0.98548D-01  0.10563D+00  0.11711D+00
  0.12882D+02  0.11100D+01  0.86938D-01  0.86938D-01  0.86938D-01  0.86940D-01  0.86959D-01  0.87085D-01  0.87291D-01  0.87642D-01  0.88277D-01  0.89444D-01  0.91557D-01  0.95305D-01  0.10173D+00  0.11053D+00  0.11517D+00  0.11021D+00  0.11156D+00  0.11891D+00  0.13085D+00
  0.13804D+02  0.11400D+01  0.10092D+00  0.10092D+00  0.10092D+00  0.10093D+00  0.10094D+00  0.10108D+00  0.10130D+00  0.10168D+00  0.10237D+00  0.10364D+00  0.10592D+00  0.10999D+00  0.11689D+00  0.12655D+00  0.13187D+00  0.12608D+00  0.12640D+00  0.13398D+00  0.14649D+00
  0.14791D+02  0.11700D+01  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11719D+00  0.11733D+00  0.11758D+00  0.11799D+00  0.11874D+00  0.12011D+00  0.12258D+00  0.12700D+00  0.13443D+00  0.14493D+00  0.15092D+00  0.14358D+00  0.14334D+00  0.15109D+00  0.16437D+00
  0.15849D+02  0.12000D+01  0.13594D+00  0.13594D+00  0.13594D+00  0.13594D+00  0.13595D+00  0.13608D+00  0.13637D+00  0.13682D+00  0.13762D+00  0.13910D+00  0.14179D+00  0.14653D+00  0.15460D+00  0.16587D+00  0.17270D+00  0.16382D+00  0.16237D+00  0.17005D+00  0.18442D+00
  0.16982D+02  0.12300D+01  0.15737D+00  0.15737D+00  0.15737D+00  0.15738D+00  0.15739D+00  0.15751D+00  0.15783D+00  0.15832D+00  0.15919D+00  0.16078D+00  0.16366D+00  0.16878D+00  0.17747D+00  0.18956D+00  0.19719D+00  0.18651D+00  0.18350D+00  0.19106D+00  0.20682D+00
  0.18197D+02  0.12600D+01  0.18156D+00  0.18156D+00  0.18156D+00  0.18156D+00  0.18157D+00  0.18168D+00  0.18205D+00  0.18257D+00  0.18350D+00  0.18520D+00  0.18828D+00  0.19378D+00  0.20295D+00  0.21599D+00  0.22421D+00  0.21219D+00  0.20662D+00  0.21357D+00  0.23169D+00
  0.19498D+02  0.12900D+01  0.20835D+00  0.20835D+00  0.20835D+00  0.20835D+00  0.20836D+00  0.20845D+00  0.20885D+00  0.20941D+00  0.21040D+00  0.21219D+00  0.21545D+00  0.22124D+00  0.23091D+00  0.24454D+00  0.25329D+00  0.23810D+00  0.23138D+00  0.23741D+00  0.25896D+00
  0.20893D+02  0.13200D+01  0.23739D+00  0.23739D+00  0.23739D+00  0.23740D+00  0.23740D+00  0.23748D+00  0.23790D+00  0.23850D+00  0.23953D+00  0.24140D+00  0.24481D+00  0.25080D+00  0.26097D+00  0.27493D+00  0.28422D+00  0.26672D+00  0.25733D+00  0.26312D+00  0.28807D+00
  0.22387D+02  0.13500D+01  0.26819D+00  0.26819D+00  0.26819D+00  0.26819D+00  0.26819D+00  0.26825D+00  0.26869D+00  0.26931D+00  0.27037D+00  0.27230D+00  0.27576D+00  0.28191D+00  0.29217D+00  0.30640D+00  0.31577D+00  0.29677D+00  0.28384D+00  0.28851D+00  0.31872D+00
  0.23988D+02  0.13800D+01  0.29967D+00  0.29967D+00  0.29967D+00  0.29967D+00  0.29967D+00  0.29972D+00  0.30014D+00  0.30079D+00  0.30187D+00  0.30379D+00  0.30726D+00  0.31344D+00  0.32359D+00  0.33779D+00  0.34686D+00  0.32530D+00  0.31054D+00  0.31430D+00  0.35087D+00
  0.25704D+02  0.14100D+01  0.33050D+00  0.33050D+00  0.33050D+00  0.33050D+00  0.33051D+00  0.33054D+00  0.33094D+00  0.33159D+00  0.33265D+00  0.33453D+00  0.33793D+00  0.34389D+00  0.35375D+00  0.36733D+00  0.37591D+00  0.35347D+00  0.33536D+00  0.33764D+00  0.38182D+00
  0.27542D+02  0.14400D+01  0.35902D+00  0.35902D+00  0.35902D+00  0.35902D+00  0.35902D+00  0.35905D+00  0.35939D+00  0.36004D+00  0.36105D+00  0.36284D+00  0.36606D+00  0.37167D+00  0.38100D+00  0.39351D+00  0.40142D+00  0.37887D+00  0.35817D+00  0.36357D+00  0.41202D+00
  0.29512D+02  0.14700D+01  0.38324D+00  0.38324D+00  0.38324D+00  0.38324D+00  0.38324D+00  0.38326D+00  0.38352D+00  0.38417D+00  0.38510D+00  0.38675D+00  0.38967D+00  0.39481D+00  0.40319D+00  0.41450D+00  0.42134D+00  0.40002D+00  0.37733D+00  0.38233D+00  0.43861D+00
  0.31623D+02  0.15000D+01  0.40287D+00  0.40287D+00  0.40287D+00  0.40287D+00  0.40287D+00  0.40289D+00  0.40307D+00  0.40368D+00  0.40452D+00  0.40598D+00  0.40858D+00  0.41313D+00  0.42048D+00  0.43035D+00  0.43601D+00  0.41606D+00  0.39330D+00  0.39745D+00  0.46304D+00
  0.33884D+02  0.15300D+01  0.41541D+00  0.41541D+00  0.41541D+00  0.41541D+00  0.41541D+00  0.41542D+00  0.41555D+00  0.41609D+00  0.41682D+00  0.41808D+00  0.42031D+00  0.42414D+00  0.43040D+00  0.43869D+00  0.44337D+00  0.42563D+00  0.40300D+00  0.40537D+00  0.47840D+00
  0.36308D+02  0.15600D+01  0.42353D+00  0.42353D+00  0.42353D+00  0.42353D+00  0.42353D+00  0.42354D+00  0.42362D+00  0.42409D+00  0.42471D+00  0.42577D+00  0.42762D+00  0.43082D+00  0.43601D+00  0.44273D+00  0.44636D+00  0.43086D+00  0.40945D+00  0.41414D+00  0.48818D+00
  0.38905D+02  0.15900D+01  0.42691D+00  0.42691D+00  0.42691D+00  0.42691D+00  0.42691D+00  0.42692D+00  0.42697D+00  0.42735D+00  0.42787D+00  0.42874D+00  0.43025D+00  0.43288D+00  0.43704D+00  0.44252D+00  0.44524D+00  0.43250D+00  0.41334D+00  0.41640D+00  0.49092D+00
  0.41687D+02  0.16200D+01  0.42604D+00  0.42604D+00  0.42604D+00  0.42604D+00  0.42604D+00  0.42604D+00  0.42608D+00  0.42637D+00  0.42680D+00  0.42750D+00  0.42872D+00  0.43081D+00  0.43413D+00  0.43842D+00  0.44048D+00  0.43002D+00  0.41334D+00  0.41484D+00  0.48777D+00
  0.44668D+02  0.16500D+01  0.42252D+00  0.42252D+00  0.42252D+00  0.42252D+00  0.42252D+00  0.42252D+00  0.42254D+00  0.42276D+00  0.42312D+00  0.42368D+00  0.42465D+00  0.42629D+00  0.42893D+00  0.43228D+00  0.43395D+00  0.42551D+00  0.41140D+00  0.40722D+00  0.50814D+00
  0.47863D+02  0.16800D+01  0.41633D+00  0.41633D+00  0.41633D+00  0.41633D+00  0.41633D+00  0.41633D+00  0.41634D+00  0.41651D+00  0.41679D+00  0.41724D+00  0.41800D+00  0.41929D+00  0.42133D+00  0.42393D+00  0.42509D+00  0.41839D+00  0.40654D+00  0.40151D+00  0.49100D+00
  0.51286D+02  0.17100D+01  0.40956D+00  0.40956D+00  0.40956D+00  0.40956D+00  0.40956D+00  0.40956D+00  0.40957D+00  0.40967D+00  0.40991D+00  0.41026D+00  0.41086D+00  0.41187D+00  0.41345D+00  0.41547D+00  0.41629D+00  0.41098D+00  0.40122D+00  0.39574D+00  0.47331D+00
  0.54954D+02  0.17400D+01  0.40325D+00  0.40325D+00  0.40325D+00  0.40325D+00  0.40325D+00  0.40325D+00  0.40325D+00  0.40332D+00  0.40352D+00  0.40380D+00  0.40427D+00  0.40505D+00  0.40629D+00  0.40784D+00  0.40847D+00  0.40427D+00  0.39617D+00  0.38867D+00  0.45889D+00
  0.58884D+02  0.17700D+01  0.39864D+00  0.39864D+00  0.39864D+00  0.39864D+00  0.39864D+00  0.39864D+00  0.39864D+00  0.39868D+00  0.39885D+00  0.39907D+00  0.39944D+00  0.40006D+00  0.40104D+00  0.40226D+00  0.40276D+00  0.39949D+00  0.39302D+00  0.38692D+00  0.44336D+00
  0.63096D+02  0.18000D+01  0.39397D+00  0.39397D+00  0.39397D+00  0.39397D+00  0.39397D+00  0.39397D+00  0.39397D+00  0.39399D+00  0.39413D+00  0.39431D+00  0.39460D+00  0.39509D+00  0.39586D+00  0.39683D+00  0.39723D+00  0.39463D+00  0.38940D+00  0.38353D+00  0.42977D+00
  0.67608D+02  0.18300D+01  0.39196D+00  0.39196D+00  0.39196D+00  0.39196D+00  0.39196D+00  0.39196D+00  0.39196D+00  0.39198D+00  0.39209D+00  0.39223D+00  0.39247D+00  0.39286D+00  0.39347D+00  0.39424D+00  0.39452D+00  0.39243D+00  0.38825D+00  0.38260D+00  0.42551D+00
  0.72444D+02  0.18600D+01  0.38868D+00  0.38868D+00  0.38868D+00  0.38868D+00  0.38868D+00  0.38868D+00  0.38868D+00  0.38869D+00  0.38878D+00  0.38889D+00  0.38908D+00  0.38940D+00  0.38989D+00  0.39049D+00  0.39070D+00  0.38902D+00  0.38570D+00  0.37973D+00  0.41392D+00
  0.77625D+02  0.18900D+01  0.38117D+00  0.38117D+00  0.38117D+00  0.38117D+00  0.38117D+00  0.38117D+00  0.38117D+00  0.38117D+00  0.38124D+00  0.38133D+00  0.38148D+00  0.38172D+00  0.38211D+00  0.38259D+00  0.38274D+00  0.38147D+00  0.37890D+00  0.37429D+00  0.40151D+00
  0.83176D+02  0.19200D+01  0.36697D+00  0.36697D+00  0.36697D+00  0.36697D+00  0.36697D+00  0.36697D+00  0.36697D+00  0.36698D+00  0.36702D+00  0.36709D+00  0.36720D+00  0.36739D+00  0.36767D+00  0.36803D+00  0.36815D+00  0.36722D+00  0.36533D+00  0.36160D+00  0.38125D+00
  0.89125D+02  0.19500D+01  0.34554D+00  0.34554D+00  0.34554D+00  0.34554D+00  0.34554D+00  0.34554D+00  0.34554D+00  0.34554D+00  0.34557D+00  0.34563D+00  0.34571D+00  0.34584D+00  0.34605D+00  0.34630D+00  0.34638D+00  0.34571D+00  0.34437D+00  0.34113D+00  0.35745D+00
  0.95499D+02  0.19800D+01  0.31938D+00  0.31938D+00  0.31938D+00  0.31938D+00  0.31938D+00  0.31938D+00  0.31938D+00  0.31938D+00  0.31940D+00  0.31944D+00  0.31949D+00  0.31959D+00  0.31973D+00  0.31991D+00  0.31996D+00  0.31950D+00  0.31860D+00  0.31617D+00  0.32667D+00
  0.10233D+03  0.20100D+01  0.29143D+00  0.29143D+00  0.29143D+00  0.29143D+00  0.29143D+00  0.29143D+00  0.29143D+00  0.29143D+00  0.29144D+00  0.29147D+00  0.29151D+00  0.29157D+00  0.29167D+00  0.29179D+00  0.29183D+00  0.29151D+00  0.29091D+00  0.28915D+00  0.29602D+00
  0.10965D+03  0.20400D+01  0.26406D+00  0.26406D+00  0.26406D+00  0.26406D+00  0.26406D+00  0.26406D+00  0.26406D+00  0.26406D+00  0.26407D+00  0.26409D+00  0.26411D+00  0.26415D+00  0.26422D+00  0.26430D+00  0.26432D+00  0.26412D+00  0.26373D+00  0.26252D+00  0.26748D+00
  0.11749D+03  0.20700D+01  0.23970D+00  0.23970D+00  0.23970D+00  0.23970D+00  0.23970D+00  0.23970D+00  0.23970D+00  0.23970D+00  0.23970D+00  0.23971D+00  0.23973D+00  0.23976D+00  0.23980D+00  0.23986D+00  0.23987D+00  0.23973D+00  0.23948D+00  0.23852D+00  0.24169D+00
  0.12589D+03  0.21000D+01  0.21794D+00  0.21794D+00  0.21794D+00  0.21794D+00  0.21794D+00  0.21794D+00  0.21794D+00  0.21794D+00  0.21794D+00  0.21795D+00  0.21796D+00  0.21798D+00  0.21801D+00  0.21804D+00  0.21805D+00  0.21796D+00  0.21780D+00  0.21714D+00  0.21909D+00
  0.13490D+03  0.21300D+01  0.19885D+00  0.19885D+00  0.19885D+00  0.19885D+00  0.19885D+00  0.19885D+00  0.19885D+00  0.19885D+00  0.19886D+00  0.19886D+00  0.19887D+00  0.19888D+00  0.19890D+00  0.19893D+00  0.19893D+00  0.19887D+00  0.19876D+00  0.19831D+00  0.19952D+00
  0.14454D+03  0.21600D+01  0.18239D+00  0.18239D+00  0.18239D+00  0.18239D+00  0.18239D+00  0.18239D+00  0.18239D+00  0.18239D+00  0.18239D+00  0.18239D+00  0.18240D+00  0.18241D+00  0.18242D+00  0.18244D+00  0.18244D+00  0.18240D+00  0.18232D+00  0.18200D+00  0.18291D+00
  0.15488D+03  0.21900D+01  0.16840D+00  0.16840D+00  0.16840D+00  0.16840D+00  0.16840D+00  0.16840D+00  0.16840D+00  0.16840D+00  0.16840D+00  0.16841D+00  0.16841D+00  0.16842D+00  0.16843D+00  0.16844D+00  0.16844D+00  0.16841D+00  0.16836D+00  0.16811D+00  0.16870D+00
  0.16596D+03  0.22200D+01  0.15635D+00  0.15635D+00  0.15635D+00  0.15635D+00  0.15635D+00  0.15635D+00  0.15635D+00  0.15635D+00  0.15635D+00  0.15635D+00  0.15636D+00  0.15636D+00  0.15637D+00  0.15638D+00  0.15638D+00  0.15636D+00  0.15632D+00  0.15615D+00  0.15654D+00
  0.17783D+03  0.22500D+01  0.14582D+00  0.14582D+00  0.14582D+00  0.14582D+00  0.14582D+00  0.14582D+00  0.14582D+00  0.14582D+00  0.14582D+00  0.14582D+00  0.14582D+00  0.14582D+00  0.14583D+00  0.14583D+00  0.14584D+00  0.14582D+00  0.14580D+00  0.14568D+00  0.14592D+00
  0.19055D+03  0.22800D+01  0.13668D+00  0.13668D+00  0.13668D+00  0.13668D+00  0.13668D+00  0.13668D+00  0.13668D+00  0.13668D+00  0.13668D+00  0.13668D+00  0.13668D+00  0.13669D+00  0.13669D+00  0.13669D+00  0.13669D+00  0.13668D+00  0.13667D+00  0.13657D+00  0.13675D+00
  0.20417D+03  0.23100D+01  0.12869D+00  0.12869D+00  0.12869D+00  0.12869D+00  0.12869D+00  0.12869D+00  0.12869D+00  0.12869D+00  0.12869D+00  0.12869D+00  0.12869D+00  0.12869D+00  0.12870D+00  0.12870D+00  0.12870D+00  0.12869D+00  0.12868D+00  0.12861D+00  0.12873D+00
  0.21878D+03  0.23400D+01  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12162D+00  0.12161D+00  0.12156D+00  0.12164D+00
  0.23442D+03  0.23700D+01  0.11523D+00  0.11523D+00  0.11523D+00  0.11523D+00  0.11523D+00  0.11523D+00  0.11523D+00  0.11523D+00  0.11523D+00  0.11523D+00  0.11524D+00  0.11524D+00  0.11524D+00  0.11524D+00  0.11524D+00  0.11524D+00  0.11523D+00  0.11519D+00  0.11526D+00
  0.25119D+03  0.24000D+01  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10949D+00  0.10953D+00
  0.26915D+03  0.24300D+01  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10433D+00  0.10431D+00  0.10434D+00
  0.28840D+03  0.24600D+01  0.99519D-01  0.99519D-01  0.99519D-01  0.99519D-01  0.99519D-01  0.99519D-01  0.99519D-01  0.99519D-01  0.99519D-01  0.99519D-01  0.99520D-01  0.99520D-01  0.99521D-01  0.99521D-01  0.99521D-01  0.99520D-01  0.99517D-01  0.99502D-01  0.99521D-01
  0.30903D+03  0.24900D+01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95057D-01  0.95055D-01  0.95053D-01  0.95042D-01  0.95059D-01
  0.33113D+03  0.25200D+01  0.90907D-01  0.90907D-01  0.90907D-01  0.90907D-01  0.90907D-01  0.90907D-01  0.90907D-01  0.90907D-01  0.90907D-01  0.90907D-01  0.90907D-01  0.90908D-01  0.90908D-01  0.90908D-01  0.90908D-01  0.90907D-01  0.90906D-01  0.90897D-01  0.90908D-01


==> ross5/ross5_b1325.dat <==
  0.10000D+01  0.00000D+00  0.18755D-03  0.18761D-03  0.18779D-03  0.18828D-03  0.18930D-03  0.19147D-03  0.19619D-03  0.20601D-03  0.22482D-03  0.26221D-03  0.34105D-03  0.49318D-03  0.64798D-03  0.78688D-03  0.11669D-02  0.20853D-02  0.43696D-02  0.10588D-01  0.28861D-01
  0.10715D+01  0.30000D-01  0.21434D-03  0.21439D-03  0.21457D-03  0.21507D-03  0.21609D-03  0.21831D-03  0.22321D-03  0.23347D-03  0.25300D-03  0.29152D-03  0.37219D-03  0.52929D-03  0.70146D-03  0.83671D-03  0.11945D-02  0.20606D-02  0.41691D-02  0.97874D-02  0.26041D-01
  0.11482D+01  0.60000D-01  0.24501D-03  0.24506D-03  0.24523D-03  0.24574D-03  0.24677D-03  0.24904D-03  0.25412D-03  0.26483D-03  0.28515D-03  0.32500D-03  0.40743D-03  0.56898D-03  0.76142D-03  0.89581D-03  0.12318D-02  0.20521D-02  0.40086D-02  0.91063D-02  0.23602D-01
  0.12303D+01  0.90000D-01  0.28014D-03  0.28019D-03  0.28037D-03  0.28086D-03  0.28190D-03  0.28422D-03  0.28949D-03  0.30069D-03  0.32188D-03  0.36311D-03  0.44720D-03  0.61434D-03  0.82798D-03  0.96461D-03  0.12795D-02  0.20594D-02  0.38844D-02  0.85312D-02  0.21498D-01
  0.13183D+01  0.12000D+00  0.32036D-03  0.32041D-03  0.32058D-03  0.32108D-03  0.32212D-03  0.32449D-03  0.32997D-03  0.34169D-03  0.36382D-03  0.40638D-03  0.49282D-03  0.66588D-03  0.89820D-03  0.10449D-02  0.13386D-02  0.20824D-02  0.37937D-02  0.80504D-02  0.19690D-01
  0.14125D+01  0.15000D+00  0.36643D-03  0.36648D-03  0.36664D-03  0.36715D-03  0.36820D-03  0.37061D-03  0.37630D-03  0.38858D-03  0.41162D-03  0.45582D-03  0.54500D-03  0.72198D-03  0.97622D-03  0.11381D-02  0.14102D-02  0.21214D-02  0.37345D-02  0.76537D-02  0.18142D-01
  0.15136D+01  0.18000D+00  0.41920D-03  0.41924D-03  0.41941D-03  0.41991D-03  0.42096D-03  0.42343D-03  0.42934D-03  0.44218D-03  0.46627D-03  0.51231D-03  0.60367D-03  0.78605D-03  0.10633D-02  0.12437D-02  0.14957D-02  0.21766D-02  0.37049D-02  0.73326D-02  0.16824D-01
  0.16218D+01  0.21000D+00  0.47964D-03  0.47968D-03  0.47984D-03  0.48034D-03  0.48140D-03  0.48391D-03  0.49005D-03  0.50351D-03  0.52875D-03  0.57645D-03  0.67068D-03  0.85936D-03  0.11567D-02  0.13637D-02  0.15971D-02  0.22491D-02  0.37041D-02  0.70801D-02  0.15709D-01
  0.17378D+01  0.24000D+00  0.54887D-03  0.54891D-03  0.54905D-03  0.54957D-03  0.55063D-03  0.55318D-03  0.55957D-03  0.57370D-03  0.60004D-03  0.64967D-03  0.74729D-03  0.94157D-03  0.12584D-02  0.15003D-02  0.17161D-02  0.23397D-02  0.37314D-02  0.68903D-02  0.14773D-01
  0.18621D+01  0.27000D+00  0.62817D-03  0.62821D-03  0.62834D-03  0.62888D-03  0.62992D-03  0.63252D-03  0.63916D-03  0.65397D-03  0.68152D-03  0.73334D-03  0.83437D-03  0.10338D-02  0.13725D-02  0.16544D-02  0.18551D-02  0.24500D-02  0.37868D-02  0.67588D-02  0.13997D-01
  0.19953D+01  0.30000D+00  0.71900D-03  0.71904D-03  0.71917D-03  0.71970D-03  0.72076D-03  0.72339D-03  0.73030D-03  0.74583D-03  0.77472D-03  0.82882D-03  0.93305D-03  0.11395D-02  0.15001D-02  0.18230D-02  0.20171D-02  0.25819D-02  0.38709D-02  0.66820D-02  0.13364D-01
  0.21380D+01  0.33000D+00  0.82306D-03  0.82310D-03  0.82322D-03  0.82375D-03  0.82481D-03  0.82748D-03  0.83466D-03  0.85098D-03  0.88129D-03  0.93754D-03  0.10459D-02  0.12601D-02  0.16374D-02  0.20123D-02  0.22057D-02  0.27376D-02  0.39845D-02  0.66576D-02  0.12860D-01
  0.22909D+01  0.36000D+00  0.94226D-03  0.94229D-03  0.94241D-03  0.94295D-03  0.94400D-03  0.94671D-03  0.95418D-03  0.97134D-03  0.10030D-02  0.10619D-02  0.11748D-02  0.13949D-02  0.17923D-02  0.22247D-02  0.24223D-02  0.29200D-02  0.41292D-02  0.66840D-02  0.12473D-01
  0.24547D+01  0.39000D+00  0.10788D-02  0.10788D-02  0.10790D-02  0.10795D-02  0.10805D-02  0.10833D-02  0.10911D-02  0.11091D-02  0.11423D-02  0.12040D-02  0.13209D-02  0.15487D-02  0.19680D-02  0.24548D-02  0.26722D-02  0.31324D-02  0.43069D-02  0.67608D-02  0.12194D-01
  0.26303D+01  0.42000D+00  0.12352D-02  0.12353D-02  0.12354D-02  0.12359D-02  0.12370D-02  0.12397D-02  0.12478D-02  0.12667D-02  0.13017D-02  0.13660D-02  0.14877D-02  0.17246D-02  0.21627D-02  0.27078D-02  0.29602D-02  0.33788D-02  0.45203D-02  0.68883D-02  0.12017D-01
  0.28184D+01  0.45000D+00  0.14144D-02  0.14145D-02  0.14146D-02  0.14151D-02  0.14161D-02  0.14190D-02  0.14274D-02  0.14473D-02  0.14839D-02  0.15511D-02  0.16783D-02  0.19240D-02  0.23798D-02  0.29902D-02  0.32882D-02  0.36643D-02  0.47727D-02  0.70678D-02  0.11934D-01
  0.30200D+01  0.48000D+00  0.16197D-02  0.16197D-02  0.16198D-02  0.16203D-02  0.16214D-02  0.16243D-02  0.16330D-02  0.16539D-02  0.16923D-02  0.17629D-02  0.18957D-02  0.21495D-02  0.26271D-02  0.33036D-02  0.36590D-02  0.39945D-02  0.50678D-02  0.73013D-02  0.11944D-01
  0.32359D+01  0.51000D+00  0.18549D-02  0.18549D-02  0.18550D-02  0.18554D-02  0.18566D-02  0.18595D-02  0.18686D-02  0.18906D-02  0.19309D-02  0.20050D-02  0.21429D-02  0.24074D-02  0.29082D-02  0.36406D-02  0.40811D-02  0.43754D-02  0.54106D-02  0.75919D-02  0.12045D-01
  0.34674D+01  0.54000D+00  0.21243D-02  0.21243D-02  0.21244D-02  0.21248D-02  0.21260D-02  0.21289D-02  0.21384D-02  0.21615D-02  0.22040D-02  0.22813D-02  0.24257D-02  0.27020D-02  0.32203D-02  0.40184D-02  0.45602D-02  0.48149D-02  0.58064D-02  0.79436D-02  0.12236D-01
  0.37154D+01  0.57000D+00  0.24330D-02  0.24330D-02  0.24331D-02  0.24334D-02  0.24346D-02  0.24376D-02  0.24475D-02  0.24719D-02  0.25163D-02  0.25975D-02  0.27491D-02  0.30352D-02  0.35760D-02  0.44431D-02  0.50887D-02  0.53223D-02  0.62620D-02  0.83613D-02  0.12518D-01
  0.39811D+01  0.60000D+00  0.27866D-02  0.27866D-02  0.27867D-02  0.27870D-02  0.27882D-02  0.27912D-02  0.28016D-02  0.28272D-02  0.28740D-02  0.29592D-02  0.31172D-02  0.34169D-02  0.39798D-02  0.49095D-02  0.56831D-02  0.59066D-02  0.67850D-02  0.88512D-02  0.12896D-01
  0.42658D+01  0.63000D+00  0.31918D-02  0.31918D-02  0.31919D-02  0.31922D-02  0.31934D-02  0.31964D-02  0.32072D-02  0.32342D-02  0.32834D-02  0.33728D-02  0.35390D-02  0.38497D-02  0.44388D-02  0.54314D-02  0.63442D-02  0.65766D-02  0.73846D-02  0.94205D-02  0.13373D-01
  0.45709D+01  0.66000D+00  0.36560D-02  0.36560D-02  0.36561D-02  0.36564D-02  0.36575D-02  0.36607D-02  0.36720D-02  0.37005D-02  0.37520D-02  0.38463D-02  0.40197D-02  0.43446D-02  0.49620D-02  0.60100D-02  0.70862D-02  0.73444D-02  0.80713D-02  0.10078D-01  0.13955D-01
  0.48978D+01  0.69000D+00  0.41879D-02  0.41880D-02  0.41880D-02  0.41883D-02  0.41894D-02  0.41927D-02  0.42045D-02  0.42345D-02  0.42888D-02  0.43879D-02  0.45694D-02  0.49105D-02  0.55504D-02  0.66659D-02  0.79038D-02  0.82251D-02  0.88574D-02  0.10833D-01  0.14652D-01
  0.52481D+01  0.72000D+00  0.47975D-02  0.47976D-02  0.47976D-02  0.47979D-02  0.47990D-02  0.48024D-02  0.48148D-02  0.48464D-02  0.49038D-02  0.50074D-02  0.51985D-02  0.55546D-02  0.62222D-02  0.74100D-02  0.88016D-02  0.92324D-02  0.97570D-02  0.11699D-01  0.15472D-01
  0.56234D+01  0.75000D+00  0.54963D-02  0.54963D-02  0.54964D-02  0.54966D-02  0.54977D-02  0.55012D-02  0.55142D-02  0.55478D-02  0.56079D-02  0.57171D-02  0.59183D-02  0.62895D-02  0.69901D-02  0.82359D-02  0.98079D-02  0.10368D-01  0.10787D-01  0.12688D-01  0.16428D-01
  0.60256D+01  0.78000D+00  0.62973D-02  0.62974D-02  0.62974D-02  0.62977D-02  0.62988D-02  0.63025D-02  0.63161D-02  0.63515D-02  0.64149D-02  0.65302D-02  0.67404D-02  0.71306D-02  0.78636D-02  0.91719D-02  0.10937D-01  0.11658D-01  0.11965D-01  0.13816D-01  0.17533D-01
  0.64565D+01  0.81000D+00  0.72161D-02  0.72161D-02  0.72161D-02  0.72164D-02  0.72175D-02  0.72213D-02  0.72357D-02  0.72730D-02  0.73399D-02  0.74609D-02  0.76821D-02  0.80931D-02  0.88549D-02  0.10239D-01  0.12171D-01  0.13123D-01  0.13313D-01  0.15101D-01  0.18804D-01
  0.69183D+01  0.84000D+00  0.82700D-02  0.82700D-02  0.82701D-02  0.82703D-02  0.82713D-02  0.82752D-02  0.82903D-02  0.83298D-02  0.84004D-02  0.85276D-02  0.87613D-02  0.91902D-02  0.99896D-02  0.11450D-01  0.13552D-01  0.14766D-01  0.14854D-01  0.16563D-01  0.20260D-01
  0.74131D+01  0.87000D+00  0.94793D-02  0.94793D-02  0.94793D-02  0.94796D-02  0.94805D-02  0.94844D-02  0.95004D-02  0.95422D-02  0.96163D-02  0.97508D-02  0.99964D-02  0.10447D-01  0.11289D-01  0.12811D-01  0.15111D-01  0.16598D-01  0.16615D-01  0.18227D-01  0.21923D-01
  0.79433D+01  0.90000D+00  0.10867D-01  0.10867D-01  0.10867D-01  0.10868D-01  0.10868D-01  0.10872D-01  0.10889D-01  0.10933D-01  0.11012D-01  0.11154D-01  0.11411D-01  0.11887D-01  0.12766D-01  0.14367D-01  0.16865D-01  0.18663D-01  0.18629D-01  0.20118D-01  0.23818D-01
  0.85114D+01  0.93000D+00  0.12461D-01  0.12461D-01  0.12461D-01  0.12461D-01  0.12462D-01  0.12466D-01  0.12484D-01  0.12531D-01  0.12613D-01  0.12763D-01  0.13035D-01  0.13536D-01  0.14456D-01  0.16148D-01  0.18807D-01  0.20993D-01  0.20920D-01  0.22267D-01  0.25975D-01
  0.91201D+01  0.96000D+00  0.14292D-01  0.14292D-01  0.14292D-01  0.14292D-01  0.14292D-01  0.14296D-01  0.14315D-01  0.14365D-01  0.14452D-01  0.14610D-01  0.14899D-01  0.15423D-01  0.16393D-01  0.18169D-01  0.21016D-01  0.23564D-01  0.23529D-01  0.24708D-01  0.28426D-01
  0.97724D+01  0.99000D+00  0.16395D-01  0.16395D-01  0.16396D-01  0.16396D-01  0.16396D-01  0.16400D-01  0.16421D-01  0.16473D-01  0.16566D-01  0.16733D-01  0.17036D-01  0.17590D-01  0.18615D-01  0.20470D-01  0.23534D-01  0.26447D-01  0.26500D-01  0.27478D-01  0.31208D-01
  0.10471D+02  0.10200D+01  0.18815D-01  0.18815D-01  0.18815D-01  0.18815D-01  0.18816D-01  0.18820D-01  0.18842D-01  0.18898D-01  0.18996D-01  0.19172D-01  0.19492D-01  0.20080D-01  0.21152D-01  0.23111D-01  0.26369D-01  0.29705D-01  0.29879D-01  0.30623D-01  0.34364D-01
  0.11220D+02  0.10500D+01  0.21600D-01  0.21600D-01  0.21600D-01  0.21601D-01  0.21601D-01  0.21605D-01  0.21628D-01  0.21688D-01  0.21792D-01  0.21978D-01  0.22318D-01  0.22938D-01  0.24069D-01  0.26143D-01  0.29579D-01  0.33375D-01  0.33695D-01  0.34191D-01  0.37942D-01
  0.12023D+02  0.10800D+01  0.24809D-01  0.24809D-01  0.24809D-01  0.24809D-01  0.24810D-01  0.24814D-01  0.24839D-01  0.24903D-01  0.25012D-01  0.25210D-01  0.25572D-01  0.26225D-01  0.27425D-01  0.29598D-01  0.33262D-01  0.37452D-01  0.38033D-01  0.38241D-01  0.42000D-01
  0.12882D+02  0.11100D+01  0.28511D-01  0.28511D-01  0.28511D-01  0.28511D-01  0.28512D-01  0.28516D-01  0.28542D-01  0.28610D-01  0.28727D-01  0.28938D-01  0.29319D-01  0.30014D-01  0.31283D-01  0.33572D-01  0.37489D-01  0.42093D-01  0.42973D-01  0.42837D-01  0.46602D-01
  0.13804D+02  0.11400D+01  0.32787D-01  0.32787D-01  0.32787D-01  0.32788D-01  0.32788D-01  0.32793D-01  0.32820D-01  0.32893D-01  0.33018D-01  0.33241D-01  0.33646D-01  0.34388D-01  0.35724D-01  0.38157D-01  0.42286D-01  0.47399D-01  0.48574D-01  0.48060D-01  0.51828D-01
  0.14791D+02  0.11700D+01  0.37737D-01  0.37737D-01  0.37737D-01  0.37737D-01  0.37738D-01  0.37742D-01  0.37771D-01  0.37849D-01  0.37982D-01  0.38219D-01  0.38653D-01  0.39436D-01  0.40860D-01  0.43445D-01  0.47814D-01  0.53405D-01  0.54936D-01  0.54005D-01  0.57772D-01
  0.15849D+02  0.12000D+01  0.43475D-01  0.43475D-01  0.43475D-01  0.43475D-01  0.43476D-01  0.43480D-01  0.43509D-01  0.43594D-01  0.43736D-01  0.43989D-01  0.44451D-01  0.45286D-01  0.46810D-01  0.49535D-01  0.54211D-01  0.60248D-01  0.62228D-01  0.60784D-01  0.64550D-01
  0.16982D+02  0.12300D+01  0.50144D-01  0.50144D-01  0.50144D-01  0.50144D-01  0.50145D-01  0.50148D-01  0.50177D-01  0.50270D-01  0.50421D-01  0.50692D-01  0.51184D-01  0.52081D-01  0.53700D-01  0.56607D-01  0.61609D-01  0.68162D-01  0.70623D-01  0.68535D-01  0.72299D-01
  0.18197D+02  0.12600D+01  0.57911D-01  0.57911D-01  0.57911D-01  0.57911D-01  0.57911D-01  0.57915D-01  0.57942D-01  0.58043D-01  0.58207D-01  0.58495D-01  0.59024D-01  0.59986D-01  0.61715D-01  0.64839D-01  0.70137D-01  0.77334D-01  0.80214D-01  0.77428D-01  0.81187D-01
  0.19498D+02  0.12900D+01  0.66972D-01  0.66972D-01  0.66972D-01  0.66972D-01  0.66972D-01  0.66975D-01  0.67000D-01  0.67111D-01  0.67287D-01  0.67597D-01  0.68167D-01  0.69195D-01  0.71060D-01  0.74400D-01  0.80080D-01  0.87840D-01  0.91292D-01  0.87652D-01  0.91402D-01
  0.20893D+02  0.13200D+01  0.77550D-01  0.77550D-01  0.77550D-01  0.77550D-01  0.77550D-01  0.77553D-01  0.77576D-01  0.77696D-01  0.77887D-01  0.78221D-01  0.78831D-01  0.79942D-01  0.81958D-01  0.85530D-01  0.91676D-01  0.10004D+00  0.10415D+00  0.99408D-01  0.10312D+00
  0.22387D+02  0.13500D+01  0.89894D-01  0.89894D-01  0.89894D-01  0.89895D-01  0.89895D-01  0.89897D-01  0.89917D-01  0.90046D-01  0.90255D-01  0.90615D-01  0.91271D-01  0.92477D-01  0.94638D-01  0.98504D-01  0.10510D+00  0.11423D+00  0.11901D+00  0.11295D+00  0.11657D+00
  0.23988D+02  0.13800D+01  0.10427D+00  0.10427D+00  0.10427D+00  0.10427D+00  0.10427D+00  0.10428D+00  0.10429D+00  0.10443D+00  0.10466D+00  0.10505D+00  0.10576D+00  0.10706D+00  0.10940D+00  0.11359D+00  0.12066D+00  0.13063D+00  0.13600D+00  0.12849D+00  0.13193D+00
  0.25704D+02  0.14100D+01  0.12091D+00  0.12091D+00  0.12091D+00  0.12091D+00  0.12091D+00  0.12091D+00  0.12093D+00  0.12107D+00  0.12132D+00  0.12174D+00  0.12251D+00  0.12391D+00  0.12645D+00  0.13094D+00  0.13859D+00  0.14930D+00  0.15547D+00  0.14621D+00  0.14929D+00
  0.27542D+02  0.14400D+01  0.13996D+00  0.13996D+00  0.13996D+00  0.13996D+00  0.13996D+00  0.13996D+00  0.13998D+00  0.14011D+00  0.14040D+00  0.14085D+00  0.14167D+00  0.14318D+00  0.14591D+00  0.15074D+00  0.15900D+00  0.17047D+00  0.17752D+00  0.16616D+00  0.16853D+00
  0.29512D+02  0.14700D+01  0.16148D+00  0.16148D+00  0.16148D+00  0.16148D+00  0.16148D+00  0.16148D+00  0.16150D+00  0.16162D+00  0.16194D+00  0.16243D+00  0.16331D+00  0.16492D+00  0.16783D+00  0.17301D+00  0.18174D+00  0.19409D+00  0.20170D+00  0.18825D+00  0.18949D+00
  0.31623D+02  0.15000D+01  0.18533D+00  0.18533D+00  0.18533D+00  0.18533D+00  0.18533D+00  0.18533D+00  0.18534D+00  0.18545D+00  0.18581D+00  0.18633D+00  0.18726D+00  0.18895D+00  0.19203D+00  0.19752D+00  0.20668D+00  0.21966D+00  0.22777D+00  0.21231D+00  0.21182D+00
  0.33884D+02  0.15300D+01  0.21103D+00  0.21103D+00  0.21103D+00  0.21103D+00  0.21103D+00  0.21103D+00  0.21104D+00  0.21113D+00  0.21152D+00  0.21207D+00  0.21303D+00  0.21479D+00  0.21802D+00  0.22367D+00  0.23322D+00  0.24652D+00  0.25505D+00  0.23763D+00  0.23462D+00
  0.36308D+02  0.15600D+01  0.23813D+00  0.23813D+00  0.23813D+00  0.23813D+00  0.23813D+00  0.23813D+00  0.23813D+00  0.23821D+00  0.23861D+00  0.23918D+00  0.24016D+00  0.24197D+00  0.24524D+00  0.25102D+00  0.26075D+00  0.27422D+00  0.28303D+00  0.26372D+00  0.25773D+00
  0.38905D+02  0.15900D+01  0.26564D+00  0.26564D+00  0.26564D+00  0.26564D+00  0.26564D+00  0.26564D+00  0.26564D+00  0.26570D+00  0.26610D+00  0.26668D+00  0.26767D+00  0.26947D+00  0.27272D+00  0.27851D+00  0.28806D+00  0.30144D+00  0.30974D+00  0.28929D+00  0.27976D+00
  0.41687D+02  0.16200D+01  0.29257D+00  0.29257D+00  0.29257D+00  0.29257D+00  0.29257D+00  0.29257D+00  0.29258D+00  0.29262D+00  0.29300D+00  0.29358D+00  0.29456D+00  0.29630D+00  0.29947D+00  0.30506D+00  0.31429D+00  0.32702D+00  0.33494D+00  0.31411D+00  0.30152D+00
  0.44668D+02  0.16500D+01  0.31693D+00  0.31693D+00  0.31693D+00  0.31693D+00  0.31693D+00  0.31693D+00  0.31693D+00  0.31697D+00  0.31731D+00  0.31787D+00  0.31879D+00  0.32044D+00  0.32343D+00  0.32865D+00  0.33733D+00  0.34903D+00  0.35636D+00  0.33555D+00  0.31996D+00
  0.47863D+02  0.16800D+01  0.33742D+00  0.33742D+00  0.33742D+00  0.33742D+00  0.33742D+00  0.33742D+00  0.33743D+00  0.33745D+00  0.33774D+00  0.33828D+00  0.33912D+00  0.34062D+00  0.34331D+00  0.34806D+00  0.35586D+00  0.36647D+00  0.37273D+00  0.35295D+00  0.33530D+00
  0.51286D+02  0.17100D+01  0.35319D+00  0.35319D+00  0.35319D+00  0.35319D+00  0.35319D+00  0.35319D+00  0.35320D+00  0.35321D+00  0.35343D+00  0.35393D+00  0.35468D+00  0.35600D+00  0.35837D+00  0.36255D+00  0.36929D+00  0.37839D+00  0.38333D+00  0.36508D+00  0.34669D+00
  0.54954D+02  0.17400D+01  0.36324D+00  0.36324D+00  0.36324D+00  0.36324D+00  0.36324D+00  0.36324D+00  0.36324D+00  0.36326D+00  0.36340D+00  0.36386D+00  0.36451D+00  0.36563D+00  0.36765D+00  0.37115D+00  0.37685D+00  0.38436D+00  0.38830D+00  0.37242D+00  0.35406D+00
  0.58884D+02  0.17700D+01  0.36856D+00  0.36856D+00  0.36856D+00  0.36856D+00  0.36856D+00  0.36856D+00  0.36856D+00  0.36857D+00  0.36866D+00  0.36906D+00  0.36960D+00  0.37053D+00  0.37220D+00  0.37508D+00  0.37978D+00  0.38585D+00  0.38903D+00  0.37517D+00  0.35790D+00
  0.63096D+02  0.18000D+01  0.36861D+00  0.36861D+00  0.36861D+00  0.36861D+00  0.36861D+00  0.36861D+00  0.36861D+00  0.36861D+00  0.36867D+00  0.36900D+00  0.36944D+00  0.37020D+00  0.37153D+00  0.37385D+00  0.37757D+00  0.38246D+00  0.38489D+00  0.37338D+00  0.35819D+00
  0.67608D+02  0.18300D+01  0.36735D+00  0.36735D+00  0.36735D+00  0.36735D+00  0.36735D+00  0.36735D+00  0.36735D+00  0.36736D+00  0.36739D+00  0.36766D+00  0.36802D+00  0.36862D+00  0.36969D+00  0.37154D+00  0.37449D+00  0.37833D+00  0.38004D+00  0.37067D+00  0.35751D+00
  0.72444D+02  0.18600D+01  0.36246D+00  0.36246D+00  0.36246D+00  0.36246D+00  0.36246D+00  0.36246D+00  0.36246D+00  0.36246D+00  0.36249D+00  0.36269D+00  0.36298D+00  0.36346D+00  0.36430D+00  0.36573D+00  0.36804D+00  0.37097D+00  0.37215D+00  0.36444D+00  0.35332D+00
  0.77625D+02  0.18900D+01  0.35742D+00  0.35742D+00  0.35742D+00  0.35742D+00  0.35742D+00  0.35742D+00  0.35742D+00  0.35742D+00  0.35743D+00  0.35758D+00  0.35782D+00  0.35820D+00  0.35885D+00  0.35997D+00  0.36178D+00  0.36406D+00  0.36495D+00  0.35875D+00  0.34969D+00
  0.83176D+02  0.19200D+01  0.35147D+00  0.35147D+00  0.35147D+00  0.35147D+00  0.35147D+00  0.35147D+00  0.35147D+00  0.35147D+00  0.35148D+00  0.35159D+00  0.35178D+00  0.35208D+00  0.35259D+00  0.35347D+00  0.35485D+00  0.35662D+00  0.35722D+00  0.35230D+00  0.34478D+00
  0.89125D+02  0.19500D+01  0.34674D+00  0.34674D+00  0.34674D+00  0.34674D+00  0.34674D+00  0.34674D+00  0.34674D+00  0.34674D+00  0.34674D+00  0.34682D+00  0.34698D+00  0.34721D+00  0.34762D+00  0.34830D+00  0.34939D+00  0.35077D+00  0.35122D+00  0.34737D+00  0.34136D+00
  0.95499D+02  0.19800D+01  0.34560D+00  0.34560D+00  0.34560D+00  0.34560D+00  0.34560D+00  0.34560D+00  0.34560D+00  0.34560D+00  0.34560D+00  0.34565D+00  0.34579D+00  0.34598D+00  0.34630D+00  0.34685D+00  0.34773D+00  0.34882D+00  0.34918D+00  0.34600D+00  0.34112D+00
  0.10233D+03  0.20100D+01  0.34508D+00  0.34508D+00  0.34508D+00  0.34508D+00  0.34508D+00  0.34508D+00  0.34508D+00  0.34508D+00  0.34508D+00  0.34511D+00  0.34523D+00  0.34538D+00  0.34565D+00  0.34609D+00  0.34679D+00  0.34767D+00  0.34792D+00  0.34532D+00  0.34136D+00
  0.10965D+03  0.20400D+01  0.34469D+00  0.34469D+00  0.34469D+00  0.34469D+00  0.34469D+00  0.34469D+00  0.34469D+00  0.34469D+00  0.34469D+00  0.34471D+00  0.34481D+00  0.34493D+00  0.34514D+00  0.34550D+00  0.34606D+00  0.34677D+00  0.34697D+00  0.34487D+00  0.34170D+00
  0.11749D+03  0.20700D+01  0.33915D+00  0.33915D+00  0.33915D+00  0.33915D+00  0.33915D+00  0.33915D+00  0.33915D+00  0.33915D+00  0.33915D+00  0.33916D+00  0.33924D+00  0.33934D+00  0.33951D+00  0.33978D+00  0.34022D+00  0.34077D+00  0.34093D+00  0.33930D+00  0.33688D+00
  0.12589D+03  0.21000D+01  0.32713D+00  0.32713D+00  0.32713D+00  0.32713D+00  0.32713D+00  0.32713D+00  0.32713D+00  0.32713D+00  0.32713D+00  0.32714D+00  0.32720D+00  0.32727D+00  0.32740D+00  0.32761D+00  0.32794D+00  0.32836D+00  0.32847D+00  0.32721D+00  0.32543D+00
  0.13490D+03  0.21300D+01  0.30554D+00  0.30554D+00  0.30554D+00  0.30554D+00  0.30554D+00  0.30554D+00  0.30554D+00  0.30554D+00  0.30554D+00  0.30554D+00  0.30558D+00  0.30564D+00  0.30573D+00  0.30588D+00  0.30611D+00  0.30641D+00  0.30648D+00  0.30559D+00  0.30435D+00
  0.14454D+03  0.21600D+01  0.27918D+00  0.27918D+00  0.27918D+00  0.27918D+00  0.27918D+00  0.27918D+00  0.27918D+00  0.27918D+00  0.27918D+00  0.27918D+00  0.27920D+00  0.27924D+00  0.27930D+00  0.27941D+00  0.27956D+00  0.27976D+00  0.27981D+00  0.27921D+00  0.27838D+00
  0.15488D+03  0.21900D+01  0.25170D+00  0.25170D+00  0.25170D+00  0.25170D+00  0.25170D+00  0.25170D+00  0.25170D+00  0.25170D+00  0.25170D+00  0.25170D+00  0.25172D+00  0.25175D+00  0.25179D+00  0.25185D+00  0.25196D+00  0.25209D+00  0.25212D+00  0.25171D+00  0.25117D+00
  0.16596D+03  0.22200D+01  0.22673D+00  0.22673D+00  0.22673D+00  0.22673D+00  0.22673D+00  0.22673D+00  0.22673D+00  0.22673D+00  0.22673D+00  0.22673D+00  0.22674D+00  0.22676D+00  0.22678D+00  0.22683D+00  0.22690D+00  0.22698D+00  0.22700D+00  0.22674D+00  0.22639D+00
  0.17783D+03  0.22500D+01  0.20367D+00  0.20367D+00  0.20367D+00  0.20367D+00  0.20367D+00  0.20367D+00  0.20367D+00  0.20367D+00  0.20367D+00  0.20367D+00  0.20368D+00  0.20369D+00  0.20371D+00  0.20374D+00  0.20378D+00  0.20384D+00  0.20385D+00  0.20367D+00  0.20345D+00
  0.19055D+03  0.22800D+01  0.18394D+00  0.18394D+00  0.18394D+00  0.18394D+00  0.18394D+00  0.18394D+00  0.18394D+00  0.18394D+00  0.18394D+00  0.18394D+00  0.18395D+00  0.18396D+00  0.18397D+00  0.18399D+00  0.18402D+00  0.18405D+00  0.18406D+00  0.18395D+00  0.18380D+00
  0.20417D+03  0.23100D+01  0.16674D+00  0.16674D+00  0.16674D+00  0.16674D+00  0.16674D+00  0.16674D+00  0.16674D+00  0.16674D+00  0.16674D+00  0.16674D+00  0.16674D+00  0.16675D+00  0.16676D+00  0.16677D+00  0.16679D+00  0.16681D+00  0.16682D+00  0.16674D+00  0.16664D+00
  0.21878D+03  0.23400D+01  0.15229D+00  0.15229D+00  0.15229D+00  0.15229D+00  0.15229D+00  0.15229D+00  0.15229D+00  0.15229D+00  0.15229D+00  0.15229D+00  0.15229D+00  0.15229D+00  0.15230D+00  0.15231D+00  0.15232D+00  0.15234D+00  0.15234D+00  0.15229D+00  0.15222D+00
  0.23442D+03  0.23700D+01  0.13971D+00  0.13971D+00  0.13971D+00  0.13971D+00  0.13971D+00  0.13971D+00  0.13971D+00  0.13971D+00  0.13971D+00  0.13971D+00  0.13971D+00  0.13971D+00  0.13972D+00  0.13972D+00  0.13973D+00  0.13974D+00  0.13974D+00  0.13971D+00  0.13966D+00
  0.25119D+03  0.24000D+01  0.12908D+00  0.12908D+00  0.12908D+00  0.12908D+00  0.12908D+00  0.12908D+00  0.12908D+00  0.12908D+00  0.12908D+00  0.12908D+00  0.12909D+00  0.12909D+00  0.12909D+00  0.12909D+00  0.12910D+00  0.12911D+00  0.12911D+00  0.12908D+00  0.12905D+00
  0.26915D+03  0.24300D+01  0.11981D+00  0.11981D+00  0.11981D+00  0.11981D+00  0.11981D+00  0.11981D+00  0.11981D+00  0.11981D+00  0.11981D+00  0.11981D+00  0.11981D+00  0.11981D+00  0.11981D+00  0.11981D+00  0.11982D+00  0.11982D+00  0.11983D+00  0.11981D+00  0.11979D+00
  0.28840D+03  0.24600D+01  0.11187D+00  0.11187D+00  0.11187D+00  0.11187D+00  0.11187D+00  0.11187D+00  0.11187D+00  0.11187D+00  0.11187D+00  0.11187D+00  0.11187D+00  0.11187D+00  0.11187D+00  0.11187D+00  0.11188D+00  0.11188D+00  0.11188D+00  0.11187D+00  0.11185D+00
  0.30903D+03  0.24900D+01  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10481D+00  0.10479D+00
  0.33113D+03  0.25200D+01  0.98573D-01  0.98573D-01  0.98573D-01  0.98573D-01  0.98573D-01  0.98573D-01  0.98573D-01  0.98573D-01  0.98573D-01  0.98573D-01  0.98573D-01  0.98573D-01  0.98574D-01  0.98575D-01  0.98577D-01  0.98579D-01  0.98579D-01  0.98573D-01  0.98564D-01


==> ross5/ross5_b135.dat <==
  0.10000D+01  0.00000D+00  0.73647D-04  0.73661D-04  0.73702D-04  0.73826D-04  0.74164D-04  0.74909D-04  0.76264D-04  0.78814D-04  0.83630D-04  0.92865D-04  0.11113D-03  0.15151D-03  0.24722D-03  0.39754D-03  0.54275D-03  0.92167D-03  0.19548D-02  0.48459D-02  0.13468D-01
  0.10715D+01  0.30000D-01  0.83932D-04  0.83945D-04  0.83985D-04  0.84110D-04  0.84439D-04  0.85197D-04  0.86580D-04  0.89196D-04  0.94161D-04  0.10370D-03  0.12235D-03  0.16292D-03  0.25860D-03  0.41639D-03  0.55982D-03  0.90861D-03  0.18563D-02  0.44618D-02  0.12129D-01
  0.11482D+01  0.60000D-01  0.95693D-04  0.95706D-04  0.95745D-04  0.95863D-04  0.96194D-04  0.96964D-04  0.98372D-04  0.10106D-03  0.10618D-03  0.11603D-03  0.13514D-03  0.17615D-03  0.27164D-03  0.43614D-03  0.58218D-03  0.90332D-03  0.17761D-02  0.41332D-02  0.10967D-01
  0.12303D+01  0.90000D-01  0.10914D-03  0.10916D-03  0.10919D-03  0.10931D-03  0.10964D-03  0.11042D-03  0.11185D-03  0.11461D-03  0.11990D-03  0.13009D-03  0.14974D-03  0.19128D-03  0.28634D-03  0.45849D-03  0.61010D-03  0.90570D-03  0.17128D-02  0.38540D-02  0.99597D-02
  0.13183D+01  0.12000D+00  0.12453D-03  0.12454D-03  0.12458D-03  0.12470D-03  0.12502D-03  0.12580D-03  0.12727D-03  0.13009D-03  0.13556D-03  0.14612D-03  0.16637D-03  0.20841D-03  0.30384D-03  0.48360D-03  0.64258D-03  0.91582D-03  0.16647D-02  0.36184D-02  0.90902D-02
  0.14125D+01  0.15000D+00  0.14214D-03  0.14215D-03  0.14218D-03  0.14230D-03  0.14262D-03  0.14341D-03  0.14490D-03  0.14780D-03  0.15345D-03  0.16441D-03  0.18526D-03  0.22809D-03  0.32437D-03  0.50882D-03  0.68086D-03  0.93396D-03  0.16310D-02  0.34218D-02  0.83421D-02
  0.15136D+01  0.18000D+00  0.16228D-03  0.16229D-03  0.16233D-03  0.16243D-03  0.16275D-03  0.16355D-03  0.16507D-03  0.16804D-03  0.17388D-03  0.18525D-03  0.20680D-03  0.25064D-03  0.34713D-03  0.53729D-03  0.72555D-03  0.96037D-03  0.16109D-02  0.32601D-02  0.77011D-02
  0.16218D+01  0.21000D+00  0.18533D-03  0.18534D-03  0.18537D-03  0.18548D-03  0.18580D-03  0.18659D-03  0.18814D-03  0.19118D-03  0.19722D-03  0.20904D-03  0.23138D-03  0.27612D-03  0.37348D-03  0.56979D-03  0.77526D-03  0.99562D-03  0.16037D-02  0.31300D-02  0.71548D-02
  0.17378D+01  0.24000D+00  0.21170D-03  0.21171D-03  0.21174D-03  0.21185D-03  0.21216D-03  0.21296D-03  0.21453D-03  0.21765D-03  0.22390D-03  0.23621D-03  0.25933D-03  0.30518D-03  0.40401D-03  0.60518D-03  0.82998D-03  0.10405D-02  0.16093D-02  0.30285D-02  0.66923D-02
  0.18621D+01  0.27000D+00  0.24188D-03  0.24189D-03  0.24192D-03  0.24202D-03  0.24233D-03  0.24315D-03  0.24473D-03  0.24792D-03  0.25440D-03  0.26721D-03  0.29118D-03  0.33838D-03  0.43874D-03  0.64353D-03  0.89162D-03  0.10959D-02  0.16277D-02  0.29534D-02  0.63044D-02
  0.19953D+01  0.30000D+00  0.27642D-03  0.27643D-03  0.27646D-03  0.27656D-03  0.27687D-03  0.27768D-03  0.27928D-03  0.28255D-03  0.28926D-03  0.30260D-03  0.32752D-03  0.37619D-03  0.47783D-03  0.68772D-03  0.96049D-03  0.11620D-02  0.16591D-02  0.29030D-02  0.59829D-02
  0.21380D+01  0.33000D+00  0.31595D-03  0.31596D-03  0.31599D-03  0.31608D-03  0.31639D-03  0.31720D-03  0.31882D-03  0.32217D-03  0.32911D-03  0.34303D-03  0.36898D-03  0.41902D-03  0.52279D-03  0.73833D-03  0.10324D-02  0.12406D-02  0.17042D-02  0.28759D-02  0.57210D-02
  0.22909D+01  0.36000D+00  0.36119D-03  0.36120D-03  0.36123D-03  0.36132D-03  0.36161D-03  0.36243D-03  0.36407D-03  0.36749D-03  0.37469D-03  0.38923D-03  0.41617D-03  0.46792D-03  0.57433D-03  0.79308D-03  0.11120D-02  0.13332D-02  0.17636D-02  0.28714D-02  0.55131D-02
  0.24547D+01  0.39000D+00  0.41297D-03  0.41298D-03  0.41301D-03  0.41309D-03  0.41339D-03  0.41421D-03  0.41585D-03  0.41935D-03  0.42681D-03  0.44197D-03  0.47005D-03  0.52373D-03  0.63224D-03  0.85567D-03  0.12007D-02  0.14393D-02  0.18387D-02  0.28889D-02  0.53545D-02
  0.26303D+01  0.42000D+00  0.47223D-03  0.47224D-03  0.47226D-03  0.47235D-03  0.47264D-03  0.47345D-03  0.47511D-03  0.47868D-03  0.48641D-03  0.50224D-03  0.53157D-03  0.58706D-03  0.69829D-03  0.92755D-03  0.12958D-02  0.15604D-02  0.19310D-02  0.29285D-02  0.52414D-02
  0.28184D+01  0.45000D+00  0.54005D-03  0.54005D-03  0.54008D-03  0.54016D-03  0.54043D-03  0.54126D-03  0.54293D-03  0.54657D-03  0.55458D-03  0.57115D-03  0.60171D-03  0.65922D-03  0.77380D-03  0.10085D-02  0.13977D-02  0.16992D-02  0.20423D-02  0.29905D-02  0.51712D-02
  0.30200D+01  0.48000D+00  0.61766D-03  0.61767D-03  0.61770D-03  0.61778D-03  0.61803D-03  0.61887D-03  0.62054D-03  0.62425D-03  0.63256D-03  0.64987D-03  0.68174D-03  0.74157D-03  0.85968D-03  0.10987D-02  0.15119D-02  0.18566D-02  0.21745D-02  0.30758D-02  0.51416D-02
  0.32359D+01  0.51000D+00  0.70649D-03  0.70649D-03  0.70652D-03  0.70660D-03  0.70684D-03  0.70768D-03  0.70936D-03  0.71313D-03  0.72175D-03  0.73984D-03  0.77317D-03  0.83546D-03  0.95672D-03  0.12023D-02  0.16398D-02  0.20287D-02  0.23307D-02  0.31857D-02  0.51514D-02
  0.34674D+01  0.54000D+00  0.80813D-03  0.80814D-03  0.80816D-03  0.80824D-03  0.80847D-03  0.80931D-03  0.81100D-03  0.81483D-03  0.82376D-03  0.84271D-03  0.87758D-03  0.94217D-03  0.10676D-02  0.13207D-02  0.17757D-02  0.22218D-02  0.25141D-02  0.33218D-02  0.52001D-02
  0.37154D+01  0.57000D+00  0.92445D-03  0.92446D-03  0.92448D-03  0.92455D-03  0.92478D-03  0.92562D-03  0.92730D-03  0.93120D-03  0.94046D-03  0.96031D-03  0.99667D-03  0.10640D-02  0.11941D-02  0.14528D-02  0.19285D-02  0.24386D-02  0.27264D-02  0.34866D-02  0.52878D-02
  0.39811D+01  0.60000D+00  0.10575D-02  0.10576D-02  0.10576D-02  0.10576D-02  0.10579D-02  0.10587D-02  0.10604D-02  0.10643D-02  0.10739D-02  0.10947D-02  0.11327D-02  0.12031D-02  0.13373D-02  0.16033D-02  0.21016D-02  0.26736D-02  0.29724D-02  0.36829D-02  0.54152D-02
  0.42658D+01  0.63000D+00  0.12098D-02  0.12098D-02  0.12099D-02  0.12099D-02  0.12101D-02  0.12110D-02  0.12127D-02  0.12167D-02  0.12266D-02  0.12484D-02  0.12882D-02  0.13614D-02  0.15004D-02  0.17753D-02  0.22936D-02  0.29297D-02  0.32571D-02  0.39142D-02  0.55839D-02
  0.45709D+01  0.66000D+00  0.13841D-02  0.13841D-02  0.13841D-02  0.13842D-02  0.13844D-02  0.13852D-02  0.13869D-02  0.13909D-02  0.14012D-02  0.14240D-02  0.14657D-02  0.15420D-02  0.16866D-02  0.19703D-02  0.25057D-02  0.32149D-02  0.35827D-02  0.41848D-02  0.57962D-02
  0.48978D+01  0.69000D+00  0.15834D-02  0.15834D-02  0.15834D-02  0.15835D-02  0.15837D-02  0.15845D-02  0.15862D-02  0.15903D-02  0.16010D-02  0.16249D-02  0.16684D-02  0.17482D-02  0.18987D-02  0.21901D-02  0.27472D-02  0.35309D-02  0.39513D-02  0.45001D-02  0.60549D-02
  0.52481D+01  0.72000D+00  0.18115D-02  0.18115D-02  0.18115D-02  0.18115D-02  0.18117D-02  0.18124D-02  0.18142D-02  0.18183D-02  0.18295D-02  0.18545D-02  0.19001D-02  0.19836D-02  0.21393D-02  0.24411D-02  0.30218D-02  0.38673D-02  0.43716D-02  0.48655D-02  0.63639D-02
  0.56234D+01  0.75000D+00  0.20723D-02  0.20723D-02  0.20724D-02  0.20724D-02  0.20726D-02  0.20732D-02  0.20751D-02  0.20792D-02  0.20907D-02  0.21170D-02  0.21648D-02  0.22517D-02  0.24140D-02  0.27276D-02  0.33253D-02  0.42422D-02  0.48494D-02  0.52884D-02  0.67277D-02
  0.60256D+01  0.78000D+00  0.23707D-02  0.23708D-02  0.23708D-02  0.23708D-02  0.23710D-02  0.23716D-02  0.23734D-02  0.23776D-02  0.23896D-02  0.24171D-02  0.24671D-02  0.25580D-02  0.27276D-02  0.30510D-02  0.36702D-02  0.46622D-02  0.53766D-02  0.57773D-02  0.71521D-02
  0.64565D+01  0.81000D+00  0.27121D-02  0.27121D-02  0.27121D-02  0.27122D-02  0.27123D-02  0.27129D-02  0.27147D-02  0.27190D-02  0.27314D-02  0.27602D-02  0.28127D-02  0.29077D-02  0.30839D-02  0.34207D-02  0.40614D-02  0.51208D-02  0.59689D-02  0.63408D-02  0.76437D-02
  0.69183D+01  0.84000D+00  0.31025D-02  0.31025D-02  0.31025D-02  0.31026D-02  0.31027D-02  0.31032D-02  0.31051D-02  0.31094D-02  0.31222D-02  0.31525D-02  0.32074D-02  0.33068D-02  0.34912D-02  0.38387D-02  0.45050D-02  0.56320D-02  0.66267D-02  0.69872D-02  0.82105D-02
  0.74131D+01  0.87000D+00  0.35490D-02  0.35490D-02  0.35490D-02  0.35491D-02  0.35492D-02  0.35497D-02  0.35515D-02  0.35559D-02  0.35692D-02  0.36010D-02  0.36584D-02  0.37627D-02  0.39546D-02  0.43158D-02  0.50100D-02  0.61941D-02  0.73636D-02  0.77288D-02  0.88618D-02
  0.79433D+01  0.90000D+00  0.40597D-02  0.40597D-02  0.40597D-02  0.40598D-02  0.40599D-02  0.40604D-02  0.40621D-02  0.40666D-02  0.40805D-02  0.41137D-02  0.41740D-02  0.42833D-02  0.44831D-02  0.48603D-02  0.55760D-02  0.68295D-02  0.81726D-02  0.85795D-02  0.96085D-02
  0.85114D+01  0.93000D+00  0.46438D-02  0.46438D-02  0.46438D-02  0.46439D-02  0.46440D-02  0.46445D-02  0.46461D-02  0.46507D-02  0.46651D-02  0.47001D-02  0.47634D-02  0.48773D-02  0.50868D-02  0.54788D-02  0.62206D-02  0.75483D-02  0.90565D-02  0.95507D-02  0.10463D-01
  0.91201D+01  0.96000D+00  0.53119D-02  0.53119D-02  0.53119D-02  0.53120D-02  0.53121D-02  0.53125D-02  0.53142D-02  0.53188D-02  0.53339D-02  0.53707D-02  0.54368D-02  0.55564D-02  0.57759D-02  0.61824D-02  0.69560D-02  0.83422D-02  0.10043D-01  0.10647D-01  0.11440D-01
  0.97724D+01  0.99000D+00  0.60761D-02  0.60761D-02  0.60761D-02  0.60762D-02  0.60763D-02  0.60767D-02  0.60783D-02  0.60832D-02  0.60989D-02  0.61376D-02  0.62069D-02  0.63326D-02  0.65610D-02  0.69858D-02  0.77911D-02  0.92379D-02  0.11146D-01  0.11892D-01  0.12556D-01
  0.10471D+02  0.10200D+01  0.69504D-02  0.69504D-02  0.69505D-02  0.69505D-02  0.69506D-02  0.69510D-02  0.69527D-02  0.69576D-02  0.69741D-02  0.70147D-02  0.70876D-02  0.72189D-02  0.74581D-02  0.79033D-02  0.87351D-02  0.10256D-01  0.12341D-01  0.13306D-01  0.13830D-01
  0.11220D+02  0.10500D+01  0.79511D-02  0.79511D-02  0.79511D-02  0.79511D-02  0.79512D-02  0.79516D-02  0.79533D-02  0.79584D-02  0.79756D-02  0.80183D-02  0.80948D-02  0.82322D-02  0.84836D-02  0.89461D-02  0.98133D-02  0.11410D-01  0.13672D-01  0.14884D-01  0.15283D-01
  0.12023D+02  0.10800D+01  0.90965D-02  0.90965D-02  0.90966D-02  0.90966D-02  0.90967D-02  0.90971D-02  0.90986D-02  0.91038D-02  0.91218D-02  0.91669D-02  0.92469D-02  0.93914D-02  0.96545D-02  0.10137D-01  0.11045D-01  0.12700D-01  0.15169D-01  0.16647D-01  0.16940D-01
  0.12882D+02  0.11100D+01  0.10408D-01  0.10408D-01  0.10408D-01  0.10408D-01  0.10408D-01  0.10409D-01  0.10410D-01  0.10415D-01  0.10434D-01  0.10481D-01  0.10565D-01  0.10718D-01  0.10992D-01  0.11499D-01  0.12442D-01  0.14171D-01  0.16843D-01  0.18629D-01  0.18825D-01
  0.13804D+02  0.11400D+01  0.11910D-01  0.11910D-01  0.11910D-01  0.11910D-01  0.11910D-01  0.11911D-01  0.11912D-01  0.11917D-01  0.11937D-01  0.11987D-01  0.12075D-01  0.12234D-01  0.12523D-01  0.13054D-01  0.14034D-01  0.15849D-01  0.18685D-01  0.20856D-01  0.20967D-01
  0.14791D+02  0.11700D+01  0.13631D-01  0.13631D-01  0.13631D-01  0.13631D-01  0.13631D-01  0.13632D-01  0.13633D-01  0.13638D-01  0.13659D-01  0.13711D-01  0.13804D-01  0.13971D-01  0.14275D-01  0.14828D-01  0.15856D-01  0.17750D-01  0.20772D-01  0.23301D-01  0.23401D-01
  0.15849D+02  0.12000D+01  0.15604D-01  0.15604D-01  0.15604D-01  0.15604D-01  0.15604D-01  0.15605D-01  0.15606D-01  0.15611D-01  0.15633D-01  0.15688D-01  0.15785D-01  0.15961D-01  0.16280D-01  0.16860D-01  0.17939D-01  0.19905D-01  0.23141D-01  0.26039D-01  0.26165D-01
  0.16982D+02  0.12300D+01  0.17867D-01  0.17867D-01  0.17867D-01  0.17867D-01  0.17867D-01  0.17867D-01  0.17868D-01  0.17873D-01  0.17897D-01  0.17955D-01  0.18058D-01  0.18242D-01  0.18577D-01  0.19189D-01  0.20311D-01  0.22372D-01  0.25796D-01  0.29120D-01  0.29287D-01
  0.18197D+02  0.12600D+01  0.20464D-01  0.20464D-01  0.20464D-01  0.20464D-01  0.20464D-01  0.20465D-01  0.20466D-01  0.20471D-01  0.20495D-01  0.20557D-01  0.20665D-01  0.20859D-01  0.21212D-01  0.21854D-01  0.23029D-01  0.25198D-01  0.28791D-01  0.32562D-01  0.32823D-01
  0.19498D+02  0.12900D+01  0.23449D-01  0.23449D-01  0.23449D-01  0.23449D-01  0.23449D-01  0.23449D-01  0.23450D-01  0.23455D-01  0.23482D-01  0.23547D-01  0.23661D-01  0.23865D-01  0.24238D-01  0.24911D-01  0.26149D-01  0.28409D-01  0.32216D-01  0.36380D-01  0.36835D-01
  0.20893D+02  0.13200D+01  0.26883D-01  0.26883D-01  0.26883D-01  0.26883D-01  0.26883D-01  0.26884D-01  0.26885D-01  0.26890D-01  0.26918D-01  0.26987D-01  0.27107D-01  0.27324D-01  0.27715D-01  0.28426D-01  0.29729D-01  0.32092D-01  0.36140D-01  0.40712D-01  0.41382D-01
  0.22387D+02  0.13500D+01  0.30842D-01  0.30842D-01  0.30842D-01  0.30842D-01  0.30842D-01  0.30843D-01  0.30844D-01  0.30849D-01  0.30878D-01  0.30952D-01  0.31079D-01  0.31308D-01  0.31721D-01  0.32475D-01  0.33839D-01  0.36334D-01  0.40577D-01  0.45651D-01  0.46524D-01
  0.23988D+02  0.13800D+01  0.35415D-01  0.35415D-01  0.35415D-01  0.35415D-01  0.35415D-01  0.35416D-01  0.35417D-01  0.35422D-01  0.35453D-01  0.35531D-01  0.35667D-01  0.35908D-01  0.36348D-01  0.37141D-01  0.38584D-01  0.41220D-01  0.45683D-01  0.51205D-01  0.52394D-01
  0.25704D+02  0.14100D+01  0.40711D-01  0.40711D-01  0.40711D-01  0.40711D-01  0.40711D-01  0.40711D-01  0.40712D-01  0.40718D-01  0.40750D-01  0.40834D-01  0.40977D-01  0.41234D-01  0.41700D-01  0.42540D-01  0.44076D-01  0.46839D-01  0.51590D-01  0.57546D-01  0.59130D-01
  0.27542D+02  0.14400D+01  0.46860D-01  0.46860D-01  0.46860D-01  0.46860D-01  0.46860D-01  0.46860D-01  0.46861D-01  0.46866D-01  0.46899D-01  0.46989D-01  0.47142D-01  0.47415D-01  0.47909D-01  0.48807D-01  0.50432D-01  0.53362D-01  0.58417D-01  0.64877D-01  0.66830D-01
  0.29512D+02  0.14700D+01  0.54020D-01  0.54020D-01  0.54020D-01  0.54020D-01  0.54020D-01  0.54020D-01  0.54021D-01  0.54025D-01  0.54058D-01  0.54156D-01  0.54319D-01  0.54609D-01  0.55138D-01  0.56098D-01  0.57824D-01  0.60956D-01  0.66289D-01  0.73369D-01  0.75695D-01
  0.31623D+02  0.15000D+01  0.62375D-01  0.62375D-01  0.62375D-01  0.62375D-01  0.62375D-01  0.62375D-01  0.62376D-01  0.62380D-01  0.62411D-01  0.62519D-01  0.62693D-01  0.63003D-01  0.63572D-01  0.64593D-01  0.66447D-01  0.69784D-01  0.75477D-01  0.83092D-01  0.85983D-01
  0.33884D+02  0.15300D+01  0.72132D-01  0.72132D-01  0.72132D-01  0.72132D-01  0.72132D-01  0.72132D-01  0.72133D-01  0.72137D-01  0.72165D-01  0.72283D-01  0.72470D-01  0.72803D-01  0.73410D-01  0.74511D-01  0.76509D-01  0.80063D-01  0.86202D-01  0.94417D-01  0.97932D-01
  0.36308D+02  0.15600D+01  0.83527D-01  0.83527D-01  0.83527D-01  0.83527D-01  0.83527D-01  0.83527D-01  0.83528D-01  0.83531D-01  0.83557D-01  0.83684D-01  0.83887D-01  0.84245D-01  0.84897D-01  0.86088D-01  0.88225D-01  0.92059D-01  0.98634D-01  0.10761D+00  0.11165D+00
  0.38905D+02  0.15900D+01  0.96799D-01  0.96799D-01  0.96799D-01  0.96799D-01  0.96799D-01  0.96799D-01  0.96800D-01  0.96803D-01  0.96826D-01  0.96962D-01  0.97183D-01  0.97566D-01  0.98271D-01  0.99552D-01  0.10186D+00  0.10601D+00  0.11303D+00  0.12282D+00  0.12750D+00
  0.41687D+02  0.16200D+01  0.11214D+00  0.11214D+00  0.11214D+00  0.11214D+00  0.11214D+00  0.11214D+00  0.11214D+00  0.11214D+00  0.11216D+00  0.11230D+00  0.11254D+00  0.11296D+00  0.11371D+00  0.11509D+00  0.11759D+00  0.12203D+00  0.12960D+00  0.14010D+00  0.14559D+00
  0.44668D+02  0.16500D+01  0.12966D+00  0.12966D+00  0.12966D+00  0.12966D+00  0.12966D+00  0.12966D+00  0.12966D+00  0.12966D+00  0.12968D+00  0.12982D+00  0.13009D+00  0.13053D+00  0.13134D+00  0.13282D+00  0.13550D+00  0.14025D+00  0.14842D+00  0.15968D+00  0.16593D+00
  0.47863D+02  0.16800D+01  0.14933D+00  0.14933D+00  0.14933D+00  0.14933D+00  0.14933D+00  0.14933D+00  0.14933D+00  0.14933D+00  0.14935D+00  0.14949D+00  0.14978D+00  0.15025D+00  0.15111D+00  0.15270D+00  0.15554D+00  0.16061D+00  0.16921D+00  0.18131D+00  0.18799D+00
  0.51286D+02  0.17100D+01  0.17094D+00  0.17094D+00  0.17094D+00  0.17094D+00  0.17094D+00  0.17094D+00  0.17094D+00  0.17094D+00  0.17095D+00  0.17108D+00  0.17141D+00  0.17190D+00  0.17280D+00  0.17446D+00  0.17745D+00  0.18279D+00  0.19176D+00  0.20437D+00  0.21156D+00
  0.54954D+02  0.17400D+01  0.19381D+00  0.19381D+00  0.19381D+00  0.19381D+00  0.19381D+00  0.19381D+00  0.19381D+00  0.19381D+00  0.19382D+00  0.19393D+00  0.19428D+00  0.19479D+00  0.19572D+00  0.19742D+00  0.20053D+00  0.20598D+00  0.21523D+00  0.22804D+00  0.23562D+00
  0.58884D+02  0.17700D+01  0.21725D+00  0.21725D+00  0.21725D+00  0.21725D+00  0.21725D+00  0.21725D+00  0.21725D+00  0.21726D+00  0.21726D+00  0.21735D+00  0.21772D+00  0.21825D+00  0.21918D+00  0.22090D+00  0.22400D+00  0.22950D+00  0.23877D+00  0.25160D+00  0.25915D+00
  0.63096D+02  0.18000D+01  0.24070D+00  0.24070D+00  0.24070D+00  0.24070D+00  0.24070D+00  0.24070D+00  0.24070D+00  0.24070D+00  0.24071D+00  0.24078D+00  0.24115D+00  0.24167D+00  0.24259D+00  0.24428D+00  0.24733D+00  0.25275D+00  0.26174D+00  0.27425D+00  0.28116D+00
  0.67608D+02  0.18300D+01  0.26270D+00  0.26270D+00  0.26270D+00  0.26270D+00  0.26270D+00  0.26270D+00  0.26270D+00  0.26270D+00  0.26271D+00  0.26276D+00  0.26311D+00  0.26362D+00  0.26450D+00  0.26610D+00  0.26902D+00  0.27417D+00  0.28268D+00  0.29432D+00  0.30055D+00
  0.72444D+02  0.18600D+01  0.28183D+00  0.28183D+00  0.28183D+00  0.28183D+00  0.28183D+00  0.28183D+00  0.28183D+00  0.28183D+00  0.28184D+00  0.28188D+00  0.28220D+00  0.28268D+00  0.28349D+00  0.28497D+00  0.28766D+00  0.29237D+00  0.30019D+00  0.31062D+00  0.31598D+00
  0.77625D+02  0.18900D+01  0.29659D+00  0.29659D+00  0.29659D+00  0.29659D+00  0.29659D+00  0.29659D+00  0.29659D+00  0.29659D+00  0.29659D+00  0.29662D+00  0.29689D+00  0.29733D+00  0.29805D+00  0.29937D+00  0.30174D+00  0.30592D+00  0.31276D+00  0.32194D+00  0.32618D+00
  0.83176D+02  0.19200D+01  0.30603D+00  0.30603D+00  0.30603D+00  0.30603D+00  0.30603D+00  0.30603D+00  0.30603D+00  0.30603D+00  0.30603D+00  0.30605D+00  0.30626D+00  0.30665D+00  0.30728D+00  0.30840D+00  0.31042D+00  0.31399D+00  0.31975D+00  0.32743D+00  0.33083D+00
  0.89125D+02  0.19500D+01  0.31058D+00  0.31058D+00  0.31058D+00  0.31058D+00  0.31058D+00  0.31058D+00  0.31058D+00  0.31058D+00  0.31058D+00  0.31060D+00  0.31075D+00  0.31110D+00  0.31162D+00  0.31254D+00  0.31421D+00  0.31713D+00  0.32187D+00  0.32802D+00  0.33046D+00
  0.95499D+02  0.19800D+01  0.31215D+00  0.31215D+00  0.31215D+00  0.31215D+00  0.31215D+00  0.31215D+00  0.31215D+00  0.31215D+00  0.31215D+00  0.31216D+00  0.31226D+00  0.31256D+00  0.31298D+00  0.31374D+00  0.31509D+00  0.31744D+00  0.32127D+00  0.32615D+00  0.32795D+00
  0.10233D+03  0.20100D+01  0.31011D+00  0.31011D+00  0.31011D+00  0.31011D+00  0.31011D+00  0.31011D+00  0.31011D+00  0.31011D+00  0.31011D+00  0.31012D+00  0.31018D+00  0.31043D+00  0.31077D+00  0.31137D+00  0.31243D+00  0.31430D+00  0.31728D+00  0.32110D+00  0.32221D+00
  0.10965D+03  0.20400D+01  0.30549D+00  0.30549D+00  0.30549D+00  0.30549D+00  0.30549D+00  0.30549D+00  0.30549D+00  0.30549D+00  0.30549D+00  0.30549D+00  0.30553D+00  0.30573D+00  0.30600D+00  0.30647D+00  0.30730D+00  0.30875D+00  0.31105D+00  0.31399D+00  0.31480D+00
  0.11749D+03  0.20700D+01  0.29968D+00  0.29968D+00  0.29968D+00  0.29968D+00  0.29968D+00  0.29968D+00  0.29968D+00  0.29968D+00  0.29968D+00  0.29968D+00  0.29970D+00  0.29986D+00  0.30007D+00  0.30043D+00  0.30108D+00  0.30219D+00  0.30398D+00  0.30622D+00  0.30679D+00
  0.12589D+03  0.21000D+01  0.29479D+00  0.29479D+00  0.29479D+00  0.29479D+00  0.29479D+00  0.29479D+00  0.29479D+00  0.29479D+00  0.29479D+00  0.29479D+00  0.29481D+00  0.29493D+00  0.29510D+00  0.29538D+00  0.29588D+00  0.29674D+00  0.29813D+00  0.29985D+00  0.30023D+00
  0.13490D+03  0.21300D+01  0.29181D+00  0.29181D+00  0.29181D+00  0.29181D+00  0.29181D+00  0.29181D+00  0.29181D+00  0.29181D+00  0.29181D+00  0.29181D+00  0.29182D+00  0.29191D+00  0.29205D+00  0.29227D+00  0.29267D+00  0.29335D+00  0.29443D+00  0.29579D+00  0.29605D+00
  0.14454D+03  0.21600D+01  0.28941D+00  0.28941D+00  0.28941D+00  0.28941D+00  0.28941D+00  0.28941D+00  0.28941D+00  0.28941D+00  0.28941D+00  0.28941D+00  0.28941D+00  0.28948D+00  0.28960D+00  0.28978D+00  0.29009D+00  0.29063D+00  0.29149D+00  0.29256D+00  0.29276D+00
  0.15488D+03  0.21900D+01  0.29127D+00  0.29127D+00  0.29127D+00  0.29127D+00  0.29127D+00  0.29127D+00  0.29127D+00  0.29127D+00  0.29127D+00  0.29127D+00  0.29127D+00  0.29132D+00  0.29142D+00  0.29157D+00  0.29183D+00  0.29227D+00  0.29297D+00  0.29384D+00  0.29400D+00
  0.16596D+03  0.22200D+01  0.29196D+00  0.29196D+00  0.29196D+00  0.29196D+00  0.29196D+00  0.29196D+00  0.29196D+00  0.29196D+00  0.29196D+00  0.29196D+00  0.29196D+00  0.29200D+00  0.29208D+00  0.29220D+00  0.29241D+00  0.29277D+00  0.29334D+00  0.29406D+00  0.29416D+00
  0.17783D+03  0.22500D+01  0.28751D+00  0.28751D+00  0.28751D+00  0.28751D+00  0.28751D+00  0.28751D+00  0.28751D+00  0.28751D+00  0.28751D+00  0.28751D+00  0.28751D+00  0.28753D+00  0.28760D+00  0.28770D+00  0.28786D+00  0.28814D+00  0.28858D+00  0.28913D+00  0.28920D+00
  0.19055D+03  0.22800D+01  0.27356D+00  0.27356D+00  0.27356D+00  0.27356D+00  0.27356D+00  0.27356D+00  0.27356D+00  0.27356D+00  0.27356D+00  0.27356D+00  0.27356D+00  0.27357D+00  0.27362D+00  0.27369D+00  0.27382D+00  0.27402D+00  0.27434D+00  0.27474D+00  0.27478D+00
  0.20417D+03  0.23100D+01  0.25226D+00  0.25226D+00  0.25226D+00  0.25226D+00  0.25226D+00  0.25226D+00  0.25226D+00  0.25226D+00  0.25226D+00  0.25226D+00  0.25226D+00  0.25227D+00  0.25231D+00  0.25236D+00  0.25244D+00  0.25258D+00  0.25280D+00  0.25307D+00  0.25310D+00
  0.21878D+03  0.23400D+01  0.22816D+00  0.22816D+00  0.22816D+00  0.22816D+00  0.22816D+00  0.22816D+00  0.22816D+00  0.22816D+00  0.22816D+00  0.22816D+00  0.22816D+00  0.22817D+00  0.22819D+00  0.22823D+00  0.22828D+00  0.22837D+00  0.22852D+00  0.22870D+00  0.22871D+00
  0.23442D+03  0.23700D+01  0.20458D+00  0.20458D+00  0.20458D+00  0.20458D+00  0.20458D+00  0.20458D+00  0.20458D+00  0.20458D+00  0.20458D+00  0.20458D+00  0.20458D+00  0.20458D+00  0.20459D+00  0.20462D+00  0.20465D+00  0.20471D+00  0.20481D+00  0.20492D+00  0.20493D+00
  0.25119D+03  0.24000D+01  0.18285D+00  0.18285D+00  0.18285D+00  0.18285D+00  0.18285D+00  0.18285D+00  0.18285D+00  0.18285D+00  0.18285D+00  0.18285D+00  0.18285D+00  0.18285D+00  0.18286D+00  0.18287D+00  0.18289D+00  0.18293D+00  0.18299D+00  0.18307D+00  0.18307D+00
  0.26915D+03  0.24300D+01  0.16363D+00  0.16363D+00  0.16363D+00  0.16363D+00  0.16363D+00  0.16363D+00  0.16363D+00  0.16363D+00  0.16363D+00  0.16363D+00  0.16363D+00  0.16363D+00  0.16364D+00  0.16365D+00  0.16366D+00  0.16369D+00  0.16373D+00  0.16378D+00  0.16378D+00
  0.28840D+03  0.24600D+01  0.14747D+00  0.14747D+00  0.14747D+00  0.14747D+00  0.14747D+00  0.14747D+00  0.14747D+00  0.14747D+00  0.14747D+00  0.14747D+00  0.14747D+00  0.14747D+00  0.14747D+00  0.14748D+00  0.14749D+00  0.14750D+00  0.14753D+00  0.14756D+00  0.14756D+00
  0.30903D+03  0.24900D+01  0.13345D+00  0.13345D+00  0.13345D+00  0.13345D+00  0.13345D+00  0.13345D+00  0.13345D+00  0.13345D+00  0.13345D+00  0.13345D+00  0.13345D+00  0.13345D+00  0.13345D+00  0.13346D+00  0.13346D+00  0.13348D+00  0.13349D+00  0.13351D+00  0.13351D+00
  0.33113D+03  0.25200D+01  0.12157D+00  0.12157D+00  0.12157D+00  0.12157D+00  0.12157D+00  0.12157D+00  0.12157D+00  0.12157D+00  0.12157D+00  0.12157D+00  0.12157D+00  0.12157D+00  0.12157D+00  0.12158D+00  0.12158D+00  0.12159D+00  0.12160D+00  0.12162D+00  0.12162D+00


==> ross5/ross5_b14.dat <==
  0.10000D+01  0.00000D+00  0.14820D-04  0.14822D-04  0.14826D-04  0.14839D-04  0.14879D-04  0.14996D-04  0.15293D-04  0.15886D-04  0.16866D-04  0.18454D-04  0.21213D-04  0.26242D-04  0.36006D-04  0.57958D-04  0.12168D-03  0.32791D-03  0.67026D-03  0.15246D-02  0.42923D-02
  0.10715D+01  0.30000D-01  0.16710D-04  0.16711D-04  0.16715D-04  0.16727D-04  0.16766D-04  0.16880D-04  0.17169D-04  0.17765D-04  0.18760D-04  0.20369D-04  0.23149D-04  0.28176D-04  0.37802D-04  0.58902D-04  0.11794D-03  0.31085D-03  0.64022D-03  0.13938D-02  0.38375D-02
  0.11482D+01  0.60000D-01  0.18860D-04  0.18861D-04  0.18865D-04  0.18877D-04  0.18915D-04  0.19024D-04  0.19309D-04  0.19907D-04  0.20917D-04  0.22550D-04  0.25358D-04  0.30399D-04  0.39931D-04  0.60352D-04  0.11554D-03  0.29376D-03  0.61620D-03  0.12830D-02  0.34430D-02
  0.12303D+01  0.90000D-01  0.21309D-04  0.21310D-04  0.21314D-04  0.21326D-04  0.21362D-04  0.21468D-04  0.21749D-04  0.22348D-04  0.23373D-04  0.25035D-04  0.27877D-04  0.32948D-04  0.42426D-04  0.62313D-04  0.11408D-03  0.27959D-03  0.59763D-03  0.11899D-02  0.31012D-02
  0.13183D+01  0.12000D+00  0.24100D-04  0.24101D-04  0.24104D-04  0.24116D-04  0.24150D-04  0.24254D-04  0.24530D-04  0.25128D-04  0.26173D-04  0.27867D-04  0.30748D-04  0.35862D-04  0.45322D-04  0.64779D-04  0.11378D-03  0.26825D-03  0.58162D-03  0.11124D-02  0.28057D-02
  0.14125D+01  0.15000D+00  0.27280D-04  0.27281D-04  0.27285D-04  0.27296D-04  0.27329D-04  0.27430D-04  0.27700D-04  0.28301D-04  0.29366D-04  0.31091D-04  0.34018D-04  0.39188D-04  0.48664D-04  0.67802D-04  0.11457D-03  0.25856D-03  0.56751D-03  0.10489D-02  0.25508D-02
  0.15136D+01  0.18000D+00  0.30906D-04  0.30907D-04  0.30911D-04  0.30921D-04  0.30954D-04  0.31051D-04  0.31317D-04  0.31922D-04  0.33001D-04  0.34764D-04  0.37743D-04  0.42981D-04  0.52503D-04  0.71426D-04  0.11633D-03  0.25059D-03  0.55653D-03  0.99818D-03  0.23316D-02
  0.16218D+01  0.21000D+00  0.35042D-04  0.35043D-04  0.35046D-04  0.35056D-04  0.35088D-04  0.35183D-04  0.35446D-04  0.36045D-04  0.37147D-04  0.38950D-04  0.41984D-04  0.47302D-04  0.56899D-04  0.75692D-04  0.11901D-03  0.24531D-03  0.54814D-03  0.95819D-03  0.21440D-02
  0.17378D+01  0.24000D+00  0.39760D-04  0.39761D-04  0.39764D-04  0.39773D-04  0.39804D-04  0.39896D-04  0.40153D-04  0.40753D-04  0.41877D-04  0.43720D-04  0.46815D-04  0.52223D-04  0.61923D-04  0.80652D-04  0.12277D-03  0.24242D-03  0.53798D-03  0.92841D-03  0.19843D-02
  0.18621D+01  0.27000D+00  0.45142D-04  0.45143D-04  0.45146D-04  0.45156D-04  0.45185D-04  0.45275D-04  0.45527D-04  0.46129D-04  0.47271D-04  0.49157D-04  0.52316D-04  0.57826D-04  0.67652D-04  0.86400D-04  0.12762D-03  0.24071D-03  0.53014D-03  0.90821D-03  0.18494D-02
  0.19953D+01  0.30000D+00  0.51286D-04  0.51287D-04  0.51290D-04  0.51299D-04  0.51327D-04  0.51415D-04  0.51662D-04  0.52264D-04  0.53422D-04  0.55355D-04  0.58584D-04  0.64203D-04  0.74182D-04  0.93020D-04  0.13348D-03  0.24132D-03  0.52499D-03  0.89553D-03  0.17368D-02
  0.21380D+01  0.33000D+00  0.58298D-04  0.58299D-04  0.58302D-04  0.58311D-04  0.58338D-04  0.58423D-04  0.58668D-04  0.59262D-04  0.60443D-04  0.62425D-04  0.65725D-04  0.71464D-04  0.81618D-04  0.10060D-03  0.14054D-03  0.24422D-03  0.52004D-03  0.88953D-03  0.16441D-02
  0.22909D+01  0.36000D+00  0.66304D-04  0.66304D-04  0.66307D-04  0.66316D-04  0.66343D-04  0.66425D-04  0.66663D-04  0.67257D-04  0.68460D-04  0.70486D-04  0.73863D-04  0.79730D-04  0.90081D-04  0.10926D-03  0.14892D-03  0.24897D-03  0.51575D-03  0.89063D-03  0.15697D-02
  0.24547D+01  0.39000D+00  0.75444D-04  0.75445D-04  0.75448D-04  0.75456D-04  0.75482D-04  0.75562D-04  0.75795D-04  0.76392D-04  0.77603D-04  0.79682D-04  0.83139D-04  0.89142D-04  0.99712D-04  0.11916D-03  0.15869D-03  0.25549D-03  0.51486D-03  0.89817D-03  0.15119D-02
  0.26303D+01  0.42000D+00  0.85882D-04  0.85883D-04  0.85885D-04  0.85893D-04  0.85919D-04  0.85997D-04  0.86227D-04  0.86813D-04  0.88044D-04  0.90176D-04  0.93715D-04  0.99862D-04  0.11067D-03  0.13044D-03  0.16995D-03  0.26442D-03  0.51727D-03  0.90768D-03  0.14695D-02
  0.28184D+01  0.45000D+00  0.97802D-04  0.97803D-04  0.97805D-04  0.97813D-04  0.97838D-04  0.97914D-04  0.98137D-04  0.98719D-04  0.99968D-04  0.10215D-03  0.10577D-03  0.11207D-03  0.12314D-03  0.14327D-03  0.18296D-03  0.27577D-03  0.51979D-03  0.92216D-03  0.14419D-02
  0.30200D+01  0.48000D+00  0.11142D-03  0.11142D-03  0.11142D-03  0.11143D-03  0.11145D-03  0.11152D-03  0.11174D-03  0.11232D-03  0.11358D-03  0.11581D-03  0.11953D-03  0.12598D-03  0.13733D-03  0.15787D-03  0.19791D-03  0.28908D-03  0.52624D-03  0.94185D-03  0.14278D-02
  0.32359D+01  0.51000D+00  0.12696D-03  0.12697D-03  0.12697D-03  0.12697D-03  0.12700D-03  0.12707D-03  0.12728D-03  0.12786D-03  0.12912D-03  0.13141D-03  0.13522D-03  0.14184D-03  0.15348D-03  0.17450D-03  0.21494D-03  0.30509D-03  0.53695D-03  0.96267D-03  0.14267D-02
  0.34674D+01  0.54000D+00  0.14472D-03  0.14472D-03  0.14473D-03  0.14473D-03  0.14476D-03  0.14483D-03  0.14503D-03  0.14560D-03  0.14688D-03  0.14922D-03  0.15311D-03  0.15990D-03  0.17187D-03  0.19339D-03  0.23438D-03  0.32410D-03  0.55056D-03  0.98457D-03  0.14387D-02
  0.37154D+01  0.57000D+00  0.16501D-03  0.16501D-03  0.16501D-03  0.16502D-03  0.16504D-03  0.16511D-03  0.16531D-03  0.16587D-03  0.16716D-03  0.16955D-03  0.17353D-03  0.18050D-03  0.19280D-03  0.21488D-03  0.25657D-03  0.34613D-03  0.56715D-03  0.10111D-02  0.14637D-02
  0.39811D+01  0.60000D+00  0.18817D-03  0.18817D-03  0.18818D-03  0.18818D-03  0.18820D-03  0.18827D-03  0.18847D-03  0.18903D-03  0.19031D-03  0.19275D-03  0.19683D-03  0.20398D-03  0.21663D-03  0.23933D-03  0.28183D-03  0.37133D-03  0.58886D-03  0.10422D-02  0.14989D-02
  0.42658D+01  0.63000D+00  0.21463D-03  0.21463D-03  0.21464D-03  0.21464D-03  0.21466D-03  0.21473D-03  0.21492D-03  0.21546D-03  0.21676D-03  0.21925D-03  0.22342D-03  0.23075D-03  0.24378D-03  0.26714D-03  0.31049D-03  0.40050D-03  0.61581D-03  0.10714D-02  0.15465D-02
  0.45709D+01  0.66000D+00  0.24485D-03  0.24485D-03  0.24485D-03  0.24486D-03  0.24488D-03  0.24494D-03  0.24513D-03  0.24566D-03  0.24696D-03  0.24950D-03  0.25376D-03  0.26128D-03  0.27470D-03  0.29874D-03  0.34312D-03  0.43407D-03  0.64615D-03  0.11060D-02  0.16071D-02
  0.48978D+01  0.69000D+00  0.27936D-03  0.27936D-03  0.27936D-03  0.27936D-03  0.27938D-03  0.27944D-03  0.27963D-03  0.28015D-03  0.28145D-03  0.28403D-03  0.28839D-03  0.29610D-03  0.30992D-03  0.33471D-03  0.38026D-03  0.47203D-03  0.68248D-03  0.11475D-02  0.16765D-02
  0.52481D+01  0.72000D+00  0.31876D-03  0.31876D-03  0.31876D-03  0.31877D-03  0.31878D-03  0.31884D-03  0.31902D-03  0.31954D-03  0.32082D-03  0.32345D-03  0.32790D-03  0.33581D-03  0.35005D-03  0.37565D-03  0.42238D-03  0.51540D-03  0.72553D-03  0.11922D-02  0.17550D-02
  0.56234D+01  0.75000D+00  0.36374D-03  0.36374D-03  0.36375D-03  0.36375D-03  0.36377D-03  0.36382D-03  0.36400D-03  0.36449D-03  0.36578D-03  0.36845D-03  0.37299D-03  0.38110D-03  0.39577D-03  0.42221D-03  0.47024D-03  0.56494D-03  0.77500D-03  0.12411D-02  0.18458D-02
  0.60256D+01  0.78000D+00  0.41510D-03  0.41510D-03  0.41510D-03  0.41511D-03  0.41512D-03  0.41518D-03  0.41534D-03  0.41582D-03  0.41713D-03  0.41981D-03  0.42444D-03  0.43274D-03  0.44787D-03  0.47519D-03  0.52468D-03  0.62126D-03  0.83107D-03  0.12995D-02  0.19481D-02
  0.64565D+01  0.81000D+00  0.47371D-03  0.47371D-03  0.47372D-03  0.47372D-03  0.47374D-03  0.47379D-03  0.47395D-03  0.47442D-03  0.47570D-03  0.47843D-03  0.48314D-03  0.49164D-03  0.50724D-03  0.53550D-03  0.58656D-03  0.68494D-03  0.89610D-03  0.13680D-02  0.20529D-02
  0.69183D+01  0.84000D+00  0.54061D-03  0.54061D-03  0.54061D-03  0.54062D-03  0.54063D-03  0.54068D-03  0.54084D-03  0.54130D-03  0.54256D-03  0.54532D-03  0.55010D-03  0.55881D-03  0.57490D-03  0.60416D-03  0.65676D-03  0.75748D-03  0.97099D-03  0.14414D-02  0.21697D-02
  0.74131D+01  0.87000D+00  0.61694D-03  0.61694D-03  0.61694D-03  0.61695D-03  0.61696D-03  0.61701D-03  0.61716D-03  0.61761D-03  0.61886D-03  0.62164D-03  0.62650D-03  0.63540D-03  0.65199D-03  0.68226D-03  0.73661D-03  0.84003D-03  0.10550D-02  0.15270D-02  0.23001D-02
  0.79433D+01  0.90000D+00  0.70402D-03  0.70402D-03  0.70402D-03  0.70403D-03  0.70404D-03  0.70409D-03  0.70424D-03  0.70467D-03  0.70592D-03  0.70870D-03  0.71362D-03  0.72272D-03  0.73983D-03  0.77118D-03  0.82743D-03  0.93335D-03  0.11510D-02  0.16270D-02  0.24365D-02
  0.85114D+01  0.93000D+00  0.80335D-03  0.80335D-03  0.80335D-03  0.80335D-03  0.80337D-03  0.80341D-03  0.80355D-03  0.80397D-03  0.80518D-03  0.80800D-03  0.81298D-03  0.82227D-03  0.83991D-03  0.87241D-03  0.93054D-03  0.10393D-02  0.12608D-02  0.17397D-02  0.25812D-02
  0.91201D+01  0.96000D+00  0.91661D-03  0.91661D-03  0.91662D-03  0.91662D-03  0.91663D-03  0.91668D-03  0.91681D-03  0.91722D-03  0.91840D-03  0.92124D-03  0.92626D-03  0.93575D-03  0.95394D-03  0.98761D-03  0.10477D-02  0.11598D-02  0.13852D-02  0.18656D-02  0.27436D-02
  0.97724D+01  0.99000D+00  0.10457D-02  0.10457D-02  0.10458D-02  0.10458D-02  0.10458D-02  0.10458D-02  0.10459D-02  0.10463D-02  0.10475D-02  0.10503D-02  0.10554D-02  0.10651D-02  0.10838D-02  0.11187D-02  0.11810D-02  0.12965D-02  0.15255D-02  0.20112D-02  0.29244D-02
  0.10471D+02  0.10200D+01  0.11929D-02  0.11929D-02  0.11929D-02  0.11930D-02  0.11930D-02  0.11930D-02  0.11931D-02  0.11935D-02  0.11946D-02  0.11975D-02  0.12026D-02  0.12124D-02  0.12318D-02  0.12679D-02  0.13325D-02  0.14513D-02  0.16853D-02  0.21782D-02  0.31122D-02
  0.11220D+02  0.10500D+01  0.13607D-02  0.13607D-02  0.13607D-02  0.13607D-02  0.13607D-02  0.13607D-02  0.13609D-02  0.13612D-02  0.13623D-02  0.13652D-02  0.13703D-02  0.13803D-02  0.14002D-02  0.14378D-02  0.15045D-02  0.16272D-02  0.18671D-02  0.23635D-02  0.33242D-02
  0.12023D+02  0.10800D+01  0.15518D-02  0.15518D-02  0.15518D-02  0.15518D-02  0.15518D-02  0.15519D-02  0.15520D-02  0.15523D-02  0.15533D-02  0.15562D-02  0.15614D-02  0.15715D-02  0.15921D-02  0.16309D-02  0.17002D-02  0.18270D-02  0.20719D-02  0.25749D-02  0.35647D-02
  0.12882D+02  0.11100D+01  0.17695D-02  0.17695D-02  0.17695D-02  0.17695D-02  0.17695D-02  0.17695D-02  0.17696D-02  0.17700D-02  0.17710D-02  0.17738D-02  0.17790D-02  0.17893D-02  0.18105D-02  0.18508D-02  0.19226D-02  0.20534D-02  0.23043D-02  0.28165D-02  0.38280D-02
  0.13804D+02  0.11400D+01  0.20174D-02  0.20174D-02  0.20174D-02  0.20174D-02  0.20174D-02  0.20174D-02  0.20175D-02  0.20178D-02  0.20188D-02  0.20217D-02  0.20268D-02  0.20372D-02  0.20590D-02  0.21009D-02  0.21753D-02  0.23103D-02  0.25683D-02  0.30895D-02  0.41181D-02
  0.14791D+02  0.11700D+01  0.22996D-02  0.22996D-02  0.22996D-02  0.22996D-02  0.22996D-02  0.22996D-02  0.22997D-02  0.23001D-02  0.23010D-02  0.23038D-02  0.23089D-02  0.23195D-02  0.23420D-02  0.23853D-02  0.24623D-02  0.26021D-02  0.28675D-02  0.33958D-02  0.44491D-02
  0.15849D+02  0.12000D+01  0.26209D-02  0.26209D-02  0.26209D-02  0.26209D-02  0.26209D-02  0.26209D-02  0.26210D-02  0.26213D-02  0.26222D-02  0.26249D-02  0.26301D-02  0.26407D-02  0.26639D-02  0.27088D-02  0.27888D-02  0.29331D-02  0.32058D-02  0.37452D-02  0.48187D-02
  0.16982D+02  0.12300D+01  0.29865D-02  0.29865D-02  0.29865D-02  0.29865D-02  0.29865D-02  0.29865D-02  0.29866D-02  0.29869D-02  0.29877D-02  0.29903D-02  0.29955D-02  0.30063D-02  0.30301D-02  0.30768D-02  0.31595D-02  0.33090D-02  0.35894D-02  0.41394D-02  0.52403D-02
  0.18197D+02  0.12600D+01  0.34024D-02  0.34024D-02  0.34024D-02  0.34024D-02  0.34025D-02  0.34025D-02  0.34026D-02  0.34028D-02  0.34036D-02  0.34060D-02  0.34113D-02  0.34222D-02  0.34467D-02  0.34950D-02  0.35808D-02  0.37358D-02  0.40235D-02  0.45874D-02  0.57062D-02
  0.19498D+02  0.12900D+01  0.38757D-02  0.38757D-02  0.38757D-02  0.38757D-02  0.38757D-02  0.38757D-02  0.38758D-02  0.38760D-02  0.38768D-02  0.38791D-02  0.38844D-02  0.38953D-02  0.39206D-02  0.39706D-02  0.40597D-02  0.42195D-02  0.45165D-02  0.50944D-02  0.62318D-02
  0.20893D+02  0.13200D+01  0.44140D-02  0.44140D-02  0.44140D-02  0.44140D-02  0.44140D-02  0.44140D-02  0.44141D-02  0.44143D-02  0.44150D-02  0.44172D-02  0.44225D-02  0.44335D-02  0.44595D-02  0.45114D-02  0.46035D-02  0.47690D-02  0.50761D-02  0.56649D-02  0.68298D-02
  0.22387D+02  0.13500D+01  0.50262D-02  0.50262D-02  0.50262D-02  0.50262D-02  0.50262D-02  0.50263D-02  0.50263D-02  0.50265D-02  0.50272D-02  0.50292D-02  0.50345D-02  0.50455D-02  0.50723D-02  0.51262D-02  0.52215D-02  0.53932D-02  0.57088D-02  0.63132D-02  0.75075D-02
  0.23988D+02  0.13800D+01  0.57226D-02  0.57226D-02  0.57226D-02  0.57226D-02  0.57226D-02  0.57226D-02  0.57226D-02  0.57228D-02  0.57235D-02  0.57254D-02  0.57305D-02  0.57417D-02  0.57693D-02  0.58250D-02  0.59239D-02  0.61015D-02  0.64269D-02  0.70494D-02  0.82620D-02
  0.25704D+02  0.14100D+01  0.65145D-02  0.65145D-02  0.65145D-02  0.65145D-02  0.65145D-02  0.65145D-02  0.65145D-02  0.65147D-02  0.65153D-02  0.65171D-02  0.65222D-02  0.65334D-02  0.65619D-02  0.66197D-02  0.67223D-02  0.69056D-02  0.72424D-02  0.78803D-02  0.91199D-02
  0.27542D+02  0.14400D+01  0.74151D-02  0.74151D-02  0.74151D-02  0.74151D-02  0.74151D-02  0.74151D-02  0.74152D-02  0.74153D-02  0.74159D-02  0.74175D-02  0.74225D-02  0.74339D-02  0.74633D-02  0.75233D-02  0.76293D-02  0.78194D-02  0.81679D-02  0.88214D-02  0.10095D-01
  0.29512D+02  0.14700D+01  0.84395D-02  0.84395D-02  0.84395D-02  0.84395D-02  0.84395D-02  0.84395D-02  0.84396D-02  0.84397D-02  0.84402D-02  0.84418D-02  0.84468D-02  0.84583D-02  0.84886D-02  0.85509D-02  0.86607D-02  0.88581D-02  0.92165D-02  0.98907D-02  0.11195D-01
  0.31623D+02  0.15000D+01  0.96050D-02  0.96050D-02  0.96050D-02  0.96050D-02  0.96050D-02  0.96050D-02  0.96050D-02  0.96052D-02  0.96057D-02  0.96072D-02  0.96122D-02  0.96239D-02  0.96553D-02  0.97198D-02  0.98339D-02  0.10038D-01  0.10409D-01  0.11105D-01  0.12435D-01
  0.33884D+02  0.15300D+01  0.10932D-01  0.10932D-01  0.10932D-01  0.10932D-01  0.10932D-01  0.10932D-01  0.10932D-01  0.10932D-01  0.10932D-01  0.10934D-01  0.10939D-01  0.10951D-01  0.10983D-01  0.11050D-01  0.11168D-01  0.11379D-01  0.11764D-01  0.12479D-01  0.13846D-01
  0.36308D+02  0.15600D+01  0.12442D-01  0.12442D-01  0.12442D-01  0.12442D-01  0.12443D-01  0.12443D-01  0.12443D-01  0.12443D-01  0.12443D-01  0.12445D-01  0.12449D-01  0.12461D-01  0.12495D-01  0.12565D-01  0.12687D-01  0.12906D-01  0.13304D-01  0.14040D-01  0.15452D-01
  0.38905D+02  0.15900D+01  0.14164D-01  0.14164D-01  0.14164D-01  0.14164D-01  0.14164D-01  0.14164D-01  0.14165D-01  0.14165D-01  0.14165D-01  0.14166D-01  0.14171D-01  0.14183D-01  0.14218D-01  0.14290D-01  0.14417D-01  0.14645D-01  0.15055D-01  0.15819D-01  0.17264D-01
  0.41687D+02  0.16200D+01  0.16128D-01  0.16128D-01  0.16128D-01  0.16129D-01  0.16129D-01  0.16129D-01  0.16129D-01  0.16129D-01  0.16129D-01  0.16130D-01  0.16134D-01  0.16147D-01  0.16183D-01  0.16258D-01  0.16390D-01  0.16625D-01  0.17052D-01  0.17842D-01  0.19325D-01
  0.44668D+02  0.16500D+01  0.18371D-01  0.18371D-01  0.18371D-01  0.18371D-01  0.18371D-01  0.18371D-01  0.18371D-01  0.18371D-01  0.18372D-01  0.18373D-01  0.18377D-01  0.18389D-01  0.18426D-01  0.18504D-01  0.18641D-01  0.18886D-01  0.19330D-01  0.20143D-01  0.21679D-01
  0.47863D+02  0.16800D+01  0.20937D-01  0.20937D-01  0.20937D-01  0.20937D-01  0.20937D-01  0.20937D-01  0.20937D-01  0.20937D-01  0.20937D-01  0.20938D-01  0.20942D-01  0.20954D-01  0.20993D-01  0.21074D-01  0.21216D-01  0.21471D-01  0.21931D-01  0.22776D-01  0.24368D-01
  0.51286D+02  0.17100D+01  0.23879D-01  0.23879D-01  0.23879D-01  0.23879D-01  0.23879D-01  0.23879D-01  0.23879D-01  0.23879D-01  0.23879D-01  0.23880D-01  0.23883D-01  0.23895D-01  0.23936D-01  0.24020D-01  0.24169D-01  0.24434D-01  0.24913D-01  0.25795D-01  0.27432D-01
  0.54954D+02  0.17400D+01  0.27261D-01  0.27261D-01  0.27261D-01  0.27261D-01  0.27261D-01  0.27261D-01  0.27261D-01  0.27261D-01  0.27261D-01  0.27262D-01  0.27265D-01  0.27277D-01  0.27320D-01  0.27408D-01  0.27563D-01  0.27840D-01  0.28341D-01  0.29257D-01  0.30959D-01
  0.58884D+02  0.17700D+01  0.31164D-01  0.31164D-01  0.31164D-01  0.31164D-01  0.31164D-01  0.31164D-01  0.31164D-01  0.31164D-01  0.31164D-01  0.31165D-01  0.31168D-01  0.31180D-01  0.31225D-01  0.31318D-01  0.31480D-01  0.31770D-01  0.32295D-01  0.33250D-01  0.35032D-01
  0.63096D+02  0.18000D+01  0.35685D-01  0.35685D-01  0.35685D-01  0.35685D-01  0.35685D-01  0.35685D-01  0.35685D-01  0.35686D-01  0.35686D-01  0.35687D-01  0.35689D-01  0.35702D-01  0.35749D-01  0.35847D-01  0.36017D-01  0.36323D-01  0.36873D-01  0.37878D-01  0.39741D-01
  0.67608D+02  0.18300D+01  0.40946D-01  0.40946D-01  0.40946D-01  0.40946D-01  0.40946D-01  0.40946D-01  0.40946D-01  0.40946D-01  0.40946D-01  0.40947D-01  0.40950D-01  0.40963D-01  0.41013D-01  0.41116D-01  0.41296D-01  0.41618D-01  0.42199D-01  0.43262D-01  0.45212D-01
  0.72444D+02  0.18600D+01  0.47082D-01  0.47082D-01  0.47082D-01  0.47082D-01  0.47082D-01  0.47082D-01  0.47082D-01  0.47082D-01  0.47082D-01  0.47083D-01  0.47086D-01  0.47099D-01  0.47152D-01  0.47262D-01  0.47453D-01  0.47793D-01  0.48412D-01  0.49532D-01  0.51599D-01
  0.77625D+02  0.18900D+01  0.54255D-01  0.54255D-01  0.54255D-01  0.54255D-01  0.54255D-01  0.54255D-01  0.54255D-01  0.54255D-01  0.54255D-01  0.54256D-01  0.54259D-01  0.54272D-01  0.54328D-01  0.54446D-01  0.54648D-01  0.55012D-01  0.55669D-01  0.56862D-01  0.59068D-01
  0.83176D+02  0.19200D+01  0.62645D-01  0.62645D-01  0.62645D-01  0.62645D-01  0.62645D-01  0.62645D-01  0.62645D-01  0.62645D-01  0.62645D-01  0.62646D-01  0.62648D-01  0.62661D-01  0.62720D-01  0.62847D-01  0.63063D-01  0.63452D-01  0.64153D-01  0.65433D-01  0.67777D-01
  0.89125D+02  0.19500D+01  0.72436D-01  0.72436D-01  0.72436D-01  0.72436D-01  0.72436D-01  0.72436D-01  0.72436D-01  0.72436D-01  0.72436D-01  0.72437D-01  0.72439D-01  0.72451D-01  0.72512D-01  0.72649D-01  0.72881D-01  0.73296D-01  0.74050D-01  0.75424D-01  0.77927D-01
  0.95499D+02  0.19800D+01  0.83788D-01  0.83788D-01  0.83788D-01  0.83788D-01  0.83788D-01  0.83788D-01  0.83788D-01  0.83788D-01  0.83788D-01  0.83789D-01  0.83791D-01  0.83801D-01  0.83863D-01  0.84012D-01  0.84259D-01  0.84704D-01  0.85517D-01  0.86984D-01  0.89678D-01
  0.10233D+03  0.20100D+01  0.96750D-01  0.96750D-01  0.96750D-01  0.96750D-01  0.96750D-01  0.96750D-01  0.96750D-01  0.96750D-01  0.96750D-01  0.96751D-01  0.96752D-01  0.96762D-01  0.96820D-01  0.96983D-01  0.97246D-01  0.97723D-01  0.98588D-01  0.10016D+00  0.10305D+00
  0.10965D+03  0.20400D+01  0.11125D+00  0.11125D+00  0.11125D+00  0.11125D+00  0.11125D+00  0.11125D+00  0.11125D+00  0.11125D+00  0.11125D+00  0.11125D+00  0.11125D+00  0.11126D+00  0.11131D+00  0.11149D+00  0.11177D+00  0.11227D+00  0.11319D+00  0.11486D+00  0.11790D+00
  0.11749D+03  0.20700D+01  0.12715D+00  0.12715D+00  0.12715D+00  0.12715D+00  0.12715D+00  0.12715D+00  0.12715D+00  0.12715D+00  0.12715D+00  0.12715D+00  0.12715D+00  0.12716D+00  0.12720D+00  0.12739D+00  0.12768D+00  0.12821D+00  0.12917D+00  0.13092D+00  0.13410D+00
  0.12589D+03  0.21000D+01  0.14393D+00  0.14393D+00  0.14393D+00  0.14393D+00  0.14393D+00  0.14393D+00  0.14393D+00  0.14393D+00  0.14393D+00  0.14393D+00  0.14393D+00  0.14393D+00  0.14397D+00  0.14417D+00  0.14447D+00  0.14500D+00  0.14599D+00  0.14778D+00  0.15106D+00
  0.13490D+03  0.21300D+01  0.16071D+00  0.16071D+00  0.16071D+00  0.16071D+00  0.16071D+00  0.16071D+00  0.16071D+00  0.16071D+00  0.16071D+00  0.16071D+00  0.16071D+00  0.16071D+00  0.16075D+00  0.16094D+00  0.16124D+00  0.16177D+00  0.16275D+00  0.16455D+00  0.16781D+00
  0.14454D+03  0.21600D+01  0.17645D+00  0.17645D+00  0.17645D+00  0.17645D+00  0.17645D+00  0.17645D+00  0.17645D+00  0.17645D+00  0.17645D+00  0.17646D+00  0.17646D+00  0.17646D+00  0.17648D+00  0.17666D+00  0.17696D+00  0.17747D+00  0.17841D+00  0.18015D+00  0.18328D+00
  0.15488D+03  0.21900D+01  0.19049D+00  0.19049D+00  0.19049D+00  0.19049D+00  0.19049D+00  0.19049D+00  0.19049D+00  0.19049D+00  0.19049D+00  0.19049D+00  0.19049D+00  0.19050D+00  0.19052D+00  0.19067D+00  0.19096D+00  0.19143D+00  0.19231D+00  0.19392D+00  0.19684D+00
  0.16596D+03  0.22200D+01  0.20192D+00  0.20192D+00  0.20192D+00  0.20192D+00  0.20192D+00  0.20192D+00  0.20192D+00  0.20192D+00  0.20192D+00  0.20192D+00  0.20193D+00  0.20193D+00  0.20194D+00  0.20207D+00  0.20233D+00  0.20276D+00  0.20355D+00  0.20500D+00  0.20763D+00
  0.17783D+03  0.22500D+01  0.21007D+00  0.21007D+00  0.21007D+00  0.21007D+00  0.21007D+00  0.21007D+00  0.21007D+00  0.21007D+00  0.21007D+00  0.21007D+00  0.21007D+00  0.21007D+00  0.21008D+00  0.21017D+00  0.21042D+00  0.21079D+00  0.21147D+00  0.21272D+00  0.21498D+00
  0.19055D+03  0.22800D+01  0.21414D+00  0.21414D+00  0.21414D+00  0.21414D+00  0.21414D+00  0.21414D+00  0.21414D+00  0.21414D+00  0.21414D+00  0.21414D+00  0.21414D+00  0.21414D+00  0.21414D+00  0.21421D+00  0.21442D+00  0.21473D+00  0.21529D+00  0.21633D+00  0.21820D+00
  0.20417D+03  0.23100D+01  0.21438D+00  0.21438D+00  0.21438D+00  0.21438D+00  0.21438D+00  0.21438D+00  0.21438D+00  0.21438D+00  0.21438D+00  0.21438D+00  0.21438D+00  0.21438D+00  0.21438D+00  0.21442D+00  0.21460D+00  0.21485D+00  0.21530D+00  0.21613D+00  0.21763D+00
  0.21878D+03  0.23400D+01  0.21175D+00  0.21175D+00  0.21175D+00  0.21175D+00  0.21175D+00  0.21175D+00  0.21175D+00  0.21175D+00  0.21175D+00  0.21175D+00  0.21175D+00  0.21176D+00  0.21176D+00  0.21178D+00  0.21192D+00  0.21212D+00  0.21247D+00  0.21312D+00  0.21430D+00
  0.23442D+03  0.23700D+01  0.20812D+00  0.20812D+00  0.20812D+00  0.20812D+00  0.20812D+00  0.20812D+00  0.20812D+00  0.20812D+00  0.20812D+00  0.20812D+00  0.20812D+00  0.20812D+00  0.20812D+00  0.20814D+00  0.20825D+00  0.20840D+00  0.20867D+00  0.20917D+00  0.21008D+00
  0.25119D+03  0.24000D+01  0.20260D+00  0.20260D+00  0.20260D+00  0.20260D+00  0.20260D+00  0.20260D+00  0.20260D+00  0.20260D+00  0.20260D+00  0.20260D+00  0.20260D+00  0.20260D+00  0.20260D+00  0.20261D+00  0.20268D+00  0.20281D+00  0.20301D+00  0.20339D+00  0.20408D+00
  0.26915D+03  0.24300D+01  0.19832D+00  0.19832D+00  0.19832D+00  0.19832D+00  0.19832D+00  0.19832D+00  0.19832D+00  0.19832D+00  0.19832D+00  0.19832D+00  0.19832D+00  0.19832D+00  0.19832D+00  0.19832D+00  0.19838D+00  0.19848D+00  0.19864D+00  0.19893D+00  0.19946D+00
  0.28840D+03  0.24600D+01  0.19430D+00  0.19430D+00  0.19430D+00  0.19430D+00  0.19430D+00  0.19430D+00  0.19430D+00  0.19430D+00  0.19430D+00  0.19430D+00  0.19430D+00  0.19430D+00  0.19430D+00  0.19431D+00  0.19435D+00  0.19442D+00  0.19455D+00  0.19477D+00  0.19518D+00
  0.30903D+03  0.24900D+01  0.19374D+00  0.19374D+00  0.19374D+00  0.19374D+00  0.19374D+00  0.19374D+00  0.19374D+00  0.19374D+00  0.19374D+00  0.19374D+00  0.19374D+00  0.19374D+00  0.19374D+00  0.19374D+00  0.19377D+00  0.19383D+00  0.19393D+00  0.19411D+00  0.19443D+00
  0.33113D+03  0.25200D+01  0.19542D+00  0.19542D+00  0.19542D+00  0.19542D+00  0.19542D+00  0.19542D+00  0.19542D+00  0.19542D+00  0.19542D+00  0.19542D+00  0.19542D+00  0.19542D+00  0.19542D+00  0.19542D+00  0.19544D+00  0.19550D+00  0.19558D+00  0.19573D+00  0.19599D+00


==> ross5/ross5_b145.dat <==
  0.10000D+01  0.00000D+00  0.41295D-05  0.41295D-05  0.41296D-05  0.41298D-05  0.41304D-05  0.41325D-05  0.41390D-05  0.41592D-05  0.42216D-05  0.44088D-05  0.48863D-05  0.59375D-05  0.77611D-05  0.10509D-04  0.15558D-04  0.27642D-04  0.75956D-04  0.22249D-03  0.42865D-03
  0.10715D+01  0.30000D-01  0.46309D-05  0.46309D-05  0.46310D-05  0.46312D-05  0.46318D-05  0.46338D-05  0.46401D-05  0.46599D-05  0.47226D-05  0.48998D-05  0.53698D-05  0.63966D-05  0.81532D-05  0.10776D-04  0.15516D-04  0.26579D-04  0.68494D-04  0.20414D-03  0.38855D-03
  0.11482D+01  0.60000D-01  0.51893D-05  0.51893D-05  0.51894D-05  0.51896D-05  0.51902D-05  0.51921D-05  0.51983D-05  0.52178D-05  0.52770D-05  0.54512D-05  0.59129D-05  0.69104D-05  0.86155D-05  0.11136D-04  0.15625D-04  0.25850D-04  0.62709D-04  0.18811D-03  0.35599D-03
  0.12303D+01  0.90000D-01  0.58131D-05  0.58131D-05  0.58132D-05  0.58134D-05  0.58140D-05  0.58158D-05  0.58218D-05  0.58406D-05  0.58983D-05  0.60691D-05  0.65180D-05  0.74914D-05  0.91573D-05  0.11596D-04  0.15878D-04  0.25415D-04  0.58229D-04  0.17257D-03  0.32980D-03
  0.13183D+01  0.12000D+00  0.65119D-05  0.65119D-05  0.65119D-05  0.65121D-05  0.65127D-05  0.65146D-05  0.65204D-05  0.65385D-05  0.65948D-05  0.67609D-05  0.71967D-05  0.81533D-05  0.97862D-05  0.12159D-04  0.16276D-04  0.25248D-04  0.54677D-04  0.15910D-03  0.30898D-03
  0.14125D+01  0.15000D+00  0.72965D-05  0.72965D-05  0.72966D-05  0.72968D-05  0.72973D-05  0.72991D-05  0.73047D-05  0.73224D-05  0.73771D-05  0.75373D-05  0.79648D-05  0.89059D-05  0.10508D-04  0.12834D-04  0.16819D-04  0.25327D-04  0.52027D-04  0.14766D-03  0.29210D-03
  0.15136D+01  0.18000D+00  0.81794D-05  0.81795D-05  0.81795D-05  0.81797D-05  0.81802D-05  0.81820D-05  0.81874D-05  0.82046D-05  0.82573D-05  0.84136D-05  0.88363D-05  0.97527D-05  0.11341D-04  0.13632D-04  0.17512D-04  0.25641D-04  0.50145D-04  0.13734D-03  0.27832D-03
  0.16218D+01  0.21000D+00  0.91750D-05  0.91750D-05  0.91750D-05  0.91752D-05  0.91757D-05  0.91774D-05  0.91827D-05  0.91992D-05  0.92505D-05  0.94067D-05  0.98104D-05  0.10718D-04  0.12296D-04  0.14563D-04  0.18363D-04  0.26185D-04  0.48873D-04  0.12819D-03  0.26749D-03
  0.17378D+01  0.24000D+00  0.10299D-04  0.10299D-04  0.10299D-04  0.10299D-04  0.10300D-04  0.10302D-04  0.10307D-04  0.10323D-04  0.10374D-04  0.10520D-04  0.10919D-04  0.11819D-04  0.13386D-04  0.15641D-04  0.19384D-04  0.26959D-04  0.48128D-04  0.12082D-03  0.25902D-03
  0.18621D+01  0.27000D+00  0.11571D-04  0.11571D-04  0.11571D-04  0.11571D-04  0.11572D-04  0.11573D-04  0.11578D-04  0.11594D-04  0.11642D-04  0.11786D-04  0.12179D-04  0.13065D-04  0.14631D-04  0.16885D-04  0.20588D-04  0.27967D-04  0.47915D-04  0.11495D-03  0.25110D-03
  0.19953D+01  0.30000D+00  0.13011D-04  0.13011D-04  0.13011D-04  0.13011D-04  0.13011D-04  0.13013D-04  0.13018D-04  0.13033D-04  0.13080D-04  0.13220D-04  0.13605D-04  0.14480D-04  0.16052D-04  0.18311D-04  0.21992D-04  0.29222D-04  0.48185D-04  0.10980D-03  0.24462D-03
  0.21380D+01  0.33000D+00  0.14643D-04  0.14643D-04  0.14643D-04  0.14643D-04  0.14643D-04  0.14645D-04  0.14649D-04  0.14664D-04  0.14710D-04  0.14847D-04  0.15221D-04  0.16093D-04  0.17673D-04  0.19943D-04  0.23617D-04  0.30737D-04  0.48869D-04  0.10600D-03  0.23954D-03
  0.22909D+01  0.36000D+00  0.16494D-04  0.16494D-04  0.16494D-04  0.16495D-04  0.16495D-04  0.16496D-04  0.16501D-04  0.16515D-04  0.16560D-04  0.16692D-04  0.17061D-04  0.17932D-04  0.19513D-04  0.21808D-04  0.25488D-04  0.32533D-04  0.50000D-04  0.10345D-03  0.23456D-03
  0.24547D+01  0.39000D+00  0.18597D-04  0.18597D-04  0.18597D-04  0.18597D-04  0.18597D-04  0.18599D-04  0.18603D-04  0.18617D-04  0.18660D-04  0.18790D-04  0.19159D-04  0.20011D-04  0.21611D-04  0.23934D-04  0.27633D-04  0.34635D-04  0.51586D-04  0.10180D-03  0.22959D-03
  0.26303D+01  0.42000D+00  0.20985D-04  0.20985D-04  0.20985D-04  0.20985D-04  0.20986D-04  0.20987D-04  0.20991D-04  0.21005D-04  0.21047D-04  0.21177D-04  0.21529D-04  0.22383D-04  0.24001D-04  0.26356D-04  0.30086D-04  0.37073D-04  0.53620D-04  0.10095D-03  0.22576D-03
  0.28184D+01  0.45000D+00  0.23700D-04  0.23700D-04  0.23700D-04  0.23700D-04  0.23701D-04  0.23702D-04  0.23706D-04  0.23719D-04  0.23761D-04  0.23884D-04  0.24232D-04  0.25087D-04  0.26718D-04  0.29113D-04  0.32886D-04  0.39884D-04  0.56111D-04  0.10116D-03  0.22296D-03
  0.30200D+01  0.48000D+00  0.26788D-04  0.26788D-04  0.26788D-04  0.26788D-04  0.26788D-04  0.26790D-04  0.26794D-04  0.26806D-04  0.26846D-04  0.26967D-04  0.27313D-04  0.28160D-04  0.29809D-04  0.32251D-04  0.36075D-04  0.43108D-04  0.59119D-04  0.10233D-03  0.21961D-03
  0.32359D+01  0.51000D+00  0.30300D-04  0.30300D-04  0.30300D-04  0.30301D-04  0.30301D-04  0.30302D-04  0.30306D-04  0.30318D-04  0.30357D-04  0.30476D-04  0.30817D-04  0.31655D-04  0.33331D-04  0.35822D-04  0.39707D-04  0.46796D-04  0.62679D-04  0.10419D-03  0.21752D-03
  0.34674D+01  0.54000D+00  0.34298D-04  0.34298D-04  0.34298D-04  0.34298D-04  0.34299D-04  0.34300D-04  0.34304D-04  0.34316D-04  0.34353D-04  0.34470D-04  0.34800D-04  0.35641D-04  0.37341D-04  0.39882D-04  0.43839D-04  0.51005D-04  0.66813D-04  0.10699D-03  0.21691D-03
  0.37154D+01  0.57000D+00  0.38849D-04  0.38849D-04  0.38849D-04  0.38849D-04  0.38849D-04  0.38850D-04  0.38854D-04  0.38866D-04  0.38903D-04  0.39015D-04  0.39342D-04  0.40188D-04  0.41898D-04  0.44502D-04  0.48538D-04  0.55800D-04  0.71600D-04  0.11078D-03  0.21701D-03
  0.39811D+01  0.60000D+00  0.44030D-04  0.44030D-04  0.44030D-04  0.44030D-04  0.44031D-04  0.44032D-04  0.44035D-04  0.44047D-04  0.44083D-04  0.44193D-04  0.44524D-04  0.45347D-04  0.47089D-04  0.49757D-04  0.53880D-04  0.61256D-04  0.77120D-04  0.11550D-03  0.21788D-03
  0.42658D+01  0.63000D+00  0.49931D-04  0.49931D-04  0.49931D-04  0.49931D-04  0.49931D-04  0.49932D-04  0.49936D-04  0.49947D-04  0.49982D-04  0.50093D-04  0.50407D-04  0.51233D-04  0.53004D-04  0.55734D-04  0.59952D-04  0.67461D-04  0.83442D-04  0.12113D-03  0.22053D-03
  0.45709D+01  0.66000D+00  0.56651D-04  0.56651D-04  0.56651D-04  0.56652D-04  0.56652D-04  0.56653D-04  0.56656D-04  0.56667D-04  0.56701D-04  0.56807D-04  0.57117D-04  0.57946D-04  0.59734D-04  0.62534D-04  0.66855D-04  0.74513D-04  0.90648D-04  0.12792D-03  0.22490D-03
  0.48978D+01  0.69000D+00  0.64307D-04  0.64307D-04  0.64307D-04  0.64307D-04  0.64307D-04  0.64308D-04  0.64311D-04  0.64322D-04  0.64355D-04  0.64458D-04  0.64766D-04  0.65589D-04  0.67396D-04  0.70271D-04  0.74702D-04  0.82524D-04  0.98872D-04  0.13594D-03  0.23004D-03
  0.52481D+01  0.72000D+00  0.73027D-04  0.73027D-04  0.73027D-04  0.73027D-04  0.73027D-04  0.73028D-04  0.73031D-04  0.73042D-04  0.73074D-04  0.73175D-04  0.73480D-04  0.74288D-04  0.76127D-04  0.79076D-04  0.83622D-04  0.91624D-04  0.10824D-03  0.14513D-03  0.23707D-03
  0.56234D+01  0.75000D+00  0.82960D-04  0.82960D-04  0.82960D-04  0.82960D-04  0.82961D-04  0.82962D-04  0.82965D-04  0.82975D-04  0.83006D-04  0.83107D-04  0.83399D-04  0.84209D-04  0.86076D-04  0.89093D-04  0.93762D-04  0.10196D-03  0.11887D-03  0.15576D-03  0.24618D-03
  0.60256D+01  0.78000D+00  0.94276D-04  0.94276D-04  0.94276D-04  0.94276D-04  0.94276D-04  0.94277D-04  0.94280D-04  0.94290D-04  0.94321D-04  0.94417D-04  0.94706D-04  0.95524D-04  0.97390D-04  0.10049D-03  0.10529D-03  0.11370D-03  0.13095D-03  0.16803D-03  0.25707D-03
  0.64565D+01  0.81000D+00  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10717D-03  0.10718D-03  0.10721D-03  0.10730D-03  0.10760D-03  0.10838D-03  0.11028D-03  0.11347D-03  0.11840D-03  0.12703D-03  0.14468D-03  0.18204D-03  0.26969D-03
  0.69183D+01  0.84000D+00  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12185D-03  0.12186D-03  0.12189D-03  0.12198D-03  0.12226D-03  0.12305D-03  0.12497D-03  0.12823D-03  0.13330D-03  0.14217D-03  0.16025D-03  0.19792D-03  0.28488D-03
  0.74131D+01  0.87000D+00  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13857D-03  0.13858D-03  0.13861D-03  0.13870D-03  0.13897D-03  0.13976D-03  0.14170D-03  0.14503D-03  0.15024D-03  0.15937D-03  0.17790D-03  0.21606D-03  0.30278D-03
  0.79433D+01  0.90000D+00  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15761D-03  0.15762D-03  0.15765D-03  0.15774D-03  0.15801D-03  0.15879D-03  0.16073D-03  0.16415D-03  0.16951D-03  0.17890D-03  0.19794D-03  0.23672D-03  0.32295D-03
  0.85114D+01  0.93000D+00  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17929D-03  0.17930D-03  0.17933D-03  0.17941D-03  0.17968D-03  0.18044D-03  0.18241D-03  0.18591D-03  0.19142D-03  0.20108D-03  0.22068D-03  0.26007D-03  0.34627D-03
  0.91201D+01  0.96000D+00  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20397D-03  0.20398D-03  0.20401D-03  0.20409D-03  0.20435D-03  0.20510D-03  0.20709D-03  0.21066D-03  0.21632D-03  0.22627D-03  0.24645D-03  0.28657D-03  0.37320D-03
  0.97724D+01  0.99000D+00  0.23206D-03  0.23206D-03  0.23206D-03  0.23206D-03  0.23206D-03  0.23206D-03  0.23207D-03  0.23207D-03  0.23210D-03  0.23218D-03  0.23243D-03  0.23319D-03  0.23516D-03  0.23882D-03  0.24463D-03  0.25488D-03  0.27567D-03  0.31666D-03  0.40386D-03
  0.10471D+02  0.10200D+01  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26403D-03  0.26404D-03  0.26406D-03  0.26414D-03  0.26440D-03  0.26512D-03  0.26711D-03  0.27085D-03  0.27682D-03  0.28738D-03  0.30883D-03  0.35077D-03  0.43840D-03
  0.11220D+02  0.10500D+01  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30039D-03  0.30040D-03  0.30043D-03  0.30050D-03  0.30074D-03  0.30146D-03  0.30347D-03  0.30728D-03  0.31339D-03  0.32428D-03  0.34643D-03  0.38927D-03  0.47789D-03
  0.12023D+02  0.10800D+01  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34175D-03  0.34176D-03  0.34178D-03  0.34185D-03  0.34208D-03  0.34280D-03  0.34481D-03  0.34869D-03  0.35496D-03  0.36618D-03  0.38904D-03  0.43296D-03  0.52290D-03
  0.12882D+02  0.11100D+01  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38877D-03  0.38878D-03  0.38880D-03  0.38887D-03  0.38910D-03  0.38982D-03  0.39180D-03  0.39577D-03  0.40219D-03  0.41374D-03  0.43737D-03  0.48248D-03  0.57346D-03
  0.13804D+02  0.11400D+01  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44222D-03  0.44223D-03  0.44225D-03  0.44232D-03  0.44253D-03  0.44322D-03  0.44523D-03  0.44926D-03  0.45583D-03  0.46773D-03  0.49218D-03  0.53843D-03  0.63076D-03
  0.14791D+02  0.11700D+01  0.50295D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50295D-03  0.50296D-03  0.50298D-03  0.50305D-03  0.50325D-03  0.50393D-03  0.50596D-03  0.51003D-03  0.51674D-03  0.52901D-03  0.55428D-03  0.60174D-03  0.69584D-03
  0.15849D+02  0.12000D+01  0.57193D-03  0.57193D-03  0.57193D-03  0.57193D-03  0.57193D-03  0.57193D-03  0.57193D-03  0.57194D-03  0.57196D-03  0.57202D-03  0.57222D-03  0.57292D-03  0.57490D-03  0.57905D-03  0.58590D-03  0.59853D-03  0.62465D-03  0.67348D-03  0.76942D-03
  0.16982D+02  0.12300D+01  0.65026D-03  0.65026D-03  0.65026D-03  0.65026D-03  0.65026D-03  0.65026D-03  0.65026D-03  0.65027D-03  0.65029D-03  0.65035D-03  0.65054D-03  0.65120D-03  0.65319D-03  0.65742D-03  0.66440D-03  0.67739D-03  0.70442D-03  0.75468D-03  0.85217D-03
  0.18197D+02  0.12600D+01  0.73916D-03  0.73916D-03  0.73916D-03  0.73916D-03  0.73916D-03  0.73916D-03  0.73917D-03  0.73917D-03  0.73919D-03  0.73925D-03  0.73944D-03  0.74007D-03  0.74208D-03  0.74635D-03  0.75346D-03  0.76683D-03  0.79481D-03  0.84638D-03  0.94597D-03
  0.19498D+02  0.12900D+01  0.84004D-03  0.84004D-03  0.84004D-03  0.84004D-03  0.84004D-03  0.84004D-03  0.84004D-03  0.84005D-03  0.84006D-03  0.84012D-03  0.84030D-03  0.84093D-03  0.84293D-03  0.84725D-03  0.85448D-03  0.86823D-03  0.89714D-03  0.95020D-03  0.10522D-02
  0.20893D+02  0.13200D+01  0.95445D-03  0.95445D-03  0.95445D-03  0.95445D-03  0.95445D-03  0.95445D-03  0.95445D-03  0.95446D-03  0.95448D-03  0.95453D-03  0.95471D-03  0.95535D-03  0.95729D-03  0.96168D-03  0.96903D-03  0.98315D-03  0.10131D-02  0.10677D-02  0.11717D-02
  0.22387D+02  0.13500D+01  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10842D-02  0.10844D-02  0.10850D-02  0.10870D-02  0.10914D-02  0.10989D-02  0.11134D-02  0.11443D-02  0.12005D-02  0.13067D-02
  0.23988D+02  0.13800D+01  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12312D-02  0.12314D-02  0.12319D-02  0.12340D-02  0.12384D-02  0.12460D-02  0.12609D-02  0.12929D-02  0.13506D-02  0.14594D-02
  0.25704D+02  0.14100D+01  0.13977D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13977D-02  0.13978D-02  0.13979D-02  0.13984D-02  0.14005D-02  0.14050D-02  0.14126D-02  0.14279D-02  0.14609D-02  0.15204D-02  0.16319D-02
  0.27542D+02  0.14400D+01  0.15863D-02  0.15863D-02  0.15863D-02  0.15863D-02  0.15863D-02  0.15863D-02  0.15863D-02  0.15863D-02  0.15864D-02  0.15864D-02  0.15865D-02  0.15870D-02  0.15890D-02  0.15936D-02  0.16013D-02  0.16170D-02  0.16511D-02  0.17123D-02  0.18260D-02
  0.29512D+02  0.14700D+01  0.17999D-02  0.17999D-02  0.17999D-02  0.17999D-02  0.17999D-02  0.17999D-02  0.17999D-02  0.17999D-02  0.17999D-02  0.17999D-02  0.18001D-02  0.18005D-02  0.18025D-02  0.18072D-02  0.18149D-02  0.18309D-02  0.18662D-02  0.19290D-02  0.20455D-02
  0.31623D+02  0.15000D+01  0.20415D-02  0.20415D-02  0.20415D-02  0.20415D-02  0.20415D-02  0.20415D-02  0.20415D-02  0.20415D-02  0.20415D-02  0.20416D-02  0.20417D-02  0.20421D-02  0.20441D-02  0.20488D-02  0.20567D-02  0.20730D-02  0.21094D-02  0.21739D-02  0.22935D-02
  0.33884D+02  0.15300D+01  0.23149D-02  0.23149D-02  0.23149D-02  0.23149D-02  0.23149D-02  0.23149D-02  0.23149D-02  0.23149D-02  0.23149D-02  0.23149D-02  0.23151D-02  0.23155D-02  0.23174D-02  0.23222D-02  0.23301D-02  0.23468D-02  0.23844D-02  0.24507D-02  0.25729D-02
  0.36308D+02  0.15600D+01  0.26241D-02  0.26241D-02  0.26241D-02  0.26241D-02  0.26241D-02  0.26241D-02  0.26241D-02  0.26241D-02  0.26241D-02  0.26241D-02  0.26243D-02  0.26247D-02  0.26266D-02  0.26314D-02  0.26394D-02  0.26564D-02  0.26952D-02  0.27633D-02  0.28882D-02
  0.38905D+02  0.15900D+01  0.29737D-02  0.29737D-02  0.29737D-02  0.29737D-02  0.29737D-02  0.29737D-02  0.29737D-02  0.29737D-02  0.29737D-02  0.29737D-02  0.29739D-02  0.29743D-02  0.29762D-02  0.29810D-02  0.29890D-02  0.30064D-02  0.30464D-02  0.31162D-02  0.32443D-02
  0.41687D+02  0.16200D+01  0.33689D-02  0.33689D-02  0.33689D-02  0.33689D-02  0.33689D-02  0.33689D-02  0.33689D-02  0.33689D-02  0.33690D-02  0.33690D-02  0.33691D-02  0.33695D-02  0.33712D-02  0.33763D-02  0.33843D-02  0.34020D-02  0.34431D-02  0.35149D-02  0.36463D-02
  0.44668D+02  0.16500D+01  0.38157D-02  0.38157D-02  0.38157D-02  0.38157D-02  0.38157D-02  0.38157D-02  0.38157D-02  0.38157D-02  0.38157D-02  0.38158D-02  0.38159D-02  0.38162D-02  0.38177D-02  0.38231D-02  0.38311D-02  0.38491D-02  0.38915D-02  0.39652D-02  0.40992D-02
  0.47863D+02  0.16800D+01  0.43206D-02  0.43206D-02  0.43206D-02  0.43206D-02  0.43206D-02  0.43206D-02  0.43206D-02  0.43206D-02  0.43207D-02  0.43207D-02  0.43208D-02  0.43211D-02  0.43225D-02  0.43280D-02  0.43361D-02  0.43544D-02  0.43981D-02  0.44735D-02  0.46107D-02
  0.51286D+02  0.17100D+01  0.48913D-02  0.48913D-02  0.48913D-02  0.48913D-02  0.48913D-02  0.48913D-02  0.48913D-02  0.48913D-02  0.48913D-02  0.48913D-02  0.48914D-02  0.48918D-02  0.48931D-02  0.48987D-02  0.49068D-02  0.49254D-02  0.49702D-02  0.50476D-02  0.51884D-02
  0.54954D+02  0.17400D+01  0.55363D-02  0.55363D-02  0.55363D-02  0.55363D-02  0.55363D-02  0.55363D-02  0.55363D-02  0.55363D-02  0.55363D-02  0.55363D-02  0.55364D-02  0.55367D-02  0.55380D-02  0.55436D-02  0.55518D-02  0.55707D-02  0.56168D-02  0.56962D-02  0.58401D-02
  0.58884D+02  0.17700D+01  0.62652D-02  0.62652D-02  0.62652D-02  0.62652D-02  0.62652D-02  0.62652D-02  0.62652D-02  0.62652D-02  0.62653D-02  0.62653D-02  0.62654D-02  0.62657D-02  0.62669D-02  0.62726D-02  0.62808D-02  0.62999D-02  0.63474D-02  0.64287D-02  0.65757D-02
  0.63096D+02  0.18000D+01  0.70894D-02  0.70894D-02  0.70894D-02  0.70894D-02  0.70894D-02  0.70894D-02  0.70894D-02  0.70894D-02  0.70894D-02  0.70894D-02  0.70895D-02  0.70898D-02  0.70910D-02  0.70965D-02  0.71049D-02  0.71244D-02  0.71731D-02  0.72563D-02  0.74071D-02
  0.67608D+02  0.18300D+01  0.80213D-02  0.80213D-02  0.80213D-02  0.80213D-02  0.80213D-02  0.80213D-02  0.80213D-02  0.80213D-02  0.80213D-02  0.80213D-02  0.80214D-02  0.80217D-02  0.80228D-02  0.80282D-02  0.80368D-02  0.80565D-02  0.81066D-02  0.81920D-02  0.83467D-02
  0.72444D+02  0.18600D+01  0.90755D-02  0.90755D-02  0.90755D-02  0.90755D-02  0.90755D-02  0.90755D-02  0.90755D-02  0.90755D-02  0.90755D-02  0.90756D-02  0.90756D-02  0.90759D-02  0.90769D-02  0.90820D-02  0.90909D-02  0.91110D-02  0.91625D-02  0.92502D-02  0.94079D-02
  0.77625D+02  0.18900D+01  0.10269D-01  0.10269D-01  0.10269D-01  0.10269D-01  0.10269D-01  0.10269D-01  0.10269D-01  0.10269D-01  0.10269D-01  0.10269D-01  0.10269D-01  0.10269D-01  0.10270D-01  0.10274D-01  0.10284D-01  0.10304D-01  0.10357D-01  0.10447D-01  0.10609D-01
  0.83176D+02  0.19200D+01  0.11620D-01  0.11620D-01  0.11620D-01  0.11620D-01  0.11620D-01  0.11620D-01  0.11620D-01  0.11620D-01  0.11620D-01  0.11620D-01  0.11620D-01  0.11620D-01  0.11621D-01  0.11625D-01  0.11635D-01  0.11656D-01  0.11710D-01  0.11802D-01  0.11969D-01
  0.89125D+02  0.19500D+01  0.13151D-01  0.13151D-01  0.13151D-01  0.13151D-01  0.13151D-01  0.13151D-01  0.13151D-01  0.13151D-01  0.13151D-01  0.13151D-01  0.13151D-01  0.13151D-01  0.13152D-01  0.13155D-01  0.13166D-01  0.13187D-01  0.13243D-01  0.13338D-01  0.13508D-01
  0.95499D+02  0.19800D+01  0.14887D-01  0.14887D-01  0.14887D-01  0.14887D-01  0.14887D-01  0.14887D-01  0.14887D-01  0.14887D-01  0.14887D-01  0.14887D-01  0.14887D-01  0.14887D-01  0.14888D-01  0.14892D-01  0.14902D-01  0.14924D-01  0.14982D-01  0.15080D-01  0.15254D-01
  0.10233D+03  0.20100D+01  0.16859D-01  0.16859D-01  0.16859D-01  0.16859D-01  0.16859D-01  0.16859D-01  0.16859D-01  0.16859D-01  0.16859D-01  0.16859D-01  0.16859D-01  0.16859D-01  0.16860D-01  0.16863D-01  0.16874D-01  0.16896D-01  0.16957D-01  0.17057D-01  0.17236D-01
  0.10965D+03  0.20400D+01  0.19101D-01  0.19101D-01  0.19101D-01  0.19101D-01  0.19101D-01  0.19101D-01  0.19101D-01  0.19101D-01  0.19101D-01  0.19101D-01  0.19101D-01  0.19101D-01  0.19102D-01  0.19105D-01  0.19116D-01  0.19139D-01  0.19201D-01  0.19305D-01  0.19490D-01
  0.11749D+03  0.20700D+01  0.21654D-01  0.21654D-01  0.21654D-01  0.21654D-01  0.21654D-01  0.21654D-01  0.21654D-01  0.21654D-01  0.21654D-01  0.21654D-01  0.21654D-01  0.21655D-01  0.21655D-01  0.21658D-01  0.21669D-01  0.21693D-01  0.21758D-01  0.21865D-01  0.22055D-01
  0.12589D+03  0.21000D+01  0.24567D-01  0.24567D-01  0.24567D-01  0.24567D-01  0.24567D-01  0.24567D-01  0.24567D-01  0.24567D-01  0.24567D-01  0.24567D-01  0.24568D-01  0.24568D-01  0.24568D-01  0.24571D-01  0.24582D-01  0.24607D-01  0.24674D-01  0.24784D-01  0.24980D-01
  0.13490D+03  0.21300D+01  0.27895D-01  0.27895D-01  0.27895D-01  0.27895D-01  0.27895D-01  0.27895D-01  0.27895D-01  0.27895D-01  0.27895D-01  0.27895D-01  0.27896D-01  0.27896D-01  0.27896D-01  0.27898D-01  0.27908D-01  0.27935D-01  0.28004D-01  0.28118D-01  0.28322D-01
  0.14454D+03  0.21600D+01  0.31702D-01  0.31702D-01  0.31702D-01  0.31702D-01  0.31702D-01  0.31702D-01  0.31702D-01  0.31702D-01  0.31702D-01  0.31702D-01  0.31702D-01  0.31702D-01  0.31703D-01  0.31705D-01  0.31714D-01  0.31742D-01  0.31814D-01  0.31932D-01  0.32143D-01
  0.15488D+03  0.21900D+01  0.36061D-01  0.36061D-01  0.36061D-01  0.36061D-01  0.36061D-01  0.36061D-01  0.36061D-01  0.36061D-01  0.36061D-01  0.36061D-01  0.36061D-01  0.36061D-01  0.36061D-01  0.36063D-01  0.36071D-01  0.36101D-01  0.36176D-01  0.36299D-01  0.36517D-01
  0.16596D+03  0.22200D+01  0.41051D-01  0.41051D-01  0.41051D-01  0.41051D-01  0.41051D-01  0.41051D-01  0.41051D-01  0.41051D-01  0.41051D-01  0.41051D-01  0.41051D-01  0.41051D-01  0.41051D-01  0.41053D-01  0.41060D-01  0.41091D-01  0.41170D-01  0.41298D-01  0.41526D-01
  0.17783D+03  0.22500D+01  0.46752D-01  0.46752D-01  0.46752D-01  0.46752D-01  0.46752D-01  0.46752D-01  0.46752D-01  0.46752D-01  0.46752D-01  0.46752D-01  0.46752D-01  0.46752D-01  0.46752D-01  0.46753D-01  0.46760D-01  0.46793D-01  0.46876D-01  0.47009D-01  0.47247D-01
  0.19055D+03  0.22800D+01  0.53238D-01  0.53238D-01  0.53238D-01  0.53238D-01  0.53238D-01  0.53238D-01  0.53238D-01  0.53238D-01  0.53238D-01  0.53238D-01  0.53238D-01  0.53238D-01  0.53238D-01  0.53239D-01  0.53246D-01  0.53280D-01  0.53367D-01  0.53507D-01  0.53753D-01
  0.20417D+03  0.23100D+01  0.60564D-01  0.60564D-01  0.60564D-01  0.60564D-01  0.60564D-01  0.60564D-01  0.60564D-01  0.60564D-01  0.60564D-01  0.60564D-01  0.60564D-01  0.60564D-01  0.60564D-01  0.60566D-01  0.60573D-01  0.60608D-01  0.60699D-01  0.60844D-01  0.61101D-01
  0.21878D+03  0.23400D+01  0.68730D-01  0.68730D-01  0.68730D-01  0.68730D-01  0.68730D-01  0.68730D-01  0.68730D-01  0.68730D-01  0.68730D-01  0.68730D-01  0.68730D-01  0.68730D-01  0.68730D-01  0.68731D-01  0.68738D-01  0.68775D-01  0.68870D-01  0.69020D-01  0.69287D-01
  0.23442D+03  0.23700D+01  0.77653D-01  0.77653D-01  0.77653D-01  0.77653D-01  0.77653D-01  0.77653D-01  0.77653D-01  0.77653D-01  0.77653D-01  0.77653D-01  0.77653D-01  0.77653D-01  0.77653D-01  0.77654D-01  0.77661D-01  0.77698D-01  0.77796D-01  0.77951D-01  0.78225D-01
  0.25119D+03  0.24000D+01  0.87145D-01  0.87145D-01  0.87145D-01  0.87145D-01  0.87145D-01  0.87145D-01  0.87145D-01  0.87145D-01  0.87145D-01  0.87145D-01  0.87145D-01  0.87145D-01  0.87145D-01  0.87146D-01  0.87152D-01  0.87187D-01  0.87289D-01  0.87446D-01  0.87721D-01
  0.26915D+03  0.24300D+01  0.96850D-01  0.96850D-01  0.96850D-01  0.96850D-01  0.96850D-01  0.96850D-01  0.96850D-01  0.96850D-01  0.96850D-01  0.96850D-01  0.96850D-01  0.96850D-01  0.96850D-01  0.96851D-01  0.96856D-01  0.96887D-01  0.96989D-01  0.97143D-01  0.97411D-01
  0.28840D+03  0.24600D+01  0.10621D+00  0.10621D+00  0.10621D+00  0.10621D+00  0.10621D+00  0.10621D+00  0.10621D+00  0.10621D+00  0.10621D+00  0.10621D+00  0.10621D+00  0.10621D+00  0.10621D+00  0.10621D+00  0.10622D+00  0.10624D+00  0.10634D+00  0.10650D+00  0.10676D+00
  0.30903D+03  0.24900D+01  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11459D+00  0.11461D+00  0.11471D+00  0.11485D+00  0.11510D+00
  0.33113D+03  0.25200D+01  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12130D+00  0.12132D+00  0.12140D+00  0.12153D+00  0.12175D+00


==> ross5/ross5_b15.dat <==
  0.10000D+01  0.00000D+00  0.82277D-06  0.82277D-06  0.82278D-06  0.82278D-06  0.82280D-06  0.82284D-06  0.82299D-06  0.82345D-06  0.82491D-06  0.82951D-06  0.84391D-06  0.88891D-06  0.10271D-05  0.14326D-05  0.26676D-05  0.67410D-05  0.19621D-04  0.58734D-04  0.17875D-03
  0.10715D+01  0.30000D-01  0.96110D-06  0.96110D-06  0.96110D-06  0.96111D-06  0.96112D-06  0.96117D-06  0.96134D-06  0.96185D-06  0.96347D-06  0.96858D-06  0.98457D-06  0.10348D-05  0.11858D-05  0.16338D-05  0.29863D-05  0.73000D-05  0.20619D-04  0.60362D-04  0.18285D-03
  0.11482D+01  0.60000D-01  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11221D-05  0.11223D-05  0.11228D-05  0.11246D-05  0.11303D-05  0.11483D-05  0.12028D-05  0.13697D-05  0.18642D-05  0.33183D-05  0.78653D-05  0.21361D-04  0.60351D-04  0.18070D-03
  0.12303D+01  0.90000D-01  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13087D-05  0.13089D-05  0.13095D-05  0.13115D-05  0.13179D-05  0.13372D-05  0.13974D-05  0.15821D-05  0.21164D-05  0.36803D-05  0.84234D-05  0.21782D-04  0.58819D-04  0.17247D-03
  0.13183D+01  0.12000D+00  0.15240D-05  0.15240D-05  0.15240D-05  0.15240D-05  0.15241D-05  0.15241D-05  0.15243D-05  0.15250D-05  0.15272D-05  0.15340D-05  0.15554D-05  0.16217D-05  0.18211D-05  0.24002D-05  0.40725D-05  0.89402D-05  0.21904D-04  0.56111D-04  0.15961D-03
  0.14125D+01  0.15000D+00  0.17716D-05  0.17716D-05  0.17716D-05  0.17716D-05  0.17717D-05  0.17717D-05  0.17720D-05  0.17727D-05  0.17751D-05  0.17825D-05  0.18059D-05  0.18776D-05  0.20933D-05  0.27188D-05  0.44847D-05  0.94103D-05  0.21794D-04  0.52669D-04  0.14424D-03
  0.15136D+01  0.18000D+00  0.20549D-05  0.20549D-05  0.20549D-05  0.20549D-05  0.20549D-05  0.20550D-05  0.20552D-05  0.20560D-05  0.20586D-05  0.20667D-05  0.20919D-05  0.21693D-05  0.24020D-05  0.30710D-05  0.49110D-05  0.98557D-05  0.21515D-04  0.48950D-04  0.12837D-03
  0.16218D+01  0.21000D+00  0.23772D-05  0.23772D-05  0.23772D-05  0.23772D-05  0.23773D-05  0.23774D-05  0.23776D-05  0.23785D-05  0.23813D-05  0.23899D-05  0.24170D-05  0.25001D-05  0.27503D-05  0.34526D-05  0.53654D-05  0.10282D-04  0.21115D-04  0.45319D-04  0.11342D-03
  0.17378D+01  0.24000D+00  0.27425D-05  0.27425D-05  0.27425D-05  0.27425D-05  0.27425D-05  0.27426D-05  0.27429D-05  0.27439D-05  0.27468D-05  0.27560D-05  0.27849D-05  0.28746D-05  0.31355D-05  0.38758D-05  0.58498D-05  0.10661D-04  0.20696D-04  0.41991D-04  0.10016D-03
  0.18621D+01  0.27000D+00  0.31546D-05  0.31546D-05  0.31546D-05  0.31546D-05  0.31547D-05  0.31548D-05  0.31551D-05  0.31561D-05  0.31592D-05  0.31689D-05  0.32002D-05  0.32927D-05  0.35680D-05  0.43443D-05  0.63445D-05  0.11046D-04  0.20312D-04  0.39074D-04  0.88832D-04
  0.19953D+01  0.30000D+00  0.36181D-05  0.36181D-05  0.36181D-05  0.36181D-05  0.36181D-05  0.36182D-05  0.36185D-05  0.36196D-05  0.36228D-05  0.36333D-05  0.36649D-05  0.37626D-05  0.40518D-05  0.48476D-05  0.68736D-05  0.11451D-04  0.19996D-04  0.36617D-04  0.79412D-04
  0.21380D+01  0.33000D+00  0.41378D-05  0.41378D-05  0.41378D-05  0.41378D-05  0.41378D-05  0.41379D-05  0.41382D-05  0.41393D-05  0.41427D-05  0.41533D-05  0.41865D-05  0.42883D-05  0.45852D-05  0.54012D-05  0.74462D-05  0.11879D-04  0.19780D-04  0.34616D-04  0.71709D-04
  0.22909D+01  0.36000D+00  0.47195D-05  0.47195D-05  0.47195D-05  0.47195D-05  0.47196D-05  0.47197D-05  0.47200D-05  0.47211D-05  0.47246D-05  0.47355D-05  0.47698D-05  0.48744D-05  0.51786D-05  0.60135D-05  0.80618D-05  0.12343D-04  0.19690D-04  0.33042D-04  0.65495D-04
  0.24547D+01  0.39000D+00  0.53701D-05  0.53701D-05  0.53701D-05  0.53702D-05  0.53702D-05  0.53703D-05  0.53707D-05  0.53718D-05  0.53753D-05  0.53865D-05  0.54216D-05  0.55284D-05  0.58397D-05  0.66890D-05  0.87217D-05  0.12874D-04  0.19741D-04  0.31863D-04  0.60544D-04
  0.26303D+01  0.42000D+00  0.60976D-05  0.60976D-05  0.60976D-05  0.60976D-05  0.60977D-05  0.60978D-05  0.60981D-05  0.60993D-05  0.61029D-05  0.61143D-05  0.61499D-05  0.62586D-05  0.65782D-05  0.74247D-05  0.94532D-05  0.13486D-04  0.19931D-04  0.31047D-04  0.56659D-04
  0.28184D+01  0.45000D+00  0.69113D-05  0.69113D-05  0.69113D-05  0.69114D-05  0.69114D-05  0.69115D-05  0.69119D-05  0.69130D-05  0.69167D-05  0.69282D-05  0.69642D-05  0.70765D-05  0.73926D-05  0.82466D-05  0.10269D-04  0.14173D-04  0.20278D-04  0.30564D-04  0.53672D-04
  0.30200D+01  0.48000D+00  0.78224D-05  0.78224D-05  0.78224D-05  0.78224D-05  0.78224D-05  0.78225D-05  0.78229D-05  0.78241D-05  0.78277D-05  0.78393D-05  0.78774D-05  0.79859D-05  0.83062D-05  0.91670D-05  0.11161D-04  0.14968D-04  0.20789D-04  0.30391D-04  0.51451D-04
  0.32359D+01  0.51000D+00  0.88435D-05  0.88435D-05  0.88436D-05  0.88436D-05  0.88436D-05  0.88437D-05  0.88441D-05  0.88452D-05  0.88489D-05  0.88606D-05  0.88967D-05  0.90073D-05  0.93306D-05  0.10183D-04  0.12160D-04  0.15888D-04  0.21470D-04  0.30511D-04  0.49891D-04
  0.34674D+01  0.54000D+00  0.99898D-05  0.99898D-05  0.99898D-05  0.99898D-05  0.99898D-05  0.99900D-05  0.99903D-05  0.99915D-05  0.99951D-05  0.10007D-04  0.10043D-04  0.10154D-04  0.10475D-04  0.11322D-04  0.13289D-04  0.16943D-04  0.22330D-04  0.30915D-04  0.48913D-04
  0.37154D+01  0.57000D+00  0.11278D-04  0.11278D-04  0.11278D-04  0.11278D-04  0.11278D-04  0.11278D-04  0.11279D-04  0.11280D-04  0.11284D-04  0.11295D-04  0.11331D-04  0.11441D-04  0.11760D-04  0.12606D-04  0.14558D-04  0.18145D-04  0.23386D-04  0.31597D-04  0.48458D-04
  0.39811D+01  0.60000D+00  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12729D-04  0.12730D-04  0.12734D-04  0.12745D-04  0.12781D-04  0.12890D-04  0.13207D-04  0.14055D-04  0.15976D-04  0.19526D-04  0.24651D-04  0.32560D-04  0.48486D-04
  0.42658D+01  0.63000D+00  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14364D-04  0.14365D-04  0.14369D-04  0.14380D-04  0.14415D-04  0.14523D-04  0.14844D-04  0.15671D-04  0.17586D-04  0.21110D-04  0.26140D-04  0.33811D-04  0.48968D-04
  0.45709D+01  0.66000D+00  0.16209D-04  0.16209D-04  0.16209D-04  0.16209D-04  0.16209D-04  0.16209D-04  0.16210D-04  0.16211D-04  0.16214D-04  0.16225D-04  0.16260D-04  0.16372D-04  0.16678D-04  0.17505D-04  0.19415D-04  0.22904D-04  0.27879D-04  0.35364D-04  0.49892D-04
  0.48978D+01  0.69000D+00  0.18294D-04  0.18294D-04  0.18294D-04  0.18294D-04  0.18294D-04  0.18294D-04  0.18295D-04  0.18296D-04  0.18299D-04  0.18310D-04  0.18345D-04  0.18450D-04  0.18758D-04  0.19585D-04  0.21471D-04  0.24950D-04  0.29893D-04  0.37236D-04  0.51255D-04
  0.52481D+01  0.72000D+00  0.20652D-04  0.20652D-04  0.20652D-04  0.20652D-04  0.20653D-04  0.20653D-04  0.20653D-04  0.20654D-04  0.20657D-04  0.20668D-04  0.20702D-04  0.20806D-04  0.21112D-04  0.21927D-04  0.23801D-04  0.27285D-04  0.32211D-04  0.39453D-04  0.53062D-04
  0.56234D+01  0.75000D+00  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23322D-04  0.23323D-04  0.23327D-04  0.23337D-04  0.23370D-04  0.23473D-04  0.23774D-04  0.24579D-04  0.26452D-04  0.29940D-04  0.34867D-04  0.42044D-04  0.55329D-04
  0.60256D+01  0.78000D+00  0.26345D-04  0.26345D-04  0.26345D-04  0.26345D-04  0.26345D-04  0.26345D-04  0.26346D-04  0.26347D-04  0.26350D-04  0.26360D-04  0.26393D-04  0.26494D-04  0.26790D-04  0.27591D-04  0.29461D-04  0.32947D-04  0.37904D-04  0.45045D-04  0.58082D-04
  0.64565D+01  0.81000D+00  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29772D-04  0.29773D-04  0.29777D-04  0.29787D-04  0.29819D-04  0.29917D-04  0.30210D-04  0.31014D-04  0.32855D-04  0.36369D-04  0.41367D-04  0.48500D-04  0.61354D-04
  0.69183D+01  0.84000D+00  0.33657D-04  0.33657D-04  0.33657D-04  0.33657D-04  0.33657D-04  0.33657D-04  0.33658D-04  0.33659D-04  0.33662D-04  0.33672D-04  0.33703D-04  0.33800D-04  0.34099D-04  0.34872D-04  0.36719D-04  0.40263D-04  0.45306D-04  0.52458D-04  0.65188D-04
  0.74131D+01  0.87000D+00  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38064D-04  0.38065D-04  0.38069D-04  0.38078D-04  0.38109D-04  0.38208D-04  0.38488D-04  0.39263D-04  0.41116D-04  0.44670D-04  0.49785D-04  0.56979D-04  0.69635D-04
  0.79433D+01  0.90000D+00  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43064D-04  0.43065D-04  0.43068D-04  0.43078D-04  0.43108D-04  0.43201D-04  0.43480D-04  0.44255D-04  0.46089D-04  0.49675D-04  0.54874D-04  0.62129D-04  0.74757D-04
  0.85114D+01  0.93000D+00  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48738D-04  0.48739D-04  0.48742D-04  0.48752D-04  0.48781D-04  0.48872D-04  0.49148D-04  0.49910D-04  0.51735D-04  0.55362D-04  0.60650D-04  0.67984D-04  0.80627D-04
  0.91201D+01  0.96000D+00  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55177D-04  0.55178D-04  0.55181D-04  0.55190D-04  0.55219D-04  0.55309D-04  0.55579D-04  0.56327D-04  0.58158D-04  0.61819D-04  0.67199D-04  0.74635D-04  0.87328D-04
  0.97724D+01  0.99000D+00  0.62485D-04  0.62485D-04  0.62485D-04  0.62485D-04  0.62485D-04  0.62486D-04  0.62486D-04  0.62487D-04  0.62490D-04  0.62499D-04  0.62527D-04  0.62615D-04  0.62878D-04  0.63620D-04  0.65458D-04  0.69129D-04  0.74627D-04  0.82179D-04  0.94958D-04
  0.10471D+02  0.10200D+01  0.70780D-04  0.70780D-04  0.70780D-04  0.70780D-04  0.70780D-04  0.70780D-04  0.70781D-04  0.70781D-04  0.70784D-04  0.70793D-04  0.70820D-04  0.70906D-04  0.71165D-04  0.71917D-04  0.73711D-04  0.77433D-04  0.83052D-04  0.90732D-04  0.10363D-03
  0.11220D+02  0.10500D+01  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80194D-04  0.80195D-04  0.80198D-04  0.80206D-04  0.80233D-04  0.80317D-04  0.80584D-04  0.81292D-04  0.83097D-04  0.86864D-04  0.92596D-04  0.10042D-03  0.11346D-03
  0.12023D+02  0.10800D+01  0.90876D-04  0.90876D-04  0.90876D-04  0.90876D-04  0.90876D-04  0.90876D-04  0.90877D-04  0.90877D-04  0.90880D-04  0.90888D-04  0.90915D-04  0.90997D-04  0.91245D-04  0.91954D-04  0.93766D-04  0.97547D-04  0.10341D-03  0.11140D-03  0.12461D-03
  0.12882D+02  0.11100D+01  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10300D-03  0.10301D-03  0.10303D-03  0.10311D-03  0.10336D-03  0.10406D-03  0.10585D-03  0.10966D-03  0.11567D-03  0.12382D-03  0.13723D-03
  0.13804D+02  0.11400D+01  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11675D-03  0.11676D-03  0.11678D-03  0.11686D-03  0.11710D-03  0.11779D-03  0.11956D-03  0.12342D-03  0.12956D-03  0.13789D-03  0.15152D-03
  0.14791D+02  0.11700D+01  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13234D-03  0.13235D-03  0.13238D-03  0.13245D-03  0.13268D-03  0.13336D-03  0.13512D-03  0.13902D-03  0.14528D-03  0.15381D-03  0.16767D-03
  0.15849D+02  0.12000D+01  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15002D-03  0.15003D-03  0.15006D-03  0.15013D-03  0.15036D-03  0.15102D-03  0.15279D-03  0.15667D-03  0.16309D-03  0.17182D-03  0.18594D-03
  0.16982D+02  0.12300D+01  0.17006D-03  0.17006D-03  0.17006D-03  0.17006D-03  0.17006D-03  0.17006D-03  0.17006D-03  0.17006D-03  0.17007D-03  0.17007D-03  0.17010D-03  0.17017D-03  0.17039D-03  0.17107D-03  0.17277D-03  0.17670D-03  0.18326D-03  0.19219D-03  0.20659D-03
  0.18197D+02  0.12600D+01  0.19277D-03  0.19277D-03  0.19277D-03  0.19277D-03  0.19277D-03  0.19277D-03  0.19278D-03  0.19278D-03  0.19278D-03  0.19279D-03  0.19281D-03  0.19288D-03  0.19310D-03  0.19373D-03  0.19543D-03  0.19940D-03  0.20608D-03  0.21522D-03  0.22992D-03
  0.19498D+02  0.12900D+01  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21850D-03  0.21851D-03  0.21853D-03  0.21860D-03  0.21881D-03  0.21943D-03  0.22113D-03  0.22509D-03  0.23192D-03  0.24127D-03  0.25628D-03
  0.20893D+02  0.13200D+01  0.24763D-03  0.24763D-03  0.24763D-03  0.24763D-03  0.24763D-03  0.24763D-03  0.24763D-03  0.24764D-03  0.24764D-03  0.24764D-03  0.24766D-03  0.24773D-03  0.24793D-03  0.24854D-03  0.25021D-03  0.25418D-03  0.26115D-03  0.27072D-03  0.28605D-03
  0.22387D+02  0.13500D+01  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28061D-03  0.28062D-03  0.28064D-03  0.28070D-03  0.28090D-03  0.28150D-03  0.28312D-03  0.28712D-03  0.29422D-03  0.30400D-03  0.31966D-03
  0.23988D+02  0.13800D+01  0.31792D-03  0.31792D-03  0.31792D-03  0.31792D-03  0.31792D-03  0.31792D-03  0.31792D-03  0.31792D-03  0.31793D-03  0.31793D-03  0.31795D-03  0.31801D-03  0.31820D-03  0.31877D-03  0.32039D-03  0.32440D-03  0.33161D-03  0.34161D-03  0.35762D-03
  0.25704D+02  0.14100D+01  0.36012D-03  0.36012D-03  0.36012D-03  0.36012D-03  0.36012D-03  0.36012D-03  0.36012D-03  0.36012D-03  0.36013D-03  0.36013D-03  0.36015D-03  0.36021D-03  0.36039D-03  0.36095D-03  0.36259D-03  0.36651D-03  0.37388D-03  0.38409D-03  0.40045D-03
  0.27542D+02  0.14400D+01  0.40783D-03  0.40783D-03  0.40783D-03  0.40783D-03  0.40783D-03  0.40783D-03  0.40783D-03  0.40783D-03  0.40784D-03  0.40784D-03  0.40786D-03  0.40792D-03  0.40809D-03  0.40867D-03  0.41018D-03  0.41415D-03  0.42165D-03  0.43206D-03  0.44878D-03
  0.29512D+02  0.14700D+01  0.46174D-03  0.46174D-03  0.46174D-03  0.46174D-03  0.46174D-03  0.46174D-03  0.46174D-03  0.46175D-03  0.46175D-03  0.46175D-03  0.46177D-03  0.46182D-03  0.46200D-03  0.46252D-03  0.46403D-03  0.46801D-03  0.47561D-03  0.48621D-03  0.50330D-03
  0.31623D+02  0.15000D+01  0.52264D-03  0.52264D-03  0.52264D-03  0.52264D-03  0.52264D-03  0.52264D-03  0.52264D-03  0.52264D-03  0.52264D-03  0.52265D-03  0.52266D-03  0.52272D-03  0.52288D-03  0.52339D-03  0.52489D-03  0.52882D-03  0.53654D-03  0.54733D-03  0.56479D-03
  0.33884D+02  0.15300D+01  0.59139D-03  0.59139D-03  0.59139D-03  0.59139D-03  0.59139D-03  0.59139D-03  0.59139D-03  0.59139D-03  0.59139D-03  0.59140D-03  0.59142D-03  0.59147D-03  0.59162D-03  0.59212D-03  0.59358D-03  0.59746D-03  0.60531D-03  0.61628D-03  0.63411D-03
  0.36308D+02  0.15600D+01  0.66898D-03  0.66898D-03  0.66898D-03  0.66898D-03  0.66898D-03  0.66898D-03  0.66898D-03  0.66898D-03  0.66898D-03  0.66899D-03  0.66900D-03  0.66905D-03  0.66920D-03  0.66969D-03  0.67108D-03  0.67497D-03  0.68292D-03  0.69404D-03  0.71225D-03
  0.38905D+02  0.15900D+01  0.75650D-03  0.75650D-03  0.75650D-03  0.75650D-03  0.75650D-03  0.75650D-03  0.75650D-03  0.75650D-03  0.75650D-03  0.75650D-03  0.75652D-03  0.75657D-03  0.75671D-03  0.75716D-03  0.75854D-03  0.76243D-03  0.77042D-03  0.78172D-03  0.80029D-03
  0.41687D+02  0.16200D+01  0.85518D-03  0.85518D-03  0.85518D-03  0.85518D-03  0.85518D-03  0.85518D-03  0.85518D-03  0.85518D-03  0.85518D-03  0.85518D-03  0.85520D-03  0.85524D-03  0.85538D-03  0.85581D-03  0.85722D-03  0.86095D-03  0.86909D-03  0.88053D-03  0.89946D-03
  0.44668D+02  0.16500D+01  0.96639D-03  0.96639D-03  0.96639D-03  0.96639D-03  0.96639D-03  0.96639D-03  0.96639D-03  0.96639D-03  0.96639D-03  0.96640D-03  0.96641D-03  0.96645D-03  0.96659D-03  0.96700D-03  0.96830D-03  0.97205D-03  0.98028D-03  0.99186D-03  0.10111D-02
  0.47863D+02  0.16800D+01  0.10917D-02  0.10917D-02  0.10917D-02  0.10917D-02  0.10917D-02  0.10917D-02  0.10917D-02  0.10917D-02  0.10917D-02  0.10917D-02  0.10917D-02  0.10917D-02  0.10919D-02  0.10923D-02  0.10935D-02  0.10973D-02  0.11055D-02  0.11172D-02  0.11369D-02
  0.51286D+02  0.17100D+01  0.12328D-02  0.12328D-02  0.12328D-02  0.12328D-02  0.12328D-02  0.12328D-02  0.12328D-02  0.12328D-02  0.12328D-02  0.12328D-02  0.12328D-02  0.12328D-02  0.12329D-02  0.12333D-02  0.12346D-02  0.12382D-02  0.12466D-02  0.12584D-02  0.12783D-02
  0.54954D+02  0.17400D+01  0.13916D-02  0.13916D-02  0.13916D-02  0.13916D-02  0.13916D-02  0.13916D-02  0.13916D-02  0.13916D-02  0.13916D-02  0.13916D-02  0.13916D-02  0.13916D-02  0.13918D-02  0.13921D-02  0.13933D-02  0.13969D-02  0.14053D-02  0.14173D-02  0.14375D-02
  0.58884D+02  0.17700D+01  0.15703D-02  0.15703D-02  0.15703D-02  0.15703D-02  0.15703D-02  0.15703D-02  0.15703D-02  0.15703D-02  0.15703D-02  0.15703D-02  0.15703D-02  0.15704D-02  0.15705D-02  0.15708D-02  0.15719D-02  0.15755D-02  0.15840D-02  0.15960D-02  0.16166D-02
  0.63096D+02  0.18000D+01  0.17714D-02  0.17714D-02  0.17714D-02  0.17714D-02  0.17714D-02  0.17714D-02  0.17714D-02  0.17714D-02  0.17714D-02  0.17714D-02  0.17714D-02  0.17714D-02  0.17715D-02  0.17718D-02  0.17729D-02  0.17765D-02  0.17850D-02  0.17971D-02  0.18179D-02
  0.67608D+02  0.18300D+01  0.19975D-02  0.19975D-02  0.19975D-02  0.19975D-02  0.19975D-02  0.19975D-02  0.19975D-02  0.19975D-02  0.19975D-02  0.19975D-02  0.19975D-02  0.19975D-02  0.19976D-02  0.19979D-02  0.19990D-02  0.20024D-02  0.20110D-02  0.20232D-02  0.20443D-02
  0.72444D+02  0.18600D+01  0.22517D-02  0.22517D-02  0.22517D-02  0.22517D-02  0.22517D-02  0.22517D-02  0.22517D-02  0.22517D-02  0.22517D-02  0.22517D-02  0.22517D-02  0.22517D-02  0.22518D-02  0.22521D-02  0.22531D-02  0.22565D-02  0.22652D-02  0.22774D-02  0.22987D-02
  0.77625D+02  0.18900D+01  0.25375D-02  0.25375D-02  0.25375D-02  0.25375D-02  0.25375D-02  0.25375D-02  0.25375D-02  0.25375D-02  0.25375D-02  0.25375D-02  0.25375D-02  0.25375D-02  0.25376D-02  0.25379D-02  0.25388D-02  0.25422D-02  0.25509D-02  0.25632D-02  0.25847D-02
  0.83176D+02  0.19200D+01  0.28587D-02  0.28587D-02  0.28587D-02  0.28587D-02  0.28587D-02  0.28587D-02  0.28587D-02  0.28587D-02  0.28587D-02  0.28587D-02  0.28587D-02  0.28587D-02  0.28588D-02  0.28591D-02  0.28599D-02  0.28633D-02  0.28720D-02  0.28843D-02  0.29061D-02
  0.89125D+02  0.19500D+01  0.32197D-02  0.32197D-02  0.32197D-02  0.32197D-02  0.32197D-02  0.32197D-02  0.32197D-02  0.32197D-02  0.32197D-02  0.32197D-02  0.32197D-02  0.32197D-02  0.32198D-02  0.32200D-02  0.32209D-02  0.32241D-02  0.32329D-02  0.32453D-02  0.32673D-02
  0.95499D+02  0.19800D+01  0.36254D-02  0.36254D-02  0.36254D-02  0.36254D-02  0.36254D-02  0.36254D-02  0.36254D-02  0.36254D-02  0.36254D-02  0.36254D-02  0.36254D-02  0.36254D-02  0.36255D-02  0.36257D-02  0.36265D-02  0.36297D-02  0.36386D-02  0.36509D-02  0.36731D-02
  0.10233D+03  0.20100D+01  0.40813D-02  0.40813D-02  0.40813D-02  0.40813D-02  0.40813D-02  0.40813D-02  0.40813D-02  0.40813D-02  0.40813D-02  0.40813D-02  0.40813D-02  0.40814D-02  0.40814D-02  0.40817D-02  0.40824D-02  0.40856D-02  0.40944D-02  0.41068D-02  0.41292D-02
  0.10965D+03  0.20400D+01  0.45938D-02  0.45938D-02  0.45938D-02  0.45938D-02  0.45938D-02  0.45938D-02  0.45938D-02  0.45938D-02  0.45938D-02  0.45938D-02  0.45938D-02  0.45939D-02  0.45939D-02  0.45941D-02  0.45949D-02  0.45979D-02  0.46068D-02  0.46193D-02  0.46418D-02
  0.11749D+03  0.20700D+01  0.51700D-02  0.51700D-02  0.51700D-02  0.51700D-02  0.51700D-02  0.51700D-02  0.51700D-02  0.51700D-02  0.51700D-02  0.51700D-02  0.51700D-02  0.51700D-02  0.51701D-02  0.51703D-02  0.51710D-02  0.51738D-02  0.51830D-02  0.51954D-02  0.52181D-02
  0.12589D+03  0.21000D+01  0.58179D-02  0.58179D-02  0.58179D-02  0.58179D-02  0.58179D-02  0.58179D-02  0.58179D-02  0.58179D-02  0.58179D-02  0.58179D-02  0.58179D-02  0.58179D-02  0.58180D-02  0.58182D-02  0.58188D-02  0.58214D-02  0.58308D-02  0.58433D-02  0.58661D-02
  0.13490D+03  0.21300D+01  0.65468D-02  0.65468D-02  0.65468D-02  0.65468D-02  0.65468D-02  0.65468D-02  0.65468D-02  0.65468D-02  0.65468D-02  0.65468D-02  0.65468D-02  0.65468D-02  0.65469D-02  0.65471D-02  0.65477D-02  0.65500D-02  0.65597D-02  0.65721D-02  0.65951D-02
  0.14454D+03  0.21600D+01  0.73671D-02  0.73671D-02  0.73671D-02  0.73671D-02  0.73671D-02  0.73671D-02  0.73671D-02  0.73671D-02  0.73671D-02  0.73671D-02  0.73671D-02  0.73672D-02  0.73672D-02  0.73674D-02  0.73680D-02  0.73702D-02  0.73800D-02  0.73924D-02  0.74156D-02
  0.15488D+03  0.21900D+01  0.82910D-02  0.82910D-02  0.82910D-02  0.82910D-02  0.82910D-02  0.82910D-02  0.82910D-02  0.82910D-02  0.82910D-02  0.82910D-02  0.82910D-02  0.82910D-02  0.82910D-02  0.82912D-02  0.82917D-02  0.82939D-02  0.83038D-02  0.83163D-02  0.83395D-02
  0.16596D+03  0.22200D+01  0.93321D-02  0.93321D-02  0.93321D-02  0.93321D-02  0.93321D-02  0.93321D-02  0.93321D-02  0.93321D-02  0.93321D-02  0.93321D-02  0.93321D-02  0.93321D-02  0.93321D-02  0.93323D-02  0.93328D-02  0.93349D-02  0.93448D-02  0.93574D-02  0.93808D-02
  0.17783D+03  0.22500D+01  0.10506D-01  0.10506D-01  0.10506D-01  0.10506D-01  0.10506D-01  0.10506D-01  0.10506D-01  0.10506D-01  0.10506D-01  0.10506D-01  0.10506D-01  0.10506D-01  0.10506D-01  0.10507D-01  0.10507D-01  0.10509D-01  0.10519D-01  0.10532D-01  0.10555D-01
  0.19055D+03  0.22800D+01  0.11832D-01  0.11832D-01  0.11832D-01  0.11832D-01  0.11832D-01  0.11832D-01  0.11832D-01  0.11832D-01  0.11832D-01  0.11832D-01  0.11832D-01  0.11832D-01  0.11832D-01  0.11832D-01  0.11833D-01  0.11835D-01  0.11845D-01  0.11858D-01  0.11881D-01
  0.20417D+03  0.23100D+01  0.13331D-01  0.13331D-01  0.13331D-01  0.13331D-01  0.13331D-01  0.13331D-01  0.13331D-01  0.13331D-01  0.13331D-01  0.13331D-01  0.13331D-01  0.13331D-01  0.13331D-01  0.13331D-01  0.13332D-01  0.13334D-01  0.13343D-01  0.13356D-01  0.13380D-01
  0.21878D+03  0.23400D+01  0.15028D-01  0.15028D-01  0.15028D-01  0.15028D-01  0.15028D-01  0.15028D-01  0.15028D-01  0.15028D-01  0.15028D-01  0.15028D-01  0.15028D-01  0.15028D-01  0.15028D-01  0.15028D-01  0.15029D-01  0.15030D-01  0.15039D-01  0.15053D-01  0.15077D-01
  0.23442D+03  0.23700D+01  0.16952D-01  0.16952D-01  0.16952D-01  0.16952D-01  0.16952D-01  0.16952D-01  0.16952D-01  0.16952D-01  0.16952D-01  0.16952D-01  0.16952D-01  0.16952D-01  0.16952D-01  0.16952D-01  0.16953D-01  0.16954D-01  0.16962D-01  0.16977D-01  0.17001D-01
  0.25119D+03  0.24000D+01  0.19137D-01  0.19137D-01  0.19137D-01  0.19137D-01  0.19137D-01  0.19137D-01  0.19137D-01  0.19137D-01  0.19137D-01  0.19137D-01  0.19137D-01  0.19137D-01  0.19137D-01  0.19137D-01  0.19138D-01  0.19139D-01  0.19146D-01  0.19162D-01  0.19187D-01
  0.26915D+03  0.24300D+01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21623D-01  0.21625D-01  0.21631D-01  0.21648D-01  0.21673D-01
  0.28840D+03  0.24600D+01  0.24454D-01  0.24454D-01  0.24454D-01  0.24454D-01  0.24454D-01  0.24454D-01  0.24454D-01  0.24454D-01  0.24454D-01  0.24454D-01  0.24454D-01  0.24454D-01  0.24454D-01  0.24455D-01  0.24455D-01  0.24456D-01  0.24462D-01  0.24479D-01  0.24505D-01
  0.30903D+03  0.24900D+01  0.27681D-01  0.27681D-01  0.27681D-01  0.27681D-01  0.27681D-01  0.27681D-01  0.27681D-01  0.27681D-01  0.27681D-01  0.27681D-01  0.27681D-01  0.27681D-01  0.27681D-01  0.27681D-01  0.27682D-01  0.27683D-01  0.27689D-01  0.27706D-01  0.27732D-01
  0.33113D+03  0.25200D+01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31358D-01  0.31359D-01  0.31365D-01  0.31383D-01  0.31410D-01


==> ross6/ross6_b105.dat <==
  0.10000D+01  0.00000D+00  0.34570D+00  0.34512D+00  0.34477D+00  0.34468D+00  0.34469D+00  0.34473D+00  0.34481D+00  0.34501D+00  0.34552D+00  0.34689D+00  0.35045D+00  0.35926D+00  0.37960D+00  0.42369D+00  0.51649D+00  0.71499D+00  0.11665D+01  0.11665D+01  0.11665D+01
  0.10715D+01  0.30000D-01  0.34453D+00  0.34405D+00  0.34374D+00  0.34367D+00  0.34368D+00  0.34371D+00  0.34378D+00  0.34394D+00  0.34435D+00  0.34547D+00  0.34842D+00  0.35579D+00  0.37302D+00  0.41067D+00  0.48999D+00  0.65839D+00  0.10354D+01  0.10354D+01  0.10354D+01
  0.11482D+01  0.60000D-01  0.34344D+00  0.34303D+00  0.34278D+00  0.34272D+00  0.34273D+00  0.34275D+00  0.34281D+00  0.34294D+00  0.34327D+00  0.34418D+00  0.34660D+00  0.35275D+00  0.36729D+00  0.39937D+00  0.46718D+00  0.61036D+00  0.92637D+00  0.16829D+01  0.16829D+01
  0.12303D+01  0.90000D-01  0.34252D+00  0.34215D+00  0.34190D+00  0.34184D+00  0.34185D+00  0.34187D+00  0.34191D+00  0.34201D+00  0.34229D+00  0.34303D+00  0.34502D+00  0.35014D+00  0.36240D+00  0.38974D+00  0.44777D+00  0.56979D+00  0.83564D+00  0.14600D+01  0.14600D+01
  0.13183D+01  0.12000D+00  0.34150D+00  0.34119D+00  0.34099D+00  0.34094D+00  0.34095D+00  0.34097D+00  0.34100D+00  0.34108D+00  0.34130D+00  0.34190D+00  0.34353D+00  0.34778D+00  0.35809D+00  0.38133D+00  0.43093D+00  0.53502D+00  0.75939D+00  0.12768D+01  0.12768D+01
  0.14125D+01  0.15000D+00  0.34051D+00  0.34025D+00  0.34010D+00  0.34007D+00  0.34007D+00  0.34008D+00  0.34011D+00  0.34018D+00  0.34035D+00  0.34084D+00  0.34217D+00  0.34568D+00  0.35432D+00  0.37402D+00  0.41639D+00  0.50530D+00  0.69520D+00  0.11258D+01  0.11258D+01
  0.15136D+01  0.18000D+00  0.33962D+00  0.33940D+00  0.33926D+00  0.33923D+00  0.33923D+00  0.33924D+00  0.33926D+00  0.33931D+00  0.33945D+00  0.33985D+00  0.34094D+00  0.34383D+00  0.35106D+00  0.36777D+00  0.40397D+00  0.47999D+00  0.64113D+00  0.10008D+01  0.10008D+01
  0.16218D+01  0.21000D+00  0.33867D+00  0.33848D+00  0.33837D+00  0.33834D+00  0.33835D+00  0.33835D+00  0.33837D+00  0.33841D+00  0.33853D+00  0.33884D+00  0.33973D+00  0.34211D+00  0.34813D+00  0.36221D+00  0.39304D+00  0.45801D+00  0.59504D+00  0.89669D+00  0.89669D+00
  0.17378D+01  0.24000D+00  0.33771D+00  0.33756D+00  0.33748D+00  0.33746D+00  0.33746D+00  0.33747D+00  0.33748D+00  0.33751D+00  0.33760D+00  0.33786D+00  0.33858D+00  0.34053D+00  0.34554D+00  0.35741D+00  0.38366D+00  0.43920D+00  0.55592D+00  0.80973D+00  0.80973D+00
  0.18621D+01  0.27000D+00  0.33675D+00  0.33663D+00  0.33657D+00  0.33655D+00  0.33656D+00  0.33656D+00  0.33657D+00  0.33660D+00  0.33667D+00  0.33687D+00  0.33745D+00  0.33905D+00  0.34319D+00  0.35316D+00  0.37543D+00  0.42289D+00  0.52245D+00  0.73670D+00  0.73670D+00
  0.19953D+01  0.30000D+00  0.33582D+00  0.33572D+00  0.33566D+00  0.33565D+00  0.33565D+00  0.33565D+00  0.33566D+00  0.33568D+00  0.33574D+00  0.33590D+00  0.33637D+00  0.33767D+00  0.34110D+00  0.34944D+00  0.36833D+00  0.40885D+00  0.49384D+00  0.67517D+00  0.67517D+00
  0.21380D+01  0.33000D+00  0.33482D+00  0.33474D+00  0.33470D+00  0.33469D+00  0.33469D+00  0.33469D+00  0.33470D+00  0.33472D+00  0.33476D+00  0.33489D+00  0.33527D+00  0.33633D+00  0.33915D+00  0.34611D+00  0.36208D+00  0.39662D+00  0.46923D+00  0.62306D+00  0.62306D+00
  0.22909D+01  0.36000D+00  0.33380D+00  0.33374D+00  0.33370D+00  0.33370D+00  0.33370D+00  0.33370D+00  0.33370D+00  0.33372D+00  0.33375D+00  0.33386D+00  0.33416D+00  0.33502D+00  0.33734D+00  0.34314D+00  0.35660D+00  0.38601D+00  0.44804D+00  0.57880D+00  0.57880D+00
  0.24547D+01  0.39000D+00  0.33276D+00  0.33271D+00  0.33268D+00  0.33267D+00  0.33267D+00  0.33268D+00  0.33268D+00  0.33269D+00  0.33272D+00  0.33280D+00  0.33305D+00  0.33374D+00  0.33564D+00  0.34047D+00  0.35181D+00  0.37682D+00  0.42977D+00  0.54109D+00  0.78286D+00
  0.26303D+01  0.42000D+00  0.33166D+00  0.33162D+00  0.33160D+00  0.33159D+00  0.33159D+00  0.33159D+00  0.33160D+00  0.33161D+00  0.33163D+00  0.33170D+00  0.33189D+00  0.33245D+00  0.33400D+00  0.33798D+00  0.34748D+00  0.36869D+00  0.41389D+00  0.50879D+00  0.71281D+00
  0.28184D+01  0.45000D+00  0.33051D+00  0.33048D+00  0.33047D+00  0.33046D+00  0.33046D+00  0.33047D+00  0.33047D+00  0.33047D+00  0.33049D+00  0.33055D+00  0.33070D+00  0.33115D+00  0.33241D+00  0.33570D+00  0.34364D+00  0.36158D+00  0.40013D+00  0.48107D+00  0.65369D+00
  0.30200D+01  0.48000D+00  0.32931D+00  0.32929D+00  0.32928D+00  0.32928D+00  0.32928D+00  0.32928D+00  0.32928D+00  0.32929D+00  0.32930D+00  0.32934D+00  0.32947D+00  0.32983D+00  0.33085D+00  0.33355D+00  0.34017D+00  0.35532D+00  0.38814D+00  0.45721D+00  0.60358D+00
  0.32359D+01  0.51000D+00  0.32806D+00  0.32804D+00  0.32803D+00  0.32803D+00  0.32803D+00  0.32803D+00  0.32804D+00  0.32804D+00  0.32805D+00  0.32808D+00  0.32818D+00  0.32847D+00  0.32930D+00  0.33151D+00  0.33702D+00  0.34978D+00  0.37767D+00  0.43660D+00  0.56094D+00
  0.34674D+01  0.54000D+00  0.32674D+00  0.32673D+00  0.32672D+00  0.32672D+00  0.32672D+00  0.32672D+00  0.32672D+00  0.32673D+00  0.32673D+00  0.32676D+00  0.32684D+00  0.32707D+00  0.32774D+00  0.32954D+00  0.33410D+00  0.34481D+00  0.36848D+00  0.41874D+00  0.52451D+00
  0.37154D+01  0.57000D+00  0.32535D+00  0.32534D+00  0.32533D+00  0.32533D+00  0.32534D+00  0.32534D+00  0.32534D+00  0.32534D+00  0.32535D+00  0.32537D+00  0.32543D+00  0.32562D+00  0.32615D+00  0.32762D+00  0.33139D+00  0.34035D+00  0.36039D+00  0.40322D+00  0.49329D+00
  0.39811D+01  0.60000D+00  0.32388D+00  0.32388D+00  0.32387D+00  0.32387D+00  0.32388D+00  0.32388D+00  0.32388D+00  0.32388D+00  0.32388D+00  0.32390D+00  0.32395D+00  0.32410D+00  0.32453D+00  0.32572D+00  0.32882D+00  0.33630D+00  0.35323D+00  0.38969D+00  0.46642D+00
  0.42658D+01  0.63000D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32234D+00  0.32235D+00  0.32236D+00  0.32240D+00  0.32252D+00  0.32286D+00  0.32383D+00  0.32637D+00  0.33259D+00  0.34685D+00  0.37784D+00  0.44322D+00
  0.45709D+01  0.66000D+00  0.32072D+00  0.32071D+00  0.32071D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32072D+00  0.32073D+00  0.32076D+00  0.32086D+00  0.32113D+00  0.32191D+00  0.32399D+00  0.32915D+00  0.34113D+00  0.36742D+00  0.42312D+00
  0.48978D+01  0.69000D+00  0.31901D+00  0.31900D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31901D+00  0.31902D+00  0.31905D+00  0.31912D+00  0.31934D+00  0.31997D+00  0.32166D+00  0.32593D+00  0.33596D+00  0.35821D+00  0.40564D+00
  0.52481D+01  0.72000D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31721D+00  0.31722D+00  0.31724D+00  0.31730D+00  0.31747D+00  0.31798D+00  0.31936D+00  0.32287D+00  0.33125D+00  0.35004D+00  0.39038D+00
  0.56234D+01  0.75000D+00  0.31531D+00  0.31531D+00  0.31531D+00  0.31531D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31532D+00  0.31534D+00  0.31538D+00  0.31552D+00  0.31593D+00  0.31704D+00  0.31993D+00  0.32690D+00  0.34274D+00  0.37700D+00
  0.60256D+01  0.78000D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31332D+00  0.31333D+00  0.31333D+00  0.31334D+00  0.31338D+00  0.31349D+00  0.31381D+00  0.31471D+00  0.31707D+00  0.32286D+00  0.33616D+00  0.36521D+00
  0.64565D+01  0.81000D+00  0.31122D+00  0.31122D+00  0.31122D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31123D+00  0.31124D+00  0.31127D+00  0.31136D+00  0.31161D+00  0.31234D+00  0.31427D+00  0.31905D+00  0.33020D+00  0.35478D+00
  0.69183D+01  0.84000D+00  0.30902D+00  0.30902D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30903D+00  0.30904D+00  0.30906D+00  0.30913D+00  0.30934D+00  0.30992D+00  0.31149D+00  0.31543D+00  0.32474D+00  0.34550D+00
  0.74131D+01  0.87000D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30672D+00  0.30673D+00  0.30673D+00  0.30675D+00  0.30680D+00  0.30697D+00  0.30743D+00  0.30870D+00  0.31194D+00  0.31969D+00  0.33718D+00
  0.79433D+01  0.90000D+00  0.30430D+00  0.30430D+00  0.30430D+00  0.30430D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30431D+00  0.30433D+00  0.30437D+00  0.30450D+00  0.30487D+00  0.30590D+00  0.30855D+00  0.31498D+00  0.32967D+00
  0.85114D+01  0.93000D+00  0.30177D+00  0.30177D+00  0.30177D+00  0.30177D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30178D+00  0.30179D+00  0.30183D+00  0.30193D+00  0.30222D+00  0.30305D+00  0.30522D+00  0.31053D+00  0.32284D+00
  0.91201D+01  0.96000D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29913D+00  0.29914D+00  0.29915D+00  0.29917D+00  0.29925D+00  0.29949D+00  0.30015D+00  0.30191D+00  0.30630D+00  0.31657D+00
  0.97724D+01  0.99000D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29637D+00  0.29638D+00  0.29638D+00  0.29640D+00  0.29647D+00  0.29665D+00  0.29719D+00  0.29861D+00  0.30221D+00  0.31076D+00
  0.10471D+02  0.10200D+01  0.29350D+00  0.29349D+00  0.29349D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29350D+00  0.29352D+00  0.29357D+00  0.29372D+00  0.29414D+00  0.29530D+00  0.29824D+00  0.30534D+00
  0.11220D+02  0.10500D+01  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29050D+00  0.29051D+00  0.29051D+00  0.29052D+00  0.29056D+00  0.29068D+00  0.29102D+00  0.29195D+00  0.29435D+00  0.30022D+00
  0.12023D+02  0.10800D+01  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28739D+00  0.28740D+00  0.28741D+00  0.28744D+00  0.28753D+00  0.28780D+00  0.28855D+00  0.29050D+00  0.29533D+00
  0.12882D+02  0.11100D+01  0.28417D+00  0.28416D+00  0.28416D+00  0.28416D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28417D+00  0.28418D+00  0.28420D+00  0.28427D+00  0.28449D+00  0.28508D+00  0.28667D+00  0.29064D+00
  0.13804D+02  0.11400D+01  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28082D+00  0.28083D+00  0.28085D+00  0.28091D+00  0.28107D+00  0.28155D+00  0.28283D+00  0.28608D+00
  0.14791D+02  0.11700D+01  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27736D+00  0.27737D+00  0.27737D+00  0.27738D+00  0.27743D+00  0.27756D+00  0.27794D+00  0.27897D+00  0.28162D+00
  0.15849D+02  0.12000D+01  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27379D+00  0.27380D+00  0.27381D+00  0.27384D+00  0.27395D+00  0.27425D+00  0.27508D+00  0.27723D+00
  0.16982D+02  0.12300D+01  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27011D+00  0.27012D+00  0.27013D+00  0.27015D+00  0.27024D+00  0.27047D+00  0.27114D+00  0.27288D+00
  0.18197D+02  0.12600D+01  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26633D+00  0.26634D+00  0.26636D+00  0.26642D+00  0.26661D+00  0.26714D+00  0.26855D+00
  0.19498D+02  0.12900D+01  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26244D+00  0.26245D+00  0.26246D+00  0.26251D+00  0.26266D+00  0.26308D+00  0.26421D+00
  0.20893D+02  0.13200D+01  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25845D+00  0.25846D+00  0.25847D+00  0.25851D+00  0.25863D+00  0.25896D+00  0.25987D+00
  0.22387D+02  0.13500D+01  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25437D+00  0.25438D+00  0.25439D+00  0.25442D+00  0.25451D+00  0.25477D+00  0.25550D+00
  0.23988D+02  0.13800D+01  0.25021D+00  0.25020D+00  0.25020D+00  0.25020D+00  0.25020D+00  0.25020D+00  0.25020D+00  0.25020D+00  0.25020D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25021D+00  0.25022D+00  0.25024D+00  0.25031D+00  0.25052D+00  0.25110D+00
  0.25704D+02  0.14100D+01  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24596D+00  0.24597D+00  0.24598D+00  0.24604D+00  0.24621D+00  0.24666D+00
  0.27542D+02  0.14400D+01  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24163D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24166D+00  0.24170D+00  0.24183D+00  0.24219D+00
  0.29512D+02  0.14700D+01  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23724D+00  0.23725D+00  0.23725D+00  0.23726D+00  0.23730D+00  0.23740D+00  0.23768D+00
  0.31623D+02  0.15000D+01  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23279D+00  0.23280D+00  0.23281D+00  0.23283D+00  0.23291D+00  0.23314D+00
  0.33884D+02  0.15300D+01  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22829D+00  0.22830D+00  0.22832D+00  0.22838D+00  0.22856D+00
  0.36308D+02  0.15600D+01  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22374D+00  0.22376D+00  0.22381D+00  0.22395D+00
  0.38905D+02  0.15900D+01  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21915D+00  0.21917D+00  0.21920D+00  0.21931D+00
  0.41687D+02  0.16200D+01  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21454D+00  0.21457D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20989D+00  0.20991D+00  0.20998D+00
  0.47863D+02  0.16800D+01  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20523D+00  0.20525D+00  0.20530D+00
  0.51286D+02  0.17100D+01  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20056D+00  0.20057D+00  0.20061D+00
  0.54954D+02  0.17400D+01  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19589D+00  0.19592D+00
  0.58884D+02  0.17700D+01  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19122D+00  0.19124D+00
  0.63096D+02  0.18000D+01  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18656D+00  0.18658D+00
  0.67608D+02  0.18300D+01  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18190D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18193D+00
  0.72444D+02  0.18600D+01  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17728D+00  0.17729D+00  0.17729D+00  0.17730D+00
  0.77625D+02  0.18900D+01  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17270D+00
  0.83176D+02  0.19200D+01  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16814D+00
  0.89125D+02  0.19500D+01  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16361D+00  0.16361D+00
  0.95499D+02  0.19800D+01  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00
  0.10233D+03  0.20100D+01  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00
  0.10965D+03  0.20400D+01  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15029D+00
  0.11749D+03  0.20700D+01  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00
  0.12589D+03  0.21000D+01  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00
  0.13490D+03  0.21300D+01  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00
  0.14454D+03  0.21600D+01  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00
  0.15488D+03  0.21900D+01  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00
  0.16596D+03  0.22200D+01  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12507D+00  0.12507D+00
  0.17783D+03  0.22500D+01  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00
  0.19055D+03  0.22800D+01  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00
  0.20417D+03  0.23100D+01  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00
  0.21878D+03  0.23400D+01  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00
  0.23442D+03  0.23700D+01  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00
  0.25119D+03  0.24000D+01  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00
  0.26915D+03  0.24300D+01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98554D-01
  0.28840D+03  0.24600D+01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01
  0.30903D+03  0.24900D+01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01
  0.33113D+03  0.25200D+01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01


==> ross6/ross6_b11.dat <==
  0.10000D+01  0.00000D+00  0.41659D+00  0.40756D+00  0.39091D+00  0.38217D+00  0.38013D+00  0.38095D+00  0.38166D+00  0.38255D+00  0.38382D+00  0.38599D+00  0.39021D+00  0.39895D+00  0.41786D+00  0.45899D+00  0.54813D+00  0.74445D+00  0.11981D+01  0.11981D+01  0.11981D+01
  0.10715D+01  0.30000D-01  0.40992D+00  0.40230D+00  0.38776D+00  0.37859D+00  0.37636D+00  0.37690D+00  0.37751D+00  0.37822D+00  0.37923D+00  0.38098D+00  0.38440D+00  0.39160D+00  0.40740D+00  0.44210D+00  0.51759D+00  0.68323D+00  0.10610D+01  0.10610D+01  0.10610D+01
  0.11482D+01  0.60000D-01  0.40336D+00  0.39707D+00  0.38426D+00  0.37584D+00  0.37306D+00  0.37332D+00  0.37366D+00  0.37420D+00  0.37501D+00  0.37641D+00  0.37918D+00  0.38509D+00  0.39826D+00  0.42757D+00  0.49172D+00  0.63210D+00  0.94835D+00  0.17111D+01  0.17111D+01
  0.12303D+01  0.90000D-01  0.39712D+00  0.39189D+00  0.38089D+00  0.37278D+00  0.37004D+00  0.36989D+00  0.37003D+00  0.37045D+00  0.37109D+00  0.37221D+00  0.37445D+00  0.37929D+00  0.39022D+00  0.41486D+00  0.46930D+00  0.58845D+00  0.85434D+00  0.14855D+01  0.14855D+01
  0.13183D+01  0.12000D+00  0.39074D+00  0.38641D+00  0.37699D+00  0.36939D+00  0.36678D+00  0.36648D+00  0.36642D+00  0.36668D+00  0.36718D+00  0.36807D+00  0.36988D+00  0.37383D+00  0.38289D+00  0.40363D+00  0.44985D+00  0.55101D+00  0.77443D+00  0.12941D+01  0.12941D+01
  0.14125D+01  0.15000D+00  0.38488D+00  0.38137D+00  0.37338D+00  0.36623D+00  0.36332D+00  0.36305D+00  0.36286D+00  0.36304D+00  0.36345D+00  0.36417D+00  0.36562D+00  0.36885D+00  0.37637D+00  0.39382D+00  0.43306D+00  0.51917D+00  0.70805D+00  0.11406D+01  0.11406D+01
  0.15136D+01  0.18000D+00  0.37946D+00  0.37661D+00  0.36985D+00  0.36324D+00  0.36039D+00  0.35991D+00  0.35963D+00  0.35977D+00  0.36011D+00  0.36069D+00  0.36186D+00  0.36450D+00  0.37072D+00  0.38535D+00  0.41862D+00  0.49187D+00  0.65165D+00  0.10120D+01  0.10120D+01
  0.16218D+01  0.21000D+00  0.37443D+00  0.37216D+00  0.36652D+00  0.36039D+00  0.35776D+00  0.35706D+00  0.35667D+00  0.35675D+00  0.35703D+00  0.35751D+00  0.35845D+00  0.36060D+00  0.36575D+00  0.37801D+00  0.40618D+00  0.46858D+00  0.60430D+00  0.90679D+00  0.90679D+00
  0.17378D+01  0.24000D+00  0.36938D+00  0.36757D+00  0.36280D+00  0.35743D+00  0.35488D+00  0.35418D+00  0.35372D+00  0.35379D+00  0.35401D+00  0.35439D+00  0.35515D+00  0.35690D+00  0.36113D+00  0.37137D+00  0.39519D+00  0.44827D+00  0.56343D+00  0.81695D+00  0.81695D+00
  0.18621D+01  0.27000D+00  0.36473D+00  0.36327D+00  0.35928D+00  0.35444D+00  0.35216D+00  0.35143D+00  0.35098D+00  0.35106D+00  0.35124D+00  0.35154D+00  0.35215D+00  0.35357D+00  0.35705D+00  0.36559D+00  0.38571D+00  0.43097D+00  0.52925D+00  0.74366D+00  0.74366D+00
  0.19953D+01  0.30000D+00  0.36040D+00  0.35924D+00  0.35597D+00  0.35150D+00  0.34949D+00  0.34877D+00  0.34838D+00  0.34845D+00  0.34860D+00  0.34885D+00  0.34934D+00  0.35049D+00  0.35335D+00  0.36045D+00  0.37739D+00  0.41580D+00  0.49930D+00  0.67994D+00  0.67994D+00
  0.21380D+01  0.33000D+00  0.35652D+00  0.35558D+00  0.35286D+00  0.34898D+00  0.34716D+00  0.34644D+00  0.34604D+00  0.34605D+00  0.34617D+00  0.34636D+00  0.34675D+00  0.34768D+00  0.35003D+00  0.35592D+00  0.37017D+00  0.40280D+00  0.47400D+00  0.62727D+00  0.62727D+00
  0.22909D+01  0.36000D+00  0.35267D+00  0.35193D+00  0.34968D+00  0.34631D+00  0.34478D+00  0.34405D+00  0.34370D+00  0.34369D+00  0.34379D+00  0.34394D+00  0.34426D+00  0.34501D+00  0.34692D+00  0.35180D+00  0.36374D+00  0.39139D+00  0.45202D+00  0.58202D+00  0.58202D+00
  0.24547D+01  0.39000D+00  0.34908D+00  0.34849D+00  0.34661D+00  0.34372D+00  0.34239D+00  0.34175D+00  0.34149D+00  0.34148D+00  0.34155D+00  0.34167D+00  0.34192D+00  0.34253D+00  0.34409D+00  0.34811D+00  0.35810D+00  0.38150D+00  0.43319D+00  0.54376D+00  0.78505D+00
  0.26303D+01  0.42000D+00  0.34593D+00  0.34546D+00  0.34390D+00  0.34137D+00  0.34021D+00  0.33960D+00  0.33934D+00  0.33930D+00  0.33935D+00  0.33945D+00  0.33965D+00  0.34014D+00  0.34141D+00  0.34474D+00  0.35309D+00  0.37293D+00  0.41711D+00  0.51175D+00  0.71625D+00
  0.28184D+01  0.45000D+00  0.34279D+00  0.34242D+00  0.34116D+00  0.33898D+00  0.33800D+00  0.33747D+00  0.33725D+00  0.33723D+00  0.33727D+00  0.33735D+00  0.33751D+00  0.33791D+00  0.33894D+00  0.34166D+00  0.34859D+00  0.36525D+00  0.40267D+00  0.48290D+00  0.65514D+00
  0.30200D+01  0.48000D+00  0.33993D+00  0.33966D+00  0.33864D+00  0.33667D+00  0.33582D+00  0.33537D+00  0.33518D+00  0.33516D+00  0.33520D+00  0.33527D+00  0.33540D+00  0.33571D+00  0.33655D+00  0.33878D+00  0.34454D+00  0.35856D+00  0.39040D+00  0.45889D+00  0.60492D+00
  0.32359D+01  0.51000D+00  0.33714D+00  0.33693D+00  0.33611D+00  0.33442D+00  0.33367D+00  0.33331D+00  0.33317D+00  0.33315D+00  0.33318D+00  0.33323D+00  0.33333D+00  0.33359D+00  0.33426D+00  0.33608D+00  0.34083D+00  0.35257D+00  0.37952D+00  0.43780D+00  0.56170D+00
  0.34674D+01  0.54000D+00  0.33471D+00  0.33454D+00  0.33387D+00  0.33238D+00  0.33169D+00  0.33137D+00  0.33124D+00  0.33120D+00  0.33122D+00  0.33127D+00  0.33135D+00  0.33155D+00  0.33210D+00  0.33358D+00  0.33751D+00  0.34733D+00  0.37018D+00  0.41992D+00  0.52544D+00
  0.37154D+01  0.57000D+00  0.33219D+00  0.33206D+00  0.33153D+00  0.33020D+00  0.32963D+00  0.32936D+00  0.32927D+00  0.32924D+00  0.32927D+00  0.32930D+00  0.32937D+00  0.32953D+00  0.32997D+00  0.33117D+00  0.33440D+00  0.34257D+00  0.36182D+00  0.40409D+00  0.49383D+00
  0.39811D+01  0.60000D+00  0.32975D+00  0.32965D+00  0.32923D+00  0.32807D+00  0.32757D+00  0.32736D+00  0.32729D+00  0.32728D+00  0.32731D+00  0.32734D+00  0.32739D+00  0.32752D+00  0.32787D+00  0.32885D+00  0.33149D+00  0.33829D+00  0.35452D+00  0.39048D+00  0.46692D+00
  0.42658D+01  0.63000D+00  0.32735D+00  0.32727D+00  0.32693D+00  0.32593D+00  0.32552D+00  0.32536D+00  0.32530D+00  0.32530D+00  0.32533D+00  0.32535D+00  0.32539D+00  0.32550D+00  0.32578D+00  0.32657D+00  0.32872D+00  0.33435D+00  0.34795D+00  0.37845D+00  0.44354D+00
  0.45709D+01  0.66000D+00  0.32509D+00  0.32503D+00  0.32476D+00  0.32388D+00  0.32351D+00  0.32338D+00  0.32333D+00  0.32333D+00  0.32335D+00  0.32337D+00  0.32340D+00  0.32349D+00  0.32371D+00  0.32435D+00  0.32611D+00  0.33075D+00  0.34214D+00  0.36799D+00  0.42345D+00
  0.48978D+01  0.69000D+00  0.32274D+00  0.32269D+00  0.32248D+00  0.32171D+00  0.32140D+00  0.32131D+00  0.32127D+00  0.32128D+00  0.32130D+00  0.32131D+00  0.32134D+00  0.32141D+00  0.32159D+00  0.32210D+00  0.32353D+00  0.32734D+00  0.33685D+00  0.35870D+00  0.40588D+00
  0.52481D+01  0.72000D+00  0.32040D+00  0.32036D+00  0.32020D+00  0.31954D+00  0.31925D+00  0.31920D+00  0.31917D+00  0.31920D+00  0.31921D+00  0.31923D+00  0.31925D+00  0.31930D+00  0.31944D+00  0.31985D+00  0.32101D+00  0.32414D+00  0.33205D+00  0.35046D+00  0.39057D+00
  0.56234D+01  0.75000D+00  0.31809D+00  0.31806D+00  0.31793D+00  0.31738D+00  0.31712D+00  0.31707D+00  0.31706D+00  0.31708D+00  0.31709D+00  0.31710D+00  0.31712D+00  0.31716D+00  0.31727D+00  0.31760D+00  0.31854D+00  0.32110D+00  0.32767D+00  0.34318D+00  0.37726D+00
  0.60256D+01  0.78000D+00  0.31570D+00  0.31567D+00  0.31557D+00  0.31512D+00  0.31487D+00  0.31484D+00  0.31485D+00  0.31486D+00  0.31488D+00  0.31489D+00  0.31490D+00  0.31494D+00  0.31503D+00  0.31529D+00  0.31604D+00  0.31812D+00  0.32353D+00  0.33651D+00  0.36537D+00
  0.64565D+01  0.81000D+00  0.31328D+00  0.31326D+00  0.31318D+00  0.31282D+00  0.31255D+00  0.31254D+00  0.31256D+00  0.31258D+00  0.31260D+00  0.31261D+00  0.31262D+00  0.31265D+00  0.31272D+00  0.31293D+00  0.31353D+00  0.31522D+00  0.31968D+00  0.33053D+00  0.35494D+00
  0.69183D+01  0.84000D+00  0.31080D+00  0.31079D+00  0.31072D+00  0.31044D+00  0.31017D+00  0.31017D+00  0.31019D+00  0.31022D+00  0.31024D+00  0.31025D+00  0.31026D+00  0.31028D+00  0.31034D+00  0.31050D+00  0.31098D+00  0.31235D+00  0.31600D+00  0.32503D+00  0.34561D+00
  0.74131D+01  0.87000D+00  0.30828D+00  0.30827D+00  0.30822D+00  0.30799D+00  0.30772D+00  0.30772D+00  0.30774D+00  0.30777D+00  0.30779D+00  0.30780D+00  0.30781D+00  0.30782D+00  0.30787D+00  0.30800D+00  0.30839D+00  0.30949D+00  0.31247D+00  0.31997D+00  0.33730D+00
  0.79433D+01  0.90000D+00  0.30565D+00  0.30564D+00  0.30560D+00  0.30543D+00  0.30516D+00  0.30517D+00  0.30520D+00  0.30523D+00  0.30525D+00  0.30526D+00  0.30526D+00  0.30527D+00  0.30531D+00  0.30541D+00  0.30572D+00  0.30661D+00  0.30904D+00  0.31523D+00  0.32977D+00
  0.85114D+01  0.93000D+00  0.30294D+00  0.30293D+00  0.30290D+00  0.30276D+00  0.30251D+00  0.30251D+00  0.30255D+00  0.30258D+00  0.30260D+00  0.30261D+00  0.30261D+00  0.30262D+00  0.30265D+00  0.30273D+00  0.30298D+00  0.30369D+00  0.30566D+00  0.31077D+00  0.32293D+00
  0.91201D+01  0.96000D+00  0.30014D+00  0.30014D+00  0.30012D+00  0.30001D+00  0.29976D+00  0.29976D+00  0.29980D+00  0.29984D+00  0.29985D+00  0.29986D+00  0.29986D+00  0.29987D+00  0.29989D+00  0.29996D+00  0.30015D+00  0.30072D+00  0.30232D+00  0.30651D+00  0.31666D+00
  0.97724D+01  0.99000D+00  0.29726D+00  0.29726D+00  0.29724D+00  0.29716D+00  0.29693D+00  0.29691D+00  0.29695D+00  0.29698D+00  0.29700D+00  0.29700D+00  0.29701D+00  0.29701D+00  0.29703D+00  0.29708D+00  0.29723D+00  0.29769D+00  0.29898D+00  0.30242D+00  0.31085D+00
  0.10471D+02  0.10200D+01  0.29427D+00  0.29426D+00  0.29425D+00  0.29418D+00  0.29398D+00  0.29395D+00  0.29399D+00  0.29402D+00  0.29404D+00  0.29404D+00  0.29404D+00  0.29405D+00  0.29406D+00  0.29410D+00  0.29422D+00  0.29459D+00  0.29562D+00  0.29843D+00  0.30542D+00
  0.11220D+02  0.10500D+01  0.29116D+00  0.29116D+00  0.29115D+00  0.29110D+00  0.29093D+00  0.29088D+00  0.29092D+00  0.29095D+00  0.29096D+00  0.29097D+00  0.29097D+00  0.29097D+00  0.29098D+00  0.29101D+00  0.29111D+00  0.29140D+00  0.29223D+00  0.29452D+00  0.30029D+00
  0.12023D+02  0.10800D+01  0.28795D+00  0.28795D+00  0.28794D+00  0.28790D+00  0.28777D+00  0.28771D+00  0.28775D+00  0.28778D+00  0.28779D+00  0.28779D+00  0.28779D+00  0.28779D+00  0.28780D+00  0.28783D+00  0.28790D+00  0.28813D+00  0.28880D+00  0.29066D+00  0.29540D+00
  0.12882D+02  0.11100D+01  0.28463D+00  0.28463D+00  0.28463D+00  0.28460D+00  0.28449D+00  0.28443D+00  0.28447D+00  0.28449D+00  0.28450D+00  0.28450D+00  0.28450D+00  0.28450D+00  0.28451D+00  0.28453D+00  0.28459D+00  0.28477D+00  0.28531D+00  0.28680D+00  0.29070D+00
  0.13804D+02  0.11400D+01  0.28121D+00  0.28121D+00  0.28120D+00  0.28118D+00  0.28109D+00  0.28104D+00  0.28107D+00  0.28109D+00  0.28110D+00  0.28110D+00  0.28110D+00  0.28111D+00  0.28111D+00  0.28113D+00  0.28117D+00  0.28132D+00  0.28174D+00  0.28295D+00  0.28613D+00
  0.14791D+02  0.11700D+01  0.27768D+00  0.27768D+00  0.27768D+00  0.27766D+00  0.27759D+00  0.27754D+00  0.27758D+00  0.27759D+00  0.27760D+00  0.27760D+00  0.27760D+00  0.27760D+00  0.27760D+00  0.27762D+00  0.27765D+00  0.27777D+00  0.27811D+00  0.27908D+00  0.28167D+00
  0.15849D+02  0.12000D+01  0.27405D+00  0.27405D+00  0.27405D+00  0.27404D+00  0.27399D+00  0.27394D+00  0.27397D+00  0.27398D+00  0.27399D+00  0.27399D+00  0.27399D+00  0.27399D+00  0.27399D+00  0.27400D+00  0.27403D+00  0.27412D+00  0.27439D+00  0.27517D+00  0.27727D+00
  0.16982D+02  0.12300D+01  0.27032D+00  0.27032D+00  0.27032D+00  0.27031D+00  0.27027D+00  0.27023D+00  0.27026D+00  0.27027D+00  0.27027D+00  0.27027D+00  0.27027D+00  0.27027D+00  0.27028D+00  0.27028D+00  0.27031D+00  0.27038D+00  0.27059D+00  0.27121D+00  0.27292D+00
  0.18197D+02  0.12600D+01  0.26650D+00  0.26650D+00  0.26649D+00  0.26649D+00  0.26646D+00  0.26642D+00  0.26645D+00  0.26645D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26646D+00  0.26647D+00  0.26648D+00  0.26654D+00  0.26671D+00  0.26721D+00  0.26858D+00
  0.19498D+02  0.12900D+01  0.26257D+00  0.26257D+00  0.26257D+00  0.26257D+00  0.26254D+00  0.26252D+00  0.26254D+00  0.26254D+00  0.26254D+00  0.26254D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26255D+00  0.26257D+00  0.26261D+00  0.26274D+00  0.26314D+00  0.26424D+00
  0.20893D+02  0.13200D+01  0.25856D+00  0.25856D+00  0.25856D+00  0.25856D+00  0.25854D+00  0.25852D+00  0.25853D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25854D+00  0.25855D+00  0.25859D+00  0.25869D+00  0.25901D+00  0.25989D+00
  0.22387D+02  0.13500D+01  0.25446D+00  0.25446D+00  0.25446D+00  0.25446D+00  0.25444D+00  0.25443D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25444D+00  0.25445D+00  0.25446D+00  0.25448D+00  0.25456D+00  0.25481D+00  0.25552D+00
  0.23988D+02  0.13800D+01  0.25027D+00  0.25027D+00  0.25027D+00  0.25027D+00  0.25026D+00  0.25025D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25026D+00  0.25027D+00  0.25027D+00  0.25029D+00  0.25036D+00  0.25055D+00  0.25112D+00
  0.25704D+02  0.14100D+01  0.24601D+00  0.24601D+00  0.24601D+00  0.24601D+00  0.24600D+00  0.24599D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24600D+00  0.24601D+00  0.24601D+00  0.24603D+00  0.24608D+00  0.24623D+00  0.24668D+00
  0.27542D+02  0.14400D+01  0.24168D+00  0.24168D+00  0.24168D+00  0.24168D+00  0.24167D+00  0.24166D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24167D+00  0.24168D+00  0.24169D+00  0.24173D+00  0.24185D+00  0.24221D+00
  0.29512D+02  0.14700D+01  0.23728D+00  0.23728D+00  0.23728D+00  0.23728D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23727D+00  0.23728D+00  0.23728D+00  0.23729D+00  0.23732D+00  0.23741D+00  0.23770D+00
  0.31623D+02  0.15000D+01  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23281D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23282D+00  0.23283D+00  0.23285D+00  0.23293D+00  0.23315D+00
  0.33884D+02  0.15300D+01  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22830D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22831D+00  0.22832D+00  0.22833D+00  0.22839D+00  0.22857D+00
  0.36308D+02  0.15600D+01  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22375D+00  0.22376D+00  0.22377D+00  0.22382D+00  0.22396D+00
  0.38905D+02  0.15900D+01  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21916D+00  0.21918D+00  0.21921D+00  0.21932D+00
  0.41687D+02  0.16200D+01  0.21454D+00  0.21454D+00  0.21454D+00  0.21454D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21453D+00  0.21454D+00  0.21454D+00  0.21454D+00  0.21454D+00  0.21455D+00  0.21458D+00  0.21466D+00
  0.44668D+02  0.16500D+01  0.20989D+00  0.20989D+00  0.20989D+00  0.20989D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20988D+00  0.20989D+00  0.20989D+00  0.20992D+00  0.20998D+00
  0.47863D+02  0.16800D+01  0.20523D+00  0.20523D+00  0.20523D+00  0.20523D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20522D+00  0.20523D+00  0.20525D+00  0.20530D+00
  0.51286D+02  0.17100D+01  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20055D+00  0.20056D+00  0.20057D+00  0.20061D+00
  0.54954D+02  0.17400D+01  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19588D+00  0.19589D+00  0.19592D+00
  0.58884D+02  0.17700D+01  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19121D+00  0.19122D+00  0.19124D+00
  0.63096D+02  0.18000D+01  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18655D+00  0.18656D+00  0.18658D+00
  0.67608D+02  0.18300D+01  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18191D+00  0.18193D+00
  0.72444D+02  0.18600D+01  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17729D+00  0.17730D+00
  0.77625D+02  0.18900D+01  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17269D+00  0.17270D+00  0.17270D+00
  0.83176D+02  0.19200D+01  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16813D+00  0.16814D+00
  0.89125D+02  0.19500D+01  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16360D+00  0.16361D+00  0.16361D+00
  0.95499D+02  0.19800D+01  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00
  0.10233D+03  0.20100D+01  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00  0.15468D+00
  0.10965D+03  0.20400D+01  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15028D+00  0.15029D+00
  0.11749D+03  0.20700D+01  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00
  0.12589D+03  0.21000D+01  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00
  0.13490D+03  0.21300D+01  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00  0.13741D+00
  0.14454D+03  0.21600D+01  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00
  0.15488D+03  0.21900D+01  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00
  0.16596D+03  0.22200D+01  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12506D+00  0.12507D+00  0.12507D+00
  0.17783D+03  0.22500D+01  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00  0.12107D+00
  0.19055D+03  0.22800D+01  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00
  0.20417D+03  0.23100D+01  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00
  0.21878D+03  0.23400D+01  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00
  0.23442D+03  0.23700D+01  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00
  0.25119D+03  0.24000D+01  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00
  0.26915D+03  0.24300D+01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98553D-01  0.98554D-01
  0.28840D+03  0.24600D+01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01
  0.30903D+03  0.24900D+01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01
  0.33113D+03  0.25200D+01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01


==> ross6/ross6_b115.dat <==
  0.10000D+01  0.00000D+00  0.48303D+00  0.48972D+00  0.47703D+00  0.41873D+00  0.35707D+00  0.34156D+00  0.33691D+00  0.34032D+00  0.35083D+00  0.36323D+00  0.38088D+00  0.40801D+00  0.45193D+00  0.52697D+00  0.66141D+00  0.91637D+00  0.14575D+01  0.27578D+01  0.27578D+01
  0.10715D+01  0.30000D-01  0.51773D+00  0.52334D+00  0.50957D+00  0.44913D+00  0.38222D+00  0.36371D+00  0.35566D+00  0.35784D+00  0.36781D+00  0.37943D+00  0.39531D+00  0.41941D+00  0.45810D+00  0.52348D+00  0.63878D+00  0.85427D+00  0.13059D+01  0.23706D+01  0.23706D+01
  0.11482D+01  0.60000D-01  0.54596D+00  0.55010D+00  0.53586D+00  0.47730D+00  0.40564D+00  0.38443D+00  0.37139D+00  0.37215D+00  0.38232D+00  0.39297D+00  0.40698D+00  0.42798D+00  0.46154D+00  0.51794D+00  0.61657D+00  0.79964D+00  0.11792D+01  0.20551D+01  0.20551D+01
  0.12303D+01  0.90000D-01  0.56647D+00  0.56947D+00  0.55522D+00  0.49842D+00  0.42642D+00  0.40210D+00  0.38439D+00  0.38493D+00  0.39464D+00  0.40459D+00  0.41691D+00  0.43504D+00  0.46388D+00  0.51212D+00  0.59595D+00  0.75071D+00  0.10687D+01  0.17890D+01  0.17890D+01
  0.13183D+01  0.12000D+00  0.57950D+00  0.58144D+00  0.56843D+00  0.51538D+00  0.44403D+00  0.41889D+00  0.39614D+00  0.39574D+00  0.40494D+00  0.41447D+00  0.42536D+00  0.44095D+00  0.46556D+00  0.50653D+00  0.57741D+00  0.70786D+00  0.97366D+00  0.15652D+01  0.15652D+01
  0.14125D+01  0.15000D+00  0.58497D+00  0.58634D+00  0.57426D+00  0.52919D+00  0.45883D+00  0.43222D+00  0.40466D+00  0.40322D+00  0.41292D+00  0.42179D+00  0.43131D+00  0.44457D+00  0.46531D+00  0.49978D+00  0.55940D+00  0.66929D+00  0.89195D+00  0.13796D+01  0.13796D+01
  0.15136D+01  0.18000D+00  0.58250D+00  0.58318D+00  0.57277D+00  0.53298D+00  0.46842D+00  0.44166D+00  0.41075D+00  0.40983D+00  0.41772D+00  0.42629D+00  0.43446D+00  0.44551D+00  0.46273D+00  0.49135D+00  0.54095D+00  0.63279D+00  0.81877D+00  0.12215D+01  0.12215D+01
  0.16218D+01  0.21000D+00  0.57438D+00  0.57477D+00  0.56587D+00  0.53186D+00  0.47432D+00  0.44879D+00  0.41482D+00  0.41396D+00  0.42023D+00  0.42855D+00  0.43560D+00  0.44480D+00  0.45902D+00  0.48267D+00  0.52388D+00  0.60070D+00  0.75610D+00  0.10890D+01  0.10890D+01
  0.17378D+01  0.24000D+00  0.56282D+00  0.56293D+00  0.55564D+00  0.52677D+00  0.47694D+00  0.45251D+00  0.41666D+00  0.41597D+00  0.42233D+00  0.43005D+00  0.43633D+00  0.44411D+00  0.45585D+00  0.47538D+00  0.50957D+00  0.57373D+00  0.70357D+00  0.97928D+00  0.97928D+00
  0.18621D+01  0.27000D+00  0.54809D+00  0.54810D+00  0.54202D+00  0.51972D+00  0.47610D+00  0.45408D+00  0.41687D+00  0.41616D+00  0.42144D+00  0.42854D+00  0.43391D+00  0.44036D+00  0.44993D+00  0.46587D+00  0.49402D+00  0.54736D+00  0.65555D+00  0.88422D+00  0.14026D+01
  0.19953D+01  0.30000D+00  0.53283D+00  0.53272D+00  0.52789D+00  0.50965D+00  0.47316D+00  0.45326D+00  0.41663D+00  0.41515D+00  0.41876D+00  0.42600D+00  0.43053D+00  0.43582D+00  0.44356D+00  0.45648D+00  0.47952D+00  0.52364D+00  0.61365D+00  0.80346D+00  0.12292D+01
  0.21380D+01  0.33000D+00  0.51735D+00  0.51727D+00  0.51341D+00  0.49888D+00  0.46843D+00  0.45126D+00  0.41558D+00  0.41275D+00  0.41526D+00  0.42210D+00  0.42631D+00  0.43082D+00  0.43711D+00  0.44758D+00  0.46645D+00  0.50306D+00  0.57830D+00  0.73677D+00  0.10888D+01
  0.22909D+01  0.36000D+00  0.50176D+00  0.50164D+00  0.49867D+00  0.48700D+00  0.46215D+00  0.44702D+00  0.41359D+00  0.40996D+00  0.41121D+00  0.41746D+00  0.42131D+00  0.42511D+00  0.43019D+00  0.43864D+00  0.45402D+00  0.48429D+00  0.54700D+00  0.67905D+00  0.97012D+00
  0.24547D+01  0.39000D+00  0.48680D+00  0.48669D+00  0.48432D+00  0.47546D+00  0.45491D+00  0.44214D+00  0.41072D+00  0.40624D+00  0.40677D+00  0.41206D+00  0.41531D+00  0.41848D+00  0.42258D+00  0.42936D+00  0.44184D+00  0.46671D+00  0.51876D+00  0.62884D+00  0.87043D+00
  0.26303D+01  0.42000D+00  0.47257D+00  0.47247D+00  0.47070D+00  0.46355D+00  0.44689D+00  0.43599D+00  0.40744D+00  0.40134D+00  0.40178D+00  0.40628D+00  0.40913D+00  0.41180D+00  0.41508D+00  0.42050D+00  0.43061D+00  0.45105D+00  0.49432D+00  0.58636D+00  0.78783D+00
  0.28184D+01  0.45000D+00  0.45861D+00  0.45855D+00  0.45715D+00  0.45166D+00  0.43834D+00  0.42920D+00  0.40388D+00  0.39634D+00  0.39601D+00  0.40020D+00  0.40286D+00  0.40510D+00  0.40773D+00  0.41206D+00  0.42022D+00  0.43698D+00  0.47292D+00  0.54995D+00  0.71826D+00
  0.30200D+01  0.48000D+00  0.44569D+00  0.44563D+00  0.44459D+00  0.44033D+00  0.42952D+00  0.42199D+00  0.39952D+00  0.39128D+00  0.39022D+00  0.39360D+00  0.39607D+00  0.39796D+00  0.40007D+00  0.40353D+00  0.41013D+00  0.42388D+00  0.45376D+00  0.51832D+00  0.65942D+00
  0.32359D+01  0.51000D+00  0.43259D+00  0.43254D+00  0.43174D+00  0.42849D+00  0.42000D+00  0.41391D+00  0.39441D+00  0.38589D+00  0.38473D+00  0.38752D+00  0.38974D+00  0.39134D+00  0.39308D+00  0.39585D+00  0.40116D+00  0.41239D+00  0.43712D+00  0.49109D+00  0.60928D+00
  0.34674D+01  0.54000D+00  0.42085D+00  0.42082D+00  0.42022D+00  0.41769D+00  0.41099D+00  0.40607D+00  0.38919D+00  0.38041D+00  0.37911D+00  0.38136D+00  0.38322D+00  0.38451D+00  0.38589D+00  0.38810D+00  0.39236D+00  0.40152D+00  0.42200D+00  0.46721D+00  0.56666D+00
  0.37154D+01  0.57000D+00  0.40974D+00  0.40972D+00  0.40927D+00  0.40734D+00  0.40209D+00  0.39817D+00  0.38400D+00  0.37521D+00  0.37366D+00  0.37522D+00  0.37700D+00  0.37810D+00  0.37921D+00  0.38097D+00  0.38439D+00  0.39186D+00  0.40881D+00  0.44665D+00  0.53027D+00
  0.39811D+01  0.60000D+00  0.39938D+00  0.39936D+00  0.39902D+00  0.39757D+00  0.39345D+00  0.39042D+00  0.37863D+00  0.36961D+00  0.36798D+00  0.36942D+00  0.37085D+00  0.37178D+00  0.37268D+00  0.37408D+00  0.37683D+00  0.38290D+00  0.39689D+00  0.42855D+00  0.49898D+00
  0.42658D+01  0.63000D+00  0.38978D+00  0.38976D+00  0.38951D+00  0.38840D+00  0.38518D+00  0.38275D+00  0.37316D+00  0.36444D+00  0.36289D+00  0.36393D+00  0.36513D+00  0.36596D+00  0.36670D+00  0.36783D+00  0.37003D+00  0.37496D+00  0.38647D+00  0.41290D+00  0.47220D+00
  0.45709D+01  0.66000D+00  0.38071D+00  0.38070D+00  0.38052D+00  0.37967D+00  0.37718D+00  0.37532D+00  0.36722D+00  0.35927D+00  0.35771D+00  0.35862D+00  0.35967D+00  0.36035D+00  0.36097D+00  0.36187D+00  0.36364D+00  0.36763D+00  0.37709D+00  0.39912D+00  0.44902D+00
  0.48978D+01  0.69000D+00  0.37239D+00  0.37239D+00  0.37226D+00  0.37161D+00  0.36967D+00  0.36818D+00  0.36158D+00  0.35426D+00  0.35283D+00  0.35355D+00  0.35434D+00  0.35483D+00  0.35536D+00  0.35610D+00  0.35751D+00  0.36074D+00  0.36851D+00  0.38686D+00  0.42883D+00
  0.52481D+01  0.72000D+00  0.36438D+00  0.36438D+00  0.36429D+00  0.36381D+00  0.36230D+00  0.36114D+00  0.35583D+00  0.34902D+00  0.34771D+00  0.34812D+00  0.34893D+00  0.34940D+00  0.34989D+00  0.35049D+00  0.35162D+00  0.35423D+00  0.36061D+00  0.37586D+00  0.41115D+00
  0.56234D+01  0.75000D+00  0.35726D+00  0.35726D+00  0.35720D+00  0.35683D+00  0.35566D+00  0.35471D+00  0.35052D+00  0.34402D+00  0.34293D+00  0.34319D+00  0.34389D+00  0.34440D+00  0.34481D+00  0.34529D+00  0.34619D+00  0.34830D+00  0.35352D+00  0.36619D+00  0.39586D+00
  0.60256D+01  0.78000D+00  0.35065D+00  0.35065D+00  0.35061D+00  0.35033D+00  0.34944D+00  0.34870D+00  0.34520D+00  0.33915D+00  0.33837D+00  0.33853D+00  0.33907D+00  0.33948D+00  0.33981D+00  0.34020D+00  0.34092D+00  0.34263D+00  0.34689D+00  0.35740D+00  0.38231D+00
  0.64565D+01  0.81000D+00  0.34439D+00  0.34439D+00  0.34435D+00  0.34415D+00  0.34346D+00  0.34286D+00  0.34015D+00  0.33427D+00  0.33376D+00  0.33395D+00  0.33430D+00  0.33474D+00  0.33503D+00  0.33535D+00  0.33593D+00  0.33730D+00  0.34077D+00  0.34945D+00  0.37026D+00
  0.69183D+01  0.84000D+00  0.33841D+00  0.33841D+00  0.33839D+00  0.33823D+00  0.33772D+00  0.33724D+00  0.33510D+00  0.32964D+00  0.32924D+00  0.32941D+00  0.32979D+00  0.33021D+00  0.33045D+00  0.33071D+00  0.33118D+00  0.33228D+00  0.33509D+00  0.34223D+00  0.35961D+00
  0.74131D+01  0.87000D+00  0.33278D+00  0.33278D+00  0.33276D+00  0.33264D+00  0.33225D+00  0.33189D+00  0.33012D+00  0.32513D+00  0.32475D+00  0.32497D+00  0.32535D+00  0.32575D+00  0.32599D+00  0.32623D+00  0.32661D+00  0.32749D+00  0.32977D+00  0.33562D+00  0.35004D+00
  0.79433D+01  0.90000D+00  0.32755D+00  0.32755D+00  0.32753D+00  0.32744D+00  0.32715D+00  0.32687D+00  0.32547D+00  0.32102D+00  0.32064D+00  0.32080D+00  0.32119D+00  0.32154D+00  0.32182D+00  0.32202D+00  0.32232D+00  0.32303D+00  0.32486D+00  0.32964D+00  0.34160D+00
  0.85114D+01  0.93000D+00  0.32223D+00  0.32224D+00  0.32222D+00  0.32215D+00  0.32193D+00  0.32169D+00  0.32060D+00  0.31678D+00  0.31620D+00  0.31638D+00  0.31680D+00  0.31719D+00  0.31747D+00  0.31765D+00  0.31789D+00  0.31846D+00  0.31993D+00  0.32383D+00  0.33371D+00
  0.91201D+01  0.96000D+00  0.31721D+00  0.31721D+00  0.31720D+00  0.31715D+00  0.31698D+00  0.31680D+00  0.31594D+00  0.31277D+00  0.31192D+00  0.31215D+00  0.31260D+00  0.31301D+00  0.31327D+00  0.31343D+00  0.31363D+00  0.31407D+00  0.31526D+00  0.31842D+00  0.32658D+00
  0.97724D+01  0.99000D+00  0.31242D+00  0.31242D+00  0.31241D+00  0.31237D+00  0.31224D+00  0.31210D+00  0.31141D+00  0.30881D+00  0.30760D+00  0.30782D+00  0.30828D+00  0.30876D+00  0.30899D+00  0.30911D+00  0.30927D+00  0.30963D+00  0.31058D+00  0.31314D+00  0.31983D+00
  0.10471D+02  0.10200D+01  0.30797D+00  0.30797D+00  0.30796D+00  0.30793D+00  0.30783D+00  0.30771D+00  0.30718D+00  0.30503D+00  0.30349D+00  0.30366D+00  0.30412D+00  0.30459D+00  0.30481D+00  0.30492D+00  0.30505D+00  0.30533D+00  0.30609D+00  0.30816D+00  0.31364D+00
  0.11220D+02  0.10500D+01  0.30335D+00  0.30335D+00  0.30334D+00  0.30332D+00  0.30324D+00  0.30316D+00  0.30274D+00  0.30100D+00  0.29921D+00  0.29930D+00  0.29980D+00  0.30030D+00  0.30051D+00  0.30061D+00  0.30071D+00  0.30093D+00  0.30154D+00  0.30321D+00  0.30769D+00
  0.12023D+02  0.10800D+01  0.29877D+00  0.29877D+00  0.29877D+00  0.29875D+00  0.29869D+00  0.29862D+00  0.29830D+00  0.29690D+00  0.29500D+00  0.29498D+00  0.29550D+00  0.29600D+00  0.29618D+00  0.29626D+00  0.29634D+00  0.29652D+00  0.29701D+00  0.29835D+00  0.30201D+00
  0.12882D+02  0.11100D+01  0.29440D+00  0.29440D+00  0.29439D+00  0.29438D+00  0.29433D+00  0.29428D+00  0.29403D+00  0.29292D+00  0.29094D+00  0.29069D+00  0.29124D+00  0.29170D+00  0.29187D+00  0.29194D+00  0.29201D+00  0.29215D+00  0.29253D+00  0.29362D+00  0.29660D+00
  0.13804D+02  0.11400D+01  0.28983D+00  0.28983D+00  0.28983D+00  0.28982D+00  0.28979D+00  0.28975D+00  0.28955D+00  0.28869D+00  0.28680D+00  0.28635D+00  0.28691D+00  0.28733D+00  0.28747D+00  0.28754D+00  0.28759D+00  0.28771D+00  0.28801D+00  0.28888D+00  0.29130D+00
  0.14791D+02  0.11700D+01  0.28524D+00  0.28524D+00  0.28524D+00  0.28523D+00  0.28521D+00  0.28518D+00  0.28503D+00  0.28435D+00  0.28262D+00  0.28202D+00  0.28258D+00  0.28297D+00  0.28310D+00  0.28315D+00  0.28320D+00  0.28329D+00  0.28353D+00  0.28423D+00  0.28619D+00
  0.15849D+02  0.12000D+01  0.28054D+00  0.28054D+00  0.28053D+00  0.28053D+00  0.28051D+00  0.28049D+00  0.28037D+00  0.27985D+00  0.27837D+00  0.27767D+00  0.27822D+00  0.27857D+00  0.27868D+00  0.27872D+00  0.27876D+00  0.27883D+00  0.27902D+00  0.27958D+00  0.28116D+00
  0.16982D+02  0.12300D+01  0.27587D+00  0.27587D+00  0.27586D+00  0.27586D+00  0.27584D+00  0.27583D+00  0.27574D+00  0.27534D+00  0.27411D+00  0.27337D+00  0.27390D+00  0.27419D+00  0.27428D+00  0.27432D+00  0.27434D+00  0.27440D+00  0.27455D+00  0.27500D+00  0.27628D+00
  0.18197D+02  0.12600D+01  0.27111D+00  0.27112D+00  0.27111D+00  0.27111D+00  0.27110D+00  0.27109D+00  0.27102D+00  0.27071D+00  0.26973D+00  0.26902D+00  0.26950D+00  0.26975D+00  0.26982D+00  0.26984D+00  0.26987D+00  0.26991D+00  0.27003D+00  0.27039D+00  0.27142D+00
  0.19498D+02  0.12900D+01  0.26639D+00  0.26639D+00  0.26639D+00  0.26639D+00  0.26638D+00  0.26637D+00  0.26632D+00  0.26608D+00  0.26531D+00  0.26466D+00  0.26510D+00  0.26530D+00  0.26536D+00  0.26538D+00  0.26539D+00  0.26543D+00  0.26553D+00  0.26581D+00  0.26664D+00
  0.20893D+02  0.13200D+01  0.26167D+00  0.26167D+00  0.26167D+00  0.26167D+00  0.26166D+00  0.26165D+00  0.26161D+00  0.26143D+00  0.26082D+00  0.26027D+00  0.26066D+00  0.26082D+00  0.26086D+00  0.26087D+00  0.26089D+00  0.26091D+00  0.26099D+00  0.26122D+00  0.26189D+00
  0.22387D+02  0.13500D+01  0.25702D+00  0.25702D+00  0.25702D+00  0.25702D+00  0.25701D+00  0.25701D+00  0.25698D+00  0.25684D+00  0.25636D+00  0.25590D+00  0.25622D+00  0.25634D+00  0.25637D+00  0.25639D+00  0.25640D+00  0.25642D+00  0.25648D+00  0.25666D+00  0.25720D+00
  0.23988D+02  0.13800D+01  0.25234D+00  0.25234D+00  0.25234D+00  0.25234D+00  0.25233D+00  0.25233D+00  0.25231D+00  0.25220D+00  0.25183D+00  0.25146D+00  0.25173D+00  0.25182D+00  0.25184D+00  0.25185D+00  0.25186D+00  0.25188D+00  0.25193D+00  0.25207D+00  0.25250D+00
  0.25704D+02  0.14100D+01  0.24767D+00  0.24767D+00  0.24767D+00  0.24767D+00  0.24767D+00  0.24766D+00  0.24765D+00  0.24756D+00  0.24728D+00  0.24699D+00  0.24720D+00  0.24727D+00  0.24729D+00  0.24730D+00  0.24730D+00  0.24732D+00  0.24736D+00  0.24747D+00  0.24782D+00
  0.27542D+02  0.14400D+01  0.24301D+00  0.24301D+00  0.24301D+00  0.24301D+00  0.24301D+00  0.24301D+00  0.24299D+00  0.24293D+00  0.24272D+00  0.24249D+00  0.24265D+00  0.24270D+00  0.24272D+00  0.24272D+00  0.24273D+00  0.24274D+00  0.24277D+00  0.24286D+00  0.24313D+00
  0.29512D+02  0.14700D+01  0.23834D+00  0.23834D+00  0.23834D+00  0.23834D+00  0.23834D+00  0.23834D+00  0.23833D+00  0.23828D+00  0.23812D+00  0.23794D+00  0.23807D+00  0.23811D+00  0.23812D+00  0.23812D+00  0.23813D+00  0.23813D+00  0.23816D+00  0.23823D+00  0.23845D+00
  0.31623D+02  0.15000D+01  0.23366D+00  0.23366D+00  0.23366D+00  0.23366D+00  0.23366D+00  0.23366D+00  0.23365D+00  0.23362D+00  0.23350D+00  0.23336D+00  0.23346D+00  0.23349D+00  0.23350D+00  0.23350D+00  0.23350D+00  0.23351D+00  0.23353D+00  0.23359D+00  0.23376D+00
  0.33884D+02  0.15300D+01  0.22898D+00  0.22898D+00  0.22898D+00  0.22897D+00  0.22897D+00  0.22897D+00  0.22897D+00  0.22894D+00  0.22885D+00  0.22875D+00  0.22882D+00  0.22884D+00  0.22885D+00  0.22885D+00  0.22885D+00  0.22886D+00  0.22887D+00  0.22892D+00  0.22906D+00
  0.36308D+02  0.15600D+01  0.22428D+00  0.22428D+00  0.22428D+00  0.22428D+00  0.22428D+00  0.22428D+00  0.22428D+00  0.22426D+00  0.22419D+00  0.22411D+00  0.22417D+00  0.22418D+00  0.22419D+00  0.22419D+00  0.22419D+00  0.22419D+00  0.22421D+00  0.22424D+00  0.22435D+00
  0.38905D+02  0.15900D+01  0.21958D+00  0.21958D+00  0.21958D+00  0.21958D+00  0.21958D+00  0.21958D+00  0.21957D+00  0.21956D+00  0.21950D+00  0.21945D+00  0.21949D+00  0.21950D+00  0.21950D+00  0.21951D+00  0.21951D+00  0.21951D+00  0.21952D+00  0.21955D+00  0.21963D+00
  0.41687D+02  0.16200D+01  0.21486D+00  0.21486D+00  0.21486D+00  0.21486D+00  0.21486D+00  0.21486D+00  0.21486D+00  0.21485D+00  0.21481D+00  0.21477D+00  0.21480D+00  0.21481D+00  0.21481D+00  0.21481D+00  0.21481D+00  0.21481D+00  0.21482D+00  0.21484D+00  0.21491D+00
  0.44668D+02  0.16500D+01  0.21014D+00  0.21014D+00  0.21014D+00  0.21014D+00  0.21014D+00  0.21014D+00  0.21014D+00  0.21010D+00  0.20994D+00  0.20993D+00  0.20993D+00  0.20993D+00  0.20993D+00  0.20993D+00  0.20993D+00  0.20993D+00  0.20994D+00  0.20996D+00  0.21002D+00
  0.47863D+02  0.16800D+01  0.20543D+00  0.20543D+00  0.20543D+00  0.20543D+00  0.20543D+00  0.20543D+00  0.20542D+00  0.20540D+00  0.20527D+00  0.20527D+00  0.20527D+00  0.20526D+00  0.20526D+00  0.20526D+00  0.20527D+00  0.20527D+00  0.20527D+00  0.20529D+00  0.20534D+00
  0.51286D+02  0.17100D+01  0.20071D+00  0.20071D+00  0.20071D+00  0.20071D+00  0.20071D+00  0.20071D+00  0.20071D+00  0.20069D+00  0.20060D+00  0.20059D+00  0.20059D+00  0.20059D+00  0.20059D+00  0.20059D+00  0.20059D+00  0.20059D+00  0.20060D+00  0.20061D+00  0.20064D+00
  0.54954D+02  0.17400D+01  0.19600D+00  0.19600D+00  0.19600D+00  0.19600D+00  0.19600D+00  0.19600D+00  0.19600D+00  0.19599D+00  0.19592D+00  0.19592D+00  0.19591D+00  0.19591D+00  0.19591D+00  0.19591D+00  0.19591D+00  0.19591D+00  0.19592D+00  0.19593D+00  0.19596D+00
  0.58884D+02  0.17700D+01  0.19130D+00  0.19130D+00  0.19130D+00  0.19130D+00  0.19130D+00  0.19130D+00  0.19130D+00  0.19130D+00  0.19124D+00  0.19124D+00  0.19124D+00  0.19124D+00  0.19124D+00  0.19124D+00  0.19124D+00  0.19124D+00  0.19124D+00  0.19125D+00  0.19127D+00
  0.63096D+02  0.18000D+01  0.18662D+00  0.18662D+00  0.18662D+00  0.18662D+00  0.18662D+00  0.18662D+00  0.18662D+00  0.18662D+00  0.18658D+00  0.18658D+00  0.18658D+00  0.18658D+00  0.18658D+00  0.18658D+00  0.18658D+00  0.18658D+00  0.18658D+00  0.18659D+00  0.18660D+00
  0.67608D+02  0.18300D+01  0.18196D+00  0.18196D+00  0.18196D+00  0.18196D+00  0.18196D+00  0.18196D+00  0.18196D+00  0.18196D+00  0.18193D+00  0.18193D+00  0.18193D+00  0.18193D+00  0.18193D+00  0.18193D+00  0.18193D+00  0.18193D+00  0.18193D+00  0.18194D+00  0.18195D+00
  0.72444D+02  0.18600D+01  0.17733D+00  0.17733D+00  0.17733D+00  0.17733D+00  0.17733D+00  0.17733D+00  0.17733D+00  0.17733D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17731D+00  0.17732D+00
  0.77625D+02  0.18900D+01  0.17273D+00  0.17273D+00  0.17273D+00  0.17273D+00  0.17273D+00  0.17273D+00  0.17273D+00  0.17272D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17271D+00  0.17272D+00
  0.83176D+02  0.19200D+01  0.16816D+00  0.16816D+00  0.16816D+00  0.16816D+00  0.16816D+00  0.16816D+00  0.16816D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16814D+00  0.16814D+00  0.16814D+00  0.16814D+00  0.16814D+00  0.16815D+00  0.16815D+00  0.16815D+00  0.16815D+00
  0.89125D+02  0.19500D+01  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00  0.16362D+00
  0.95499D+02  0.19800D+01  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00
  0.10233D+03  0.20100D+01  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00  0.15469D+00
  0.10965D+03  0.20400D+01  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00  0.15029D+00
  0.11749D+03  0.20700D+01  0.14595D+00  0.14595D+00  0.14595D+00  0.14595D+00  0.14595D+00  0.14595D+00  0.14595D+00  0.14595D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14594D+00  0.14595D+00
  0.12589D+03  0.21000D+01  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00  0.14165D+00
  0.13490D+03  0.21300D+01  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00  0.13742D+00
  0.14454D+03  0.21600D+01  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00  0.13324D+00
  0.15488D+03  0.21900D+01  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00  0.12912D+00
  0.16596D+03  0.22200D+01  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00
  0.17783D+03  0.22500D+01  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00
  0.19055D+03  0.22800D+01  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00
  0.20417D+03  0.23100D+01  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00
  0.21878D+03  0.23400D+01  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00
  0.23442D+03  0.23700D+01  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00
  0.25119D+03  0.24000D+01  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00
  0.26915D+03  0.24300D+01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01  0.98554D-01
  0.28840D+03  0.24600D+01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95049D-01  0.95050D-01
  0.30903D+03  0.24900D+01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01  0.91619D-01
  0.33113D+03  0.25200D+01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01  0.88264D-01


==> ross6/ross6_b1175.dat <==
  0.10000D+01  0.00000D+00  0.16155D+00  0.16731D+00  0.17584D+00  0.18539D+00  0.18648D+00  0.17091D+00  0.16169D+00  0.16432D+00  0.17021D+00  0.17888D+00  0.19213D+00  0.21282D+00  0.24620D+00  0.30265D+00  0.40509D+00  0.61097D+00  0.10751D+01  0.22199D+01  0.52707D+01
  0.10715D+01  0.30000D-01  0.18764D+00  0.19383D+00  0.20298D+00  0.21286D+00  0.21325D+00  0.19447D+00  0.18103D+00  0.18325D+00  0.18919D+00  0.19785D+00  0.21109D+00  0.23155D+00  0.26428D+00  0.31906D+00  0.41714D+00  0.61056D+00  0.10338D+01  0.20386D+01  0.46340D+01
  0.11482D+01  0.60000D-01  0.21743D+00  0.22410D+00  0.23385D+00  0.24404D+00  0.24358D+00  0.22029D+00  0.20217D+00  0.20354D+00  0.20939D+00  0.21798D+00  0.23114D+00  0.25121D+00  0.28305D+00  0.33577D+00  0.42889D+00  0.60885D+00  0.99035D+00  0.18619D+01  0.40479D+01
  0.12303D+01  0.90000D-01  0.25099D+00  0.25814D+00  0.26833D+00  0.27884D+00  0.27729D+00  0.24892D+00  0.22503D+00  0.22531D+00  0.23113D+00  0.23954D+00  0.25258D+00  0.27220D+00  0.30302D+00  0.35355D+00  0.44163D+00  0.60831D+00  0.94995D+00  0.17000D+01  0.35277D+01
  0.13183D+01  0.12000D+00  0.28818D+00  0.29570D+00  0.30631D+00  0.31681D+00  0.31378D+00  0.28179D+00  0.24971D+00  0.24817D+00  0.25340D+00  0.26137D+00  0.27425D+00  0.29320D+00  0.32263D+00  0.37040D+00  0.45253D+00  0.60472D+00  0.90687D+00  0.15480D+01  0.30725D+01
  0.14125D+01  0.15000D+00  0.32843D+00  0.33620D+00  0.34710D+00  0.35734D+00  0.35266D+00  0.31459D+00  0.27573D+00  0.27133D+00  0.27592D+00  0.28350D+00  0.29606D+00  0.31410D+00  0.34184D+00  0.38642D+00  0.46208D+00  0.59936D+00  0.86367D+00  0.14079D+01  0.26763D+01
  0.15136D+01  0.18000D+00  0.37059D+00  0.37853D+00  0.38945D+00  0.39928D+00  0.39309D+00  0.34879D+00  0.30257D+00  0.29578D+00  0.29862D+00  0.30550D+00  0.31772D+00  0.33486D+00  0.36075D+00  0.40195D+00  0.47104D+00  0.59410D+00  0.82466D+00  0.12871D+01  0.23434D+01
  0.16218D+01  0.21000D+00  0.41338D+00  0.42130D+00  0.43191D+00  0.44116D+00  0.43318D+00  0.38420D+00  0.33050D+00  0.32040D+00  0.32078D+00  0.32684D+00  0.33914D+00  0.35534D+00  0.37928D+00  0.41700D+00  0.47955D+00  0.58898D+00  0.78895D+00  0.11813D+01  0.20622D+01
  0.17378D+01  0.24000D+00  0.45514D+00  0.46279D+00  0.47293D+00  0.48103D+00  0.47166D+00  0.42212D+00  0.35788D+00  0.34462D+00  0.34204D+00  0.34734D+00  0.35955D+00  0.37474D+00  0.39664D+00  0.43074D+00  0.48666D+00  0.58288D+00  0.75497D+00  0.10870D+01  0.18211D+01
  0.18621D+01  0.27000D+00  0.49349D+00  0.50065D+00  0.51003D+00  0.51702D+00  0.50627D+00  0.45422D+00  0.38413D+00  0.36833D+00  0.36152D+00  0.36582D+00  0.37737D+00  0.39165D+00  0.41138D+00  0.44169D+00  0.49088D+00  0.57435D+00  0.72122D+00  0.10013D+01  0.16122D+01
  0.19953D+01  0.30000D+00  0.52655D+00  0.53310D+00  0.54146D+00  0.54728D+00  0.53643D+00  0.48287D+00  0.40936D+00  0.39068D+00  0.37939D+00  0.38277D+00  0.39405D+00  0.40722D+00  0.42486D+00  0.45153D+00  0.49443D+00  0.56637D+00  0.69131D+00  0.92769D+00  0.14374D+01
  0.21380D+01  0.33000D+00  0.55310D+00  0.55888D+00  0.56608D+00  0.57081D+00  0.55959D+00  0.50781D+00  0.43211D+00  0.41102D+00  0.39384D+00  0.39671D+00  0.40771D+00  0.42015D+00  0.43581D+00  0.45900D+00  0.49601D+00  0.55766D+00  0.66410D+00  0.86465D+00  0.12911D+01
  0.22909D+01  0.36000D+00  0.57087D+00  0.57576D+00  0.58182D+00  0.58526D+00  0.57470D+00  0.52818D+00  0.45172D+00  0.42859D+00  0.40570D+00  0.40905D+00  0.41971D+00  0.43187D+00  0.44587D+00  0.46593D+00  0.49763D+00  0.55004D+00  0.63997D+00  0.80882D+00  0.11639D+01
  0.24547D+01  0.39000D+00  0.58051D+00  0.58455D+00  0.58949D+00  0.59207D+00  0.58244D+00  0.54012D+00  0.46763D+00  0.44465D+00  0.41473D+00  0.41750D+00  0.42837D+00  0.43973D+00  0.45212D+00  0.46924D+00  0.49599D+00  0.54002D+00  0.61552D+00  0.75745D+00  0.10533D+01
  0.26303D+01  0.42000D+00  0.58201D+00  0.58527D+00  0.58915D+00  0.59098D+00  0.58256D+00  0.54529D+00  0.47927D+00  0.45581D+00  0.42134D+00  0.42447D+00  0.43404D+00  0.44529D+00  0.45626D+00  0.47072D+00  0.49306D+00  0.52976D+00  0.59283D+00  0.71191D+00  0.95895D+00
  0.28184D+01  0.45000D+00  0.57749D+00  0.58005D+00  0.58304D+00  0.58430D+00  0.57712D+00  0.54671D+00  0.48619D+00  0.46389D+00  0.42491D+00  0.42947D+00  0.43784D+00  0.44875D+00  0.45839D+00  0.47053D+00  0.48908D+00  0.51953D+00  0.57212D+00  0.67185D+00  0.87748D+00
  0.30200D+01  0.48000D+00  0.56818D+00  0.57014D+00  0.57242D+00  0.57326D+00  0.56738D+00  0.54200D+00  0.48943D+00  0.46814D+00  0.42583D+00  0.43114D+00  0.43908D+00  0.44933D+00  0.45806D+00  0.46832D+00  0.48360D+00  0.50865D+00  0.55221D+00  0.63536D+00  0.80634D+00
  0.32359D+01  0.51000D+00  0.55618D+00  0.55769D+00  0.55941D+00  0.56001D+00  0.55537D+00  0.53445D+00  0.48946D+00  0.46992D+00  0.42626D+00  0.43151D+00  0.43845D+00  0.44850D+00  0.45650D+00  0.46520D+00  0.47776D+00  0.49832D+00  0.53431D+00  0.60351D+00  0.74564D+00
  0.34674D+01  0.54000D+00  0.54184D+00  0.54298D+00  0.54427D+00  0.54471D+00  0.54100D+00  0.52429D+00  0.48655D+00  0.46878D+00  0.42518D+00  0.42966D+00  0.43539D+00  0.44480D+00  0.45184D+00  0.45903D+00  0.46916D+00  0.48579D+00  0.51522D+00  0.57243D+00  0.69027D+00
  0.37154D+01  0.57000D+00  0.52679D+00  0.52765D+00  0.52861D+00  0.52891D+00  0.52604D+00  0.51306D+00  0.48158D+00  0.46618D+00  0.42451D+00  0.42725D+00  0.43156D+00  0.44081D+00  0.44749D+00  0.45354D+00  0.46177D+00  0.47525D+00  0.49934D+00  0.54666D+00  0.64448D+00
  0.39811D+01  0.60000D+00  0.51139D+00  0.51203D+00  0.51276D+00  0.51295D+00  0.51071D+00  0.50055D+00  0.47484D+00  0.46161D+00  0.42187D+00  0.42352D+00  0.42632D+00  0.43543D+00  0.44151D+00  0.44655D+00  0.45321D+00  0.46407D+00  0.48370D+00  0.52269D+00  0.60372D+00
  0.42658D+01  0.63000D+00  0.49569D+00  0.49618D+00  0.49673D+00  0.49691D+00  0.49525D+00  0.48722D+00  0.46677D+00  0.45557D+00  0.41872D+00  0.41869D+00  0.42079D+00  0.42871D+00  0.43429D+00  0.43872D+00  0.44416D+00  0.45291D+00  0.46884D+00  0.50089D+00  0.56812D+00
  0.45709D+01  0.66000D+00  0.48052D+00  0.48089D+00  0.48131D+00  0.48144D+00  0.48018D+00  0.47406D+00  0.45762D+00  0.44836D+00  0.41496D+00  0.41302D+00  0.41388D+00  0.42153D+00  0.42662D+00  0.43035D+00  0.43477D+00  0.44177D+00  0.45466D+00  0.48092D+00  0.53649D+00
  0.48978D+01  0.69000D+00  0.46502D+00  0.46530D+00  0.46562D+00  0.46573D+00  0.46481D+00  0.46020D+00  0.44720D+00  0.43947D+00  0.41047D+00  0.40639D+00  0.40672D+00  0.41356D+00  0.41807D+00  0.42119D+00  0.42472D+00  0.43029D+00  0.44064D+00  0.46207D+00  0.50795D+00
  0.52481D+01  0.72000D+00  0.45072D+00  0.45093D+00  0.45117D+00  0.45125D+00  0.45060D+00  0.44707D+00  0.43687D+00  0.43083D+00  0.40555D+00  0.39978D+00  0.40008D+00  0.40613D+00  0.41063D+00  0.41348D+00  0.41649D+00  0.42098D+00  0.42934D+00  0.44686D+00  0.48480D+00
  0.56234D+01  0.75000D+00  0.43674D+00  0.43690D+00  0.43708D+00  0.43716D+00  0.43671D+00  0.43406D+00  0.42608D+00  0.42126D+00  0.39976D+00  0.39249D+00  0.39239D+00  0.39778D+00  0.40173D+00  0.40435D+00  0.40679D+00  0.41036D+00  0.41707D+00  0.43134D+00  0.46268D+00
  0.60256D+01  0.78000D+00  0.42348D+00  0.42360D+00  0.42374D+00  0.42381D+00  0.42352D+00  0.42158D+00  0.41536D+00  0.41164D+00  0.39351D+00  0.38509D+00  0.38508D+00  0.38990D+00  0.39365D+00  0.39599D+00  0.39796D+00  0.40080D+00  0.40616D+00  0.41770D+00  0.44343D+00
  0.64565D+01  0.81000D+00  0.41033D+00  0.41042D+00  0.41053D+00  0.41058D+00  0.41038D+00  0.40893D+00  0.40419D+00  0.40117D+00  0.38643D+00  0.37728D+00  0.37767D+00  0.38172D+00  0.38488D+00  0.38699D+00  0.38866D+00  0.39093D+00  0.39521D+00  0.40458D+00  0.42575D+00
  0.69183D+01  0.84000D+00  0.39820D+00  0.39827D+00  0.39834D+00  0.39838D+00  0.39824D+00  0.39715D+00  0.39357D+00  0.39116D+00  0.37883D+00  0.37002D+00  0.37052D+00  0.37399D+00  0.37698D+00  0.37895D+00  0.38037D+00  0.38220D+00  0.38564D+00  0.39324D+00  0.41068D+00
  0.74131D+01  0.87000D+00  0.38669D+00  0.38674D+00  0.38680D+00  0.38683D+00  0.38671D+00  0.38590D+00  0.38321D+00  0.38114D+00  0.37128D+00  0.36234D+00  0.36347D+00  0.36635D+00  0.36902D+00  0.37075D+00  0.37194D+00  0.37342D+00  0.37617D+00  0.38231D+00  0.39659D+00
  0.79433D+01  0.90000D+00  0.37643D+00  0.37647D+00  0.37652D+00  0.37654D+00  0.37645D+00  0.37585D+00  0.37382D+00  0.37222D+00  0.36431D+00  0.35531D+00  0.35656D+00  0.35895D+00  0.36143D+00  0.36307D+00  0.36419D+00  0.36542D+00  0.36762D+00  0.37255D+00  0.38421D+00
  0.85114D+01  0.93000D+00  0.36697D+00  0.36700D+00  0.36704D+00  0.36705D+00  0.36697D+00  0.36652D+00  0.36500D+00  0.36375D+00  0.35746D+00  0.34797D+00  0.34939D+00  0.35158D+00  0.35394D+00  0.35546D+00  0.35655D+00  0.35757D+00  0.35934D+00  0.36331D+00  0.37283D+00
  0.91201D+01  0.96000D+00  0.35829D+00  0.35832D+00  0.35834D+00  0.35836D+00  0.35830D+00  0.35795D+00  0.35681D+00  0.35587D+00  0.35068D+00  0.34139D+00  0.34263D+00  0.34465D+00  0.34698D+00  0.34850D+00  0.34947D+00  0.35033D+00  0.35174D+00  0.35493D+00  0.36267D+00
  0.97724D+01  0.99000D+00  0.34998D+00  0.35000D+00  0.35002D+00  0.35003D+00  0.34998D+00  0.34971D+00  0.34884D+00  0.34802D+00  0.34397D+00  0.33494D+00  0.33608D+00  0.33774D+00  0.33987D+00  0.34147D+00  0.34242D+00  0.34312D+00  0.34424D+00  0.34679D+00  0.35305D+00
  0.10471D+02  0.10200D+01  0.34167D+00  0.34169D+00  0.34170D+00  0.34171D+00  0.34167D+00  0.34147D+00  0.34081D+00  0.34020D+00  0.33696D+00  0.32881D+00  0.32936D+00  0.33081D+00  0.33281D+00  0.33447D+00  0.33529D+00  0.33588D+00  0.33677D+00  0.33880D+00  0.34387D+00
  0.11220D+02  0.10500D+01  0.33409D+00  0.33410D+00  0.33411D+00  0.33412D+00  0.33409D+00  0.33393D+00  0.33343D+00  0.33296D+00  0.33034D+00  0.32306D+00  0.32294D+00  0.32422D+00  0.32621D+00  0.32790D+00  0.32868D+00  0.32918D+00  0.32989D+00  0.33151D+00  0.33559D+00
  0.12023D+02  0.10800D+01  0.32688D+00  0.32689D+00  0.32690D+00  0.32690D+00  0.32688D+00  0.32675D+00  0.32638D+00  0.32601D+00  0.32394D+00  0.31764D+00  0.31654D+00  0.31747D+00  0.31938D+00  0.32101D+00  0.32174D+00  0.32217D+00  0.32274D+00  0.32404D+00  0.32734D+00
  0.12882D+02  0.11100D+01  0.32026D+00  0.32027D+00  0.32027D+00  0.32028D+00  0.32026D+00  0.32016D+00  0.31987D+00  0.31957D+00  0.31798D+00  0.31254D+00  0.31022D+00  0.31077D+00  0.31277D+00  0.31440D+00  0.31507D+00  0.31544D+00  0.31590D+00  0.31692D+00  0.31954D+00
  0.13804D+02  0.11400D+01  0.31346D+00  0.31347D+00  0.31348D+00  0.31348D+00  0.31347D+00  0.31339D+00  0.31317D+00  0.31294D+00  0.31171D+00  0.30721D+00  0.30402D+00  0.30398D+00  0.30597D+00  0.30752D+00  0.30811D+00  0.30841D+00  0.30878D+00  0.30959D+00  0.31170D+00
  0.14791D+02  0.11700D+01  0.30691D+00  0.30692D+00  0.30692D+00  0.30693D+00  0.30692D+00  0.30685D+00  0.30669D+00  0.30652D+00  0.30553D+00  0.30188D+00  0.29810D+00  0.29742D+00  0.29943D+00  0.30088D+00  0.30142D+00  0.30168D+00  0.30197D+00  0.30262D+00  0.30430D+00
  0.15849D+02  0.12000D+01  0.30069D+00  0.30069D+00  0.30070D+00  0.30070D+00  0.30069D+00  0.30064D+00  0.30052D+00  0.30037D+00  0.29962D+00  0.29666D+00  0.29243D+00  0.29110D+00  0.29307D+00  0.29440D+00  0.29490D+00  0.29513D+00  0.29536D+00  0.29587D+00  0.29721D+00
  0.16982D+02  0.12300D+01  0.29414D+00  0.29414D+00  0.29414D+00  0.29415D+00  0.29414D+00  0.29410D+00  0.29401D+00  0.29390D+00  0.29333D+00  0.29097D+00  0.28665D+00  0.28486D+00  0.28676D+00  0.28799D+00  0.28841D+00  0.28861D+00  0.28879D+00  0.28920D+00  0.29026D+00
  0.18197D+02  0.12600D+01  0.28735D+00  0.28735D+00  0.28736D+00  0.28736D+00  0.28735D+00  0.28733D+00  0.28726D+00  0.28718D+00  0.28674D+00  0.28488D+00  0.28086D+00  0.27879D+00  0.28060D+00  0.28166D+00  0.28202D+00  0.28218D+00  0.28233D+00  0.28264D+00  0.28350D+00
  0.19498D+02  0.12900D+01  0.28055D+00  0.28055D+00  0.28055D+00  0.28055D+00  0.28055D+00  0.28053D+00  0.28048D+00  0.28042D+00  0.28008D+00  0.27863D+00  0.27508D+00  0.27290D+00  0.27464D+00  0.27557D+00  0.27586D+00  0.27598D+00  0.27610D+00  0.27635D+00  0.27703D+00
  0.20893D+02  0.13200D+01  0.27388D+00  0.27388D+00  0.27388D+00  0.27389D+00  0.27388D+00  0.27387D+00  0.27383D+00  0.27378D+00  0.27353D+00  0.27240D+00  0.26938D+00  0.26727D+00  0.26886D+00  0.26961D+00  0.26983D+00  0.26992D+00  0.27001D+00  0.27021D+00  0.27075D+00
  0.22387D+02  0.13500D+01  0.26725D+00  0.26725D+00  0.26726D+00  0.26726D+00  0.26725D+00  0.26724D+00  0.26721D+00  0.26718D+00  0.26699D+00  0.26612D+00  0.26366D+00  0.26172D+00  0.26315D+00  0.26376D+00  0.26394D+00  0.26402D+00  0.26409D+00  0.26425D+00  0.26468D+00
  0.23988D+02  0.13800D+01  0.26082D+00  0.26082D+00  0.26082D+00  0.26083D+00  0.26082D+00  0.26082D+00  0.26079D+00  0.26077D+00  0.26062D+00  0.25995D+00  0.25798D+00  0.25632D+00  0.25753D+00  0.25802D+00  0.25815D+00  0.25821D+00  0.25827D+00  0.25839D+00  0.25874D+00
  0.25704D+02  0.14100D+01  0.25471D+00  0.25471D+00  0.25471D+00  0.25471D+00  0.25471D+00  0.25470D+00  0.25469D+00  0.25467D+00  0.25456D+00  0.25404D+00  0.25246D+00  0.25108D+00  0.25208D+00  0.25245D+00  0.25256D+00  0.25261D+00  0.25265D+00  0.25275D+00  0.25303D+00
  0.27542D+02  0.14400D+01  0.24875D+00  0.24875D+00  0.24875D+00  0.24876D+00  0.24875D+00  0.24875D+00  0.24874D+00  0.24872D+00  0.24864D+00  0.24825D+00  0.24701D+00  0.24587D+00  0.24670D+00  0.24699D+00  0.24707D+00  0.24710D+00  0.24713D+00  0.24721D+00  0.24743D+00
  0.29512D+02  0.14700D+01  0.24298D+00  0.24298D+00  0.24298D+00  0.24298D+00  0.24298D+00  0.24297D+00  0.24297D+00  0.24295D+00  0.24289D+00  0.24259D+00  0.24163D+00  0.24073D+00  0.24140D+00  0.24162D+00  0.24168D+00  0.24170D+00  0.24173D+00  0.24179D+00  0.24197D+00
  0.31623D+02  0.15000D+01  0.23739D+00  0.23739D+00  0.23740D+00  0.23740D+00  0.23740D+00  0.23739D+00  0.23739D+00  0.23738D+00  0.23733D+00  0.23710D+00  0.23637D+00  0.23566D+00  0.23619D+00  0.23636D+00  0.23640D+00  0.23642D+00  0.23644D+00  0.23649D+00  0.23663D+00
  0.33884D+02  0.15300D+01  0.23200D+00  0.23200D+00  0.23200D+00  0.23200D+00  0.23200D+00  0.23200D+00  0.23199D+00  0.23199D+00  0.23195D+00  0.23178D+00  0.23121D+00  0.23066D+00  0.23106D+00  0.23118D+00  0.23121D+00  0.23123D+00  0.23124D+00  0.23128D+00  0.23139D+00
  0.36308D+02  0.15600D+01  0.22669D+00  0.22669D+00  0.22669D+00  0.22669D+00  0.22669D+00  0.22669D+00  0.22668D+00  0.22668D+00  0.22665D+00  0.22652D+00  0.22609D+00  0.22567D+00  0.22598D+00  0.22607D+00  0.22609D+00  0.22610D+00  0.22611D+00  0.22614D+00  0.22623D+00
  0.38905D+02  0.15900D+01  0.22148D+00  0.22148D+00  0.22148D+00  0.22148D+00  0.22148D+00  0.22148D+00  0.22148D+00  0.22147D+00  0.22145D+00  0.22135D+00  0.22103D+00  0.22071D+00  0.22095D+00  0.22101D+00  0.22103D+00  0.22104D+00  0.22105D+00  0.22107D+00  0.22114D+00
  0.41687D+02  0.16200D+01  0.21639D+00  0.21639D+00  0.21639D+00  0.21639D+00  0.21639D+00  0.21639D+00  0.21639D+00  0.21638D+00  0.21637D+00  0.21629D+00  0.21604D+00  0.21580D+00  0.21598D+00  0.21602D+00  0.21603D+00  0.21604D+00  0.21605D+00  0.21607D+00  0.21612D+00
  0.44668D+02  0.16500D+01  0.21134D+00  0.21134D+00  0.21134D+00  0.21134D+00  0.21134D+00  0.21134D+00  0.21134D+00  0.21134D+00  0.21132D+00  0.21106D+00  0.21016D+00  0.21013D+00  0.21011D+00  0.21010D+00  0.21010D+00  0.21011D+00  0.21011D+00  0.21013D+00  0.21019D+00
  0.47863D+02  0.16800D+01  0.20637D+00  0.20637D+00  0.20637D+00  0.20637D+00  0.20637D+00  0.20637D+00  0.20637D+00  0.20636D+00  0.20635D+00  0.20615D+00  0.20548D+00  0.20545D+00  0.20544D+00  0.20543D+00  0.20543D+00  0.20543D+00  0.20544D+00  0.20545D+00  0.20550D+00
  0.51286D+02  0.17100D+01  0.20145D+00  0.20145D+00  0.20145D+00  0.20145D+00  0.20145D+00  0.20145D+00  0.20145D+00  0.20144D+00  0.20143D+00  0.20130D+00  0.20078D+00  0.20076D+00  0.20075D+00  0.20075D+00  0.20075D+00  0.20075D+00  0.20075D+00  0.20076D+00  0.20080D+00
  0.54954D+02  0.17400D+01  0.19658D+00  0.19658D+00  0.19658D+00  0.19658D+00  0.19658D+00  0.19658D+00  0.19658D+00  0.19658D+00  0.19658D+00  0.19648D+00  0.19609D+00  0.19607D+00  0.19606D+00  0.19606D+00  0.19606D+00  0.19606D+00  0.19606D+00  0.19607D+00  0.19610D+00
  0.58884D+02  0.17700D+01  0.19176D+00  0.19176D+00  0.19176D+00  0.19176D+00  0.19176D+00  0.19176D+00  0.19176D+00  0.19176D+00  0.19175D+00  0.19168D+00  0.19139D+00  0.19138D+00  0.19137D+00  0.19137D+00  0.19137D+00  0.19137D+00  0.19137D+00  0.19138D+00  0.19140D+00
  0.63096D+02  0.18000D+01  0.18698D+00  0.18698D+00  0.18698D+00  0.18698D+00  0.18698D+00  0.18698D+00  0.18697D+00  0.18697D+00  0.18697D+00  0.18693D+00  0.18671D+00  0.18670D+00  0.18669D+00  0.18669D+00  0.18669D+00  0.18669D+00  0.18669D+00  0.18670D+00  0.18672D+00
  0.67608D+02  0.18300D+01  0.18224D+00  0.18224D+00  0.18224D+00  0.18224D+00  0.18224D+00  0.18224D+00  0.18224D+00  0.18224D+00  0.18224D+00  0.18221D+00  0.18205D+00  0.18204D+00  0.18203D+00  0.18203D+00  0.18203D+00  0.18203D+00  0.18203D+00  0.18204D+00  0.18205D+00
  0.72444D+02  0.18600D+01  0.17754D+00  0.17754D+00  0.17754D+00  0.17754D+00  0.17754D+00  0.17754D+00  0.17754D+00  0.17754D+00  0.17754D+00  0.17752D+00  0.17741D+00  0.17740D+00  0.17740D+00  0.17739D+00  0.17739D+00  0.17740D+00  0.17740D+00  0.17740D+00  0.17741D+00
  0.77625D+02  0.18900D+01  0.17289D+00  0.17289D+00  0.17289D+00  0.17289D+00  0.17289D+00  0.17289D+00  0.17289D+00  0.17289D+00  0.17289D+00  0.17288D+00  0.17279D+00  0.17279D+00  0.17279D+00  0.17279D+00  0.17279D+00  0.17279D+00  0.17279D+00  0.17279D+00  0.17280D+00
  0.83176D+02  0.19200D+01  0.16828D+00  0.16828D+00  0.16828D+00  0.16828D+00  0.16828D+00  0.16828D+00  0.16828D+00  0.16828D+00  0.16828D+00  0.16827D+00  0.16822D+00  0.16821D+00  0.16821D+00  0.16821D+00  0.16821D+00  0.16821D+00  0.16821D+00  0.16821D+00  0.16822D+00
  0.89125D+02  0.19500D+01  0.16372D+00  0.16372D+00  0.16372D+00  0.16372D+00  0.16372D+00  0.16372D+00  0.16372D+00  0.16372D+00  0.16372D+00  0.16372D+00  0.16368D+00  0.16367D+00  0.16367D+00  0.16367D+00  0.16367D+00  0.16367D+00  0.16367D+00  0.16367D+00  0.16368D+00
  0.95499D+02  0.19800D+01  0.15921D+00  0.15921D+00  0.15921D+00  0.15921D+00  0.15921D+00  0.15921D+00  0.15921D+00  0.15921D+00  0.15921D+00  0.15921D+00  0.15918D+00  0.15918D+00  0.15917D+00  0.15917D+00  0.15917D+00  0.15917D+00  0.15917D+00  0.15918D+00  0.15918D+00
  0.10233D+03  0.20100D+01  0.15475D+00  0.15475D+00  0.15475D+00  0.15475D+00  0.15475D+00  0.15475D+00  0.15475D+00  0.15475D+00  0.15475D+00  0.15474D+00  0.15472D+00  0.15472D+00  0.15472D+00  0.15472D+00  0.15472D+00  0.15472D+00  0.15472D+00  0.15472D+00  0.15473D+00
  0.10965D+03  0.20400D+01  0.15034D+00  0.15034D+00  0.15034D+00  0.15034D+00  0.15034D+00  0.15034D+00  0.15034D+00  0.15034D+00  0.15034D+00  0.15034D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15032D+00  0.15032D+00
  0.11749D+03  0.20700D+01  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14598D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00  0.14597D+00
  0.12589D+03  0.21000D+01  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14168D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14167D+00  0.14167D+00
  0.13490D+03  0.21300D+01  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13744D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00  0.13743D+00
  0.14454D+03  0.21600D+01  0.13326D+00  0.13326D+00  0.13326D+00  0.13326D+00  0.13326D+00  0.13326D+00  0.13326D+00  0.13326D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00  0.13325D+00
  0.15488D+03  0.21900D+01  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00  0.12913D+00
  0.16596D+03  0.22200D+01  0.12508D+00  0.12508D+00  0.12508D+00  0.12508D+00  0.12508D+00  0.12508D+00  0.12508D+00  0.12508D+00  0.12508D+00  0.12508D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00  0.12507D+00
  0.17783D+03  0.22500D+01  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00  0.12108D+00
  0.19055D+03  0.22800D+01  0.11716D+00  0.11716D+00  0.11716D+00  0.11716D+00  0.11716D+00  0.11716D+00  0.11716D+00  0.11716D+00  0.11716D+00  0.11716D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00  0.11715D+00
  0.20417D+03  0.23100D+01  0.11330D+00  0.11330D+00  0.11330D+00  0.11330D+00  0.11330D+00  0.11330D+00  0.11330D+00  0.11330D+00  0.11330D+00  0.11330D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00  0.11329D+00
  0.21878D+03  0.23400D+01  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00  0.10950D+00
  0.23442D+03  0.23700D+01  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00  0.10578D+00
  0.25119D+03  0.24000D+01  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00  0.10213D+00
  0.26915D+03  0.24300D+01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01  0.98555D-01
  0.28840D+03  0.24600D+01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01  0.95050D-01
  0.30903D+03  0.24900D+01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01  0.91620D-01
  0.33113D+03  0.25200D+01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01  0.88265D-01


==> ross6/ross6_b12.dat <==
  0.10000D+01  0.00000D+00  0.45079D-01  0.46084D-01  0.47878D-01  0.50972D-01  0.55950D-01  0.61786D-01  0.63295D-01  0.60723D-01  0.61710D-01  0.65078D-01  0.70611D-01  0.79455D-01  0.93913D-01  0.11854D+00  0.16303D+00  0.24979D+00  0.43612D+00  0.88469D+00  0.21012D+01
  0.10715D+01  0.30000D-01  0.52110D-01  0.53197D-01  0.55117D-01  0.58432D-01  0.63723D-01  0.69999D-01  0.71788D-01  0.68642D-01  0.69380D-01  0.72811D-01  0.78444D-01  0.87389D-01  0.10188D+00  0.12629D+00  0.16968D+00  0.25270D+00  0.42731D+00  0.83983D+00  0.19442D+01
  0.11482D+01  0.60000D-01  0.60327D-01  0.61499D-01  0.63569D-01  0.67133D-01  0.72741D-01  0.79508D-01  0.81519D-01  0.77657D-01  0.78029D-01  0.81530D-01  0.87276D-01  0.96335D-01  0.11089D+00  0.13514D+00  0.17763D+00  0.25750D+00  0.42230D+00  0.80495D+00  0.18161D+01
  0.12303D+01  0.90000D-01  0.69946D-01  0.71213D-01  0.73457D-01  0.77270D-01  0.83268D-01  0.90444D-01  0.92640D-01  0.87939D-01  0.87771D-01  0.91367D-01  0.97235D-01  0.10641D+00  0.12106D+00  0.14520D+00  0.18696D+00  0.26419D+00  0.42076D+00  0.77842D+00  0.17105D+01
  0.13183D+01  0.12000D+00  0.81218D-01  0.82598D-01  0.85029D-01  0.89131D-01  0.95573D-01  0.10317D+00  0.10548D+00  0.99794D-01  0.98760D-01  0.10245D+00  0.10845D+00  0.11776D+00  0.13251D+00  0.15660D+00  0.19776D+00  0.27279D+00  0.42244D+00  0.75895D+00  0.16225D+01
  0.14125D+01  0.15000D+00  0.94439D-01  0.95947D-01  0.98578D-01  0.10302D+00  0.10989D+00  0.11801D+00  0.12038D+00  0.11325D+00  0.11113D+00  0.11492D+00  0.12107D+00  0.13052D+00  0.14539D+00  0.16946D+00  0.21017D+00  0.28335D+00  0.42715D+00  0.74551D+00  0.15479D+01
  0.15136D+01  0.18000D+00  0.10994D+00  0.11158D+00  0.11445D+00  0.11927D+00  0.12661D+00  0.13526D+00  0.13755D+00  0.12873D+00  0.12508D+00  0.12892D+00  0.13522D+00  0.14481D+00  0.15980D+00  0.18389D+00  0.22419D+00  0.29575D+00  0.43436D+00  0.73620D+00  0.14803D+01
  0.16218D+01  0.21000D+00  0.12809D+00  0.12988D+00  0.13302D+00  0.13822D+00  0.14614D+00  0.15522D+00  0.15737D+00  0.14690D+00  0.14070D+00  0.14446D+00  0.15096D+00  0.16071D+00  0.17582D+00  0.19990D+00  0.23982D+00  0.30986D+00  0.44359D+00  0.72956D+00  0.14161D+01
  0.17378D+01  0.24000D+00  0.14924D+00  0.15121D+00  0.15462D+00  0.16026D+00  0.16877D+00  0.17833D+00  0.18018D+00  0.16706D+00  0.15812D+00  0.16165D+00  0.16838D+00  0.17824D+00  0.19343D+00  0.21744D+00  0.25687D+00  0.32528D+00  0.45403D+00  0.72385D+00  0.13522D+01
  0.18621D+01  0.27000D+00  0.17374D+00  0.17589D+00  0.17960D+00  0.18573D+00  0.19479D+00  0.20494D+00  0.20640D+00  0.18984D+00  0.17752D+00  0.18050D+00  0.18745D+00  0.19739D+00  0.21262D+00  0.23646D+00  0.27528D+00  0.34188D+00  0.46540D+00  0.71867D+00  0.12889D+01
  0.19953D+01  0.30000D+00  0.20188D+00  0.20422D+00  0.20826D+00  0.21485D+00  0.22451D+00  0.23508D+00  0.23588D+00  0.21570D+00  0.19882D+00  0.20108D+00  0.20821D+00  0.21812D+00  0.23332D+00  0.25689D+00  0.29492D+00  0.35946D+00  0.47734D+00  0.71342D+00  0.12257D+01
  0.21380D+01  0.33000D+00  0.23381D+00  0.23634D+00  0.24071D+00  0.24774D+00  0.25800D+00  0.26884D+00  0.26886D+00  0.24605D+00  0.22198D+00  0.22325D+00  0.23031D+00  0.24013D+00  0.25527D+00  0.27843D+00  0.31541D+00  0.37748D+00  0.48909D+00  0.70698D+00  0.11621D+01
  0.22909D+01  0.36000D+00  0.26942D+00  0.27215D+00  0.27679D+00  0.28426D+00  0.29500D+00  0.30613D+00  0.30528D+00  0.27752D+00  0.24680D+00  0.24665D+00  0.25374D+00  0.26332D+00  0.27838D+00  0.30097D+00  0.33666D+00  0.39591D+00  0.50074D+00  0.70003D+00  0.11006D+01
  0.24547D+01  0.39000D+00  0.30837D+00  0.31124D+00  0.31614D+00  0.32397D+00  0.33498D+00  0.34625D+00  0.34421D+00  0.31145D+00  0.27322D+00  0.27127D+00  0.27762D+00  0.28666D+00  0.30142D+00  0.32318D+00  0.35712D+00  0.41279D+00  0.50964D+00  0.68889D+00  0.10368D+01
  0.26303D+01  0.42000D+00  0.34990D+00  0.35289D+00  0.35797D+00  0.36597D+00  0.37717D+00  0.38815D+00  0.38480D+00  0.34734D+00  0.30084D+00  0.29618D+00  0.30197D+00  0.31064D+00  0.32512D+00  0.34592D+00  0.37793D+00  0.42981D+00  0.51862D+00  0.67870D+00  0.97929D+00
  0.28184D+01  0.45000D+00  0.39281D+00  0.39587D+00  0.40102D+00  0.40905D+00  0.42020D+00  0.43061D+00  0.42595D+00  0.38618D+00  0.32931D+00  0.32266D+00  0.32613D+00  0.33418D+00  0.34852D+00  0.36830D+00  0.39814D+00  0.44595D+00  0.52654D+00  0.66840D+00  0.92760D+00
  0.30200D+01  0.48000D+00  0.43546D+00  0.43851D+00  0.44358D+00  0.45148D+00  0.46218D+00  0.47207D+00  0.46646D+00  0.42257D+00  0.35845D+00  0.34851D+00  0.34888D+00  0.35661D+00  0.37084D+00  0.38969D+00  0.41726D+00  0.46081D+00  0.53314D+00  0.65775D+00  0.88018D+00
  0.32359D+01  0.51000D+00  0.47593D+00  0.47887D+00  0.48376D+00  0.49129D+00  0.50128D+00  0.51019D+00  0.50362D+00  0.45746D+00  0.38659D+00  0.37382D+00  0.36959D+00  0.37677D+00  0.39084D+00  0.40854D+00  0.43361D+00  0.47256D+00  0.53637D+00  0.64438D+00  0.83410D+00
  0.34674D+01  0.54000D+00  0.51215D+00  0.51490D+00  0.51947D+00  0.52636D+00  0.53550D+00  0.54320D+00  0.53587D+00  0.49096D+00  0.41385D+00  0.39856D+00  0.38869D+00  0.39586D+00  0.40954D+00  0.42609D+00  0.44869D+00  0.48320D+00  0.53900D+00  0.63196D+00  0.79309D+00
  0.37154D+01  0.57000D+00  0.54186D+00  0.54437D+00  0.54848D+00  0.55463D+00  0.56269D+00  0.56914D+00  0.56167D+00  0.51730D+00  0.43866D+00  0.42084D+00  0.40462D+00  0.41212D+00  0.42473D+00  0.44067D+00  0.46084D+00  0.49095D+00  0.53909D+00  0.61846D+00  0.75517D+00
  0.39811D+01  0.60000D+00  0.56383D+00  0.56603D+00  0.56960D+00  0.57493D+00  0.58176D+00  0.58702D+00  0.58005D+00  0.53808D+00  0.46085D+00  0.44136D+00  0.41720D+00  0.42607D+00  0.43892D+00  0.45407D+00  0.47208D+00  0.49829D+00  0.53967D+00  0.60729D+00  0.72329D+00
  0.42658D+01  0.63000D+00  0.57669D+00  0.57856D+00  0.58158D+00  0.58602D+00  0.59169D+00  0.59583D+00  0.58941D+00  0.55137D+00  0.47783D+00  0.45727D+00  0.42547D+00  0.43667D+00  0.44816D+00  0.46288D+00  0.47906D+00  0.50153D+00  0.53652D+00  0.59341D+00  0.69112D+00
  0.45709D+01  0.66000D+00  0.58245D+00  0.58400D+00  0.58649D+00  0.59007D+00  0.59469D+00  0.59781D+00  0.59217D+00  0.56008D+00  0.49142D+00  0.47077D+00  0.43157D+00  0.44542D+00  0.45588D+00  0.47066D+00  0.48527D+00  0.50456D+00  0.53408D+00  0.58179D+00  0.66381D+00
  0.48978D+01  0.69000D+00  0.58023D+00  0.58148D+00  0.58347D+00  0.58633D+00  0.58993D+00  0.59232D+00  0.58767D+00  0.56008D+00  0.49906D+00  0.47914D+00  0.43558D+00  0.45020D+00  0.46029D+00  0.47435D+00  0.48740D+00  0.50381D+00  0.52839D+00  0.56802D+00  0.63653D+00
  0.52481D+01  0.72000D+00  0.57340D+00  0.57440D+00  0.57597D+00  0.57820D+00  0.58098D+00  0.58278D+00  0.57908D+00  0.55636D+00  0.50316D+00  0.48452D+00  0.43645D+00  0.45400D+00  0.46262D+00  0.47713D+00  0.48926D+00  0.50318D+00  0.52360D+00  0.55646D+00  0.61365D+00
  0.56234D+01  0.75000D+00  0.56322D+00  0.56400D+00  0.56523D+00  0.56695D+00  0.56910D+00  0.57043D+00  0.56757D+00  0.54921D+00  0.50406D+00  0.48706D+00  0.43727D+00  0.45429D+00  0.46100D+00  0.47549D+00  0.48681D+00  0.49864D+00  0.51541D+00  0.54235D+00  0.58968D+00
  0.60256D+01  0.78000D+00  0.55088D+00  0.55149D+00  0.55245D+00  0.55376D+00  0.55537D+00  0.55642D+00  0.55432D+00  0.53993D+00  0.50200D+00  0.48706D+00  0.43744D+00  0.45276D+00  0.45831D+00  0.47248D+00  0.48337D+00  0.49357D+00  0.50738D+00  0.52939D+00  0.56834D+00
  0.64565D+01  0.81000D+00  0.53701D+00  0.53749D+00  0.53822D+00  0.53922D+00  0.54042D+00  0.54133D+00  0.53980D+00  0.52858D+00  0.49752D+00  0.48427D+00  0.43640D+00  0.44930D+00  0.45408D+00  0.46742D+00  0.47742D+00  0.48621D+00  0.49750D+00  0.51539D+00  0.54738D+00
  0.69183D+01  0.84000D+00  0.52126D+00  0.52163D+00  0.52220D+00  0.52295D+00  0.52386D+00  0.52459D+00  0.52360D+00  0.51513D+00  0.49009D+00  0.47925D+00  0.43552D+00  0.44399D+00  0.44744D+00  0.46015D+00  0.46993D+00  0.47758D+00  0.48680D+00  0.50122D+00  0.52726D+00
  0.74131D+01  0.87000D+00  0.50600D+00  0.50629D+00  0.50672D+00  0.50729D+00  0.50798D+00  0.50853D+00  0.50793D+00  0.50160D+00  0.48172D+00  0.47276D+00  0.43353D+00  0.43656D+00  0.44002D+00  0.45236D+00  0.46138D+00  0.46800D+00  0.47546D+00  0.48702D+00  0.50809D+00
  0.79433D+01  0.90000D+00  0.48943D+00  0.48966D+00  0.48998D+00  0.49041D+00  0.49093D+00  0.49131D+00  0.49088D+00  0.48613D+00  0.47100D+00  0.46344D+00  0.42859D+00  0.42840D+00  0.43144D+00  0.44305D+00  0.45206D+00  0.45809D+00  0.46434D+00  0.47366D+00  0.49074D+00
  0.85114D+01  0.93000D+00  0.47296D+00  0.47313D+00  0.47338D+00  0.47371D+00  0.47409D+00  0.47440D+00  0.47402D+00  0.47048D+00  0.45908D+00  0.45292D+00  0.42271D+00  0.41968D+00  0.42254D+00  0.43372D+00  0.44230D+00  0.44803D+00  0.45334D+00  0.46087D+00  0.47469D+00
  0.91201D+01  0.96000D+00  0.45585D+00  0.45599D+00  0.45618D+00  0.45643D+00  0.45671D+00  0.45694D+00  0.45660D+00  0.45394D+00  0.44538D+00  0.44010D+00  0.41487D+00  0.40980D+00  0.41299D+00  0.42323D+00  0.43148D+00  0.43701D+00  0.44155D+00  0.44763D+00  0.45878D+00
  0.97724D+01  0.99000D+00  0.43927D+00  0.43938D+00  0.43953D+00  0.43971D+00  0.43992D+00  0.44010D+00  0.43982D+00  0.43787D+00  0.43140D+00  0.42728D+00  0.40623D+00  0.40022D+00  0.40386D+00  0.41305D+00  0.42107D+00  0.42625D+00  0.43016D+00  0.43505D+00  0.44395D+00
  0.10471D+02  0.10200D+01  0.42314D+00  0.42323D+00  0.42334D+00  0.42348D+00  0.42364D+00  0.42377D+00  0.42355D+00  0.42203D+00  0.41726D+00  0.41411D+00  0.39660D+00  0.38922D+00  0.39371D+00  0.40183D+00  0.40978D+00  0.41489D+00  0.41821D+00  0.42214D+00  0.42925D+00
  0.11220D+02  0.10500D+01  0.41048D+00  0.41054D+00  0.41062D+00  0.41073D+00  0.41085D+00  0.41095D+00  0.41078D+00  0.40961D+00  0.40602D+00  0.40317D+00  0.38913D+00  0.37952D+00  0.38468D+00  0.39183D+00  0.39973D+00  0.40480D+00  0.40777D+00  0.41097D+00  0.41667D+00
  0.12023D+02  0.10800D+01  0.39783D+00  0.39788D+00  0.39795D+00  0.39803D+00  0.39812D+00  0.39819D+00  0.39806D+00  0.39716D+00  0.39445D+00  0.39234D+00  0.38094D+00  0.36952D+00  0.37502D+00  0.38112D+00  0.38884D+00  0.39376D+00  0.39644D+00  0.39906D+00  0.40358D+00
  0.12882D+02  0.11100D+01  0.38631D+00  0.38635D+00  0.38640D+00  0.38646D+00  0.38653D+00  0.38658D+00  0.38648D+00  0.38580D+00  0.38374D+00  0.38214D+00  0.37289D+00  0.36013D+00  0.36544D+00  0.37035D+00  0.37779D+00  0.38269D+00  0.38520D+00  0.38735D+00  0.39093D+00
  0.13804D+02  0.11400D+01  0.37467D+00  0.37470D+00  0.37474D+00  0.37478D+00  0.37483D+00  0.37487D+00  0.37480D+00  0.37425D+00  0.37271D+00  0.37149D+00  0.36391D+00  0.35099D+00  0.35556D+00  0.35902D+00  0.36623D+00  0.37105D+00  0.37328D+00  0.37505D+00  0.37789D+00
  0.14791D+02  0.11700D+01  0.36392D+00  0.36394D+00  0.36397D+00  0.36401D+00  0.36404D+00  0.36407D+00  0.36402D+00  0.36359D+00  0.36241D+00  0.36131D+00  0.35542D+00  0.34278D+00  0.34596D+00  0.34784D+00  0.35485D+00  0.35945D+00  0.36142D+00  0.36286D+00  0.36510D+00
  0.15849D+02  0.12000D+01  0.35436D+00  0.35437D+00  0.35440D+00  0.35442D+00  0.35445D+00  0.35447D+00  0.35443D+00  0.35410D+00  0.35321D+00  0.35239D+00  0.34772D+00  0.33621D+00  0.33673D+00  0.33680D+00  0.34374D+00  0.34808D+00  0.34992D+00  0.35112D+00  0.35287D+00
  0.16982D+02  0.12300D+01  0.34517D+00  0.34518D+00  0.34520D+00  0.34522D+00  0.34524D+00  0.34526D+00  0.34523D+00  0.34496D+00  0.34429D+00  0.34366D+00  0.33984D+00  0.32971D+00  0.32746D+00  0.32589D+00  0.33263D+00  0.33669D+00  0.33835D+00  0.33936D+00  0.34074D+00
  0.18197D+02  0.12600D+01  0.33579D+00  0.33580D+00  0.33581D+00  0.33583D+00  0.33585D+00  0.33586D+00  0.33584D+00  0.33563D+00  0.33513D+00  0.33465D+00  0.33167D+00  0.32298D+00  0.31852D+00  0.31553D+00  0.32181D+00  0.32555D+00  0.32700D+00  0.32785D+00  0.32894D+00
  0.19498D+02  0.12900D+01  0.32667D+00  0.32667D+00  0.32668D+00  0.32670D+00  0.32671D+00  0.32672D+00  0.32670D+00  0.32654D+00  0.32617D+00  0.32575D+00  0.32350D+00  0.31619D+00  0.30943D+00  0.30522D+00  0.31119D+00  0.31458D+00  0.31579D+00  0.31645D+00  0.31730D+00
  0.20893D+02  0.13200D+01  0.31704D+00  0.31705D+00  0.31706D+00  0.31707D+00  0.31708D+00  0.31708D+00  0.31707D+00  0.31695D+00  0.31667D+00  0.31637D+00  0.31464D+00  0.30857D+00  0.30047D+00  0.29549D+00  0.30110D+00  0.30409D+00  0.30513D+00  0.30565D+00  0.30631D+00
  0.22387D+02  0.13500D+01  0.30656D+00  0.30657D+00  0.30657D+00  0.30658D+00  0.30659D+00  0.30659D+00  0.30658D+00  0.30649D+00  0.30629D+00  0.30606D+00  0.30471D+00  0.29987D+00  0.29140D+00  0.28613D+00  0.29130D+00  0.29382D+00  0.29462D+00  0.29504D+00  0.29556D+00
  0.23988D+02  0.13800D+01  0.29590D+00  0.29590D+00  0.29591D+00  0.29592D+00  0.29592D+00  0.29593D+00  0.29592D+00  0.29585D+00  0.29570D+00  0.29550D+00  0.29451D+00  0.29062D+00  0.28264D+00  0.27738D+00  0.28191D+00  0.28403D+00  0.28469D+00  0.28501D+00  0.28542D+00
  0.25704D+02  0.14100D+01  0.28497D+00  0.28497D+00  0.28497D+00  0.28498D+00  0.28498D+00  0.28499D+00  0.28498D+00  0.28493D+00  0.28482D+00  0.28468D+00  0.28393D+00  0.28088D+00  0.27382D+00  0.26902D+00  0.27295D+00  0.27464D+00  0.27520D+00  0.27547D+00  0.27578D+00
  0.27542D+02  0.14400D+01  0.27446D+00  0.27446D+00  0.27446D+00  0.27447D+00  0.27447D+00  0.27447D+00  0.27447D+00  0.27443D+00  0.27435D+00  0.27425D+00  0.27369D+00  0.27129D+00  0.26538D+00  0.26112D+00  0.26447D+00  0.26584D+00  0.26624D+00  0.26645D+00  0.26669D+00
  0.29512D+02  0.14700D+01  0.26454D+00  0.26454D+00  0.26454D+00  0.26454D+00  0.26455D+00  0.26455D+00  0.26454D+00  0.26452D+00  0.26446D+00  0.26439D+00  0.26395D+00  0.26212D+00  0.25724D+00  0.25360D+00  0.25640D+00  0.25749D+00  0.25782D+00  0.25798D+00  0.25817D+00
  0.31623D+02  0.15000D+01  0.25527D+00  0.25527D+00  0.25527D+00  0.25527D+00  0.25527D+00  0.25528D+00  0.25527D+00  0.25526D+00  0.25521D+00  0.25515D+00  0.25483D+00  0.25341D+00  0.24949D+00  0.24648D+00  0.24876D+00  0.24958D+00  0.24982D+00  0.24994D+00  0.25009D+00
  0.33884D+02  0.15300D+01  0.24664D+00  0.24664D+00  0.24664D+00  0.24664D+00  0.24665D+00  0.24665D+00  0.24665D+00  0.24663D+00  0.24660D+00  0.24655D+00  0.24632D+00  0.24523D+00  0.24214D+00  0.23970D+00  0.24152D+00  0.24215D+00  0.24233D+00  0.24242D+00  0.24253D+00
  0.36308D+02  0.15600D+01  0.23857D+00  0.23857D+00  0.23857D+00  0.23857D+00  0.23857D+00  0.23857D+00  0.23857D+00  0.23856D+00  0.23854D+00  0.23850D+00  0.23832D+00  0.23750D+00  0.23511D+00  0.23317D+00  0.23457D+00  0.23506D+00  0.23520D+00  0.23528D+00  0.23537D+00
  0.38905D+02  0.15900D+01  0.23113D+00  0.23113D+00  0.23113D+00  0.23113D+00  0.23113D+00  0.23113D+00  0.23113D+00  0.23112D+00  0.23111D+00  0.23108D+00  0.23094D+00  0.23032D+00  0.22846D+00  0.22695D+00  0.22804D+00  0.22842D+00  0.22852D+00  0.22857D+00  0.22864D+00
  0.41687D+02  0.16200D+01  0.22415D+00  0.22415D+00  0.22415D+00  0.22415D+00  0.22415D+00  0.22415D+00  0.22415D+00  0.22415D+00  0.22413D+00  0.22411D+00  0.22401D+00  0.22353D+00  0.22210D+00  0.22095D+00  0.22176D+00  0.22202D+00  0.22209D+00  0.22213D+00  0.22218D+00
  0.44668D+02  0.16500D+01  0.21754D+00  0.21754D+00  0.21754D+00  0.21754D+00  0.21755D+00  0.21755D+00  0.21755D+00  0.21754D+00  0.21753D+00  0.21752D+00  0.21737D+00  0.21569D+00  0.21123D+00  0.21106D+00  0.21097D+00  0.21094D+00  0.21095D+00  0.21097D+00  0.21102D+00
  0.47863D+02  0.16800D+01  0.21130D+00  0.21130D+00  0.21130D+00  0.21130D+00  0.21130D+00  0.21131D+00  0.21130D+00  0.21130D+00  0.21130D+00  0.21128D+00  0.21118D+00  0.20996D+00  0.20646D+00  0.20632D+00  0.20624D+00  0.20622D+00  0.20623D+00  0.20624D+00  0.20628D+00
  0.51286D+02  0.17100D+01  0.20540D+00  0.20540D+00  0.20540D+00  0.20540D+00  0.20540D+00  0.20540D+00  0.20540D+00  0.20540D+00  0.20539D+00  0.20538D+00  0.20532D+00  0.20443D+00  0.20171D+00  0.20159D+00  0.20152D+00  0.20151D+00  0.20151D+00  0.20152D+00  0.20155D+00
  0.54954D+02  0.17400D+01  0.19969D+00  0.19969D+00  0.19969D+00  0.19969D+00  0.19969D+00  0.19969D+00  0.19969D+00  0.19969D+00  0.19968D+00  0.19967D+00  0.19963D+00  0.19899D+00  0.19691D+00  0.19682D+00  0.19676D+00  0.19675D+00  0.19675D+00  0.19676D+00  0.19679D+00
  0.58884D+02  0.17700D+01  0.19420D+00  0.19420D+00  0.19420D+00  0.19420D+00  0.19420D+00  0.19420D+00  0.19420D+00  0.19420D+00  0.19420D+00  0.19419D+00  0.19416D+00  0.19371D+00  0.19213D+00  0.19205D+00  0.19201D+00  0.19200D+00  0.19200D+00  0.19201D+00  0.19202D+00
  0.63096D+02  0.18000D+01  0.18890D+00  0.18890D+00  0.18890D+00  0.18890D+00  0.18890D+00  0.18890D+00  0.18890D+00  0.18890D+00  0.18890D+00  0.18889D+00  0.18887D+00  0.18856D+00  0.18735D+00  0.18729D+00  0.18726D+00  0.18725D+00  0.18725D+00  0.18726D+00  0.18727D+00
  0.67608D+02  0.18300D+01  0.18375D+00  0.18375D+00  0.18375D+00  0.18375D+00  0.18375D+00  0.18375D+00  0.18375D+00  0.18375D+00  0.18375D+00  0.18374D+00  0.18373D+00  0.18352D+00  0.18261D+00  0.18256D+00  0.18253D+00  0.18253D+00  0.18253D+00  0.18253D+00  0.18254D+00
  0.72444D+02  0.18600D+01  0.17872D+00  0.17872D+00  0.17872D+00  0.17872D+00  0.17872D+00  0.17872D+00  0.17872D+00  0.17872D+00  0.17872D+00  0.17872D+00  0.17871D+00  0.17857D+00  0.17789D+00  0.17785D+00  0.17783D+00  0.17783D+00  0.17783D+00  0.17783D+00  0.17784D+00
  0.77625D+02  0.18900D+01  0.17381D+00  0.17381D+00  0.17381D+00  0.17381D+00  0.17381D+00  0.17381D+00  0.17381D+00  0.17381D+00  0.17381D+00  0.17380D+00  0.17380D+00  0.17370D+00  0.17321D+00  0.17318D+00  0.17316D+00  0.17316D+00  0.17316D+00  0.17316D+00  0.17317D+00
  0.83176D+02  0.19200D+01  0.16900D+00  0.16900D+00  0.16900D+00  0.16900D+00  0.16900D+00  0.16900D+00  0.16900D+00  0.16900D+00  0.16900D+00  0.16900D+00  0.16900D+00  0.16894D+00  0.16857D+00  0.16855D+00  0.16854D+00  0.16853D+00  0.16853D+00  0.16853D+00  0.16854D+00
  0.89125D+02  0.19500D+01  0.16428D+00  0.16428D+00  0.16428D+00  0.16428D+00  0.16428D+00  0.16428D+00  0.16428D+00  0.16428D+00  0.16428D+00  0.16428D+00  0.16427D+00  0.16423D+00  0.16397D+00  0.16395D+00  0.16394D+00  0.16394D+00  0.16394D+00  0.16394D+00  0.16395D+00
  0.95499D+02  0.19800D+01  0.15964D+00  0.15964D+00  0.15964D+00  0.15964D+00  0.15964D+00  0.15964D+00  0.15964D+00  0.15964D+00  0.15964D+00  0.15964D+00  0.15963D+00  0.15961D+00  0.15942D+00  0.15941D+00  0.15940D+00  0.15940D+00  0.15940D+00  0.15940D+00  0.15941D+00
  0.10233D+03  0.20100D+01  0.15508D+00  0.15508D+00  0.15508D+00  0.15508D+00  0.15508D+00  0.15508D+00  0.15508D+00  0.15508D+00  0.15508D+00  0.15508D+00  0.15508D+00  0.15506D+00  0.15493D+00  0.15492D+00  0.15491D+00  0.15491D+00  0.15491D+00  0.15491D+00  0.15491D+00
  0.10965D+03  0.20400D+01  0.15059D+00  0.15059D+00  0.15059D+00  0.15059D+00  0.15059D+00  0.15059D+00  0.15059D+00  0.15059D+00  0.15059D+00  0.15059D+00  0.15059D+00  0.15058D+00  0.15049D+00  0.15048D+00  0.15048D+00  0.15047D+00  0.15047D+00  0.15048D+00  0.15048D+00
  0.11749D+03  0.20700D+01  0.14618D+00  0.14618D+00  0.14618D+00  0.14618D+00  0.14618D+00  0.14618D+00  0.14618D+00  0.14618D+00  0.14618D+00  0.14618D+00  0.14618D+00  0.14617D+00  0.14610D+00  0.14610D+00  0.14609D+00  0.14609D+00  0.14609D+00  0.14609D+00  0.14610D+00
  0.12589D+03  0.21000D+01  0.14183D+00  0.14183D+00  0.14183D+00  0.14183D+00  0.14183D+00  0.14183D+00  0.14183D+00  0.14183D+00  0.14183D+00  0.14183D+00  0.14183D+00  0.14183D+00  0.14178D+00  0.14178D+00  0.14177D+00  0.14177D+00  0.14177D+00  0.14177D+00  0.14177D+00
  0.13490D+03  0.21300D+01  0.13755D+00  0.13755D+00  0.13755D+00  0.13755D+00  0.13755D+00  0.13755D+00  0.13755D+00  0.13755D+00  0.13755D+00  0.13755D+00  0.13755D+00  0.13755D+00  0.13752D+00  0.13752D+00  0.13751D+00  0.13751D+00  0.13751D+00  0.13751D+00  0.13751D+00
  0.14454D+03  0.21600D+01  0.13334D+00  0.13334D+00  0.13334D+00  0.13334D+00  0.13334D+00  0.13334D+00  0.13334D+00  0.13334D+00  0.13334D+00  0.13334D+00  0.13334D+00  0.13334D+00  0.13332D+00  0.13332D+00  0.13332D+00  0.13332D+00  0.13332D+00  0.13332D+00  0.13332D+00
  0.15488D+03  0.21900D+01  0.12920D+00  0.12920D+00  0.12920D+00  0.12920D+00  0.12920D+00  0.12920D+00  0.12920D+00  0.12920D+00  0.12920D+00  0.12920D+00  0.12920D+00  0.12920D+00  0.12918D+00  0.12918D+00  0.12918D+00  0.12918D+00  0.12918D+00  0.12918D+00  0.12918D+00
  0.16596D+03  0.22200D+01  0.12513D+00  0.12513D+00  0.12513D+00  0.12513D+00  0.12513D+00  0.12513D+00  0.12513D+00  0.12513D+00  0.12513D+00  0.12513D+00  0.12513D+00  0.12513D+00  0.12512D+00  0.12511D+00  0.12511D+00  0.12511D+00  0.12511D+00  0.12511D+00  0.12511D+00
  0.17783D+03  0.22500D+01  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12112D+00  0.12111D+00  0.12111D+00  0.12111D+00  0.12111D+00  0.12111D+00  0.12111D+00  0.12111D+00
  0.19055D+03  0.22800D+01  0.11719D+00  0.11719D+00  0.11719D+00  0.11719D+00  0.11719D+00  0.11719D+00  0.11719D+00  0.11719D+00  0.11719D+00  0.11719D+00  0.11719D+00  0.11719D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00  0.11718D+00
  0.20417D+03  0.23100D+01  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11332D+00  0.11331D+00  0.11331D+00  0.11331D+00  0.11331D+00  0.11331D+00  0.11331D+00  0.11331D+00
  0.21878D+03  0.23400D+01  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00  0.10952D+00
  0.23442D+03  0.23700D+01  0.10580D+00  0.10580D+00  0.10580D+00  0.10580D+00  0.10580D+00  0.10580D+00  0.10580D+00  0.10580D+00  0.10580D+00  0.10580D+00  0.10580D+00  0.10580D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00  0.10579D+00
  0.25119D+03  0.24000D+01  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00  0.10214D+00
  0.26915D+03  0.24300D+01  0.98563D-01  0.98563D-01  0.98563D-01  0.98563D-01  0.98563D-01  0.98563D-01  0.98563D-01  0.98563D-01  0.98563D-01  0.98563D-01  0.98563D-01  0.98563D-01  0.98562D-01  0.98562D-01  0.98561D-01  0.98561D-01  0.98561D-01  0.98561D-01  0.98562D-01
  0.28840D+03  0.24600D+01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95056D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01  0.95055D-01
  0.30903D+03  0.24900D+01  0.91625D-01  0.91625D-01  0.91625D-01  0.91625D-01  0.91625D-01  0.91625D-01  0.91625D-01  0.91625D-01  0.91625D-01  0.91625D-01  0.91625D-01  0.91625D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01  0.91624D-01
  0.33113D+03  0.25200D+01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01  0.88268D-01


==> ross6/ross6_b1225.dat <==
  0.10000D+01  0.00000D+00  0.13766D-01  0.13943D-01  0.14265D-01  0.14858D-01  0.15942D-01  0.17891D-01  0.20909D-01  0.23385D-01  0.22960D-01  0.23019D-01  0.24861D-01  0.28237D-01  0.33940D-01  0.43851D-01  0.62135D-01  0.98664D-01  0.17897D+00  0.37489D+00  0.90339D+00
  0.10715D+01  0.30000D-01  0.15816D-01  0.16004D-01  0.16348D-01  0.16975D-01  0.18123D-01  0.20185D-01  0.23404D-01  0.26304D-01  0.25982D-01  0.25836D-01  0.27662D-01  0.31074D-01  0.36805D-01  0.46646D-01  0.64495D-01  0.99414D-01  0.17433D+00  0.35253D+00  0.82229D+00
  0.11482D+01  0.60000D-01  0.18180D-01  0.18381D-01  0.18747D-01  0.19414D-01  0.20633D-01  0.22800D-01  0.26248D-01  0.29540D-01  0.29396D-01  0.29030D-01  0.30831D-01  0.34283D-01  0.40054D-01  0.49852D-01  0.67347D-01  0.10089D+00  0.17117D+00  0.33412D+00  0.75361D+00
  0.12303D+01  0.90000D-01  0.20910D-01  0.21127D-01  0.21516D-01  0.22227D-01  0.23517D-01  0.25807D-01  0.29491D-01  0.33190D-01  0.33261D-01  0.32647D-01  0.34416D-01  0.37911D-01  0.43732D-01  0.53513D-01  0.70721D-01  0.10309D+00  0.16936D+00  0.31920D+00  0.69562D+00
  0.13183D+01  0.12000D+00  0.24068D-01  0.24299D-01  0.24716D-01  0.25475D-01  0.26841D-01  0.29272D-01  0.33164D-01  0.37321D-01  0.37638D-01  0.36743D-01  0.38468D-01  0.42010D-01  0.47890D-01  0.57677D-01  0.74658D-01  0.10602D+00  0.16884D+00  0.30738D+00  0.64693D+00
  0.14125D+01  0.15000D+00  0.27724D-01  0.27972D-01  0.28419D-01  0.29227D-01  0.30683D-01  0.33255D-01  0.37384D-01  0.41963D-01  0.42560D-01  0.41381D-01  0.43046D-01  0.46639D-01  0.52586D-01  0.62399D-01  0.79207D-01  0.10973D+00  0.16956D+00  0.29836D+00  0.60643D+00
  0.15136D+01  0.18000D+00  0.31963D-01  0.32230D-01  0.32709D-01  0.33573D-01  0.35129D-01  0.37846D-01  0.42246D-01  0.47216D-01  0.48129D-01  0.46631D-01  0.48214D-01  0.51863D-01  0.57885D-01  0.67742D-01  0.84423D-01  0.11423D+00  0.17149D+00  0.29192D+00  0.57314D+00
  0.16218D+01  0.21000D+00  0.36888D-01  0.37175D-01  0.37689D-01  0.38618D-01  0.40273D-01  0.43165D-01  0.47831D-01  0.53229D-01  0.54456D-01  0.52589D-01  0.54048D-01  0.57759D-01  0.63865D-01  0.73781D-01  0.90379D-01  0.11959D+00  0.17466D+00  0.28791D+00  0.54640D+00
  0.17378D+01  0.24000D+00  0.42618D-01  0.42928D-01  0.43482D-01  0.44478D-01  0.46249D-01  0.49339D-01  0.54265D-01  0.60133D-01  0.61651D-01  0.59339D-01  0.60632D-01  0.64413D-01  0.70612D-01  0.80605D-01  0.97159D-01  0.12589D+00  0.17910D+00  0.28626D+00  0.52562D+00
  0.18621D+01  0.27000D+00  0.49299D-01  0.49635D-01  0.50233D-01  0.51303D-01  0.53209D-01  0.56494D-01  0.61738D-01  0.68001D-01  0.69812D-01  0.67015D-01  0.68064D-01  0.71926D-01  0.78230D-01  0.88317D-01  0.10487D+00  0.13323D+00  0.18490D+00  0.28694D+00  0.51040D+00
  0.19953D+01  0.30000D+00  0.57104D-01  0.57470D-01  0.58114D-01  0.59272D-01  0.61323D-01  0.64831D-01  0.70436D-01  0.77100D-01  0.79178D-01  0.75764D-01  0.76453D-01  0.80414D-01  0.86837D-01  0.97037D-01  0.11363D+00  0.14173D+00  0.19214D+00  0.28997D+00  0.50030D+00
  0.21380D+01  0.33000D+00  0.66239D-01  0.66636D-01  0.67335D-01  0.68592D-01  0.70797D-01  0.74572D-01  0.80520D-01  0.87671D-01  0.89973D-01  0.85846D-01  0.85926D-01  0.90000D-01  0.96559D-01  0.10689D+00  0.12356D+00  0.15149D+00  0.20091D+00  0.29526D+00  0.49477D+00
  0.22909D+01  0.36000D+00  0.76946D-01  0.77379D-01  0.78142D-01  0.79500D-01  0.81891D-01  0.85960D-01  0.92294D-01  0.99944D-01  0.10240D+00  0.97307D-01  0.96637D-01  0.10083D+00  0.10754D+00  0.11803D+00  0.13481D+00  0.16265D+00  0.21130D+00  0.30284D+00  0.49343D+00
  0.24547D+01  0.39000D+00  0.89507D-01  0.89983D-01  0.90814D-01  0.92292D-01  0.94896D-01  0.99265D-01  0.10607D+00  0.11415D+00  0.11674D+00  0.11050D+00  0.10878D+00  0.11305D+00  0.11993D+00  0.13058D+00  0.14749D+00  0.17531D+00  0.22338D+00  0.31258D+00  0.49561D+00
  0.26303D+01  0.42000D+00  0.10425D+00  0.10477D+00  0.10568D+00  0.10729D+00  0.11012D+00  0.11485D+00  0.12217D+00  0.13075D+00  0.13339D+00  0.12568D+00  0.12249D+00  0.12682D+00  0.13391D+00  0.14475D+00  0.16184D+00  0.18971D+00  0.23737D+00  0.32474D+00  0.50154D+00
  0.28184D+01  0.45000D+00  0.12151D+00  0.12209D+00  0.12308D+00  0.12485D+00  0.12793D+00  0.13307D+00  0.14090D+00  0.15010D+00  0.15275D+00  0.14358D+00  0.13794D+00  0.14229D+00  0.14962D+00  0.16064D+00  0.17792D+00  0.20587D+00  0.25320D+00  0.33896D+00  0.51000D+00
  0.30200D+01  0.48000D+00  0.14167D+00  0.14230D+00  0.14340D+00  0.14533D+00  0.14869D+00  0.15426D+00  0.16266D+00  0.17241D+00  0.17494D+00  0.16371D+00  0.15526D+00  0.15952D+00  0.16721D+00  0.17846D+00  0.19594D+00  0.22399D+00  0.27108D+00  0.35544D+00  0.52119D+00
  0.32359D+01  0.51000D+00  0.16506D+00  0.16577D+00  0.16697D+00  0.16908D+00  0.17275D+00  0.17876D+00  0.18783D+00  0.19807D+00  0.20045D+00  0.18669D+00  0.17448D+00  0.17861D+00  0.18663D+00  0.19802D+00  0.21565D+00  0.24369D+00  0.29035D+00  0.37296D+00  0.53260D+00
  0.34674D+01  0.54000D+00  0.19199D+00  0.19277D+00  0.19408D+00  0.19639D+00  0.20036D+00  0.20687D+00  0.21655D+00  0.22736D+00  0.22946D+00  0.21348D+00  0.19589D+00  0.19947D+00  0.20793D+00  0.21945D+00  0.23719D+00  0.26515D+00  0.31123D+00  0.39188D+00  0.54501D+00
  0.37154D+01  0.57000D+00  0.22264D+00  0.22349D+00  0.22493D+00  0.22742D+00  0.23171D+00  0.23873D+00  0.24896D+00  0.26040D+00  0.26216D+00  0.24254D+00  0.21929D+00  0.22195D+00  0.23082D+00  0.24230D+00  0.26000D+00  0.28763D+00  0.33272D+00  0.41065D+00  0.55581D+00
  0.39811D+01  0.60000D+00  0.25703D+00  0.25796D+00  0.25950D+00  0.26218D+00  0.26679D+00  0.27421D+00  0.28502D+00  0.29676D+00  0.29800D+00  0.27475D+00  0.24469D+00  0.24603D+00  0.25530D+00  0.26680D+00  0.28451D+00  0.31171D+00  0.35561D+00  0.43053D+00  0.56727D+00
  0.42658D+01  0.63000D+00  0.29487D+00  0.29588D+00  0.29752D+00  0.30038D+00  0.30525D+00  0.31303D+00  0.32433D+00  0.33627D+00  0.33690D+00  0.30957D+00  0.27169D+00  0.27139D+00  0.28064D+00  0.29195D+00  0.30948D+00  0.33596D+00  0.37816D+00  0.44919D+00  0.57609D+00
  0.45709D+01  0.66000D+00  0.33558D+00  0.33666D+00  0.33839D+00  0.34138D+00  0.34643D+00  0.35450D+00  0.36601D+00  0.37811D+00  0.37793D+00  0.34758D+00  0.30018D+00  0.29770D+00  0.30643D+00  0.31757D+00  0.33498D+00  0.36061D+00  0.40079D+00  0.46744D+00  0.58402D+00
  0.48978D+01  0.69000D+00  0.37816D+00  0.37930D+00  0.38109D+00  0.38414D+00  0.38931D+00  0.39750D+00  0.40902D+00  0.42101D+00  0.42010D+00  0.38566D+00  0.32987D+00  0.32475D+00  0.33220D+00  0.34306D+00  0.36022D+00  0.38483D+00  0.42263D+00  0.48437D+00  0.59018D+00
  0.52481D+01  0.72000D+00  0.42096D+00  0.42214D+00  0.42394D+00  0.42701D+00  0.43218D+00  0.44021D+00  0.45157D+00  0.46290D+00  0.46122D+00  0.42377D+00  0.35972D+00  0.35169D+00  0.35622D+00  0.36742D+00  0.38443D+00  0.40785D+00  0.44291D+00  0.49928D+00  0.59400D+00
  0.56234D+01  0.75000D+00  0.46223D+00  0.46344D+00  0.46521D+00  0.46821D+00  0.47320D+00  0.48093D+00  0.49174D+00  0.50224D+00  0.49991D+00  0.46037D+00  0.38972D+00  0.37878D+00  0.37936D+00  0.39058D+00  0.40693D+00  0.42900D+00  0.46106D+00  0.51172D+00  0.59527D+00
  0.60256D+01  0.78000D+00  0.49987D+00  0.50105D+00  0.50274D+00  0.50558D+00  0.51028D+00  0.51752D+00  0.52733D+00  0.53700D+00  0.53427D+00  0.49465D+00  0.41845D+00  0.40508D+00  0.39893D+00  0.41194D+00  0.42785D+00  0.44896D+00  0.47812D+00  0.52328D+00  0.59657D+00
  0.64565D+01  0.81000D+00  0.53191D+00  0.53300D+00  0.53457D+00  0.53716D+00  0.54146D+00  0.54796D+00  0.55669D+00  0.56517D+00  0.56196D+00  0.52346D+00  0.44530D+00  0.42962D+00  0.41570D+00  0.43098D+00  0.44643D+00  0.46654D+00  0.49282D+00  0.53258D+00  0.59612D+00
  0.69183D+01  0.84000D+00  0.55631D+00  0.55728D+00  0.55869D+00  0.56099D+00  0.56478D+00  0.57044D+00  0.57801D+00  0.58516D+00  0.58186D+00  0.54602D+00  0.46858D+00  0.45148D+00  0.42865D+00  0.44767D+00  0.46174D+00  0.48144D+00  0.50530D+00  0.54010D+00  0.59475D+00
  0.74131D+01  0.87000D+00  0.57286D+00  0.57368D+00  0.57491D+00  0.57690D+00  0.58013D+00  0.58494D+00  0.59125D+00  0.59724D+00  0.59444D+00  0.56287D+00  0.48857D+00  0.47030D+00  0.44043D+00  0.46114D+00  0.47457D+00  0.49342D+00  0.51499D+00  0.54514D+00  0.59167D+00
  0.79433D+01  0.90000D+00  0.57970D+00  0.58036D+00  0.58140D+00  0.58305D+00  0.58572D+00  0.58967D+00  0.59476D+00  0.59956D+00  0.59774D+00  0.57012D+00  0.50223D+00  0.48391D+00  0.44529D+00  0.47082D+00  0.48233D+00  0.50072D+00  0.52022D+00  0.54602D+00  0.58509D+00
  0.85114D+01  0.93000D+00  0.58114D+00  0.58164D+00  0.58251D+00  0.58386D+00  0.58604D+00  0.58919D+00  0.59328D+00  0.59712D+00  0.59581D+00  0.57307D+00  0.51271D+00  0.49487D+00  0.44988D+00  0.47801D+00  0.48779D+00  0.50630D+00  0.52433D+00  0.54654D+00  0.57933D+00
  0.91201D+01  0.96000D+00  0.57819D+00  0.57856D+00  0.57929D+00  0.58037D+00  0.58212D+00  0.58462D+00  0.58789D+00  0.59082D+00  0.58989D+00  0.57115D+00  0.51992D+00  0.50289D+00  0.45386D+00  0.48284D+00  0.49023D+00  0.50932D+00  0.52653D+00  0.54571D+00  0.57308D+00
  0.97724D+01  0.99000D+00  0.57184D+00  0.57210D+00  0.57270D+00  0.57357D+00  0.57495D+00  0.57692D+00  0.57944D+00  0.58171D+00  0.58068D+00  0.56597D+00  0.52345D+00  0.50784D+00  0.45873D+00  0.48414D+00  0.48920D+00  0.50799D+00  0.52448D+00  0.54117D+00  0.56388D+00
  0.10471D+02  0.10200D+01  0.56119D+00  0.56136D+00  0.56185D+00  0.56252D+00  0.56361D+00  0.56514D+00  0.56706D+00  0.56881D+00  0.56787D+00  0.55623D+00  0.52238D+00  0.50802D+00  0.45902D+00  0.48211D+00  0.48597D+00  0.50439D+00  0.52059D+00  0.53527D+00  0.55410D+00
  0.11220D+02  0.10500D+01  0.54761D+00  0.54772D+00  0.54811D+00  0.54864D+00  0.54946D+00  0.55066D+00  0.55211D+00  0.55337D+00  0.55258D+00  0.54335D+00  0.51676D+00  0.50480D+00  0.45744D+00  0.47769D+00  0.48095D+00  0.49885D+00  0.51490D+00  0.52811D+00  0.54376D+00
  0.12023D+02  0.10800D+01  0.53261D+00  0.53269D+00  0.53299D+00  0.53340D+00  0.53402D+00  0.53495D+00  0.53603D+00  0.53698D+00  0.53630D+00  0.52887D+00  0.50850D+00  0.49910D+00  0.45731D+00  0.47151D+00  0.47475D+00  0.49250D+00  0.50869D+00  0.52079D+00  0.53392D+00
  0.12882D+02  0.11100D+01  0.51384D+00  0.51388D+00  0.51410D+00  0.51442D+00  0.51490D+00  0.51559D+00  0.51636D+00  0.51713D+00  0.51657D+00  0.51082D+00  0.49516D+00  0.48766D+00  0.45003D+00  0.46174D+00  0.46563D+00  0.48223D+00  0.49851D+00  0.50978D+00  0.52073D+00
  0.13804D+02  0.11400D+01  0.49531D+00  0.49534D+00  0.49550D+00  0.49574D+00  0.49610D+00  0.49659D+00  0.49717D+00  0.49775D+00  0.49728D+00  0.49288D+00  0.48091D+00  0.47391D+00  0.44169D+00  0.45180D+00  0.45696D+00  0.47208D+00  0.48889D+00  0.49966D+00  0.50898D+00
  0.14791D+02  0.11700D+01  0.47603D+00  0.47605D+00  0.47617D+00  0.47636D+00  0.47663D+00  0.47699D+00  0.47742D+00  0.47785D+00  0.47750D+00  0.47413D+00  0.46507D+00  0.45973D+00  0.43178D+00  0.43843D+00  0.44639D+00  0.45918D+00  0.47631D+00  0.48676D+00  0.49469D+00
  0.15849D+02  0.12000D+01  0.46058D+00  0.46060D+00  0.46067D+00  0.46083D+00  0.46103D+00  0.46131D+00  0.46163D+00  0.46196D+00  0.46170D+00  0.45897D+00  0.45223D+00  0.44817D+00  0.42465D+00  0.42553D+00  0.43584D+00  0.44597D+00  0.46349D+00  0.47367D+00  0.48056D+00
  0.16982D+02  0.12300D+01  0.44611D+00  0.44611D+00  0.44617D+00  0.44629D+00  0.44644D+00  0.44666D+00  0.44691D+00  0.44716D+00  0.44697D+00  0.44484D+00  0.43971D+00  0.43580D+00  0.41683D+00  0.41170D+00  0.42410D+00  0.43108D+00  0.44848D+00  0.45845D+00  0.46447D+00
  0.18197D+02  0.12600D+01  0.43234D+00  0.43234D+00  0.43238D+00  0.43248D+00  0.43260D+00  0.43276D+00  0.43294D+00  0.43313D+00  0.43299D+00  0.43134D+00  0.42745D+00  0.42444D+00  0.40851D+00  0.39908D+00  0.41122D+00  0.41508D+00  0.43203D+00  0.44165D+00  0.44690D+00
  0.19498D+02  0.12900D+01  0.41871D+00  0.41872D+00  0.41874D+00  0.41882D+00  0.41891D+00  0.41903D+00  0.41917D+00  0.41931D+00  0.41919D+00  0.41786D+00  0.41498D+00  0.41275D+00  0.39932D+00  0.38758D+00  0.39865D+00  0.39912D+00  0.41558D+00  0.42484D+00  0.42946D+00
  0.20893D+02  0.13200D+01  0.40720D+00  0.40720D+00  0.40721D+00  0.40727D+00  0.40734D+00  0.40744D+00  0.40754D+00  0.40765D+00  0.40756D+00  0.40654D+00  0.40430D+00  0.40255D+00  0.39145D+00  0.37827D+00  0.38539D+00  0.38297D+00  0.39868D+00  0.40728D+00  0.41130D+00
  0.22387D+02  0.13500D+01  0.39632D+00  0.39633D+00  0.39634D+00  0.39638D+00  0.39644D+00  0.39651D+00  0.39659D+00  0.39666D+00  0.39660D+00  0.39582D+00  0.39411D+00  0.39243D+00  0.38375D+00  0.36990D+00  0.37090D+00  0.36579D+00  0.38071D+00  0.38848D+00  0.39179D+00
  0.23988D+02  0.13800D+01  0.38467D+00  0.38467D+00  0.38468D+00  0.38471D+00  0.38476D+00  0.38481D+00  0.38487D+00  0.38492D+00  0.38488D+00  0.38429D+00  0.38300D+00  0.38171D+00  0.37473D+00  0.36132D+00  0.35655D+00  0.34951D+00  0.36331D+00  0.37007D+00  0.37294D+00
  0.25704D+02  0.14100D+01  0.37235D+00  0.37235D+00  0.37235D+00  0.37238D+00  0.37241D+00  0.37245D+00  0.37250D+00  0.37254D+00  0.37250D+00  0.37205D+00  0.37110D+00  0.37016D+00  0.36445D+00  0.35212D+00  0.34190D+00  0.33361D+00  0.34607D+00  0.35195D+00  0.35422D+00
  0.27542D+02  0.14400D+01  0.35766D+00  0.35766D+00  0.35767D+00  0.35769D+00  0.35771D+00  0.35775D+00  0.35778D+00  0.35781D+00  0.35778D+00  0.35746D+00  0.35674D+00  0.35604D+00  0.35162D+00  0.34045D+00  0.32706D+00  0.31831D+00  0.32915D+00  0.33409D+00  0.33597D+00
  0.29512D+02  0.14700D+01  0.34152D+00  0.34152D+00  0.34152D+00  0.34154D+00  0.34156D+00  0.34158D+00  0.34160D+00  0.34162D+00  0.34160D+00  0.34137D+00  0.34085D+00  0.34024D+00  0.33701D+00  0.32724D+00  0.31246D+00  0.30390D+00  0.31320D+00  0.31726D+00  0.31871D+00
  0.31623D+02  0.15000D+01  0.32383D+00  0.32383D+00  0.32383D+00  0.32384D+00  0.32385D+00  0.32387D+00  0.32389D+00  0.32390D+00  0.32389D+00  0.32372D+00  0.32335D+00  0.32292D+00  0.32053D+00  0.31239D+00  0.29806D+00  0.29007D+00  0.29782D+00  0.30110D+00  0.30230D+00
  0.33884D+02  0.15300D+01  0.30620D+00  0.30620D+00  0.30620D+00  0.30621D+00  0.30622D+00  0.30623D+00  0.30625D+00  0.30626D+00  0.30625D+00  0.30613D+00  0.30587D+00  0.30556D+00  0.30371D+00  0.29723D+00  0.28432D+00  0.27724D+00  0.28357D+00  0.28619D+00  0.28707D+00
  0.36308D+02  0.15600D+01  0.28927D+00  0.28927D+00  0.28927D+00  0.28927D+00  0.28928D+00  0.28929D+00  0.28930D+00  0.28930D+00  0.28930D+00  0.28921D+00  0.28903D+00  0.28877D+00  0.28745D+00  0.28235D+00  0.27133D+00  0.26525D+00  0.27037D+00  0.27245D+00  0.27318D+00
  0.38905D+02  0.15900D+01  0.27368D+00  0.27368D+00  0.27368D+00  0.27368D+00  0.27369D+00  0.27370D+00  0.27370D+00  0.27371D+00  0.27370D+00  0.27364D+00  0.27351D+00  0.27332D+00  0.27235D+00  0.26836D+00  0.25925D+00  0.25412D+00  0.25814D+00  0.25975D+00  0.26026D+00
  0.41687D+02  0.16200D+01  0.25933D+00  0.25933D+00  0.25933D+00  0.25933D+00  0.25933D+00  0.25934D+00  0.25934D+00  0.25935D+00  0.25934D+00  0.25930D+00  0.25921D+00  0.25908D+00  0.25833D+00  0.25531D+00  0.24790D+00  0.24373D+00  0.24685D+00  0.24803D+00  0.24844D+00
  0.44668D+02  0.16500D+01  0.24641D+00  0.24641D+00  0.24641D+00  0.24641D+00  0.24642D+00  0.24642D+00  0.24642D+00  0.24643D+00  0.24642D+00  0.24639D+00  0.24633D+00  0.24622D+00  0.24504D+00  0.23436D+00  0.21590D+00  0.21525D+00  0.21495D+00  0.21489D+00  0.21494D+00
  0.47863D+02  0.16800D+01  0.23474D+00  0.23474D+00  0.23474D+00  0.23474D+00  0.23475D+00  0.23475D+00  0.23475D+00  0.23475D+00  0.23475D+00  0.23473D+00  0.23469D+00  0.23459D+00  0.23389D+00  0.22600D+00  0.21094D+00  0.21037D+00  0.21011D+00  0.21006D+00  0.21009D+00
  0.51286D+02  0.17100D+01  0.22441D+00  0.22441D+00  0.22441D+00  0.22441D+00  0.22441D+00  0.22441D+00  0.22441D+00  0.22442D+00  0.22441D+00  0.22440D+00  0.22437D+00  0.22430D+00  0.22385D+00  0.21801D+00  0.20597D+00  0.20546D+00  0.20521D+00  0.20515D+00  0.20518D+00
  0.54954D+02  0.17400D+01  0.21495D+00  0.21495D+00  0.21495D+00  0.21495D+00  0.21495D+00  0.21495D+00  0.21495D+00  0.21495D+00  0.21495D+00  0.21494D+00  0.21492D+00  0.21487D+00  0.21453D+00  0.21034D+00  0.20081D+00  0.20038D+00  0.20017D+00  0.20012D+00  0.20014D+00
  0.58884D+02  0.17700D+01  0.20642D+00  0.20642D+00  0.20642D+00  0.20642D+00  0.20642D+00  0.20642D+00  0.20642D+00  0.20642D+00  0.20642D+00  0.20642D+00  0.20640D+00  0.20635D+00  0.20615D+00  0.20312D+00  0.19561D+00  0.19526D+00  0.19508D+00  0.19505D+00  0.19506D+00
  0.63096D+02  0.18000D+01  0.19870D+00  0.19870D+00  0.19870D+00  0.19870D+00  0.19870D+00  0.19870D+00  0.19870D+00  0.19870D+00  0.19870D+00  0.19870D+00  0.19868D+00  0.19865D+00  0.19852D+00  0.19635D+00  0.19051D+00  0.19020D+00  0.19005D+00  0.19001D+00  0.19002D+00
  0.67608D+02  0.18300D+01  0.19150D+00  0.19150D+00  0.19150D+00  0.19150D+00  0.19150D+00  0.19150D+00  0.19150D+00  0.19150D+00  0.19150D+00  0.19149D+00  0.19149D+00  0.19146D+00  0.19138D+00  0.18987D+00  0.18536D+00  0.18511D+00  0.18498D+00  0.18495D+00  0.18496D+00
  0.72444D+02  0.18600D+01  0.18484D+00  0.18484D+00  0.18484D+00  0.18484D+00  0.18484D+00  0.18484D+00  0.18484D+00  0.18484D+00  0.18484D+00  0.18484D+00  0.18483D+00  0.18482D+00  0.18475D+00  0.18372D+00  0.18026D+00  0.18007D+00  0.17997D+00  0.17995D+00  0.17995D+00
  0.77625D+02  0.18900D+01  0.17862D+00  0.17862D+00  0.17862D+00  0.17862D+00  0.17862D+00  0.17862D+00  0.17862D+00  0.17862D+00  0.17862D+00  0.17862D+00  0.17861D+00  0.17860D+00  0.17855D+00  0.17786D+00  0.17524D+00  0.17509D+00  0.17501D+00  0.17499D+00  0.17499D+00
  0.83176D+02  0.19200D+01  0.17280D+00  0.17280D+00  0.17280D+00  0.17280D+00  0.17280D+00  0.17280D+00  0.17280D+00  0.17280D+00  0.17280D+00  0.17280D+00  0.17279D+00  0.17278D+00  0.17275D+00  0.17228D+00  0.17032D+00  0.17020D+00  0.17013D+00  0.17012D+00  0.17012D+00
  0.89125D+02  0.19500D+01  0.16724D+00  0.16724D+00  0.16724D+00  0.16724D+00  0.16724D+00  0.16725D+00  0.16725D+00  0.16725D+00  0.16725D+00  0.16724D+00  0.16724D+00  0.16723D+00  0.16721D+00  0.16690D+00  0.16544D+00  0.16535D+00  0.16531D+00  0.16529D+00  0.16529D+00
  0.95499D+02  0.19800D+01  0.16196D+00  0.16196D+00  0.16196D+00  0.16196D+00  0.16196D+00  0.16196D+00  0.16196D+00  0.16196D+00  0.16196D+00  0.16196D+00  0.16195D+00  0.16195D+00  0.16193D+00  0.16172D+00  0.16065D+00  0.16058D+00  0.16055D+00  0.16054D+00  0.16054D+00
  0.10233D+03  0.20100D+01  0.15689D+00  0.15689D+00  0.15689D+00  0.15689D+00  0.15689D+00  0.15689D+00  0.15690D+00  0.15690D+00  0.15690D+00  0.15689D+00  0.15689D+00  0.15689D+00  0.15688D+00  0.15674D+00  0.15595D+00  0.15590D+00  0.15587D+00  0.15586D+00  0.15586D+00
  0.10965D+03  0.20400D+01  0.15200D+00  0.15200D+00  0.15200D+00  0.15200D+00  0.15200D+00  0.15200D+00  0.15200D+00  0.15200D+00  0.15200D+00  0.15200D+00  0.15200D+00  0.15200D+00  0.15199D+00  0.15189D+00  0.15132D+00  0.15129D+00  0.15126D+00  0.15126D+00  0.15126D+00
  0.11749D+03  0.20700D+01  0.14727D+00  0.14727D+00  0.14727D+00  0.14727D+00  0.14727D+00  0.14727D+00  0.14727D+00  0.14727D+00  0.14727D+00  0.14727D+00  0.14726D+00  0.14726D+00  0.14725D+00  0.14719D+00  0.14678D+00  0.14675D+00  0.14673D+00  0.14673D+00  0.14673D+00
  0.12589D+03  0.21000D+01  0.14267D+00  0.14267D+00  0.14267D+00  0.14267D+00  0.14267D+00  0.14267D+00  0.14267D+00  0.14267D+00  0.14267D+00  0.14267D+00  0.14267D+00  0.14267D+00  0.14266D+00  0.14262D+00  0.14232D+00  0.14230D+00  0.14229D+00  0.14229D+00  0.14229D+00
  0.13490D+03  0.21300D+01  0.13821D+00  0.13821D+00  0.13821D+00  0.13821D+00  0.13821D+00  0.13821D+00  0.13821D+00  0.13821D+00  0.13821D+00  0.13821D+00  0.13821D+00  0.13820D+00  0.13820D+00  0.13817D+00  0.13796D+00  0.13794D+00  0.13793D+00  0.13793D+00  0.13793D+00
  0.14454D+03  0.21600D+01  0.13384D+00  0.13384D+00  0.13384D+00  0.13384D+00  0.13384D+00  0.13384D+00  0.13384D+00  0.13384D+00  0.13384D+00  0.13384D+00  0.13384D+00  0.13384D+00  0.13384D+00  0.13382D+00  0.13367D+00  0.13366D+00  0.13365D+00  0.13365D+00  0.13365D+00
  0.15488D+03  0.21900D+01  0.12959D+00  0.12959D+00  0.12959D+00  0.12959D+00  0.12959D+00  0.12959D+00  0.12959D+00  0.12959D+00  0.12959D+00  0.12959D+00  0.12959D+00  0.12959D+00  0.12958D+00  0.12957D+00  0.12946D+00  0.12945D+00  0.12945D+00  0.12945D+00  0.12945D+00
  0.16596D+03  0.22200D+01  0.12542D+00  0.12542D+00  0.12542D+00  0.12542D+00  0.12542D+00  0.12542D+00  0.12542D+00  0.12542D+00  0.12542D+00  0.12542D+00  0.12542D+00  0.12542D+00  0.12542D+00  0.12541D+00  0.12533D+00  0.12533D+00  0.12532D+00  0.12532D+00  0.12532D+00
  0.17783D+03  0.22500D+01  0.12135D+00  0.12135D+00  0.12135D+00  0.12135D+00  0.12135D+00  0.12135D+00  0.12135D+00  0.12135D+00  0.12135D+00  0.12135D+00  0.12135D+00  0.12135D+00  0.12135D+00  0.12134D+00  0.12129D+00  0.12128D+00  0.12128D+00  0.12128D+00  0.12128D+00
  0.19055D+03  0.22800D+01  0.11736D+00  0.11736D+00  0.11736D+00  0.11736D+00  0.11736D+00  0.11736D+00  0.11736D+00  0.11736D+00  0.11736D+00  0.11736D+00  0.11736D+00  0.11736D+00  0.11736D+00  0.11735D+00  0.11731D+00  0.11731D+00  0.11731D+00  0.11731D+00  0.11731D+00
  0.20417D+03  0.23100D+01  0.11345D+00  0.11345D+00  0.11345D+00  0.11345D+00  0.11345D+00  0.11345D+00  0.11345D+00  0.11345D+00  0.11345D+00  0.11345D+00  0.11345D+00  0.11345D+00  0.11345D+00  0.11345D+00  0.11342D+00  0.11342D+00  0.11341D+00  0.11341D+00  0.11341D+00
  0.21878D+03  0.23400D+01  0.10962D+00  0.10962D+00  0.10962D+00  0.10962D+00  0.10962D+00  0.10962D+00  0.10962D+00  0.10962D+00  0.10962D+00  0.10962D+00  0.10962D+00  0.10962D+00  0.10962D+00  0.10962D+00  0.10960D+00  0.10960D+00  0.10960D+00  0.10960D+00  0.10960D+00
  0.23442D+03  0.23700D+01  0.10587D+00  0.10587D+00  0.10587D+00  0.10587D+00  0.10587D+00  0.10587D+00  0.10587D+00  0.10587D+00  0.10587D+00  0.10587D+00  0.10587D+00  0.10587D+00  0.10587D+00  0.10587D+00  0.10586D+00  0.10586D+00  0.10585D+00  0.10585D+00  0.10585D+00
  0.25119D+03  0.24000D+01  0.10220D+00  0.10220D+00  0.10220D+00  0.10220D+00  0.10220D+00  0.10220D+00  0.10220D+00  0.10220D+00  0.10220D+00  0.10220D+00  0.10220D+00  0.10220D+00  0.10220D+00  0.10220D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00  0.10219D+00
  0.26915D+03  0.24300D+01  0.98607D-01  0.98607D-01  0.98607D-01  0.98607D-01  0.98607D-01  0.98607D-01  0.98607D-01  0.98607D-01  0.98607D-01  0.98607D-01  0.98607D-01  0.98607D-01  0.98606D-01  0.98606D-01  0.98598D-01  0.98597D-01  0.98597D-01  0.98597D-01  0.98597D-01
  0.28840D+03  0.24600D+01  0.95090D-01  0.95090D-01  0.95090D-01  0.95090D-01  0.95090D-01  0.95090D-01  0.95090D-01  0.95090D-01  0.95090D-01  0.95090D-01  0.95090D-01  0.95090D-01  0.95090D-01  0.95089D-01  0.95084D-01  0.95083D-01  0.95082D-01  0.95082D-01  0.95082D-01
  0.30903D+03  0.24900D+01  0.91650D-01  0.91650D-01  0.91650D-01  0.91650D-01  0.91650D-01  0.91650D-01  0.91650D-01  0.91650D-01  0.91650D-01  0.91650D-01  0.91650D-01  0.91650D-01  0.91650D-01  0.91649D-01  0.91645D-01  0.91645D-01  0.91645D-01  0.91644D-01  0.91644D-01
  0.33113D+03  0.25200D+01  0.88287D-01  0.88287D-01  0.88287D-01  0.88287D-01  0.88287D-01  0.88287D-01  0.88287D-01  0.88287D-01  0.88287D-01  0.88287D-01  0.88287D-01  0.88287D-01  0.88287D-01  0.88287D-01  0.88284D-01  0.88284D-01  0.88283D-01  0.88283D-01  0.88283D-01


==> ross6/ross6_b125.dat <==
  0.10000D+01  0.00000D+00  0.44187D-02  0.44520D-02  0.45125D-02  0.46229D-02  0.48290D-02  0.52167D-02  0.59496D-02  0.72302D-02  0.86473D-02  0.88721D-02  0.89384D-02  0.10024D-01  0.12180D-01  0.16072D-01  0.23435D-01  0.38543D-01  0.72751D-01  0.15873D+00  0.39671D+00
  0.10715D+01  0.30000D-01  0.50672D-02  0.51027D-02  0.51668D-02  0.52839D-02  0.55012D-02  0.59090D-02  0.66806D-02  0.80323D-02  0.96565D-02  0.10025D-01  0.99872D-02  0.11031D-01  0.13185D-01  0.17041D-01  0.24212D-01  0.38607D-01  0.70396D-01  0.14831D+00  0.35933D+00
  0.11482D+01  0.60000D-01  0.58119D-02  0.58496D-02  0.59178D-02  0.60420D-02  0.62712D-02  0.67016D-02  0.75092D-02  0.89418D-02  0.10774D-01  0.11330D-01  0.11185D-01  0.12174D-01  0.14328D-01  0.18159D-01  0.25174D-01  0.38961D-01  0.68672D-01  0.13966D+00  0.32758D+00
  0.12303D+01  0.90000D-01  0.66673D-02  0.67075D-02  0.67802D-02  0.69114D-02  0.71542D-02  0.76078D-02  0.84546D-02  0.99746D-02  0.11997D-01  0.12805D-01  0.12553D-01  0.13471D-01  0.15625D-01  0.19443D-01  0.26332D-01  0.39604D-01  0.67531D-01  0.13258D+00  0.30071D+00
  0.13183D+01  0.12000D+00  0.76502D-02  0.76932D-02  0.77703D-02  0.79096D-02  0.81671D-02  0.86439D-02  0.95361D-02  0.11137D-01  0.13366D-01  0.14448D-01  0.14112D-01  0.14943D-01  0.17097D-01  0.20911D-01  0.27702D-01  0.40539D-01  0.66936D-01  0.12688D+00  0.27806D+00
  0.14125D+01  0.15000D+00  0.87802D-02  0.88261D-02  0.89080D-02  0.90563D-02  0.93281D-02  0.98321D-02  0.10772D-01  0.12455D-01  0.14902D-01  0.16283D-01  0.15889D-01  0.16611D-01  0.18765D-01  0.22584D-01  0.29302D-01  0.41775D-01  0.66862D-01  0.12243D+00  0.25908D+00
  0.15136D+01  0.18000D+00  0.10080D-01  0.10129D-01  0.10216D-01  0.10373D-01  0.10661D-01  0.11195D-01  0.12181D-01  0.13958D-01  0.16607D-01  0.18340D-01  0.17913D-01  0.18504D-01  0.20655D-01  0.24486D-01  0.31152D-01  0.43325D-01  0.67293D-01  0.11909D+00  0.24330D+00
  0.16218D+01  0.21000D+00  0.11575D-01  0.11628D-01  0.11721D-01  0.11888D-01  0.12194D-01  0.12757D-01  0.13796D-01  0.15674D-01  0.18515D-01  0.20641D-01  0.20213D-01  0.20649D-01  0.22794D-01  0.26645D-01  0.33280D-01  0.45207D-01  0.68221D-01  0.11679D+00  0.23031D+00
  0.17378D+01  0.24000D+00  0.13297D-01  0.13353D-01  0.13452D-01  0.13630D-01  0.13956D-01  0.14551D-01  0.15650D-01  0.17619D-01  0.20676D-01  0.23176D-01  0.22817D-01  0.23080D-01  0.25215D-01  0.29090D-01  0.35712D-01  0.47444D-01  0.69649D-01  0.11544D+00  0.21978D+00
  0.18621D+01  0.27000D+00  0.15281D-01  0.15341D-01  0.15447D-01  0.15637D-01  0.15982D-01  0.16615D-01  0.17774D-01  0.19846D-01  0.23128D-01  0.26016D-01  0.25768D-01  0.25833D-01  0.27954D-01  0.31859D-01  0.38484D-01  0.50064D-01  0.71583D-01  0.11498D+00  0.21143D+00
  0.19953D+01  0.30000D+00  0.17569D-01  0.17634D-01  0.17747D-01  0.17950D-01  0.18317D-01  0.18990D-01  0.20211D-01  0.22402D-01  0.25880D-01  0.29209D-01  0.29112D-01  0.28950D-01  0.31049D-01  0.34990D-01  0.41632D-01  0.53098D-01  0.74042D-01  0.11538D+00  0.20503D+00
  0.21380D+01  0.33000D+00  0.20211D-01  0.20280D-01  0.20402D-01  0.20618D-01  0.21010D-01  0.21722D-01  0.23017D-01  0.25330D-01  0.29018D-01  0.32776D-01  0.32875D-01  0.32476D-01  0.34547D-01  0.38527D-01  0.45200D-01  0.56585D-01  0.77049D-01  0.11662D+00  0.20040D+00
  0.22909D+01  0.36000D+00  0.23264D-01  0.23338D-01  0.23469D-01  0.23700D-01  0.24118D-01  0.24876D-01  0.26252D-01  0.28683D-01  0.32611D-01  0.36761D-01  0.37120D-01  0.36467D-01  0.38497D-01  0.42521D-01  0.49236D-01  0.60571D-01  0.80637D-01  0.11869D+00  0.19740D+00
  0.24547D+01  0.39000D+00  0.26797D-01  0.26877D-01  0.27017D-01  0.27265D-01  0.27711D-01  0.28521D-01  0.29978D-01  0.32550D-01  0.36719D-01  0.41281D-01  0.41922D-01  0.40981D-01  0.42955D-01  0.47028D-01  0.53796D-01  0.65107D-01  0.84850D-01  0.12160D+00  0.19595D+00
  0.26303D+01  0.42000D+00  0.30891D-01  0.30978D-01  0.31129D-01  0.31394D-01  0.31872D-01  0.32738D-01  0.34285D-01  0.37017D-01  0.41406D-01  0.46429D-01  0.47357D-01  0.46089D-01  0.47985D-01  0.52113D-01  0.58945D-01  0.70257D-01  0.89743D-01  0.12539D+00  0.19600D+00
  0.28184D+01  0.45000D+00  0.35644D-01  0.35738D-01  0.35900D-01  0.36186D-01  0.36700D-01  0.37623D-01  0.39276D-01  0.42166D-01  0.46817D-01  0.52238D-01  0.53477D-01  0.51875D-01  0.53658D-01  0.57849D-01  0.64756D-01  0.76093D-01  0.95383D-01  0.13011D+00  0.19752D+00
  0.30200D+01  0.48000D+00  0.41171D-01  0.41273D-01  0.41449D-01  0.41757D-01  0.42307D-01  0.43299D-01  0.45068D-01  0.48130D-01  0.53080D-01  0.58884D-01  0.60444D-01  0.58460D-01  0.60057D-01  0.64323D-01  0.71316D-01  0.82701D-01  0.10185D+00  0.13582D+00  0.20054D+00
  0.32359D+01  0.51000D+00  0.47611D-01  0.47724D-01  0.47915D-01  0.48247D-01  0.48839D-01  0.49908D-01  0.51795D-01  0.55065D-01  0.60302D-01  0.66549D-01  0.68412D-01  0.65944D-01  0.67283D-01  0.71636D-01  0.78731D-01  0.90189D-01  0.10927D+00  0.14263D+00  0.20513D+00
  0.34674D+01  0.54000D+00  0.55131D-01  0.55255D-01  0.55463D-01  0.55822D-01  0.56463D-01  0.57611D-01  0.59641D-01  0.63143D-01  0.68682D-01  0.75404D-01  0.77519D-01  0.74492D-01  0.75455D-01  0.79914D-01  0.87134D-01  0.98697D-01  0.11777D+00  0.15071D+00  0.21146D+00
  0.37154D+01  0.57000D+00  0.63929D-01  0.64065D-01  0.64292D-01  0.64683D-01  0.65377D-01  0.66616D-01  0.68810D-01  0.72544D-01  0.78458D-01  0.85585D-01  0.87971D-01  0.84377D-01  0.84706D-01  0.89301D-01  0.96666D-01  0.10837D+00  0.12749D+00  0.16017D+00  0.21959D+00
  0.39811D+01  0.60000D+00  0.74243D-01  0.74390D-01  0.74640D-01  0.75068D-01  0.75818D-01  0.77165D-01  0.79533D-01  0.83544D-01  0.89881D-01  0.97450D-01  0.10008D+00  0.95688D-01  0.95194D-01  0.99945D-01  0.10749D+00  0.11936D+00  0.13861D+00  0.17118D+00  0.22966D+00
  0.42658D+01  0.63000D+00  0.86347D-01  0.86506D-01  0.86783D-01  0.87250D-01  0.88068D-01  0.89534D-01  0.92095D-01  0.96433D-01  0.10318D+00  0.11131D+00  0.11415D+00  0.10875D+00  0.10712D+00  0.11204D+00  0.11980D+00  0.13188D+00  0.15133D+00  0.18393D+00  0.24184D+00
  0.45709D+01  0.66000D+00  0.10055D+00  0.10072D+00  0.10103D+00  0.10154D+00  0.10244D+00  0.10403D+00  0.10682D+00  0.11152D+00  0.11874D+00  0.12743D+00  0.13040D+00  0.12384D+00  0.12066D+00  0.12571D+00  0.13372D+00  0.14605D+00  0.16574D+00  0.19847D+00  0.25603D+00
  0.48978D+01  0.69000D+00  0.11722D+00  0.11739D+00  0.11774D+00  0.11831D+00  0.11928D+00  0.12102D+00  0.12408D+00  0.12914D+00  0.13694D+00  0.14616D+00  0.14932D+00  0.14157D+00  0.13602D+00  0.14118D+00  0.14954D+00  0.16214D+00  0.18213D+00  0.21511D+00  0.27256D+00
  0.52481D+01  0.72000D+00  0.13669D+00  0.13686D+00  0.13726D+00  0.13788D+00  0.13895D+00  0.14086D+00  0.14418D+00  0.14968D+00  0.15810D+00  0.16793D+00  0.17123D+00  0.16176D+00  0.15333D+00  0.15847D+00  0.16725D+00  0.18014D+00  0.20045D+00  0.23367D+00  0.29104D+00
  0.56234D+01  0.75000D+00  0.15933D+00  0.15951D+00  0.15995D+00  0.16064D+00  0.16182D+00  0.16390D+00  0.16752D+00  0.17350D+00  0.18251D+00  0.19309D+00  0.19646D+00  0.18493D+00  0.17276D+00  0.17774D+00  0.18717D+00  0.20034D+00  0.22096D+00  0.25445D+00  0.31175D+00
  0.60256D+01  0.78000D+00  0.18541D+00  0.18558D+00  0.18608D+00  0.18684D+00  0.18813D+00  0.19039D+00  0.19433D+00  0.20079D+00  0.21045D+00  0.22167D+00  0.22512D+00  0.21113D+00  0.19424D+00  0.19877D+00  0.20899D+00  0.22244D+00  0.24333D+00  0.27693D+00  0.33388D+00
  0.64565D+01  0.81000D+00  0.21517D+00  0.21532D+00  0.21588D+00  0.21671D+00  0.21811D+00  0.22058D+00  0.22484D+00  0.23177D+00  0.24213D+00  0.25393D+00  0.25738D+00  0.24117D+00  0.21790D+00  0.22161D+00  0.23294D+00  0.24655D+00  0.26762D+00  0.30116D+00  0.35745D+00
  0.69183D+01  0.84000D+00  0.24863D+00  0.24878D+00  0.24938D+00  0.25029D+00  0.25180D+00  0.25446D+00  0.25901D+00  0.26642D+00  0.27735D+00  0.28980D+00  0.29317D+00  0.27380D+00  0.24349D+00  0.24605D+00  0.25860D+00  0.27240D+00  0.29359D+00  0.32689D+00  0.38211D+00
  0.74131D+01  0.87000D+00  0.28561D+00  0.28574D+00  0.28637D+00  0.28736D+00  0.28898D+00  0.29180D+00  0.29663D+00  0.30446D+00  0.31584D+00  0.32885D+00  0.33201D+00  0.30925D+00  0.27116D+00  0.27197D+00  0.28568D+00  0.29952D+00  0.32072D+00  0.35349D+00  0.40711D+00
  0.79433D+01  0.90000D+00  0.32546D+00  0.32558D+00  0.32622D+00  0.32727D+00  0.32898D+00  0.33194D+00  0.33699D+00  0.34507D+00  0.35682D+00  0.36993D+00  0.37298D+00  0.34733D+00  0.30015D+00  0.29879D+00  0.31315D+00  0.32725D+00  0.34837D+00  0.38032D+00  0.43175D+00
  0.85114D+01  0.93000D+00  0.36731D+00  0.36741D+00  0.36804D+00  0.36915D+00  0.37092D+00  0.37396D+00  0.37913D+00  0.38733D+00  0.39921D+00  0.41229D+00  0.41492D+00  0.38610D+00  0.33062D+00  0.32637D+00  0.34084D+00  0.35488D+00  0.37571D+00  0.40652D+00  0.45511D+00
  0.91201D+01  0.96000D+00  0.41017D+00  0.41026D+00  0.41084D+00  0.41200D+00  0.41379D+00  0.41686D+00  0.42203D+00  0.43022D+00  0.44185D+00  0.45475D+00  0.45703D+00  0.42529D+00  0.36176D+00  0.35491D+00  0.36808D+00  0.38260D+00  0.40299D+00  0.43256D+00  0.47808D+00
  0.97724D+01  0.99000D+00  0.45112D+00  0.45119D+00  0.45169D+00  0.45287D+00  0.45464D+00  0.45764D+00  0.46268D+00  0.47059D+00  0.48167D+00  0.49407D+00  0.49564D+00  0.46211D+00  0.39223D+00  0.38237D+00  0.39190D+00  0.40792D+00  0.42748D+00  0.45548D+00  0.49727D+00
  0.10471D+02  0.10200D+01  0.48906D+00  0.48912D+00  0.48952D+00  0.49069D+00  0.49238D+00  0.49524D+00  0.50003D+00  0.50742D+00  0.51781D+00  0.52937D+00  0.53078D+00  0.49594D+00  0.42294D+00  0.41012D+00  0.41421D+00  0.43284D+00  0.45151D+00  0.47805D+00  0.51628D+00
  0.11220D+02  0.10500D+01  0.52184D+00  0.52189D+00  0.52221D+00  0.52330D+00  0.52488D+00  0.52752D+00  0.53186D+00  0.53865D+00  0.54803D+00  0.55815D+00  0.55934D+00  0.52556D+00  0.45165D+00  0.43545D+00  0.43306D+00  0.45408D+00  0.47176D+00  0.49711D+00  0.53182D+00
  0.12023D+02  0.10800D+01  0.54810D+00  0.54813D+00  0.54838D+00  0.54936D+00  0.55079D+00  0.55314D+00  0.55699D+00  0.56302D+00  0.57117D+00  0.58002D+00  0.58017D+00  0.54887D+00  0.47744D+00  0.45962D+00  0.44851D+00  0.47418D+00  0.49086D+00  0.51552D+00  0.54721D+00
  0.12882D+02  0.11100D+01  0.56443D+00  0.56446D+00  0.56464D+00  0.56547D+00  0.56671D+00  0.56874D+00  0.57205D+00  0.57714D+00  0.58385D+00  0.59137D+00  0.59098D+00  0.56054D+00  0.49726D+00  0.47893D+00  0.45771D+00  0.48977D+00  0.50457D+00  0.52847D+00  0.55715D+00
  0.13804D+02  0.11400D+01  0.57468D+00  0.57470D+00  0.57483D+00  0.57551D+00  0.57656D+00  0.57828D+00  0.58105D+00  0.58520D+00  0.59081D+00  0.59687D+00  0.59602D+00  0.56985D+00  0.51311D+00  0.49562D+00  0.46968D+00  0.50363D+00  0.51654D+00  0.54027D+00  0.56664D+00
  0.14791D+02  0.11700D+01  0.57944D+00  0.57945D+00  0.57955D+00  0.58008D+00  0.58097D+00  0.58240D+00  0.58465D+00  0.58805D+00  0.59259D+00  0.59742D+00  0.59654D+00  0.57400D+00  0.52486D+00  0.50924D+00  0.47837D+00  0.51459D+00  0.52585D+00  0.54932D+00  0.57397D+00
  0.15849D+02  0.12000D+01  0.57836D+00  0.57837D+00  0.57843D+00  0.57883D+00  0.57958D+00  0.58073D+00  0.58255D+00  0.58527D+00  0.58883D+00  0.59263D+00  0.59170D+00  0.57270D+00  0.53118D+00  0.51562D+00  0.48306D+00  0.52041D+00  0.53043D+00  0.55309D+00  0.57678D+00
  0.16982D+02  0.12300D+01  0.57328D+00  0.57329D+00  0.57333D+00  0.57361D+00  0.57423D+00  0.57516D+00  0.57661D+00  0.57875D+00  0.58156D+00  0.58453D+00  0.58357D+00  0.56678D+00  0.53342D+00  0.52015D+00  0.48526D+00  0.52357D+00  0.53220D+00  0.55386D+00  0.57652D+00
  0.18197D+02  0.12600D+01  0.56159D+00  0.56159D+00  0.56162D+00  0.56181D+00  0.56231D+00  0.56304D+00  0.56416D+00  0.56582D+00  0.56798D+00  0.57016D+00  0.56934D+00  0.55578D+00  0.52888D+00  0.51768D+00  0.48475D+00  0.52014D+00  0.52971D+00  0.55026D+00  0.57259D+00
  0.19498D+02  0.12900D+01  0.54901D+00  0.54902D+00  0.54903D+00  0.54916D+00  0.54955D+00  0.55013D+00  0.55100D+00  0.55228D+00  0.55389D+00  0.55557D+00  0.55487D+00  0.54407D+00  0.52278D+00  0.51164D+00  0.48128D+00  0.51542D+00  0.52787D+00  0.54737D+00  0.57004D+00
  0.20893D+02  0.13200D+01  0.53108D+00  0.53108D+00  0.53109D+00  0.53117D+00  0.53147D+00  0.53192D+00  0.53257D+00  0.53355D+00  0.53474D+00  0.53598D+00  0.53546D+00  0.52691D+00  0.51027D+00  0.50096D+00  0.47127D+00  0.50543D+00  0.51938D+00  0.53651D+00  0.55928D+00
  0.22387D+02  0.13500D+01  0.51726D+00  0.51726D+00  0.51727D+00  0.51732D+00  0.51755D+00  0.51790D+00  0.51841D+00  0.51916D+00  0.52005D+00  0.52098D+00  0.52055D+00  0.51354D+00  0.50086D+00  0.49323D+00  0.46502D+00  0.49240D+00  0.51131D+00  0.52529D+00  0.54817D+00
  0.23988D+02  0.13800D+01  0.50237D+00  0.50237D+00  0.50238D+00  0.50241D+00  0.50258D+00  0.50286D+00  0.50325D+00  0.50382D+00  0.50448D+00  0.50520D+00  0.50485D+00  0.49947D+00  0.48967D+00  0.48361D+00  0.45797D+00  0.47633D+00  0.49846D+00  0.50896D+00  0.53210D+00
  0.25704D+02  0.14100D+01  0.49126D+00  0.49126D+00  0.49126D+00  0.49128D+00  0.49141D+00  0.49163D+00  0.49193D+00  0.49239D+00  0.49288D+00  0.49344D+00  0.49317D+00  0.48900D+00  0.48129D+00  0.47550D+00  0.45315D+00  0.46226D+00  0.48552D+00  0.49281D+00  0.51557D+00
  0.27542D+02  0.14400D+01  0.47881D+00  0.47881D+00  0.47881D+00  0.47883D+00  0.47892D+00  0.47910D+00  0.47933D+00  0.47968D+00  0.48006D+00  0.48049D+00  0.48028D+00  0.47697D+00  0.47103D+00  0.46632D+00  0.44613D+00  0.45026D+00  0.46795D+00  0.47125D+00  0.49298D+00
  0.29512D+02  0.14700D+01  0.46866D+00  0.46866D+00  0.46866D+00  0.46867D+00  0.46873D+00  0.46888D+00  0.46906D+00  0.46934D+00  0.46963D+00  0.46995D+00  0.46979D+00  0.46729D+00  0.46260D+00  0.45877D+00  0.44064D+00  0.43727D+00  0.44915D+00  0.44844D+00  0.46839D+00
  0.31623D+02  0.15000D+01  0.45677D+00  0.45677D+00  0.45677D+00  0.45677D+00  0.45681D+00  0.45694D+00  0.45707D+00  0.45729D+00  0.45751D+00  0.45775D+00  0.45763D+00  0.45576D+00  0.45216D+00  0.44930D+00  0.43363D+00  0.42433D+00  0.42828D+00  0.42479D+00  0.44293D+00
  0.33884D+02  0.15300D+01  0.44437D+00  0.44437D+00  0.44437D+00  0.44438D+00  0.44440D+00  0.44450D+00  0.44461D+00  0.44478D+00  0.44494D+00  0.44511D+00  0.44503D+00  0.44363D+00  0.44088D+00  0.43816D+00  0.42538D+00  0.41095D+00  0.40530D+00  0.39989D+00  0.41555D+00
  0.36308D+02  0.15600D+01  0.42766D+00  0.42766D+00  0.42766D+00  0.42766D+00  0.42768D+00  0.42776D+00  0.42784D+00  0.42797D+00  0.42807D+00  0.42821D+00  0.42815D+00  0.42712D+00  0.42511D+00  0.42302D+00  0.41247D+00  0.39662D+00  0.38223D+00  0.37555D+00  0.38904D+00
  0.38905D+02  0.15900D+01  0.40528D+00  0.40528D+00  0.40528D+00  0.40528D+00  0.40529D+00  0.40535D+00  0.40541D+00  0.40550D+00  0.40558D+00  0.40567D+00  0.40562D+00  0.40489D+00  0.40343D+00  0.40187D+00  0.39347D+00  0.37736D+00  0.35813D+00  0.35098D+00  0.36213D+00
  0.41687D+02  0.16200D+01  0.38143D+00  0.38143D+00  0.38143D+00  0.38143D+00  0.38144D+00  0.38148D+00  0.38152D+00  0.38159D+00  0.38165D+00  0.38171D+00  0.38168D+00  0.38116D+00  0.38013D+00  0.37882D+00  0.37254D+00  0.35734D+00  0.33629D+00  0.32891D+00  0.33780D+00
  0.44668D+02  0.16500D+01  0.35407D+00  0.35407D+00  0.35407D+00  0.35407D+00  0.35407D+00  0.35410D+00  0.35413D+00  0.35418D+00  0.35421D+00  0.35425D+00  0.35423D+00  0.35388D+00  0.35317D+00  0.35194D+00  0.34094D+00  0.28065D+00  0.23677D+00  0.23514D+00  0.23466D+00
  0.47863D+02  0.16800D+01  0.32792D+00  0.32792D+00  0.32792D+00  0.32792D+00  0.32793D+00  0.32795D+00  0.32797D+00  0.32800D+00  0.32803D+00  0.32805D+00  0.32804D+00  0.32780D+00  0.32733D+00  0.32648D+00  0.31957D+00  0.27248D+00  0.23106D+00  0.22945D+00  0.22893D+00
  0.51286D+02  0.17100D+01  0.30266D+00  0.30266D+00  0.30266D+00  0.30266D+00  0.30267D+00  0.30268D+00  0.30269D+00  0.30272D+00  0.30274D+00  0.30275D+00  0.30274D+00  0.30258D+00  0.30226D+00  0.30169D+00  0.29697D+00  0.26201D+00  0.22477D+00  0.22327D+00  0.22275D+00
  0.54954D+02  0.17400D+01  0.28003D+00  0.28003D+00  0.28003D+00  0.28003D+00  0.28003D+00  0.28004D+00  0.28005D+00  0.28007D+00  0.28008D+00  0.28009D+00  0.28008D+00  0.27997D+00  0.27976D+00  0.27924D+00  0.27647D+00  0.25056D+00  0.21827D+00  0.21690D+00  0.21640D+00
  0.58884D+02  0.17700D+01  0.25978D+00  0.25978D+00  0.25978D+00  0.25978D+00  0.25978D+00  0.25978D+00  0.25979D+00  0.25980D+00  0.25981D+00  0.25982D+00  0.25981D+00  0.25974D+00  0.25959D+00  0.25924D+00  0.25754D+00  0.23812D+00  0.21154D+00  0.21034D+00  0.20987D+00
  0.63096D+02  0.18000D+01  0.24227D+00  0.24227D+00  0.24227D+00  0.24227D+00  0.24227D+00  0.24227D+00  0.24228D+00  0.24228D+00  0.24229D+00  0.24229D+00  0.24229D+00  0.24224D+00  0.24214D+00  0.24190D+00  0.24071D+00  0.22715D+00  0.20487D+00  0.20380D+00  0.20336D+00
  0.67608D+02  0.18300D+01  0.22678D+00  0.22678D+00  0.22678D+00  0.22678D+00  0.22678D+00  0.22678D+00  0.22679D+00  0.22679D+00  0.22679D+00  0.22680D+00  0.22679D+00  0.22676D+00  0.22669D+00  0.22653D+00  0.22578D+00  0.21645D+00  0.19816D+00  0.19726D+00  0.19687D+00
  0.72444D+02  0.18600D+01  0.21318D+00  0.21318D+00  0.21318D+00  0.21318D+00  0.21318D+00  0.21318D+00  0.21319D+00  0.21319D+00  0.21319D+00  0.21319D+00  0.21319D+00  0.21317D+00  0.21312D+00  0.21297D+00  0.21252D+00  0.20617D+00  0.19150D+00  0.19076D+00  0.19044D+00
  0.77625D+02  0.18900D+01  0.20133D+00  0.20133D+00  0.20133D+00  0.20133D+00  0.20133D+00  0.20133D+00  0.20134D+00  0.20134D+00  0.20134D+00  0.20134D+00  0.20134D+00  0.20132D+00  0.20129D+00  0.20118D+00  0.20089D+00  0.19634D+00  0.18503D+00  0.18444D+00  0.18417D+00
  0.83176D+02  0.19200D+01  0.19097D+00  0.19097D+00  0.19097D+00  0.19097D+00  0.19097D+00  0.19097D+00  0.19097D+00  0.19098D+00  0.19098D+00  0.19098D+00  0.19098D+00  0.19096D+00  0.19094D+00  0.19087D+00  0.19064D+00  0.18761D+00  0.17877D+00  0.17828D+00  0.17804D+00
  0.89125D+02  0.19500D+01  0.18172D+00  0.18172D+00  0.18172D+00  0.18172D+00  0.18172D+00  0.18172D+00  0.18172D+00  0.18173D+00  0.18173D+00  0.18173D+00  0.18172D+00  0.18172D+00  0.18170D+00  0.18163D+00  0.18150D+00  0.17945D+00  0.17263D+00  0.17224D+00  0.17205D+00
  0.95499D+02  0.19800D+01  0.17338D+00  0.17338D+00  0.17338D+00  0.17338D+00  0.17338D+00  0.17338D+00  0.17338D+00  0.17338D+00  0.17338D+00  0.17338D+00  0.17338D+00  0.17337D+00  0.17336D+00  0.17332D+00  0.17322D+00  0.17175D+00  0.16666D+00  0.16636D+00  0.16621D+00
  0.10233D+03  0.20100D+01  0.16598D+00  0.16598D+00  0.16598D+00  0.16598D+00  0.16598D+00  0.16598D+00  0.16598D+00  0.16598D+00  0.16598D+00  0.16598D+00  0.16598D+00  0.16598D+00  0.16597D+00  0.16594D+00  0.16587D+00  0.16487D+00  0.16098D+00  0.16074D+00  0.16061D+00
  0.10965D+03  0.20400D+01  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15912D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15913D+00  0.15912D+00  0.15912D+00  0.15909D+00  0.15904D+00  0.15838D+00  0.15545D+00  0.15527D+00  0.15516D+00
  0.11749D+03  0.20700D+01  0.15286D+00  0.15286D+00  0.15286D+00  0.15286D+00  0.15286D+00  0.15286D+00  0.15286D+00  0.15286D+00  0.15287D+00  0.15287D+00  0.15286D+00  0.15286D+00  0.15286D+00  0.15284D+00  0.15280D+00  0.15235D+00  0.15015D+00  0.15001D+00  0.14993D+00
  0.12589D+03  0.21000D+01  0.14703D+00  0.14703D+00  0.14703D+00  0.14703D+00  0.14703D+00  0.14703D+00  0.14703D+00  0.14703D+00  0.14703D+00  0.14703D+00  0.14703D+00  0.14703D+00  0.14703D+00  0.14701D+00  0.14699D+00  0.14666D+00  0.14505D+00  0.14495D+00  0.14488D+00
  0.13490D+03  0.21300D+01  0.14162D+00  0.14162D+00  0.14162D+00  0.14162D+00  0.14162D+00  0.14163D+00  0.14162D+00  0.14163D+00  0.14163D+00  0.14163D+00  0.14162D+00  0.14162D+00  0.14162D+00  0.14161D+00  0.14159D+00  0.14137D+00  0.14017D+00  0.14009D+00  0.14003D+00
  0.14454D+03  0.21600D+01  0.13650D+00  0.13650D+00  0.13650D+00  0.13650D+00  0.13650D+00  0.13650D+00  0.13650D+00  0.13650D+00  0.13650D+00  0.13650D+00  0.13650D+00  0.13650D+00  0.13650D+00  0.13649D+00  0.13647D+00  0.13633D+00  0.13544D+00  0.13537D+00  0.13533D+00
  0.15488D+03  0.21900D+01  0.13164D+00  0.13164D+00  0.13164D+00  0.13164D+00  0.13164D+00  0.13164D+00  0.13164D+00  0.13164D+00  0.13164D+00  0.13164D+00  0.13164D+00  0.13164D+00  0.13164D+00  0.13163D+00  0.13162D+00  0.13152D+00  0.13087D+00  0.13082D+00  0.13078D+00
  0.16596D+03  0.22200D+01  0.12701D+00  0.12701D+00  0.12701D+00  0.12701D+00  0.12701D+00  0.12701D+00  0.12701D+00  0.12701D+00  0.12701D+00  0.12701D+00  0.12701D+00  0.12700D+00  0.12700D+00  0.12700D+00  0.12699D+00  0.12692D+00  0.12644D+00  0.12641D+00  0.12638D+00
  0.17783D+03  0.22500D+01  0.12258D+00  0.12258D+00  0.12258D+00  0.12258D+00  0.12258D+00  0.12258D+00  0.12258D+00  0.12258D+00  0.12258D+00  0.12258D+00  0.12258D+00  0.12258D+00  0.12258D+00  0.12257D+00  0.12257D+00  0.12252D+00  0.12217D+00  0.12213D+00  0.12211D+00
  0.19055D+03  0.22800D+01  0.11831D+00  0.11831D+00  0.11831D+00  0.11831D+00  0.11831D+00  0.11831D+00  0.11831D+00  0.11831D+00  0.11831D+00  0.11831D+00  0.11831D+00  0.11831D+00  0.11831D+00  0.11830D+00  0.11830D+00  0.11826D+00  0.11800D+00  0.11798D+00  0.11797D+00
  0.20417D+03  0.23100D+01  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11417D+00  0.11414D+00  0.11395D+00  0.11394D+00  0.11393D+00
  0.21878D+03  0.23400D+01  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11018D+00  0.11016D+00  0.11002D+00  0.11001D+00  0.11000D+00
  0.23442D+03  0.23700D+01  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10630D+00  0.10628D+00  0.10618D+00  0.10617D+00  0.10616D+00
  0.25119D+03  0.24000D+01  0.10253D+00  0.10253D+00  0.10253D+00  0.10253D+00  0.10253D+00  0.10253D+00  0.10253D+00  0.10253D+00  0.10253D+00  0.10253D+00  0.10253D+00  0.10253D+00  0.10253D+00  0.10252D+00  0.10252D+00  0.10251D+00  0.10244D+00  0.10243D+00  0.10243D+00
  0.26915D+03  0.24300D+01  0.98853D-01  0.98853D-01  0.98853D-01  0.98853D-01  0.98853D-01  0.98853D-01  0.98853D-01  0.98853D-01  0.98853D-01  0.98853D-01  0.98853D-01  0.98853D-01  0.98853D-01  0.98852D-01  0.98851D-01  0.98845D-01  0.98790D-01  0.98784D-01  0.98780D-01
  0.28840D+03  0.24600D+01  0.95279D-01  0.95279D-01  0.95279D-01  0.95279D-01  0.95279D-01  0.95279D-01  0.95279D-01  0.95279D-01  0.95279D-01  0.95279D-01  0.95279D-01  0.95278D-01  0.95278D-01  0.95278D-01  0.95277D-01  0.95272D-01  0.95232D-01  0.95227D-01  0.95224D-01
  0.30903D+03  0.24900D+01  0.91793D-01  0.91793D-01  0.91793D-01  0.91793D-01  0.91793D-01  0.91793D-01  0.91793D-01  0.91793D-01  0.91793D-01  0.91793D-01  0.91793D-01  0.91793D-01  0.91793D-01  0.91792D-01  0.91792D-01  0.91789D-01  0.91758D-01  0.91755D-01  0.91752D-01
  0.33113D+03  0.25200D+01  0.88395D-01  0.88395D-01  0.88395D-01  0.88395D-01  0.88395D-01  0.88395D-01  0.88395D-01  0.88395D-01  0.88395D-01  0.88395D-01  0.88395D-01  0.88395D-01  0.88395D-01  0.88395D-01  0.88394D-01  0.88392D-01  0.88370D-01  0.88367D-01  0.88366D-01


==> ross6/ross6_b1275.dat <==
  0.10000D+01  0.00000D+00  0.14734D-02  0.14759D-02  0.14848D-02  0.15061D-02  0.15460D-02  0.16205D-02  0.17634D-02  0.20438D-02  0.25704D-02  0.32842D-02  0.35706D-02  0.37159D-02  0.44315D-02  0.59248D-02  0.88659D-02  0.15086D-01  0.29602D-01  0.67168D-01  0.17364D+00
  0.10715D+01  0.30000D-01  0.16882D-02  0.16908D-02  0.17001D-02  0.17228D-02  0.17648D-02  0.18433D-02  0.19934D-02  0.22849D-02  0.28372D-02  0.36326D-02  0.40070D-02  0.41129D-02  0.47957D-02  0.62659D-02  0.91229D-02  0.15033D-01  0.28485D-01  0.62456D-01  0.15685D+00
  0.11482D+01  0.60000D-01  0.19345D-02  0.19372D-02  0.19470D-02  0.19710D-02  0.20154D-02  0.20982D-02  0.22553D-02  0.25594D-02  0.31396D-02  0.40120D-02  0.44975D-02  0.45697D-02  0.52119D-02  0.66617D-02  0.94485D-02  0.15094D-01  0.27629D-01  0.58501D-01  0.14247D+00
  0.12303D+01  0.90000D-01  0.22168D-02  0.22196D-02  0.22300D-02  0.22554D-02  0.23024D-02  0.23895D-02  0.25543D-02  0.28727D-02  0.34804D-02  0.44270D-02  0.50492D-02  0.50937D-02  0.56871D-02  0.71180D-02  0.98469D-02  0.15267D-01  0.27011D-01  0.55213D-01  0.13021D+00
  0.13183D+01  0.12000D+00  0.25406D-02  0.25435D-02  0.25545D-02  0.25815D-02  0.26311D-02  0.27228D-02  0.28962D-02  0.32295D-02  0.38631D-02  0.48899D-02  0.56635D-02  0.56955D-02  0.62293D-02  0.76416D-02  0.10323D-01  0.15551D-01  0.26616D-01  0.52518D-01  0.11978D+00
  0.14125D+01  0.15000D+00  0.29119D-02  0.29150D-02  0.29266D-02  0.29551D-02  0.30077D-02  0.31047D-02  0.32865D-02  0.36353D-02  0.42989D-02  0.54016D-02  0.63414D-02  0.63856D-02  0.68476D-02  0.82402D-02  0.10884D-01  0.15950D-01  0.26431D-01  0.50353D-01  0.11097D+00
  0.15136D+01  0.18000D+00  0.33377D-02  0.33410D-02  0.33533D-02  0.33836D-02  0.34392D-02  0.35413D-02  0.37330D-02  0.40981D-02  0.47918D-02  0.59764D-02  0.70854D-02  0.71763D-02  0.75529D-02  0.89227D-02  0.11536D-01  0.16467D-01  0.26448D-01  0.48665D-01  0.10357D+00
  0.16218D+01  0.21000D+00  0.38261D-02  0.38296D-02  0.38426D-02  0.38748D-02  0.39336D-02  0.40416D-02  0.42437D-02  0.46254D-02  0.53532D-02  0.66100D-02  0.79115D-02  0.80740D-02  0.83571D-02  0.96994D-02  0.12289D-01  0.17109D-01  0.26662D-01  0.47412D-01  0.97405D-01
  0.17378D+01  0.24000D+00  0.43864D-02  0.43901D-02  0.44040D-02  0.44382D-02  0.45004D-02  0.46148D-02  0.48270D-02  0.52281D-02  0.59906D-02  0.73207D-02  0.88291D-02  0.90944D-02  0.92746D-02  0.10582D-01  0.13155D-01  0.17883D-01  0.27072D-01  0.46560D-01  0.92330D-01
  0.18621D+01  0.27000D+00  0.50293D-02  0.50332D-02  0.50480D-02  0.50843D-02  0.51505D-02  0.52711D-02  0.54949D-02  0.59173D-02  0.67122D-02  0.81240D-02  0.98277D-02  0.10253D-01  0.10321D-01  0.11585D-01  0.14144D-01  0.18800D-01  0.27681D-01  0.46085D-01  0.88224D-01
  0.19953D+01  0.30000D+00  0.57673D-02  0.57714D-02  0.57871D-02  0.58257D-02  0.58959D-02  0.60234D-02  0.62601D-02  0.67025D-02  0.75361D-02  0.90308D-02  0.10930D-01  0.11561D-01  0.11515D-01  0.12722D-01  0.15272D-01  0.19872D-01  0.28494D-01  0.45968D-01  0.84985D-01
  0.21380D+01  0.33000D+00  0.66145D-02  0.66188D-02  0.66355D-02  0.66767D-02  0.67509D-02  0.68861D-02  0.71359D-02  0.76008D-02  0.84772D-02  0.10044D-01  0.12159D-01  0.13019D-01  0.12875D-01  0.14012D-01  0.16554D-01  0.21112D-01  0.29520D-01  0.46198D-01  0.82531D-01
  0.22909D+01  0.36000D+00  0.75874D-02  0.75920D-02  0.76098D-02  0.76535D-02  0.77324D-02  0.78758D-02  0.81390D-02  0.86295D-02  0.95468D-02  0.11196D-01  0.13527D-01  0.14658D-01  0.14425D-01  0.15473D-01  0.18010D-01  0.22540D-01  0.30771D-01  0.46769D-01  0.80795D-01
  0.24547D+01  0.39000D+00  0.87052D-02  0.87100D-02  0.87289D-02  0.87755D-02  0.88595D-02  0.90110D-02  0.92896D-02  0.98071D-02  0.10767D-01  0.12508D-01  0.15028D-01  0.16497D-01  0.16191D-01  0.17130D-01  0.19660D-01  0.24173D-01  0.32262D-01  0.47683D-01  0.79726D-01
  0.26303D+01  0.42000D+00  0.99898D-02  0.99948D-02  0.10015D-01  0.10065D-01  0.10154D-01  0.10315D-01  0.10610D-01  0.11154D-01  0.12165D-01  0.13993D-01  0.16715D-01  0.18533D-01  0.18194D-01  0.19005D-01  0.21529D-01  0.26035D-01  0.34012D-01  0.48945D-01  0.79284D-01
  0.28184D+01  0.45000D+00  0.11467D-01  0.11472D-01  0.11494D-01  0.11547D-01  0.11642D-01  0.11812D-01  0.12125D-01  0.12699D-01  0.13764D-01  0.15678D-01  0.18618D-01  0.20791D-01  0.20467D-01  0.21128D-01  0.23643D-01  0.28152D-01  0.36044D-01  0.50567D-01  0.79444D-01
  0.30200D+01  0.48000D+00  0.13167D-01  0.13172D-01  0.13195D-01  0.13252D-01  0.13353D-01  0.13534D-01  0.13865D-01  0.14473D-01  0.15590D-01  0.17604D-01  0.20749D-01  0.23317D-01  0.23045D-01  0.23530D-01  0.26034D-01  0.30552D-01  0.38384D-01  0.52566D-01  0.80188D-01
  0.32359D+01  0.51000D+00  0.15123D-01  0.15129D-01  0.15154D-01  0.15214D-01  0.15322D-01  0.15515D-01  0.15866D-01  0.16509D-01  0.17685D-01  0.19809D-01  0.23141D-01  0.26144D-01  0.25958D-01  0.26247D-01  0.28734D-01  0.33270D-01  0.41062D-01  0.54963D-01  0.81511D-01
  0.34674D+01  0.54000D+00  0.17378D-01  0.17384D-01  0.17411D-01  0.17475D-01  0.17590D-01  0.17795D-01  0.18169D-01  0.18849D-01  0.20092D-01  0.22316D-01  0.25864D-01  0.29260D-01  0.29238D-01  0.29317D-01  0.31783D-01  0.36343D-01  0.44114D-01  0.57787D-01  0.83416D-01
  0.37154D+01  0.57000D+00  0.19979D-01  0.19985D-01  0.20014D-01  0.20083D-01  0.20206D-01  0.20425D-01  0.20821D-01  0.21543D-01  0.22856D-01  0.25192D-01  0.28969D-01  0.32758D-01  0.32942D-01  0.32786D-01  0.35223D-01  0.39813D-01  0.47580D-01  0.61070D-01  0.85915D-01
  0.39811D+01  0.60000D+00  0.22982D-01  0.22988D-01  0.23019D-01  0.23093D-01  0.23225D-01  0.23458D-01  0.23880D-01  0.24649D-01  0.26033D-01  0.28499D-01  0.32478D-01  0.36706D-01  0.37126D-01  0.36704D-01  0.39102D-01  0.43727D-01  0.51505D-01  0.64853D-01  0.89034D-01
  0.42658D+01  0.63000D+00  0.26454D-01  0.26461D-01  0.26494D-01  0.26574D-01  0.26715D-01  0.26964D-01  0.27415D-01  0.28230D-01  0.29698D-01  0.32303D-01  0.36493D-01  0.41151D-01  0.41825D-01  0.41128D-01  0.43473D-01  0.48140D-01  0.55944D-01  0.69188D-01  0.92810D-01
  0.45709D+01  0.66000D+00  0.30475D-01  0.30482D-01  0.30517D-01  0.30603D-01  0.30754D-01  0.31022D-01  0.31503D-01  0.32371D-01  0.33933D-01  0.36671D-01  0.41112D-01  0.46144D-01  0.47128D-01  0.46142D-01  0.48398D-01  0.53116D-01  0.60961D-01  0.74134D-01  0.97296D-01
  0.48978D+01  0.69000D+00  0.35139D-01  0.35146D-01  0.35183D-01  0.35277D-01  0.35439D-01  0.35726D-01  0.36240D-01  0.37169D-01  0.38827D-01  0.41724D-01  0.46427D-01  0.51851D-01  0.53148D-01  0.51818D-01  0.53951D-01  0.58729D-01  0.66628D-01  0.79766D-01  0.10256D+00
  0.52481D+01  0.72000D+00  0.40560D-01  0.40567D-01  0.40606D-01  0.40708D-01  0.40883D-01  0.41191D-01  0.41742D-01  0.42738D-01  0.44501D-01  0.47583D-01  0.52524D-01  0.58403D-01  0.59998D-01  0.58264D-01  0.60217D-01  0.65071D-01  0.73042D-01  0.86181D-01  0.10870D+00
  0.56234D+01  0.75000D+00  0.46875D-01  0.46882D-01  0.46921D-01  0.47032D-01  0.47222D-01  0.47553D-01  0.48148D-01  0.49212D-01  0.51101D-01  0.54372D-01  0.59600D-01  0.65882D-01  0.67772D-01  0.65604D-01  0.67299D-01  0.72248D-01  0.80313D-01  0.93494D-01  0.11583D+00
  0.60256D+01  0.78000D+00  0.54247D-01  0.54254D-01  0.54292D-01  0.54415D-01  0.54620D-01  0.54979D-01  0.55617D-01  0.56764D-01  0.58795D-01  0.62268D-01  0.67835D-01  0.74506D-01  0.76712D-01  0.74106D-01  0.75320D-01  0.80388D-01  0.88576D-01  0.10184D+00  0.12411D+00
  0.64565D+01  0.81000D+00  0.62870D-01  0.62877D-01  0.62915D-01  0.63049D-01  0.63274D-01  0.63663D-01  0.64351D-01  0.65592D-01  0.67768D-01  0.71492D-01  0.77405D-01  0.84540D-01  0.87053D-01  0.83827D-01  0.84425D-01  0.89637D-01  0.97981D-01  0.11138D+00  0.13367D+00
  0.69183D+01  0.84000D+00  0.72983D-01  0.72989D-01  0.73026D-01  0.73172D-01  0.73419D-01  0.73841D-01  0.74589D-01  0.75930D-01  0.78280D-01  0.82290D-01  0.88565D-01  0.96241D-01  0.99008D-01  0.95037D-01  0.94801D-01  0.10019D+00  0.10873D+00  0.12233D+00  0.14477D+00
  0.74131D+01  0.87000D+00  0.84856D-01  0.84862D-01  0.84898D-01  0.85056D-01  0.85328D-01  0.85789D-01  0.86603D-01  0.88056D-01  0.90610D-01  0.94913D-01  0.10164D+00  0.10980D+00  0.11287D+00  0.10801D+00  0.10664D+00  0.11222D+00  0.12102D+00  0.13488D+00  0.15756D+00
  0.79433D+01  0.90000D+00  0.98802D-01  0.98808D-01  0.98842D-01  0.99011D-01  0.99313D-01  0.99820D-01  0.10071D+00  0.10229D+00  0.10507D+00  0.10971D+00  0.11697D+00  0.12566D+00  0.12905D+00  0.12342D+00  0.12015D+00  0.12592D+00  0.13505D+00  0.14923D+00  0.17228D+00
  0.85114D+01  0.93000D+00  0.11517D+00  0.11517D+00  0.11520D+00  0.11538D+00  0.11572D+00  0.11628D+00  0.11725D+00  0.11898D+00  0.12200D+00  0.12705D+00  0.13483D+00  0.14424D+00  0.14796D+00  0.14101D+00  0.13555D+00  0.14145D+00  0.15106D+00  0.16562D+00  0.18911D+00
  0.91201D+01  0.96000D+00  0.13431D+00  0.13432D+00  0.13435D+00  0.13453D+00  0.13491D+00  0.13552D+00  0.13659D+00  0.13848D+00  0.14178D+00  0.14728D+00  0.15565D+00  0.16581D+00  0.16981D+00  0.16128D+00  0.15302D+00  0.15894D+00  0.16922D+00  0.18421D+00  0.20821D+00
  0.97724D+01  0.99000D+00  0.15659D+00  0.15659D+00  0.15662D+00  0.15679D+00  0.15723D+00  0.15791D+00  0.15907D+00  0.16114D+00  0.16475D+00  0.17069D+00  0.17977D+00  0.19062D+00  0.19500D+00  0.18505D+00  0.17266D+00  0.17841D+00  0.18972D+00  0.20515D+00  0.22971D+00
  0.10471D+02  0.10200D+01  0.18221D+00  0.18222D+00  0.18225D+00  0.18241D+00  0.18291D+00  0.18365D+00  0.18492D+00  0.18718D+00  0.19109D+00  0.19754D+00  0.20733D+00  0.21897D+00  0.22375D+00  0.21152D+00  0.19442D+00  0.19965D+00  0.21239D+00  0.22826D+00  0.25330D+00
  0.11220D+02  0.10500D+01  0.21140D+00  0.21141D+00  0.21143D+00  0.21159D+00  0.21214D+00  0.21295D+00  0.21434D+00  0.21679D+00  0.22100D+00  0.22796D+00  0.23837D+00  0.25087D+00  0.25594D+00  0.23972D+00  0.21838D+00  0.22271D+00  0.23738D+00  0.25366D+00  0.27914D+00
  0.12023D+02  0.10800D+01  0.24426D+00  0.24426D+00  0.24429D+00  0.24444D+00  0.24502D+00  0.24591D+00  0.24741D+00  0.25004D+00  0.25457D+00  0.26198D+00  0.27302D+00  0.28620D+00  0.29142D+00  0.27181D+00  0.24429D+00  0.24725D+00  0.26431D+00  0.28099D+00  0.30677D+00
  0.12882D+02  0.11100D+01  0.28039D+00  0.28039D+00  0.28041D+00  0.28055D+00  0.28117D+00  0.28213D+00  0.28373D+00  0.28653D+00  0.29133D+00  0.29912D+00  0.31072D+00  0.32441D+00  0.32983D+00  0.30732D+00  0.27206D+00  0.27296D+00  0.29310D+00  0.31015D+00  0.33608D+00
  0.13804D+02  0.11400D+01  0.31928D+00  0.31928D+00  0.31930D+00  0.31943D+00  0.32006D+00  0.32109D+00  0.32276D+00  0.32570D+00  0.33068D+00  0.33878D+00  0.35078D+00  0.36494D+00  0.37052D+00  0.34098D+00  0.30140D+00  0.29998D+00  0.32264D+00  0.34008D+00  0.36590D+00
  0.14791D+02  0.11700D+01  0.36008D+00  0.36009D+00  0.36010D+00  0.36021D+00  0.36083D+00  0.36191D+00  0.36364D+00  0.36665D+00  0.37174D+00  0.37999D+00  0.39198D+00  0.40639D+00  0.41175D+00  0.37817D+00  0.33222D+00  0.32738D+00  0.35261D+00  0.37065D+00  0.39617D+00
  0.15849D+02  0.12000D+01  0.40188D+00  0.40189D+00  0.40190D+00  0.40199D+00  0.40257D+00  0.40369D+00  0.40545D+00  0.40847D+00  0.41359D+00  0.42176D+00  0.43364D+00  0.44788D+00  0.45272D+00  0.41564D+00  0.36426D+00  0.35668D+00  0.38311D+00  0.40253D+00  0.42762D+00
  0.16982D+02  0.12300D+01  0.44131D+00  0.44131D+00  0.44133D+00  0.44140D+00  0.44190D+00  0.44305D+00  0.44476D+00  0.44773D+00  0.45268D+00  0.46055D+00  0.47195D+00  0.48550D+00  0.48938D+00  0.45120D+00  0.39451D+00  0.38440D+00  0.40984D+00  0.43122D+00  0.45526D+00
  0.18197D+02  0.12600D+01  0.47722D+00  0.47723D+00  0.47723D+00  0.47730D+00  0.47770D+00  0.47882D+00  0.48046D+00  0.48327D+00  0.48791D+00  0.49529D+00  0.50582D+00  0.51833D+00  0.52162D+00  0.47847D+00  0.42375D+00  0.41284D+00  0.43430D+00  0.45919D+00  0.48209D+00
  0.19498D+02  0.12900D+01  0.50674D+00  0.50674D+00  0.50675D+00  0.50680D+00  0.50712D+00  0.50816D+00  0.50967D+00  0.51223D+00  0.51646D+00  0.52311D+00  0.53247D+00  0.54365D+00  0.54567D+00  0.50364D+00  0.44870D+00  0.43634D+00  0.45367D+00  0.48374D+00  0.50514D+00
  0.20893D+02  0.13200D+01  0.52964D+00  0.52964D+00  0.52964D+00  0.52968D+00  0.52992D+00  0.53085D+00  0.53220D+00  0.53448D+00  0.53821D+00  0.54401D+00  0.55219D+00  0.56177D+00  0.56292D+00  0.52418D+00  0.47092D+00  0.45837D+00  0.47189D+00  0.50912D+00  0.52911D+00
  0.22387D+02  0.13500D+01  0.54434D+00  0.54434D+00  0.54434D+00  0.54437D+00  0.54454D+00  0.54534D+00  0.54650D+00  0.54846D+00  0.55162D+00  0.55653D+00  0.56345D+00  0.57145D+00  0.57207D+00  0.53385D+00  0.48718D+00  0.47433D+00  0.48389D+00  0.52753D+00  0.54548D+00
  0.23988D+02  0.13800D+01  0.55449D+00  0.55449D+00  0.55449D+00  0.55451D+00  0.55464D+00  0.55529D+00  0.55629D+00  0.55795D+00  0.56059D+00  0.56470D+00  0.57034D+00  0.57694D+00  0.57679D+00  0.54338D+00  0.50094D+00  0.48907D+00  0.49367D+00  0.54374D+00  0.55989D+00
  0.25704D+02  0.14100D+01  0.56027D+00  0.56027D+00  0.56027D+00  0.56029D+00  0.56038D+00  0.56089D+00  0.56174D+00  0.56312D+00  0.56530D+00  0.56868D+00  0.57327D+00  0.57855D+00  0.57800D+00  0.54963D+00  0.51184D+00  0.50032D+00  0.50121D+00  0.55825D+00  0.57267D+00
  0.27542D+02  0.14400D+01  0.55839D+00  0.55839D+00  0.55839D+00  0.55840D+00  0.55846D+00  0.55885D+00  0.55955D+00  0.56068D+00  0.56243D+00  0.56512D+00  0.56876D+00  0.57293D+00  0.57212D+00  0.54931D+00  0.51653D+00  0.50574D+00  0.50169D+00  0.56673D+00  0.57985D+00
  0.29512D+02  0.14700D+01  0.55289D+00  0.55289D+00  0.55289D+00  0.55289D+00  0.55293D+00  0.55321D+00  0.55379D+00  0.55470D+00  0.55608D+00  0.55824D+00  0.56106D+00  0.56433D+00  0.56352D+00  0.54418D+00  0.51718D+00  0.50674D+00  0.49772D+00  0.57032D+00  0.58275D+00
  0.31623D+02  0.15000D+01  0.54287D+00  0.54287D+00  0.54287D+00  0.54287D+00  0.54290D+00  0.54308D+00  0.54355D+00  0.54428D+00  0.54535D+00  0.54705D+00  0.54918D+00  0.55167D+00  0.55085D+00  0.53564D+00  0.51349D+00  0.50378D+00  0.49028D+00  0.56822D+00  0.58054D+00
  0.33884D+02  0.15300D+01  0.53514D+00  0.53514D+00  0.53514D+00  0.53514D+00  0.53516D+00  0.53528D+00  0.53567D+00  0.53625D+00  0.53710D+00  0.53845D+00  0.54007D+00  0.54192D+00  0.54125D+00  0.52947D+00  0.51120D+00  0.50277D+00  0.48609D+00  0.56464D+00  0.57686D+00
  0.36308D+02  0.15600D+01  0.52544D+00  0.52544D+00  0.52544D+00  0.52544D+00  0.52545D+00  0.52553D+00  0.52584D+00  0.52631D+00  0.52697D+00  0.52804D+00  0.52917D+00  0.53067D+00  0.53010D+00  0.52087D+00  0.50611D+00  0.49852D+00  0.47930D+00  0.55264D+00  0.56365D+00
  0.38905D+02  0.15900D+01  0.51684D+00  0.51684D+00  0.51684D+00  0.51684D+00  0.51685D+00  0.51690D+00  0.51714D+00  0.51753D+00  0.51804D+00  0.51890D+00  0.51975D+00  0.52092D+00  0.52047D+00  0.51308D+00  0.50152D+00  0.49426D+00  0.47341D+00  0.53664D+00  0.54382D+00
  0.41687D+02  0.16200D+01  0.50971D+00  0.50971D+00  0.50971D+00  0.50971D+00  0.50972D+00  0.50976D+00  0.50994D+00  0.51026D+00  0.51066D+00  0.51136D+00  0.51199D+00  0.51289D+00  0.51249D+00  0.50667D+00  0.49737D+00  0.49086D+00  0.46958D+00  0.52059D+00  0.52150D+00
  0.44668D+02  0.16500D+01  0.50227D+00  0.50227D+00  0.50227D+00  0.50227D+00  0.50228D+00  0.50230D+00  0.50244D+00  0.50271D+00  0.50302D+00  0.50359D+00  0.50406D+00  0.50476D+00  0.50444D+00  0.50003D+00  0.49258D+00  0.48398D+00  0.43243D+00  0.35459D+00  0.33432D+00
  0.47863D+02  0.16800D+01  0.49152D+00  0.49152D+00  0.49152D+00  0.49152D+00  0.49152D+00  0.49154D+00  0.49164D+00  0.49186D+00  0.49210D+00  0.49256D+00  0.49290D+00  0.49343D+00  0.49320D+00  0.48974D+00  0.48406D+00  0.47687D+00  0.43573D+00  0.35454D+00  0.32659D+00
  0.51286D+02  0.17100D+01  0.47662D+00  0.47662D+00  0.47662D+00  0.47662D+00  0.47663D+00  0.47664D+00  0.47671D+00  0.47689D+00  0.47707D+00  0.47743D+00  0.47767D+00  0.47808D+00  0.47791D+00  0.47533D+00  0.47109D+00  0.46397D+00  0.43239D+00  0.35257D+00  0.31656D+00
  0.54954D+02  0.17400D+01  0.45421D+00  0.45421D+00  0.45421D+00  0.45421D+00  0.45421D+00  0.45422D+00  0.45426D+00  0.45441D+00  0.45454D+00  0.45481D+00  0.45498D+00  0.45525D+00  0.45511D+00  0.45325D+00  0.45018D+00  0.44479D+00  0.42207D+00  0.34672D+00  0.30520D+00
  0.58884D+02  0.17700D+01  0.42466D+00  0.42466D+00  0.42466D+00  0.42466D+00  0.42466D+00  0.42466D+00  0.42469D+00  0.42480D+00  0.42489D+00  0.42509D+00  0.42520D+00  0.42537D+00  0.42525D+00  0.42399D+00  0.42186D+00  0.41795D+00  0.40210D+00  0.33558D+00  0.29162D+00
  0.63096D+02  0.18000D+01  0.39019D+00  0.39019D+00  0.39019D+00  0.39019D+00  0.39019D+00  0.39019D+00  0.39020D+00  0.39029D+00  0.39035D+00  0.39048D+00  0.39055D+00  0.39067D+00  0.39058D+00  0.38972D+00  0.38832D+00  0.38516D+00  0.37483D+00  0.31956D+00  0.27670D+00
  0.67608D+02  0.18300D+01  0.35567D+00  0.35567D+00  0.35567D+00  0.35567D+00  0.35567D+00  0.35567D+00  0.35568D+00  0.35574D+00  0.35578D+00  0.35587D+00  0.35591D+00  0.35598D+00  0.35592D+00  0.35536D+00  0.35444D+00  0.35209D+00  0.34522D+00  0.30163D+00  0.26183D+00
  0.72444D+02  0.18600D+01  0.32216D+00  0.32216D+00  0.32216D+00  0.32216D+00  0.32216D+00  0.32216D+00  0.32217D+00  0.32221D+00  0.32224D+00  0.32230D+00  0.32232D+00  0.32236D+00  0.32232D+00  0.32197D+00  0.32137D+00  0.31983D+00  0.31559D+00  0.28245D+00  0.24717D+00
  0.77625D+02  0.18900D+01  0.29168D+00  0.29168D+00  0.29168D+00  0.29168D+00  0.29168D+00  0.29168D+00  0.29169D+00  0.29172D+00  0.29173D+00  0.29178D+00  0.29179D+00  0.29181D+00  0.29178D+00  0.29155D+00  0.29117D+00  0.29011D+00  0.28732D+00  0.26291D+00  0.23274D+00
  0.83176D+02  0.19200D+01  0.26455D+00  0.26455D+00  0.26455D+00  0.26455D+00  0.26455D+00  0.26455D+00  0.26455D+00  0.26457D+00  0.26458D+00  0.26461D+00  0.26462D+00  0.26463D+00  0.26461D+00  0.26445D+00  0.26421D+00  0.26339D+00  0.26163D+00  0.24405D+00  0.21900D+00
  0.89125D+02  0.19500D+01  0.24165D+00  0.24165D+00  0.24165D+00  0.24165D+00  0.24165D+00  0.24165D+00  0.24165D+00  0.24167D+00  0.24167D+00  0.24169D+00  0.24170D+00  0.24170D+00  0.24168D+00  0.24158D+00  0.24142D+00  0.24084D+00  0.23970D+00  0.22713D+00  0.20664D+00
  0.95499D+02  0.19800D+01  0.22169D+00  0.22169D+00  0.22169D+00  0.22169D+00  0.22169D+00  0.22169D+00  0.22169D+00  0.22170D+00  0.22170D+00  0.22172D+00  0.22172D+00  0.22172D+00  0.22171D+00  0.22164D+00  0.22154D+00  0.22115D+00  0.22040D+00  0.21147D+00  0.19500D+00
  0.10233D+03  0.20100D+01  0.20465D+00  0.20465D+00  0.20465D+00  0.20465D+00  0.20465D+00  0.20465D+00  0.20465D+00  0.20467D+00  0.20467D+00  0.20468D+00  0.20468D+00  0.20468D+00  0.20467D+00  0.20462D+00  0.20455D+00  0.20428D+00  0.20376D+00  0.19742D+00  0.18433D+00
  0.10965D+03  0.20400D+01  0.19022D+00  0.19022D+00  0.19022D+00  0.19022D+00  0.19022D+00  0.19022D+00  0.19022D+00  0.19023D+00  0.19023D+00  0.19024D+00  0.19024D+00  0.19024D+00  0.19023D+00  0.19020D+00  0.19015D+00  0.18992D+00  0.18957D+00  0.18508D+00  0.17473D+00
  0.11749D+03  0.20700D+01  0.17764D+00  0.17764D+00  0.17764D+00  0.17764D+00  0.17764D+00  0.17764D+00  0.17764D+00  0.17764D+00  0.17764D+00  0.17765D+00  0.17765D+00  0.17764D+00  0.17764D+00  0.17762D+00  0.17758D+00  0.17743D+00  0.17720D+00  0.17402D+00  0.16591D+00
  0.12589D+03  0.21000D+01  0.16672D+00  0.16672D+00  0.16672D+00  0.16672D+00  0.16672D+00  0.16672D+00  0.16672D+00  0.16672D+00  0.16672D+00  0.16672D+00  0.16672D+00  0.16672D+00  0.16672D+00  0.16670D+00  0.16668D+00  0.16657D+00  0.16640D+00  0.16414D+00  0.15784D+00
  0.13490D+03  0.21300D+01  0.15711D+00  0.15711D+00  0.15711D+00  0.15711D+00  0.15711D+00  0.15711D+00  0.15711D+00  0.15711D+00  0.15711D+00  0.15711D+00  0.15711D+00  0.15711D+00  0.15711D+00  0.15710D+00  0.15708D+00  0.15699D+00  0.15687D+00  0.15526D+00  0.15043D+00
  0.14454D+03  0.21600D+01  0.14884D+00  0.14884D+00  0.14884D+00  0.14884D+00  0.14884D+00  0.14884D+00  0.14884D+00  0.14884D+00  0.14884D+00  0.14884D+00  0.14884D+00  0.14884D+00  0.14884D+00  0.14883D+00  0.14882D+00  0.14875D+00  0.14866D+00  0.14750D+00  0.14376D+00
  0.15488D+03  0.21900D+01  0.14133D+00  0.14133D+00  0.14133D+00  0.14133D+00  0.14133D+00  0.14133D+00  0.14133D+00  0.14134D+00  0.14134D+00  0.14134D+00  0.14134D+00  0.14133D+00  0.14133D+00  0.14133D+00  0.14132D+00  0.14127D+00  0.14121D+00  0.14037D+00  0.13751D+00
  0.16596D+03  0.22200D+01  0.13461D+00  0.13461D+00  0.13461D+00  0.13461D+00  0.13461D+00  0.13461D+00  0.13461D+00  0.13461D+00  0.13461D+00  0.13461D+00  0.13461D+00  0.13461D+00  0.13461D+00  0.13460D+00  0.13459D+00  0.13456D+00  0.13451D+00  0.13391D+00  0.13172D+00
  0.17783D+03  0.22500D+01  0.12850D+00  0.12850D+00  0.12850D+00  0.12850D+00  0.12850D+00  0.12850D+00  0.12850D+00  0.12850D+00  0.12850D+00  0.12850D+00  0.12850D+00  0.12850D+00  0.12850D+00  0.12849D+00  0.12849D+00  0.12846D+00  0.12842D+00  0.12799D+00  0.12632D+00
  0.19055D+03  0.22800D+01  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12295D+00  0.12292D+00  0.12290D+00  0.12258D+00  0.12131D+00
  0.20417D+03  0.23100D+01  0.11778D+00  0.11778D+00  0.11778D+00  0.11778D+00  0.11778D+00  0.11778D+00  0.11778D+00  0.11778D+00  0.11778D+00  0.11778D+00  0.11778D+00  0.11778D+00  0.11778D+00  0.11778D+00  0.11777D+00  0.11776D+00  0.11774D+00  0.11750D+00  0.11654D+00
  0.21878D+03  0.23400D+01  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11297D+00  0.11295D+00  0.11294D+00  0.11277D+00  0.11203D+00
  0.23442D+03  0.23700D+01  0.10848D+00  0.10848D+00  0.10848D+00  0.10848D+00  0.10848D+00  0.10848D+00  0.10848D+00  0.10848D+00  0.10848D+00  0.10848D+00  0.10848D+00  0.10848D+00  0.10848D+00  0.10847D+00  0.10847D+00  0.10846D+00  0.10845D+00  0.10832D+00  0.10777D+00
  0.25119D+03  0.24000D+01  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10420D+00  0.10419D+00  0.10418D+00  0.10409D+00  0.10367D+00
  0.26915D+03  0.24300D+01  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10014D+00  0.10013D+00  0.10012D+00  0.10006D+00  0.99736D-01
  0.28840D+03  0.24600D+01  0.96255D-01  0.96255D-01  0.96255D-01  0.96255D-01  0.96255D-01  0.96255D-01  0.96255D-01  0.96255D-01  0.96255D-01  0.96255D-01  0.96255D-01  0.96255D-01  0.96255D-01  0.96254D-01  0.96254D-01  0.96250D-01  0.96245D-01  0.96194D-01  0.95954D-01
  0.30903D+03  0.24900D+01  0.92549D-01  0.92549D-01  0.92549D-01  0.92549D-01  0.92549D-01  0.92549D-01  0.92549D-01  0.92549D-01  0.92549D-01  0.92549D-01  0.92549D-01  0.92549D-01  0.92549D-01  0.92549D-01  0.92548D-01  0.92545D-01  0.92542D-01  0.92503D-01  0.92320D-01
  0.33113D+03  0.25200D+01  0.88969D-01  0.88969D-01  0.88969D-01  0.88969D-01  0.88969D-01  0.88969D-01  0.88969D-01  0.88969D-01  0.88969D-01  0.88969D-01  0.88969D-01  0.88969D-01  0.88969D-01  0.88968D-01  0.88968D-01  0.88966D-01  0.88963D-01  0.88935D-01  0.88797D-01


==> ross6/ross6_b13.dat <==
  0.10000D+01  0.00000D+00  0.51162D-03  0.51208D-03  0.51291D-03  0.51524D-03  0.52179D-03  0.53663D-03  0.56506D-03  0.62004D-03  0.73102D-03  0.95793D-03  0.13275D-02  0.15690D-02  0.17270D-02  0.22490D-02  0.34133D-02  0.59748D-02  0.12136D-01  0.28509D-01  0.75847D-01
  0.10715D+01  0.30000D-01  0.58560D-03  0.58608D-03  0.58691D-03  0.58931D-03  0.59618D-03  0.61183D-03  0.64162D-03  0.69907D-03  0.81435D-03  0.10480D-02  0.14447D-02  0.17385D-02  0.18811D-02  0.23766D-02  0.35005D-02  0.59276D-02  0.11625D-01  0.26420D-01  0.68444D-01
  0.11482D+01  0.60000D-01  0.67037D-03  0.67086D-03  0.67170D-03  0.67417D-03  0.68137D-03  0.69785D-03  0.72916D-03  0.78932D-03  0.90865D-03  0.11501D-02  0.15748D-02  0.19252D-02  0.20596D-02  0.25261D-02  0.36142D-02  0.59256D-02  0.11223D-01  0.24652D-01  0.62066D-01
  0.12303D+01  0.90000D-01  0.76749D-03  0.76799D-03  0.76885D-03  0.77138D-03  0.77894D-03  0.79632D-03  0.82928D-03  0.89212D-03  0.10160D-02  0.12665D-02  0.17168D-02  0.21306D-02  0.22664D-02  0.27002D-02  0.37559D-02  0.59678D-02  0.10919D-01  0.23168D-01  0.56588D-01
  0.13183D+01  0.12000D+00  0.87878D-03  0.87929D-03  0.88016D-03  0.88276D-03  0.89069D-03  0.90904D-03  0.94368D-03  0.10094D-02  0.11386D-02  0.13981D-02  0.18719D-02  0.23584D-02  0.25045D-02  0.29020D-02  0.39276D-02  0.60540D-02  0.10707D-01  0.21935D-01  0.51899D-01
  0.14125D+01  0.15000D+00  0.10063D-02  0.10068D-02  0.10077D-02  0.10104D-02  0.10187D-02  0.10381D-02  0.10745D-02  0.11435D-02  0.12781D-02  0.15462D-02  0.20459D-02  0.26097D-02  0.27771D-02  0.31351D-02  0.41316D-02  0.61847D-02  0.10581D-01  0.20927D-01  0.47904D-01
  0.15136D+01  0.18000D+00  0.11524D-02  0.11529D-02  0.11538D-02  0.11566D-02  0.11653D-02  0.11858D-02  0.12241D-02  0.12966D-02  0.14365D-02  0.17150D-02  0.22414D-02  0.28784D-02  0.30895D-02  0.34039D-02  0.43711D-02  0.63612D-02  0.10536D-01  0.20121D-01  0.44518D-01
  0.16218D+01  0.21000D+00  0.13198D-02  0.13203D-02  0.13213D-02  0.13241D-02  0.13333D-02  0.13549D-02  0.13953D-02  0.14711D-02  0.16174D-02  0.19073D-02  0.24561D-02  0.31741D-02  0.34469D-02  0.37134D-02  0.46495D-02  0.65857D-02  0.10570D-01  0.19498D-01  0.41668D-01
  0.17378D+01  0.24000D+00  0.15116D-02  0.15120D-02  0.15131D-02  0.15160D-02  0.15257D-02  0.15485D-02  0.15911D-02  0.16707D-02  0.18239D-02  0.21243D-02  0.26980D-02  0.35004D-02  0.38486D-02  0.40698D-02  0.49711D-02  0.68609D-02  0.10683D-01  0.19044D-01  0.39291D-01
  0.18621D+01  0.27000D+00  0.17314D-02  0.17318D-02  0.17329D-02  0.17360D-02  0.17461D-02  0.17702D-02  0.18151D-02  0.18989D-02  0.20588D-02  0.23711D-02  0.29719D-02  0.38537D-02  0.43016D-02  0.44799D-02  0.53410D-02  0.71903D-02  0.10873D-01  0.18746D-01  0.37334D-01
  0.19953D+01  0.30000D+00  0.19833D-02  0.19836D-02  0.19848D-02  0.19879D-02  0.19986D-02  0.20241D-02  0.20715D-02  0.21595D-02  0.23267D-02  0.26525D-02  0.32796D-02  0.42380D-02  0.48122D-02  0.49506D-02  0.57649D-02  0.75786D-02  0.11143D-01  0.18595D-01  0.35753D-01
  0.21380D+01  0.33000D+00  0.22719D-02  0.22722D-02  0.22734D-02  0.22766D-02  0.22879D-02  0.23148D-02  0.23648D-02  0.24573D-02  0.26327D-02  0.29726D-02  0.36242D-02  0.46650D-02  0.53816D-02  0.54913D-02  0.62497D-02  0.80310D-02  0.11495D-01  0.18586D-01  0.34510D-01
  0.22909D+01  0.36000D+00  0.26025D-02  0.26029D-02  0.26041D-02  0.26075D-02  0.26193D-02  0.26478D-02  0.27005D-02  0.27980D-02  0.29822D-02  0.33355D-02  0.40159D-02  0.51395D-02  0.60069D-02  0.61124D-02  0.68033D-02  0.85540D-02  0.11934D-01  0.18714D-01  0.33574D-01
  0.24547D+01  0.39000D+00  0.29815D-02  0.29818D-02  0.29830D-02  0.29866D-02  0.29990D-02  0.30292D-02  0.30849D-02  0.31875D-02  0.33805D-02  0.37502D-02  0.44587D-02  0.56598D-02  0.67020D-02  0.68228D-02  0.74349D-02  0.91551D-02  0.12464D-01  0.18980D-01  0.32923D-01
  0.26303D+01  0.42000D+00  0.34157D-02  0.34160D-02  0.34172D-02  0.34210D-02  0.34341D-02  0.34661D-02  0.35249D-02  0.36330D-02  0.38359D-02  0.42213D-02  0.49621D-02  0.62347D-02  0.74688D-02  0.76314D-02  0.81549D-02  0.98428D-02  0.13093D-01  0.19383D-01  0.32537D-01
  0.28184D+01  0.45000D+00  0.39134D-02  0.39137D-02  0.39149D-02  0.39188D-02  0.39327D-02  0.39666D-02  0.40287D-02  0.41429D-02  0.43554D-02  0.47592D-02  0.55322D-02  0.68779D-02  0.83188D-02  0.85523D-02  0.89755D-02  0.10627D-01  0.13829D-01  0.19928D-01  0.32403D-01
  0.30200D+01  0.48000D+00  0.44838D-02  0.44840D-02  0.44853D-02  0.44894D-02  0.45042D-02  0.45400D-02  0.46058D-02  0.47260D-02  0.49496D-02  0.53732D-02  0.61766D-02  0.76027D-02  0.92391D-02  0.95995D-02  0.99106D-02  0.11520D-01  0.14682D-01  0.20620D-01  0.32512D-01
  0.32359D+01  0.51000D+00  0.51376D-02  0.51379D-02  0.51392D-02  0.51436D-02  0.51592D-02  0.51973D-02  0.52668D-02  0.53935D-02  0.56292D-02  0.60716D-02  0.69112D-02  0.84174D-02  0.10253D-01  0.10782D-01  0.10975D-01  0.12534D-01  0.15663D-01  0.21468D-01  0.32860D-01
  0.34674D+01  0.54000D+00  0.58874D-02  0.58877D-02  0.58890D-02  0.58936D-02  0.59101D-02  0.59506D-02  0.60240D-02  0.61580D-02  0.64060D-02  0.68695D-02  0.77490D-02  0.93244D-02  0.11378D-01  0.12105D-01  0.12188D-01  0.13684D-01  0.16786D-01  0.22481D-01  0.33447D-01
  0.37154D+01  0.57000D+00  0.67473D-02  0.67476D-02  0.67490D-02  0.67538D-02  0.67713D-02  0.68142D-02  0.68920D-02  0.70338D-02  0.72943D-02  0.77817D-02  0.86986D-02  0.10353D-01  0.12623D-01  0.13592D-01  0.13568D-01  0.14987D-01  0.18067D-01  0.23672D-01  0.34276D-01
  0.39811D+01  0.60000D+00  0.77340D-02  0.77342D-02  0.77355D-02  0.77406D-02  0.77592D-02  0.78047D-02  0.78872D-02  0.80366D-02  0.83116D-02  0.88239D-02  0.97806D-02  0.11522D-01  0.13983D-01  0.15262D-01  0.15137D-01  0.16463D-01  0.19523D-01  0.25057D-01  0.35355D-01
  0.42658D+01  0.63000D+00  0.88662D-02  0.88665D-02  0.88677D-02  0.88729D-02  0.88927D-02  0.89411D-02  0.90284D-02  0.91864D-02  0.94772D-02  0.10014D-01  0.11017D-01  0.12839D-01  0.15503D-01  0.17106D-01  0.16916D-01  0.18132D-01  0.21175D-01  0.26654D-01  0.36695D-01
  0.45709D+01  0.66000D+00  0.10166D-01  0.10166D-01  0.10167D-01  0.10173D-01  0.10194D-01  0.10245D-01  0.10338D-01  0.10505D-01  0.10811D-01  0.11376D-01  0.12429D-01  0.14330D-01  0.17211D-01  0.19153D-01  0.18935D-01  0.20020D-01  0.23045D-01  0.28484D-01  0.38312D-01
  0.48978D+01  0.69000D+00  0.11659D-01  0.11659D-01  0.11660D-01  0.11666D-01  0.11688D-01  0.11743D-01  0.11841D-01  0.12018D-01  0.12341D-01  0.12938D-01  0.14037D-01  0.16031D-01  0.19110D-01  0.21436D-01  0.21223D-01  0.22152D-01  0.25160D-01  0.30571D-01  0.40223D-01
  0.52481D+01  0.72000D+00  0.13374D-01  0.13375D-01  0.13376D-01  0.13381D-01  0.13406D-01  0.13464D-01  0.13568D-01  0.13755D-01  0.14098D-01  0.14725D-01  0.15878D-01  0.17973D-01  0.21234D-01  0.23980D-01  0.23803D-01  0.24559D-01  0.27548D-01  0.32942D-01  0.42452D-01
  0.56234D+01  0.75000D+00  0.15347D-01  0.15347D-01  0.15348D-01  0.15354D-01  0.15380D-01  0.15442D-01  0.15553D-01  0.15752D-01  0.16114D-01  0.16775D-01  0.17989D-01  0.20174D-01  0.23642D-01  0.26772D-01  0.26710D-01  0.27275D-01  0.30242D-01  0.35628D-01  0.45026D-01
  0.60256D+01  0.78000D+00  0.17617D-01  0.17618D-01  0.17619D-01  0.17625D-01  0.17652D-01  0.17719D-01  0.17837D-01  0.18048D-01  0.18431D-01  0.19130D-01  0.20407D-01  0.22692D-01  0.26377D-01  0.29896D-01  0.29989D-01  0.30337D-01  0.33278D-01  0.38665D-01  0.47976D-01
  0.64565D+01  0.81000D+00  0.20233D-01  0.20233D-01  0.20234D-01  0.20241D-01  0.20270D-01  0.20341D-01  0.20467D-01  0.20691D-01  0.21097D-01  0.21838D-01  0.23178D-01  0.25580D-01  0.29450D-01  0.33404D-01  0.33683D-01  0.33790D-01  0.36696D-01  0.42093D-01  0.51340D-01
  0.69183D+01  0.84000D+00  0.23249D-01  0.23249D-01  0.23251D-01  0.23258D-01  0.23289D-01  0.23365D-01  0.23499D-01  0.23737D-01  0.24170D-01  0.24952D-01  0.26366D-01  0.28891D-01  0.32956D-01  0.37323D-01  0.37821D-01  0.37679D-01  0.40543D-01  0.45957D-01  0.55161D-01
  0.74131D+01  0.87000D+00  0.26733D-01  0.26733D-01  0.26735D-01  0.26742D-01  0.26776D-01  0.26857D-01  0.27000D-01  0.27255D-01  0.27714D-01  0.28543D-01  0.30041D-01  0.32682D-01  0.36976D-01  0.41710D-01  0.42487D-01  0.42063D-01  0.44870D-01  0.50312D-01  0.59493D-01
  0.79433D+01  0.90000D+00  0.30764D-01  0.30764D-01  0.30765D-01  0.30773D-01  0.30809D-01  0.30896D-01  0.31049D-01  0.31321D-01  0.31810D-01  0.32693D-01  0.34274D-01  0.37055D-01  0.41582D-01  0.46700D-01  0.47770D-01  0.47011D-01  0.49742D-01  0.55222D-01  0.64402D-01
  0.85114D+01  0.93000D+00  0.35436D-01  0.35437D-01  0.35438D-01  0.35446D-01  0.35484D-01  0.35578D-01  0.35742D-01  0.36032D-01  0.36554D-01  0.37496D-01  0.39170D-01  0.42112D-01  0.46849D-01  0.52404D-01  0.53746D-01  0.52658D-01  0.55232D-01  0.60767D-01  0.69968D-01
  0.91201D+01  0.96000D+00  0.40865D-01  0.40865D-01  0.40866D-01  0.40874D-01  0.40913D-01  0.41016D-01  0.41192D-01  0.41503D-01  0.42063D-01  0.43065D-01  0.44849D-01  0.47954D-01  0.52945D-01  0.58874D-01  0.60528D-01  0.58971D-01  0.61432D-01  0.67043D-01  0.76295D-01
  0.97724D+01  0.99000D+00  0.47187D-01  0.47187D-01  0.47188D-01  0.47196D-01  0.47236D-01  0.47348D-01  0.47538D-01  0.47873D-01  0.48471D-01  0.49545D-01  0.51452D-01  0.54733D-01  0.60026D-01  0.66325D-01  0.68312D-01  0.66197D-01  0.68452D-01  0.74165D-01  0.83500D-01
  0.10471D+02  0.10200D+01  0.54571D-01  0.54571D-01  0.54572D-01  0.54580D-01  0.54619D-01  0.54742D-01  0.54948D-01  0.55309D-01  0.55951D-01  0.57109D-01  0.59141D-01  0.62640D-01  0.68233D-01  0.74980D-01  0.77300D-01  0.74685D-01  0.76438D-01  0.82286D-01  0.91749D-01
  0.11220D+02  0.10500D+01  0.63218D-01  0.63218D-01  0.63219D-01  0.63226D-01  0.63265D-01  0.63399D-01  0.63624D-01  0.64013D-01  0.64708D-01  0.65953D-01  0.68138D-01  0.71887D-01  0.77801D-01  0.85055D-01  0.87668D-01  0.83964D-01  0.85554D-01  0.91573D-01  0.10122D+00
  0.12023D+02  0.10800D+01  0.73366D-01  0.73366D-01  0.73367D-01  0.73374D-01  0.73412D-01  0.73559D-01  0.73804D-01  0.74227D-01  0.74980D-01  0.76325D-01  0.78689D-01  0.82695D-01  0.89021D-01  0.96740D-01  0.99735D-01  0.94893D-01  0.95976D-01  0.10219D+00  0.11210D+00
  0.12882D+02  0.11100D+01  0.85292D-01  0.85292D-01  0.85293D-01  0.85300D-01  0.85336D-01  0.85495D-01  0.85765D-01  0.86228D-01  0.87042D-01  0.88507D-01  0.91067D-01  0.95381D-01  0.10219D+00  0.11045D+00  0.11388D+00  0.10751D+00  0.10795D+00  0.11442D+00  0.12467D+00
  0.13804D+02  0.11400D+01  0.99329D-01  0.99329D-01  0.99330D-01  0.99336D-01  0.99371D-01  0.99541D-01  0.99842D-01  0.10035D+00  0.10124D+00  0.10284D+00  0.10561D+00  0.11029D+00  0.11758D+00  0.12656D+00  0.13042D+00  0.12281D+00  0.12166D+00  0.12839D+00  0.13912D+00
  0.14791D+02  0.11700D+01  0.11582D+00  0.11582D+00  0.11582D+00  0.11582D+00  0.11586D+00  0.11604D+00  0.11637D+00  0.11693D+00  0.11790D+00  0.11965D+00  0.12268D+00  0.12777D+00  0.13562D+00  0.14535D+00  0.14964D+00  0.13868D+00  0.13738D+00  0.14436D+00  0.15579D+00
  0.15849D+02  0.12000D+01  0.13509D+00  0.13509D+00  0.13509D+00  0.13510D+00  0.13513D+00  0.13531D+00  0.13569D+00  0.13630D+00  0.13737D+00  0.13928D+00  0.14260D+00  0.14811D+00  0.15666D+00  0.16714D+00  0.17204D+00  0.15792D+00  0.15520D+00  0.16221D+00  0.17469D+00
  0.16982D+02  0.12300D+01  0.15746D+00  0.15746D+00  0.15746D+00  0.15746D+00  0.15749D+00  0.15767D+00  0.15810D+00  0.15878D+00  0.15994D+00  0.16203D+00  0.16565D+00  0.17165D+00  0.18091D+00  0.19226D+00  0.19775D+00  0.17979D+00  0.17519D+00  0.18221D+00  0.19605D+00
  0.18197D+02  0.12600D+01  0.18316D+00  0.18316D+00  0.18316D+00  0.18317D+00  0.18320D+00  0.18337D+00  0.18385D+00  0.18459D+00  0.18587D+00  0.18814D+00  0.19206D+00  0.19858D+00  0.20850D+00  0.22085D+00  0.22684D+00  0.20570D+00  0.19733D+00  0.20386D+00  0.22006D+00
  0.19498D+02  0.12900D+01  0.21226D+00  0.21226D+00  0.21226D+00  0.21226D+00  0.21229D+00  0.21245D+00  0.21299D+00  0.21380D+00  0.21518D+00  0.21763D+00  0.22187D+00  0.22887D+00  0.23949D+00  0.25266D+00  0.25911D+00  0.23016D+00  0.22141D+00  0.22718D+00  0.24677D+00
  0.20893D+02  0.13200D+01  0.24460D+00  0.24460D+00  0.24460D+00  0.24460D+00  0.24463D+00  0.24478D+00  0.24536D+00  0.24623D+00  0.24771D+00  0.25034D+00  0.25488D+00  0.26230D+00  0.27365D+00  0.28753D+00  0.29452D+00  0.25959D+00  0.24716D+00  0.25265D+00  0.27551D+00
  0.22387D+02  0.13500D+01  0.27994D+00  0.27994D+00  0.27994D+00  0.27994D+00  0.27996D+00  0.28010D+00  0.28071D+00  0.28165D+00  0.28322D+00  0.28600D+00  0.29075D+00  0.29854D+00  0.31030D+00  0.32487D+00  0.33198D+00  0.29263D+00  0.27435D+00  0.27861D+00  0.30604D+00
  0.23988D+02  0.13800D+01  0.31749D+00  0.31749D+00  0.31749D+00  0.31749D+00  0.31751D+00  0.31763D+00  0.31825D+00  0.31924D+00  0.32088D+00  0.32376D+00  0.32868D+00  0.33674D+00  0.34873D+00  0.36376D+00  0.37066D+00  0.32317D+00  0.30284D+00  0.30614D+00  0.33838D+00
  0.25704D+02  0.14100D+01  0.35592D+00  0.35592D+00  0.35592D+00  0.35592D+00  0.35594D+00  0.35604D+00  0.35664D+00  0.35768D+00  0.35935D+00  0.36226D+00  0.36723D+00  0.37530D+00  0.38731D+00  0.40230D+00  0.40874D+00  0.35691D+00  0.33088D+00  0.33270D+00  0.36983D+00
  0.27542D+02  0.14400D+01  0.39348D+00  0.39348D+00  0.39348D+00  0.39348D+00  0.39350D+00  0.39359D+00  0.39414D+00  0.39519D+00  0.39685D+00  0.39973D+00  0.40461D+00  0.41249D+00  0.42420D+00  0.43868D+00  0.44442D+00  0.38990D+00  0.35850D+00  0.36305D+00  0.40053D+00
  0.29512D+02  0.14700D+01  0.42762D+00  0.42762D+00  0.42762D+00  0.42762D+00  0.42763D+00  0.42771D+00  0.42818D+00  0.42922D+00  0.43082D+00  0.43358D+00  0.43820D+00  0.44568D+00  0.45660D+00  0.47022D+00  0.47486D+00  0.42152D+00  0.38411D+00  0.38819D+00  0.42823D+00
  0.31623D+02  0.15000D+01  0.45752D+00  0.45752D+00  0.45752D+00  0.45752D+00  0.45753D+00  0.45759D+00  0.45797D+00  0.45897D+00  0.46046D+00  0.46301D+00  0.46728D+00  0.47412D+00  0.48402D+00  0.49641D+00  0.49977D+00  0.44646D+00  0.40789D+00  0.41098D+00  0.45384D+00
  0.33884D+02  0.15300D+01  0.47956D+00  0.47956D+00  0.47956D+00  0.47956D+00  0.47957D+00  0.47961D+00  0.47990D+00  0.48082D+00  0.48215D+00  0.48443D+00  0.48822D+00  0.49423D+00  0.50290D+00  0.51360D+00  0.51602D+00  0.46665D+00  0.42623D+00  0.42749D+00  0.47162D+00
  0.36308D+02  0.15600D+01  0.49633D+00  0.49633D+00  0.49633D+00  0.49633D+00  0.49633D+00  0.49636D+00  0.49658D+00  0.49738D+00  0.49855D+00  0.50054D+00  0.50379D+00  0.50896D+00  0.51617D+00  0.52530D+00  0.52659D+00  0.48211D+00  0.44193D+00  0.44448D+00  0.48501D+00
  0.38905D+02  0.15900D+01  0.50682D+00  0.50682D+00  0.50682D+00  0.50683D+00  0.50683D+00  0.50685D+00  0.50701D+00  0.50768D+00  0.50868D+00  0.51038D+00  0.51310D+00  0.51747D+00  0.52338D+00  0.53100D+00  0.53131D+00  0.49379D+00  0.45513D+00  0.45574D+00  0.49322D+00
  0.41687D+02  0.16200D+01  0.51163D+00  0.51163D+00  0.51163D+00  0.51163D+00  0.51163D+00  0.51165D+00  0.51176D+00  0.51230D+00  0.51314D+00  0.51455D+00  0.51680D+00  0.52037D+00  0.52509D+00  0.53125D+00  0.53092D+00  0.49843D+00  0.46393D+00  0.46271D+00  0.49574D+00
  0.44668D+02  0.16500D+01  0.51246D+00  0.51246D+00  0.51246D+00  0.51246D+00  0.51246D+00  0.51247D+00  0.51255D+00  0.51297D+00  0.51367D+00  0.51484D+00  0.51665D+00  0.51956D+00  0.52330D+00  0.52821D+00  0.52756D+00  0.50053D+00  0.47010D+00  0.45645D+00  0.48855D+00
  0.47863D+02  0.16800D+01  0.50885D+00  0.50885D+00  0.50885D+00  0.50885D+00  0.50885D+00  0.50886D+00  0.50891D+00  0.50923D+00  0.50980D+00  0.51076D+00  0.51220D+00  0.51454D+00  0.51738D+00  0.52126D+00  0.52025D+00  0.49872D+00  0.47207D+00  0.45775D+00  0.48409D+00
  0.51286D+02  0.17100D+01  0.50371D+00  0.50371D+00  0.50371D+00  0.50371D+00  0.50371D+00  0.50371D+00  0.50375D+00  0.50397D+00  0.50445D+00  0.50523D+00  0.50636D+00  0.50825D+00  0.51039D+00  0.51343D+00  0.51239D+00  0.49453D+00  0.47255D+00  0.45829D+00  0.47947D+00
  0.54954D+02  0.17400D+01  0.49847D+00  0.49847D+00  0.49847D+00  0.49847D+00  0.49847D+00  0.49847D+00  0.49849D+00  0.49865D+00  0.49904D+00  0.49969D+00  0.50058D+00  0.50211D+00  0.50371D+00  0.50607D+00  0.50513D+00  0.49066D+00  0.47231D+00  0.45657D+00  0.47422D+00
  0.58884D+02  0.17700D+01  0.49461D+00  0.49461D+00  0.49461D+00  0.49461D+00  0.49461D+00  0.49461D+00  0.49463D+00  0.49473D+00  0.49506D+00  0.49560D+00  0.49630D+00  0.49755D+00  0.49875D+00  0.50060D+00  0.49977D+00  0.48815D+00  0.47327D+00  0.45791D+00  0.46996D+00
  0.63096D+02  0.18000D+01  0.48997D+00  0.48997D+00  0.48997D+00  0.48997D+00  0.48997D+00  0.48998D+00  0.48999D+00  0.49006D+00  0.49032D+00  0.49078D+00  0.49132D+00  0.49235D+00  0.49322D+00  0.49469D+00  0.49394D+00  0.48486D+00  0.47262D+00  0.45827D+00  0.46633D+00
  0.67608D+02  0.18300D+01  0.48774D+00  0.48774D+00  0.48774D+00  0.48774D+00  0.48774D+00  0.48774D+00  0.48775D+00  0.48780D+00  0.48801D+00  0.48840D+00  0.48883D+00  0.48967D+00  0.49031D+00  0.49138D+00  0.49072D+00  0.48323D+00  0.47364D+00  0.46035D+00  0.46809D+00
  0.72444D+02  0.18600D+01  0.48259D+00  0.48259D+00  0.48259D+00  0.48259D+00  0.48259D+00  0.48259D+00  0.48259D+00  0.48262D+00  0.48279D+00  0.48313D+00  0.48346D+00  0.48414D+00  0.48460D+00  0.48540D+00  0.48482D+00  0.47886D+00  0.47135D+00  0.45871D+00  0.46333D+00
  0.77625D+02  0.18900D+01  0.47022D+00  0.47022D+00  0.47022D+00  0.47022D+00  0.47022D+00  0.47022D+00  0.47022D+00  0.47024D+00  0.47036D+00  0.47065D+00  0.47090D+00  0.47143D+00  0.47175D+00  0.47235D+00  0.47185D+00  0.46742D+00  0.46165D+00  0.45049D+00  0.45433D+00
  0.83176D+02  0.19200D+01  0.44788D+00  0.44788D+00  0.44788D+00  0.44788D+00  0.44788D+00  0.44788D+00  0.44788D+00  0.44790D+00  0.44798D+00  0.44823D+00  0.44839D+00  0.44880D+00  0.44899D+00  0.44940D+00  0.44901D+00  0.44570D+00  0.44168D+00  0.43293D+00  0.43448D+00
  0.89125D+02  0.19500D+01  0.41543D+00  0.41543D+00  0.41543D+00  0.41543D+00  0.41543D+00  0.41543D+00  0.41543D+00  0.41544D+00  0.41549D+00  0.41569D+00  0.41580D+00  0.41608D+00  0.41620D+00  0.41645D+00  0.41614D+00  0.41386D+00  0.41116D+00  0.40420D+00  0.40620D+00
  0.95499D+02  0.19800D+01  0.37758D+00  0.37758D+00  0.37758D+00  0.37758D+00  0.37758D+00  0.37758D+00  0.37758D+00  0.37759D+00  0.37762D+00  0.37777D+00  0.37784D+00  0.37803D+00  0.37809D+00  0.37824D+00  0.37802D+00  0.37650D+00  0.37479D+00  0.36942D+00  0.37023D+00
  0.10233D+03  0.20100D+01  0.33873D+00  0.33873D+00  0.33873D+00  0.33873D+00  0.33873D+00  0.33873D+00  0.33873D+00  0.33873D+00  0.33875D+00  0.33887D+00  0.33890D+00  0.33903D+00  0.33906D+00  0.33914D+00  0.33899D+00  0.33803D+00  0.33692D+00  0.33318D+00  0.33343D+00
  0.10965D+03  0.20400D+01  0.30174D+00  0.30174D+00  0.30174D+00  0.30174D+00  0.30174D+00  0.30174D+00  0.30174D+00  0.30174D+00  0.30175D+00  0.30184D+00  0.30186D+00  0.30195D+00  0.30195D+00  0.30199D+00  0.30189D+00  0.30126D+00  0.30059D+00  0.29812D+00  0.29834D+00
  0.11749D+03  0.20700D+01  0.26948D+00  0.26948D+00  0.26948D+00  0.26948D+00  0.26948D+00  0.26948D+00  0.26948D+00  0.26948D+00  0.26948D+00  0.26955D+00  0.26956D+00  0.26961D+00  0.26961D+00  0.26963D+00  0.26955D+00  0.26915D+00  0.26873D+00  0.26698D+00  0.26699D+00
  0.12589D+03  0.21000D+01  0.24155D+00  0.24155D+00  0.24155D+00  0.24155D+00  0.24155D+00  0.24155D+00  0.24155D+00  0.24155D+00  0.24155D+00  0.24160D+00  0.24161D+00  0.24164D+00  0.24164D+00  0.24164D+00  0.24159D+00  0.24133D+00  0.24107D+00  0.23981D+00  0.23974D+00
  0.13490D+03  0.21300D+01  0.21730D+00  0.21730D+00  0.21730D+00  0.21730D+00  0.21730D+00  0.21730D+00  0.21730D+00  0.21731D+00  0.21731D+00  0.21735D+00  0.21735D+00  0.21737D+00  0.21736D+00  0.21736D+00  0.21732D+00  0.21716D+00  0.21698D+00  0.21614D+00  0.21601D+00
  0.14454D+03  0.21600D+01  0.19691D+00  0.19691D+00  0.19691D+00  0.19691D+00  0.19691D+00  0.19691D+00  0.19691D+00  0.19691D+00  0.19691D+00  0.19694D+00  0.19694D+00  0.19694D+00  0.19695D+00  0.19694D+00  0.19691D+00  0.19680D+00  0.19669D+00  0.19611D+00  0.19604D+00
  0.15488D+03  0.21900D+01  0.17988D+00  0.17988D+00  0.17988D+00  0.17988D+00  0.17988D+00  0.17988D+00  0.17988D+00  0.17988D+00  0.17988D+00  0.17991D+00  0.17991D+00  0.17990D+00  0.17991D+00  0.17990D+00  0.17988D+00  0.17980D+00  0.17973D+00  0.17932D+00  0.17924D+00
  0.16596D+03  0.22200D+01  0.16539D+00  0.16539D+00  0.16539D+00  0.16539D+00  0.16539D+00  0.16539D+00  0.16539D+00  0.16539D+00  0.16539D+00  0.16539D+00  0.16541D+00  0.16541D+00  0.16541D+00  0.16540D+00  0.16538D+00  0.16534D+00  0.16528D+00  0.16498D+00  0.16492D+00
  0.17783D+03  0.22500D+01  0.15297D+00  0.15297D+00  0.15297D+00  0.15297D+00  0.15297D+00  0.15297D+00  0.15297D+00  0.15297D+00  0.15297D+00  0.15297D+00  0.15299D+00  0.15298D+00  0.15298D+00  0.15297D+00  0.15296D+00  0.15293D+00  0.15289D+00  0.15268D+00  0.15262D+00
  0.19055D+03  0.22800D+01  0.14230D+00  0.14230D+00  0.14230D+00  0.14230D+00  0.14230D+00  0.14230D+00  0.14230D+00  0.14230D+00  0.14230D+00  0.14231D+00  0.14232D+00  0.14231D+00  0.14231D+00  0.14230D+00  0.14230D+00  0.14227D+00  0.14225D+00  0.14210D+00  0.14204D+00
  0.20417D+03  0.23100D+01  0.13308D+00  0.13308D+00  0.13308D+00  0.13308D+00  0.13308D+00  0.13308D+00  0.13308D+00  0.13308D+00  0.13308D+00  0.13308D+00  0.13310D+00  0.13309D+00  0.13309D+00  0.13308D+00  0.13308D+00  0.13306D+00  0.13305D+00  0.13293D+00  0.13289D+00
  0.21878D+03  0.23400D+01  0.12509D+00  0.12509D+00  0.12509D+00  0.12509D+00  0.12509D+00  0.12509D+00  0.12509D+00  0.12509D+00  0.12509D+00  0.12509D+00  0.12510D+00  0.12510D+00  0.12509D+00  0.12509D+00  0.12509D+00  0.12507D+00  0.12506D+00  0.12498D+00  0.12494D+00
  0.23442D+03  0.23700D+01  0.11795D+00  0.11795D+00  0.11795D+00  0.11795D+00  0.11795D+00  0.11795D+00  0.11795D+00  0.11795D+00  0.11795D+00  0.11795D+00  0.11795D+00  0.11795D+00  0.11795D+00  0.11795D+00  0.11794D+00  0.11793D+00  0.11792D+00  0.11786D+00  0.11784D+00
  0.25119D+03  0.24000D+01  0.11165D+00  0.11165D+00  0.11165D+00  0.11165D+00  0.11165D+00  0.11165D+00  0.11165D+00  0.11165D+00  0.11165D+00  0.11165D+00  0.11166D+00  0.11166D+00  0.11165D+00  0.11165D+00  0.11165D+00  0.11164D+00  0.11164D+00  0.11159D+00  0.11157D+00
  0.26915D+03  0.24300D+01  0.10600D+00  0.10600D+00  0.10600D+00  0.10600D+00  0.10600D+00  0.10600D+00  0.10600D+00  0.10600D+00  0.10600D+00  0.10600D+00  0.10600D+00  0.10600D+00  0.10600D+00  0.10600D+00  0.10599D+00  0.10599D+00  0.10598D+00  0.10595D+00  0.10593D+00
  0.28840D+03  0.24600D+01  0.10080D+00  0.10080D+00  0.10080D+00  0.10080D+00  0.10080D+00  0.10080D+00  0.10080D+00  0.10080D+00  0.10080D+00  0.10080D+00  0.10081D+00  0.10081D+00  0.10081D+00  0.10080D+00  0.10080D+00  0.10080D+00  0.10080D+00  0.10077D+00  0.10075D+00
  0.30903D+03  0.24900D+01  0.96057D-01  0.96057D-01  0.96057D-01  0.96057D-01  0.96057D-01  0.96057D-01  0.96057D-01  0.96057D-01  0.96057D-01  0.96057D-01  0.96058D-01  0.96058D-01  0.96058D-01  0.96057D-01  0.96056D-01  0.96054D-01  0.96051D-01  0.96032D-01  0.96020D-01
  0.33113D+03  0.25200D+01  0.91681D-01  0.91681D-01  0.91681D-01  0.91681D-01  0.91681D-01  0.91681D-01  0.91681D-01  0.91681D-01  0.91681D-01  0.91681D-01  0.91682D-01  0.91682D-01  0.91681D-01  0.91681D-01  0.91680D-01  0.91679D-01  0.91676D-01  0.91661D-01  0.91652D-01


==> ross6/ross6_b1325.dat <==
  0.10000D+01  0.00000D+00  0.18738D-03  0.18744D-03  0.18764D-03  0.18819D-03  0.18926D-03  0.19168D-03  0.19713D-03  0.20856D-03  0.23109D-03  0.27756D-03  0.38021D-03  0.58919D-03  0.79801D-03  0.95057D-03  0.13859D-02  0.24555D-02  0.51225D-02  0.12384D-01  0.33729D-01
  0.10715D+01  0.30000D-01  0.21413D-03  0.21418D-03  0.21438D-03  0.21493D-03  0.21602D-03  0.21851D-03  0.22418D-03  0.23615D-03  0.25956D-03  0.30742D-03  0.41210D-03  0.62751D-03  0.86315D-03  0.10123D-02  0.14197D-02  0.24268D-02  0.48867D-02  0.11443D-01  0.30416D-01
  0.11482D+01  0.60000D-01  0.24474D-03  0.24479D-03  0.24499D-03  0.24556D-03  0.24665D-03  0.24921D-03  0.25513D-03  0.26765D-03  0.29204D-03  0.34148D-03  0.44822D-03  0.66938D-03  0.93514D-03  0.10853D-02  0.14651D-02  0.24170D-02  0.46972D-02  0.10641D-01  0.27548D-01
  0.12303D+01  0.90000D-01  0.27979D-03  0.27984D-03  0.28005D-03  0.28061D-03  0.28172D-03  0.28435D-03  0.29052D-03  0.30364D-03  0.32909D-03  0.38023D-03  0.48905D-03  0.71688D-03  0.10139D-02  0.11701D-02  0.15229D-02  0.24256D-02  0.45501D-02  0.99631D-02  0.25072D-01
  0.13183D+01  0.12000D+00  0.31992D-03  0.31997D-03  0.32017D-03  0.32074D-03  0.32187D-03  0.32457D-03  0.33101D-03  0.34477D-03  0.37137D-03  0.42421D-03  0.53579D-03  0.77056D-03  0.10961D-02  0.12688D-02  0.15943D-02  0.24526D-02  0.44419D-02  0.93946D-02  0.22941D-01
  0.14125D+01  0.15000D+00  0.36587D-03  0.36592D-03  0.36612D-03  0.36670D-03  0.36784D-03  0.37062D-03  0.37734D-03  0.39178D-03  0.41953D-03  0.47438D-03  0.58915D-03  0.82902D-03  0.11860D-02  0.13828D-02  0.16806D-02  0.24981D-02  0.43701D-02  0.89240D-02  0.21114D-01
  0.15136D+01  0.18000D+00  0.41849D-03  0.41854D-03  0.41873D-03  0.41932D-03  0.42047D-03  0.42332D-03  0.43035D-03  0.44550D-03  0.47454D-03  0.53160D-03  0.64924D-03  0.89553D-03  0.12845D-02  0.15117D-02  0.17835D-02  0.25627D-02  0.43327D-02  0.85413D-02  0.19555D-01
  0.16218D+01  0.21000D+00  0.47874D-03  0.47879D-03  0.47897D-03  0.47957D-03  0.48073D-03  0.48366D-03  0.49100D-03  0.50691D-03  0.53736D-03  0.59658D-03  0.71773D-03  0.97132D-03  0.13889D-02  0.16574D-02  0.19051D-02  0.26472D-02  0.43285D-02  0.82381D-02  0.18233D-01
  0.17378D+01  0.24000D+00  0.54773D-03  0.54777D-03  0.54793D-03  0.54857D-03  0.54974D-03  0.55275D-03  0.56041D-03  0.57715D-03  0.60901D-03  0.67064D-03  0.79587D-03  0.10562D-02  0.15011D-02  0.18221D-02  0.20478D-02  0.27529D-02  0.43566D-02  0.80074D-02  0.17120D-01
  0.18621D+01  0.27000D+00  0.62672D-03  0.62677D-03  0.62692D-03  0.62757D-03  0.62875D-03  0.63183D-03  0.63985D-03  0.65745D-03  0.69083D-03  0.75515D-03  0.88458D-03  0.11515D-02  0.16252D-02  0.20063D-02  0.22141D-02  0.28814D-02  0.44170D-02  0.78439D-02  0.16193D-01
  0.19953D+01  0.30000D+00  0.71717D-03  0.71721D-03  0.71736D-03  0.71802D-03  0.71921D-03  0.72238D-03  0.73076D-03  0.74927D-03  0.78432D-03  0.85146D-03  0.98509D-03  0.12602D-02  0.17622D-02  0.22066D-02  0.24076D-02  0.30349D-02  0.45101D-02  0.77432D-02  0.15432D-01
  0.21380D+01  0.33000D+00  0.82074D-03  0.82078D-03  0.82092D-03  0.82159D-03  0.82280D-03  0.82604D-03  0.83481D-03  0.85429D-03  0.89111D-03  0.96108D-03  0.10997D-02  0.13839D-02  0.19087D-02  0.24288D-02  0.26319D-02  0.32158D-02  0.46368D-02  0.77024D-02  0.14820D-01
  0.22909D+01  0.36000D+00  0.93932D-03  0.93936D-03  0.93950D-03  0.94018D-03  0.94139D-03  0.94472D-03  0.95389D-03  0.97442D-03  0.10130D-02  0.10862D-02  0.12304D-02  0.15223D-02  0.20726D-02  0.26747D-02  0.28892D-02  0.34274D-02  0.47987D-02  0.77193D-02  0.14343D-01
  0.24547D+01  0.39000D+00  0.10751D-02  0.10751D-02  0.10753D-02  0.10760D-02  0.10772D-02  0.10806D-02  0.10902D-02  0.11118D-02  0.11523D-02  0.12290D-02  0.13785D-02  0.16797D-02  0.22566D-02  0.29384D-02  0.31847D-02  0.36734D-02  0.49979D-02  0.77932D-02  0.13990D-01
  0.26303D+01  0.42000D+00  0.12305D-02  0.12306D-02  0.12307D-02  0.12314D-02  0.12326D-02  0.12361D-02  0.12462D-02  0.12689D-02  0.13116D-02  0.13917D-02  0.15471D-02  0.18592D-02  0.24597D-02  0.32245D-02  0.35235D-02  0.39583D-02  0.52371D-02  0.79239D-02  0.13752D-01
  0.28184D+01  0.45000D+00  0.14085D-02  0.14085D-02  0.14086D-02  0.14093D-02  0.14106D-02  0.14142D-02  0.14247D-02  0.14487D-02  0.14935D-02  0.15774D-02  0.17395D-02  0.20623D-02  0.26854D-02  0.35391D-02  0.39073D-02  0.42873D-02  0.55197D-02  0.81124D-02  0.13622D-01
  0.30200D+01  0.48000D+00  0.16122D-02  0.16122D-02  0.16123D-02  0.16129D-02  0.16143D-02  0.16180D-02  0.16290D-02  0.16543D-02  0.17014D-02  0.17895D-02  0.19585D-02  0.22918D-02  0.29407D-02  0.38830D-02  0.43388D-02  0.46668D-02  0.58499D-02  0.83606D-02  0.13595D-01
  0.32359D+01  0.51000D+00  0.18454D-02  0.18454D-02  0.18455D-02  0.18461D-02  0.18475D-02  0.18513D-02  0.18628D-02  0.18895D-02  0.19391D-02  0.20315D-02  0.22074D-02  0.25534D-02  0.32294D-02  0.42495D-02  0.48256D-02  0.51031D-02  0.62324D-02  0.86714D-02  0.13668D-01
  0.34674D+01  0.54000D+00  0.21123D-02  0.21123D-02  0.21124D-02  0.21129D-02  0.21145D-02  0.21183D-02  0.21304D-02  0.21585D-02  0.22108D-02  0.23075D-02  0.24913D-02  0.28513D-02  0.35497D-02  0.46545D-02  0.53725D-02  0.56044D-02  0.66733D-02  0.90486D-02  0.13842D-01
  0.37154D+01  0.57000D+00  0.24178D-02  0.24179D-02  0.24180D-02  0.24184D-02  0.24200D-02  0.24240D-02  0.24367D-02  0.24663D-02  0.25212D-02  0.26228D-02  0.28153D-02  0.31881D-02  0.39130D-02  0.51040D-02  0.59713D-02  0.61801D-02  0.71791D-02  0.94971D-02  0.14114D-01
  0.39811D+01  0.60000D+00  0.27675D-02  0.27676D-02  0.27677D-02  0.27681D-02  0.27697D-02  0.27738D-02  0.27871D-02  0.28184D-02  0.28763D-02  0.29829D-02  0.31838D-02  0.35725D-02  0.43240D-02  0.55935D-02  0.66365D-02  0.68394D-02  0.77578D-02  0.10023D-01  0.14489D-01
  0.42658D+01  0.63000D+00  0.31678D-02  0.31678D-02  0.31679D-02  0.31684D-02  0.31699D-02  0.31742D-02  0.31882D-02  0.32212D-02  0.32821D-02  0.33942D-02  0.36049D-02  0.40079D-02  0.47895D-02  0.61362D-02  0.73677D-02  0.75909D-02  0.84185D-02  0.10632D-01  0.14970D-01
  0.45709D+01  0.66000D+00  0.36259D-02  0.36259D-02  0.36260D-02  0.36264D-02  0.36280D-02  0.36325D-02  0.36471D-02  0.36820D-02  0.37461D-02  0.38641D-02  0.40842D-02  0.45043D-02  0.53179D-02  0.67341D-02  0.81766D-02  0.84460D-02  0.91718D-02  0.11335D-01  0.15562D-01
  0.48978D+01  0.69000D+00  0.41502D-02  0.41502D-02  0.41503D-02  0.41507D-02  0.41523D-02  0.41569D-02  0.41724D-02  0.42092D-02  0.42768D-02  0.44009D-02  0.46313D-02  0.50703D-02  0.59118D-02  0.74062D-02  0.90574D-02  0.94183D-02  0.10030D-01  0.12139D-01  0.16272D-01
  0.52481D+01  0.72000D+00  0.47503D-02  0.47503D-02  0.47504D-02  0.47508D-02  0.47524D-02  0.47573D-02  0.47735D-02  0.48124D-02  0.48839D-02  0.50140D-02  0.52560D-02  0.57135D-02  0.65874D-02  0.81626D-02  0.10014D-01  0.10520D-01  0.11006D-01  0.13057D-01  0.17109D-01
  0.56234D+01  0.75000D+00  0.54372D-02  0.54372D-02  0.54373D-02  0.54377D-02  0.54393D-02  0.54445D-02  0.54616D-02  0.55028D-02  0.55779D-02  0.57150D-02  0.59692D-02  0.64457D-02  0.73565D-02  0.90000D-02  0.11071D-01  0.11751D-01  0.12115D-01  0.14101D-01  0.18084D-01
  0.60256D+01  0.78000D+00  0.62237D-02  0.62237D-02  0.62238D-02  0.62242D-02  0.62259D-02  0.62312D-02  0.62493D-02  0.62929D-02  0.63721D-02  0.65167D-02  0.67827D-02  0.72814D-02  0.82292D-02  0.99439D-02  0.12241D-01  0.13133D-01  0.13376D-01  0.15286D-01  0.19209D-01
  0.64565D+01  0.81000D+00  0.71244D-02  0.71244D-02  0.71245D-02  0.71249D-02  0.71266D-02  0.71322D-02  0.71513D-02  0.71973D-02  0.72811D-02  0.74330D-02  0.77125D-02  0.82353D-02  0.92179D-02  0.11013D-01  0.13509D-01  0.14684D-01  0.14807D-01  0.16628D-01  0.20499D-01
  0.69183D+01  0.84000D+00  0.81562D-02  0.81562D-02  0.81563D-02  0.81567D-02  0.81583D-02  0.81641D-02  0.81843D-02  0.82330D-02  0.83214D-02  0.84813D-02  0.87756D-02  0.93210D-02  0.10346D-01  0.12222D-01  0.14914D-01  0.16403D-01  0.16428D-01  0.18145D-01  0.21971D-01
  0.74131D+01  0.87000D+00  0.93384D-02  0.93384D-02  0.93385D-02  0.93388D-02  0.93404D-02  0.93464D-02  0.93678D-02  0.94194D-02  0.95125D-02  0.96813D-02  0.99905D-02  0.10561D-01  0.11632D-01  0.13579D-01  0.16484D-01  0.18299D-01  0.18262D-01  0.19859D-01  0.23643D-01
  0.79433D+01  0.90000D+00  0.10693D-01  0.10693D-01  0.10693D-01  0.10694D-01  0.10695D-01  0.10701D-01  0.10724D-01  0.10779D-01  0.10877D-01  0.11055D-01  0.11380D-01  0.11979D-01  0.13094D-01  0.15123D-01  0.18235D-01  0.20408D-01  0.20337D-01  0.21791D-01  0.25537D-01
  0.85114D+01  0.93000D+00  0.12247D-01  0.12247D-01  0.12247D-01  0.12247D-01  0.12249D-01  0.12255D-01  0.12279D-01  0.12337D-01  0.12441D-01  0.12629D-01  0.12971D-01  0.13600D-01  0.14761D-01  0.16882D-01  0.20168D-01  0.22755D-01  0.22673D-01  0.23969D-01  0.27678D-01
  0.91201D+01  0.96000D+00  0.14030D-01  0.14030D-01  0.14030D-01  0.14030D-01  0.14031D-01  0.14038D-01  0.14063D-01  0.14125D-01  0.14235D-01  0.14433D-01  0.14794D-01  0.15453D-01  0.16668D-01  0.18875D-01  0.22350D-01  0.25323D-01  0.25302D-01  0.26420D-01  0.30093D-01
  0.97724D+01  0.99000D+00  0.16076D-01  0.16076D-01  0.16076D-01  0.16076D-01  0.16078D-01  0.16084D-01  0.16112D-01  0.16177D-01  0.16293D-01  0.16503D-01  0.16883D-01  0.17576D-01  0.18850D-01  0.21141D-01  0.24820D-01  0.28172D-01  0.28259D-01  0.29176D-01  0.32813D-01
  0.10471D+02  0.10200D+01  0.18427D-01  0.18427D-01  0.18427D-01  0.18428D-01  0.18429D-01  0.18436D-01  0.18465D-01  0.18534D-01  0.18658D-01  0.18879D-01  0.19280D-01  0.20011D-01  0.21340D-01  0.23734D-01  0.27596D-01  0.31357D-01  0.31584D-01  0.32272D-01  0.35872D-01
  0.11220D+02  0.10500D+01  0.21132D-01  0.21132D-01  0.21132D-01  0.21133D-01  0.21134D-01  0.21142D-01  0.21172D-01  0.21246D-01  0.21377D-01  0.21611D-01  0.22035D-01  0.22805D-01  0.24198D-01  0.26704D-01  0.30735D-01  0.34915D-01  0.35302D-01  0.35747D-01  0.39309D-01
  0.12023D+02  0.10800D+01  0.24248D-01  0.24248D-01  0.24248D-01  0.24249D-01  0.24250D-01  0.24258D-01  0.24291D-01  0.24369D-01  0.24509D-01  0.24757D-01  0.25206D-01  0.26017D-01  0.27484D-01  0.30091D-01  0.34322D-01  0.38858D-01  0.39486D-01  0.39647D-01  0.43171D-01
  0.12882D+02  0.11100D+01  0.27844D-01  0.27844D-01  0.27844D-01  0.27844D-01  0.27846D-01  0.27854D-01  0.27889D-01  0.27973D-01  0.28121D-01  0.28385D-01  0.28860D-01  0.29718D-01  0.31261D-01  0.33986D-01  0.38434D-01  0.43324D-01  0.44212D-01  0.44026D-01  0.47511D-01
  0.13804D+02  0.11400D+01  0.32001D-01  0.32001D-01  0.32001D-01  0.32002D-01  0.32003D-01  0.32012D-01  0.32049D-01  0.32139D-01  0.32297D-01  0.32578D-01  0.33082D-01  0.33993D-01  0.35615D-01  0.38478D-01  0.43114D-01  0.48415D-01  0.49550D-01  0.48951D-01  0.52400D-01
  0.14791D+02  0.11700D+01  0.36821D-01  0.36821D-01  0.36821D-01  0.36822D-01  0.36823D-01  0.36832D-01  0.36871D-01  0.36968D-01  0.37137D-01  0.37436D-01  0.37973D-01  0.38938D-01  0.40656D-01  0.43669D-01  0.48516D-01  0.54195D-01  0.55610D-01  0.54504D-01  0.57919D-01
  0.15849D+02  0.12000D+01  0.42425D-01  0.42425D-01  0.42425D-01  0.42425D-01  0.42427D-01  0.42435D-01  0.42476D-01  0.42581D-01  0.42761D-01  0.43082D-01  0.43655D-01  0.44682D-01  0.46509D-01  0.49671D-01  0.54783D-01  0.60814D-01  0.62566D-01  0.60786D-01  0.64177D-01
  0.16982D+02  0.12300D+01  0.48960D-01  0.48960D-01  0.48960D-01  0.48961D-01  0.48962D-01  0.48970D-01  0.49012D-01  0.49126D-01  0.49321D-01  0.49664D-01  0.50276D-01  0.51378D-01  0.53318D-01  0.56667D-01  0.62065D-01  0.68501D-01  0.70602D-01  0.67925D-01  0.71305D-01
  0.18197D+02  0.12600D+01  0.56610D-01  0.56610D-01  0.56610D-01  0.56611D-01  0.56612D-01  0.56620D-01  0.56662D-01  0.56786D-01  0.56997D-01  0.57366D-01  0.58025D-01  0.59208D-01  0.61279D-01  0.64853D-01  0.70534D-01  0.77471D-01  0.79893D-01  0.76086D-01  0.79473D-01
  0.19498D+02  0.12900D+01  0.65593D-01  0.65593D-01  0.65593D-01  0.65593D-01  0.65594D-01  0.65602D-01  0.65643D-01  0.65779D-01  0.66008D-01  0.66407D-01  0.67119D-01  0.68392D-01  0.70623D-01  0.74436D-01  0.80485D-01  0.87899D-01  0.90742D-01  0.85457D-01  0.88870D-01
  0.20893D+02  0.13200D+01  0.76162D-01  0.76162D-01  0.76162D-01  0.76162D-01  0.76163D-01  0.76170D-01  0.76211D-01  0.76360D-01  0.76610D-01  0.77043D-01  0.77813D-01  0.79193D-01  0.81609D-01  0.85693D-01  0.92194D-01  0.10015D+00  0.10350D+00  0.96251D-01  0.99683D-01
  0.22387D+02  0.13500D+01  0.88620D-01  0.88620D-01  0.88620D-01  0.88620D-01  0.88621D-01  0.88628D-01  0.88666D-01  0.88828D-01  0.89104D-01  0.89576D-01  0.90413D-01  0.91920D-01  0.94532D-01  0.98955D-01  0.10594D+00  0.11459D+00  0.11848D+00  0.10874D+00  0.11216D+00
  0.23988D+02  0.13800D+01  0.10330D+00  0.10330D+00  0.10330D+00  0.10330D+00  0.10330D+00  0.10331D+00  0.10335D+00  0.10352D+00  0.10383D+00  0.10434D+00  0.10526D+00  0.10690D+00  0.10975D+00  0.11457D+00  0.12209D+00  0.13157D+00  0.13598D+00  0.12318D+00  0.12651D+00
  0.25704D+02  0.14100D+01  0.12053D+00  0.12053D+00  0.12053D+00  0.12053D+00  0.12053D+00  0.12054D+00  0.12058D+00  0.12076D+00  0.12110D+00  0.12167D+00  0.12267D+00  0.12447D+00  0.12759D+00  0.13282D+00  0.14101D+00  0.15131D+00  0.15641D+00  0.13982D+00  0.14291D+00
  0.27542D+02  0.14400D+01  0.14061D+00  0.14061D+00  0.14061D+00  0.14061D+00  0.14061D+00  0.14062D+00  0.14065D+00  0.14084D+00  0.14123D+00  0.14185D+00  0.14295D+00  0.14492D+00  0.14833D+00  0.15402D+00  0.16297D+00  0.17418D+00  0.18010D+00  0.15889D+00  0.16130D+00
  0.29512D+02  0.14700D+01  0.16376D+00  0.16376D+00  0.16376D+00  0.16376D+00  0.16376D+00  0.16376D+00  0.16379D+00  0.16398D+00  0.16442D+00  0.16510D+00  0.16630D+00  0.16846D+00  0.17217D+00  0.17837D+00  0.18802D+00  0.20032D+00  0.20682D+00  0.18048D+00  0.18165D+00
  0.31623D+02  0.15000D+01  0.19005D+00  0.19005D+00  0.19005D+00  0.19005D+00  0.19005D+00  0.19005D+00  0.19008D+00  0.19026D+00  0.19075D+00  0.19150D+00  0.19280D+00  0.19513D+00  0.19915D+00  0.20586D+00  0.21621D+00  0.22950D+00  0.23656D+00  0.20469D+00  0.20378D+00
  0.33884D+02  0.15300D+01  0.21918D+00  0.21918D+00  0.21918D+00  0.21918D+00  0.21918D+00  0.21919D+00  0.21921D+00  0.21938D+00  0.21991D+00  0.22073D+00  0.22212D+00  0.22461D+00  0.22893D+00  0.23605D+00  0.24710D+00  0.26120D+00  0.26868D+00  0.23108D+00  0.22684D+00
  0.36308D+02  0.15600D+01  0.25088D+00  0.25088D+00  0.25088D+00  0.25088D+00  0.25088D+00  0.25088D+00  0.25091D+00  0.25106D+00  0.25163D+00  0.25250D+00  0.25398D+00  0.25661D+00  0.26114D+00  0.26862D+00  0.28022D+00  0.29499D+00  0.30277D+00  0.25946D+00  0.25086D+00
  0.38905D+02  0.15900D+01  0.28429D+00  0.28429D+00  0.28429D+00  0.28429D+00  0.28429D+00  0.28429D+00  0.28431D+00  0.28445D+00  0.28504D+00  0.28595D+00  0.28748D+00  0.29020D+00  0.29487D+00  0.30261D+00  0.31438D+00  0.32962D+00  0.33691D+00  0.28887D+00  0.27475D+00
  0.41687D+02  0.16200D+01  0.31851D+00  0.31851D+00  0.31851D+00  0.31851D+00  0.31851D+00  0.31852D+00  0.31853D+00  0.31865D+00  0.31924D+00  0.32017D+00  0.32174D+00  0.32448D+00  0.32920D+00  0.33695D+00  0.34872D+00  0.36383D+00  0.37072D+00  0.31912D+00  0.29926D+00
  0.44668D+02  0.16500D+01  0.35122D+00  0.35122D+00  0.35122D+00  0.35122D+00  0.35122D+00  0.35122D+00  0.35123D+00  0.35133D+00  0.35189D+00  0.35283D+00  0.35436D+00  0.35705D+00  0.36168D+00  0.36921D+00  0.38063D+00  0.39518D+00  0.40126D+00  0.34755D+00  0.32164D+00
  0.47863D+02  0.16800D+01  0.38077D+00  0.38077D+00  0.38077D+00  0.38077D+00  0.38077D+00  0.38077D+00  0.38078D+00  0.38086D+00  0.38135D+00  0.38227D+00  0.38374D+00  0.38630D+00  0.39065D+00  0.39775D+00  0.40834D+00  0.42200D+00  0.42673D+00  0.37325D+00  0.34215D+00
  0.51286D+02  0.17100D+01  0.40570D+00  0.40570D+00  0.40570D+00  0.40570D+00  0.40570D+00  0.40571D+00  0.40572D+00  0.40578D+00  0.40618D+00  0.40706D+00  0.40842D+00  0.41076D+00  0.41473D+00  0.42120D+00  0.43065D+00  0.44284D+00  0.44594D+00  0.39462D+00  0.36018D+00
  0.54954D+02  0.17400D+01  0.42405D+00  0.42405D+00  0.42405D+00  0.42405D+00  0.42405D+00  0.42406D+00  0.42406D+00  0.42411D+00  0.42442D+00  0.42523D+00  0.42643D+00  0.42850D+00  0.43201D+00  0.43764D+00  0.44579D+00  0.45621D+00  0.45797D+00  0.41092D+00  0.37469D+00
  0.58884D+02  0.17700D+01  0.43642D+00  0.43642D+00  0.43642D+00  0.43642D+00  0.43642D+00  0.43642D+00  0.43643D+00  0.43646D+00  0.43669D+00  0.43740D+00  0.43844D+00  0.44022D+00  0.44320D+00  0.44796D+00  0.45475D+00  0.46338D+00  0.46430D+00  0.42192D+00  0.38583D+00
  0.63096D+02  0.18000D+01  0.44199D+00  0.44199D+00  0.44199D+00  0.44199D+00  0.44199D+00  0.44199D+00  0.44199D+00  0.44202D+00  0.44218D+00  0.44278D+00  0.44365D+00  0.44514D+00  0.44758D+00  0.45151D+00  0.45690D+00  0.46396D+00  0.46392D+00  0.42736D+00  0.39364D+00
  0.67608D+02  0.18300D+01  0.44515D+00  0.44515D+00  0.44515D+00  0.44515D+00  0.44515D+00  0.44515D+00  0.44516D+00  0.44517D+00  0.44529D+00  0.44578D+00  0.44650D+00  0.44773D+00  0.44973D+00  0.45293D+00  0.45716D+00  0.46284D+00  0.46196D+00  0.43106D+00  0.40029D+00
  0.72444D+02  0.18600D+01  0.44313D+00  0.44313D+00  0.44313D+00  0.44313D+00  0.44313D+00  0.44313D+00  0.44313D+00  0.44314D+00  0.44322D+00  0.44360D+00  0.44419D+00  0.44519D+00  0.44679D+00  0.44932D+00  0.45256D+00  0.45697D+00  0.45568D+00  0.42983D+00  0.40278D+00
  0.77625D+02  0.18900D+01  0.44001D+00  0.44001D+00  0.44001D+00  0.44001D+00  0.44001D+00  0.44001D+00  0.44001D+00  0.44002D+00  0.44007D+00  0.44037D+00  0.44085D+00  0.44167D+00  0.44293D+00  0.44493D+00  0.44737D+00  0.45083D+00  0.44949D+00  0.42809D+00  0.40509D+00
  0.83176D+02  0.19200D+01  0.43520D+00  0.43520D+00  0.43520D+00  0.43520D+00  0.43520D+00  0.43520D+00  0.43521D+00  0.43521D+00  0.43525D+00  0.43547D+00  0.43586D+00  0.43653D+00  0.43752D+00  0.43910D+00  0.44088D+00  0.44356D+00  0.44216D+00  0.42467D+00  0.40528D+00
  0.89125D+02  0.19500D+01  0.43166D+00  0.43166D+00  0.43166D+00  0.43166D+00  0.43166D+00  0.43166D+00  0.43166D+00  0.43167D+00  0.43169D+00  0.43185D+00  0.43217D+00  0.43273D+00  0.43351D+00  0.43477D+00  0.43607D+00  0.43816D+00  0.43684D+00  0.42255D+00  0.40665D+00
  0.95499D+02  0.19800D+01  0.43201D+00  0.43201D+00  0.43201D+00  0.43201D+00  0.43201D+00  0.43201D+00  0.43201D+00  0.43201D+00  0.43203D+00  0.43214D+00  0.43241D+00  0.43290D+00  0.43352D+00  0.43453D+00  0.43548D+00  0.43713D+00  0.43593D+00  0.42395D+00  0.41088D+00
  0.10233D+03  0.20100D+01  0.43256D+00  0.43256D+00  0.43256D+00  0.43256D+00  0.43256D+00  0.43256D+00  0.43256D+00  0.43256D+00  0.43257D+00  0.43265D+00  0.43288D+00  0.43330D+00  0.43379D+00  0.43462D+00  0.43527D+00  0.43658D+00  0.43544D+00  0.42548D+00  0.41488D+00
  0.10965D+03  0.20400D+01  0.43249D+00  0.43249D+00  0.43249D+00  0.43249D+00  0.43249D+00  0.43249D+00  0.43249D+00  0.43249D+00  0.43250D+00  0.43255D+00  0.43274D+00  0.43312D+00  0.43351D+00  0.43418D+00  0.43461D+00  0.43563D+00  0.43460D+00  0.42638D+00  0.41791D+00
  0.11749D+03  0.20700D+01  0.42411D+00  0.42411D+00  0.42411D+00  0.42411D+00  0.42411D+00  0.42411D+00  0.42411D+00  0.42411D+00  0.42412D+00  0.42415D+00  0.42430D+00  0.42463D+00  0.42493D+00  0.42544D+00  0.42571D+00  0.42646D+00  0.42558D+00  0.41909D+00  0.41268D+00
  0.12589D+03  0.21000D+01  0.40537D+00  0.40537D+00  0.40537D+00  0.40537D+00  0.40537D+00  0.40537D+00  0.40537D+00  0.40537D+00  0.40537D+00  0.40540D+00  0.40550D+00  0.40579D+00  0.40600D+00  0.40638D+00  0.40651D+00  0.40703D+00  0.40632D+00  0.40142D+00  0.39680D+00
  0.13490D+03  0.21300D+01  0.37408D+00  0.37408D+00  0.37408D+00  0.37408D+00  0.37408D+00  0.37408D+00  0.37408D+00  0.37408D+00  0.37408D+00  0.37409D+00  0.37416D+00  0.37439D+00  0.37453D+00  0.37479D+00  0.37483D+00  0.37516D+00  0.37461D+00  0.37121D+00  0.36812D+00
  0.14454D+03  0.21600D+01  0.33663D+00  0.33663D+00  0.33663D+00  0.33663D+00  0.33663D+00  0.33663D+00  0.33663D+00  0.33663D+00  0.33663D+00  0.33663D+00  0.33668D+00  0.33686D+00  0.33694D+00  0.33704D+00  0.33710D+00  0.33728D+00  0.33689D+00  0.33466D+00  0.33269D+00
  0.15488D+03  0.21900D+01  0.29862D+00  0.29862D+00  0.29862D+00  0.29862D+00  0.29862D+00  0.29862D+00  0.29862D+00  0.29862D+00  0.29862D+00  0.29862D+00  0.29865D+00  0.29879D+00  0.29884D+00  0.29889D+00  0.29891D+00  0.29900D+00  0.29873D+00  0.29730D+00  0.29608D+00
  0.16596D+03  0.22200D+01  0.26473D+00  0.26473D+00  0.26473D+00  0.26473D+00  0.26473D+00  0.26473D+00  0.26473D+00  0.26473D+00  0.26473D+00  0.26474D+00  0.26475D+00  0.26478D+00  0.26489D+00  0.26491D+00  0.26491D+00  0.26495D+00  0.26476D+00  0.26386D+00  0.26309D+00
  0.17783D+03  0.22500D+01  0.23376D+00  0.23376D+00  0.23376D+00  0.23376D+00  0.23376D+00  0.23376D+00  0.23376D+00  0.23376D+00  0.23376D+00  0.23376D+00  0.23377D+00  0.23379D+00  0.23387D+00  0.23387D+00  0.23386D+00  0.23386D+00  0.23374D+00  0.23317D+00  0.23270D+00
  0.19055D+03  0.22800D+01  0.20818D+00  0.20818D+00  0.20818D+00  0.20818D+00  0.20818D+00  0.20818D+00  0.20818D+00  0.20818D+00  0.20818D+00  0.20818D+00  0.20819D+00  0.20820D+00  0.20826D+00  0.20826D+00  0.20823D+00  0.20823D+00  0.20815D+00  0.20779D+00  0.20749D+00
  0.20417D+03  0.23100D+01  0.18580D+00  0.18580D+00  0.18580D+00  0.18580D+00  0.18580D+00  0.18580D+00  0.18580D+00  0.18580D+00  0.18580D+00  0.18580D+00  0.18580D+00  0.18581D+00  0.18586D+00  0.18585D+00  0.18583D+00  0.18582D+00  0.18576D+00  0.18554D+00  0.18534D+00
  0.21878D+03  0.23400D+01  0.16755D+00  0.16755D+00  0.16755D+00  0.16755D+00  0.16755D+00  0.16755D+00  0.16755D+00  0.16755D+00  0.16755D+00  0.16755D+00  0.16755D+00  0.16755D+00  0.16759D+00  0.16758D+00  0.16756D+00  0.16755D+00  0.16751D+00  0.16736D+00  0.16724D+00
  0.23442D+03  0.23700D+01  0.15175D+00  0.15175D+00  0.15175D+00  0.15175D+00  0.15175D+00  0.15175D+00  0.15175D+00  0.15175D+00  0.15175D+00  0.15175D+00  0.15176D+00  0.15176D+00  0.15179D+00  0.15178D+00  0.15177D+00  0.15175D+00  0.15172D+00  0.15163D+00  0.15154D+00
  0.25119D+03  0.24000D+01  0.13866D+00  0.13866D+00  0.13866D+00  0.13866D+00  0.13866D+00  0.13866D+00  0.13866D+00  0.13866D+00  0.13866D+00  0.13866D+00  0.13866D+00  0.13866D+00  0.13868D+00  0.13868D+00  0.13866D+00  0.13865D+00  0.13863D+00  0.13857D+00  0.13851D+00
  0.26915D+03  0.24300D+01  0.12731D+00  0.12731D+00  0.12731D+00  0.12731D+00  0.12731D+00  0.12731D+00  0.12731D+00  0.12731D+00  0.12731D+00  0.12731D+00  0.12731D+00  0.12731D+00  0.12733D+00  0.12733D+00  0.12732D+00  0.12731D+00  0.12729D+00  0.12725D+00  0.12721D+00
  0.28840D+03  0.24600D+01  0.11789D+00  0.11789D+00  0.11789D+00  0.11789D+00  0.11789D+00  0.11789D+00  0.11789D+00  0.11789D+00  0.11789D+00  0.11789D+00  0.11789D+00  0.11789D+00  0.11790D+00  0.11790D+00  0.11789D+00  0.11788D+00  0.11787D+00  0.11784D+00  0.11781D+00
  0.30903D+03  0.24900D+01  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10955D+00  0.10954D+00  0.10953D+00  0.10951D+00  0.10949D+00
  0.33113D+03  0.25200D+01  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10231D+00  0.10230D+00  0.10230D+00  0.10228D+00  0.10227D+00


==> ross6/ross6_b135.dat <==
  0.10000D+01  0.00000D+00  0.73616D-04  0.73629D-04  0.73670D-04  0.73800D-04  0.74152D-04  0.74923D-04  0.76308D-04  0.78996D-04  0.84253D-04  0.94654D-04  0.11612D-03  0.16607D-03  0.29188D-03  0.49341D-03  0.66081D-03  0.10979D-02  0.23037D-02  0.56835D-02  0.15764D-01
  0.10715D+01  0.30000D-01  0.83892D-04  0.83905D-04  0.83945D-04  0.84075D-04  0.84421D-04  0.85207D-04  0.86622D-04  0.89386D-04  0.94818D-04  0.10557D-03  0.12749D-03  0.17757D-03  0.30275D-03  0.51581D-03  0.68336D-03  0.10842D-02  0.21896D-02  0.52357D-02  0.14202D-01
  0.11482D+01  0.60000D-01  0.95642D-04  0.95655D-04  0.95694D-04  0.95818D-04  0.96166D-04  0.96966D-04  0.98410D-04  0.10125D-03  0.10687D-03  0.11799D-03  0.14044D-03  0.19093D-03  0.31541D-03  0.53880D-03  0.71234D-03  0.10797D-02  0.20970D-02  0.48524D-02  0.12843D-01
  0.12303D+01  0.90000D-01  0.10908D-03  0.10909D-03  0.10913D-03  0.10925D-03  0.10960D-03  0.11041D-03  0.11189D-03  0.11481D-03  0.12063D-03  0.13214D-03  0.15522D-03  0.20625D-03  0.32990D-03  0.56409D-03  0.74805D-03  0.10844D-02  0.20239D-02  0.45264D-02  0.11666D-01
  0.13183D+01  0.12000D+00  0.12445D-03  0.12446D-03  0.12450D-03  0.12462D-03  0.12497D-03  0.12579D-03  0.12729D-03  0.13030D-03  0.13633D-03  0.14828D-03  0.17205D-03  0.22367D-03  0.34731D-03  0.59179D-03  0.78942D-03  0.10984D-02  0.19688D-02  0.42513D-02  0.10648D-01
  0.14125D+01  0.15000D+00  0.14203D-03  0.14204D-03  0.14208D-03  0.14220D-03  0.14254D-03  0.14337D-03  0.14491D-03  0.14801D-03  0.15426D-03  0.16667D-03  0.19117D-03  0.24368D-03  0.36784D-03  0.61923D-03  0.83770D-03  0.11221D-02  0.19304D-02  0.40215D-02  0.97721D-02
  0.15136D+01  0.18000D+00  0.16215D-03  0.16216D-03  0.16219D-03  0.16231D-03  0.16265D-03  0.16349D-03  0.16506D-03  0.16824D-03  0.17473D-03  0.18764D-03  0.21295D-03  0.26658D-03  0.39084D-03  0.64963D-03  0.89337D-03  0.11558D-02  0.19080D-02  0.38323D-02  0.90206D-02
  0.16218D+01  0.21000D+00  0.18516D-03  0.18517D-03  0.18520D-03  0.18531D-03  0.18566D-03  0.18651D-03  0.18810D-03  0.19138D-03  0.19811D-03  0.21155D-03  0.23778D-03  0.29251D-03  0.41756D-03  0.68382D-03  0.95488D-03  0.12002D-02  0.19009D-02  0.36799D-02  0.83793D-02
  0.17378D+01  0.24000D+00  0.21149D-03  0.21150D-03  0.21153D-03  0.21164D-03  0.21198D-03  0.21284D-03  0.21446D-03  0.21783D-03  0.22483D-03  0.23884D-03  0.26602D-03  0.32207D-03  0.44854D-03  0.72073D-03  0.10220D-02  0.12562D-02  0.19089D-02  0.35609D-02  0.78357D-02
  0.18621D+01  0.27000D+00  0.24161D-03  0.24162D-03  0.24165D-03  0.24176D-03  0.24209D-03  0.24297D-03  0.24461D-03  0.24808D-03  0.25535D-03  0.26997D-03  0.29817D-03  0.35579D-03  0.48388D-03  0.76056D-03  0.10964D-02  0.13250D-02  0.19320D-02  0.34726D-02  0.73788D-02
  0.19953D+01  0.30000D+00  0.27608D-03  0.27609D-03  0.27612D-03  0.27622D-03  0.27656D-03  0.27744D-03  0.27911D-03  0.28267D-03  0.29023D-03  0.30549D-03  0.33482D-03  0.39416D-03  0.52380D-03  0.80616D-03  0.11782D-02  0.14068D-02  0.19705D-02  0.34131D-02  0.69993D-02
  0.21380D+01  0.33000D+00  0.31552D-03  0.31553D-03  0.31556D-03  0.31565D-03  0.31599D-03  0.31688D-03  0.31857D-03  0.32224D-03  0.33010D-03  0.34605D-03  0.37660D-03  0.43766D-03  0.56965D-03  0.85816D-03  0.12628D-02  0.15036D-02  0.20252D-02  0.33808D-02  0.66891D-02
  0.22909D+01  0.36000D+00  0.36064D-03  0.36065D-03  0.36068D-03  0.36077D-03  0.36110D-03  0.36200D-03  0.36372D-03  0.36749D-03  0.37567D-03  0.39235D-03  0.42414D-03  0.48724D-03  0.62215D-03  0.91455D-03  0.13548D-02  0.16171D-02  0.20970D-02  0.33747D-02  0.64417D-02
  0.24547D+01  0.39000D+00  0.41227D-03  0.41228D-03  0.41231D-03  0.41240D-03  0.41273D-03  0.41364D-03  0.41537D-03  0.41924D-03  0.42776D-03  0.44520D-03  0.47836D-03  0.54374D-03  0.68128D-03  0.97887D-03  0.14552D-02  0.17467D-02  0.21873D-02  0.33942D-02  0.62514D-02
  0.26303D+01  0.42000D+00  0.47134D-03  0.47135D-03  0.47138D-03  0.47146D-03  0.47180D-03  0.47270D-03  0.47446D-03  0.47843D-03  0.48730D-03  0.50557D-03  0.54021D-03  0.60785D-03  0.74864D-03  0.10525D-02  0.15614D-02  0.18940D-02  0.22979D-02  0.34394D-02  0.61140D-02
  0.28184D+01  0.45000D+00  0.53892D-03  0.53893D-03  0.53896D-03  0.53904D-03  0.53935D-03  0.54029D-03  0.54206D-03  0.54614D-03  0.55538D-03  0.57452D-03  0.61068D-03  0.68081D-03  0.82550D-03  0.11355D-02  0.16737D-02  0.20615D-02  0.24309D-02  0.35105D-02  0.60258D-02
  0.30200D+01  0.48000D+00  0.61624D-03  0.61624D-03  0.61627D-03  0.61635D-03  0.61663D-03  0.61761D-03  0.61940D-03  0.62357D-03  0.63320D-03  0.65326D-03  0.69103D-03  0.76395D-03  0.91281D-03  0.12281D-02  0.17975D-02  0.22498D-02  0.25887D-02  0.36086D-02  0.59846D-02
  0.32359D+01  0.51000D+00  0.70468D-03  0.70469D-03  0.70471D-03  0.70479D-03  0.70506D-03  0.70605D-03  0.70785D-03  0.71213D-03  0.72217D-03  0.74319D-03  0.78273D-03  0.85861D-03  0.10115D-02  0.13341D-02  0.19342D-02  0.24547D-02  0.27745D-02  0.37349D-02  0.59885D-02
  0.34674D+01  0.54000D+00  0.80584D-03  0.80585D-03  0.80587D-03  0.80595D-03  0.80621D-03  0.80721D-03  0.80903D-03  0.81342D-03  0.82387D-03  0.84593D-03  0.88735D-03  0.96615D-03  0.11240D-02  0.14550D-02  0.20786D-02  0.26818D-02  0.29919D-02  0.38915D-02  0.60367D-02
  0.37154D+01  0.57000D+00  0.92155D-03  0.92156D-03  0.92158D-03  0.92166D-03  0.92191D-03  0.92292D-03  0.92475D-03  0.92924D-03  0.94014D-03  0.96331D-03  0.10066D-02  0.10887D-02  0.12521D-02  0.15901D-02  0.22393D-02  0.29333D-02  0.32431D-02  0.40808D-02  0.61292D-02
  0.39811D+01  0.60000D+00  0.10539D-02  0.10539D-02  0.10539D-02  0.10540D-02  0.10542D-02  0.10553D-02  0.10571D-02  0.10617D-02  0.10730D-02  0.10973D-02  0.11427D-02  0.12285D-02  0.13971D-02  0.17436D-02  0.24197D-02  0.32029D-02  0.35329D-02  0.43060D-02  0.62665D-02
  0.42658D+01  0.63000D+00  0.12052D-02  0.12052D-02  0.12052D-02  0.12053D-02  0.12055D-02  0.12066D-02  0.12084D-02  0.12131D-02  0.12250D-02  0.12505D-02  0.12980D-02  0.13874D-02  0.15620D-02  0.19185D-02  0.26186D-02  0.34931D-02  0.38665D-02  0.45710D-02  0.64502D-02
  0.45709D+01  0.66000D+00  0.13782D-02  0.13782D-02  0.13782D-02  0.13783D-02  0.13785D-02  0.13795D-02  0.13814D-02  0.13862D-02  0.13986D-02  0.14254D-02  0.14752D-02  0.15685D-02  0.17497D-02  0.21166D-02  0.28378D-02  0.38109D-02  0.42459D-02  0.48803D-02  0.66823D-02
  0.48978D+01  0.69000D+00  0.15760D-02  0.15760D-02  0.15760D-02  0.15761D-02  0.15763D-02  0.15773D-02  0.15792D-02  0.15841D-02  0.15970D-02  0.16252D-02  0.16774D-02  0.17749D-02  0.19632D-02  0.23398D-02  0.30858D-02  0.41576D-02  0.46733D-02  0.52395D-02  0.69659D-02
  0.52481D+01  0.72000D+00  0.18021D-02  0.18021D-02  0.18021D-02  0.18022D-02  0.18024D-02  0.18033D-02  0.18053D-02  0.18103D-02  0.18238D-02  0.18533D-02  0.19081D-02  0.20101D-02  0.22052D-02  0.25940D-02  0.33663D-02  0.45230D-02  0.51564D-02  0.56545D-02  0.73046D-02
  0.56234D+01  0.75000D+00  0.20605D-02  0.20605D-02  0.20606D-02  0.20606D-02  0.20608D-02  0.20616D-02  0.20638D-02  0.20689D-02  0.20829D-02  0.21140D-02  0.21715D-02  0.22779D-02  0.24809D-02  0.28831D-02  0.36764D-02  0.49243D-02  0.57001D-02  0.61329D-02  0.77033D-02
  0.60256D+01  0.78000D+00  0.23559D-02  0.23559D-02  0.23559D-02  0.23560D-02  0.23562D-02  0.23569D-02  0.23591D-02  0.23643D-02  0.23790D-02  0.24116D-02  0.24719D-02  0.25832D-02  0.27949D-02  0.32093D-02  0.40271D-02  0.53674D-02  0.62956D-02  0.66832D-02  0.81674D-02
  0.64565D+01  0.81000D+00  0.26934D-02  0.26934D-02  0.26934D-02  0.26934D-02  0.26936D-02  0.26944D-02  0.26966D-02  0.27019D-02  0.27172D-02  0.27515D-02  0.28148D-02  0.29313D-02  0.31512D-02  0.35810D-02  0.44236D-02  0.58469D-02  0.69566D-02  0.73140D-02  0.87037D-02
  0.69183D+01  0.84000D+00  0.30789D-02  0.30790D-02  0.30790D-02  0.30790D-02  0.30792D-02  0.30799D-02  0.30821D-02  0.30876D-02  0.31035D-02  0.31396D-02  0.32060D-02  0.33279D-02  0.35576D-02  0.40009D-02  0.48717D-02  0.63760D-02  0.76820D-02  0.80333D-02  0.93200D-02
  0.74131D+01  0.87000D+00  0.35195D-02  0.35195D-02  0.35195D-02  0.35195D-02  0.35197D-02  0.35204D-02  0.35226D-02  0.35282D-02  0.35449D-02  0.35828D-02  0.36524D-02  0.37802D-02  0.40193D-02  0.44788D-02  0.53799D-02  0.69540D-02  0.84828D-02  0.88525D-02  0.10025D-01
  0.79433D+01  0.90000D+00  0.40227D-02  0.40227D-02  0.40227D-02  0.40227D-02  0.40229D-02  0.40235D-02  0.40257D-02  0.40316D-02  0.40490D-02  0.40888D-02  0.41619D-02  0.42959D-02  0.45449D-02  0.50225D-02  0.59492D-02  0.76014D-02  0.93514D-02  0.97841D-02  0.10830D-01
  0.85114D+01  0.93000D+00  0.45975D-02  0.45975D-02  0.45975D-02  0.45976D-02  0.45977D-02  0.45983D-02  0.46005D-02  0.46065D-02  0.46247D-02  0.46667D-02  0.47435D-02  0.48835D-02  0.51438D-02  0.56392D-02  0.65953D-02  0.83280D-02  0.10289D-01  0.10838D-01  0.11746D-01
  0.91201D+01  0.96000D+00  0.52541D-02  0.52541D-02  0.52541D-02  0.52541D-02  0.52543D-02  0.52549D-02  0.52570D-02  0.52633D-02  0.52824D-02  0.53265D-02  0.54071D-02  0.55538D-02  0.58261D-02  0.63393D-02  0.73295D-02  0.91282D-02  0.11321D-01  0.12017D-01  0.12787D-01
  0.97724D+01  0.99000D+00  0.60040D-02  0.60040D-02  0.60040D-02  0.60041D-02  0.60042D-02  0.60048D-02  0.60070D-02  0.60135D-02  0.60335D-02  0.60800D-02  0.61646D-02  0.63187D-02  0.66023D-02  0.71364D-02  0.81611D-02  0.10026D-01  0.12457D-01  0.13341D-01  0.13967D-01
  0.10471D+02  0.10200D+01  0.68608D-02  0.68608D-02  0.68608D-02  0.68609D-02  0.68610D-02  0.68616D-02  0.68639D-02  0.68707D-02  0.68917D-02  0.69406D-02  0.70295D-02  0.71907D-02  0.74872D-02  0.80441D-02  0.91000D-02  0.11042D-01  0.13679D-01  0.14825D-01  0.15304D-01
  0.11220D+02  0.10500D+01  0.78400D-02  0.78400D-02  0.78400D-02  0.78400D-02  0.78402D-02  0.78407D-02  0.78430D-02  0.78500D-02  0.78721D-02  0.79236D-02  0.80171D-02  0.81859D-02  0.84966D-02  0.90746D-02  0.10169D-01  0.12187D-01  0.15025D-01  0.16463D-01  0.16815D-01
  0.12023D+02  0.10800D+01  0.89592D-02  0.89592D-02  0.89592D-02  0.89592D-02  0.89594D-02  0.89599D-02  0.89621D-02  0.89694D-02  0.89925D-02  0.90469D-02  0.91448D-02  0.93222D-02  0.96471D-02  0.10249D-01  0.11385D-01  0.13465D-01  0.16521D-01  0.18271D-01  0.18522D-01
  0.12882D+02  0.11100D+01  0.10239D-01  0.10239D-01  0.10239D-01  0.10239D-01  0.10239D-01  0.10240D-01  0.10242D-01  0.10249D-01  0.10273D-01  0.10331D-01  0.10434D-01  0.10620D-01  0.10959D-01  0.11587D-01  0.12763D-01  0.14917D-01  0.18179D-01  0.20277D-01  0.20443D-01
  0.13804D+02  0.11400D+01  0.11702D-01  0.11702D-01  0.11702D-01  0.11702D-01  0.11703D-01  0.11703D-01  0.11705D-01  0.11713D-01  0.11738D-01  0.11798D-01  0.11907D-01  0.12102D-01  0.12458D-01  0.13114D-01  0.14330D-01  0.16567D-01  0.19998D-01  0.22500D-01  0.22603D-01
  0.14791D+02  0.11700D+01  0.13377D-01  0.13377D-01  0.13377D-01  0.13377D-01  0.13377D-01  0.13378D-01  0.13380D-01  0.13387D-01  0.13414D-01  0.13478D-01  0.13592D-01  0.13797D-01  0.14170D-01  0.14853D-01  0.16118D-01  0.18432D-01  0.22042D-01  0.24918D-01  0.25030D-01
  0.15849D+02  0.12000D+01  0.15295D-01  0.15295D-01  0.15295D-01  0.15295D-01  0.15295D-01  0.15295D-01  0.15297D-01  0.15305D-01  0.15333D-01  0.15401D-01  0.15520D-01  0.15736D-01  0.16127D-01  0.16840D-01  0.18159D-01  0.20544D-01  0.24349D-01  0.27596D-01  0.27753D-01
  0.16982D+02  0.12300D+01  0.17492D-01  0.17492D-01  0.17492D-01  0.17492D-01  0.17492D-01  0.17493D-01  0.17494D-01  0.17502D-01  0.17533D-01  0.17603D-01  0.17730D-01  0.17957D-01  0.18366D-01  0.19115D-01  0.20481D-01  0.22955D-01  0.26928D-01  0.30576D-01  0.30796D-01
  0.18197D+02  0.12600D+01  0.20013D-01  0.20013D-01  0.20013D-01  0.20013D-01  0.20013D-01  0.20014D-01  0.20016D-01  0.20024D-01  0.20056D-01  0.20131D-01  0.20264D-01  0.20502D-01  0.20934D-01  0.21717D-01  0.23139D-01  0.25712D-01  0.29834D-01  0.33882D-01  0.34209D-01
  0.19498D+02  0.12900D+01  0.22910D-01  0.22910D-01  0.22910D-01  0.22910D-01  0.22911D-01  0.22911D-01  0.22913D-01  0.22921D-01  0.22955D-01  0.23035D-01  0.23175D-01  0.23427D-01  0.23881D-01  0.24700D-01  0.26188D-01  0.28848D-01  0.33149D-01  0.37540D-01  0.38048D-01
  0.20893D+02  0.13200D+01  0.26246D-01  0.26246D-01  0.26246D-01  0.26246D-01  0.26246D-01  0.26246D-01  0.26248D-01  0.26257D-01  0.26293D-01  0.26378D-01  0.26526D-01  0.26792D-01  0.27269D-01  0.28132D-01  0.29688D-01  0.32447D-01  0.36943D-01  0.41674D-01  0.42376D-01
  0.22387D+02  0.13500D+01  0.30096D-01  0.30096D-01  0.30096D-01  0.30096D-01  0.30096D-01  0.30097D-01  0.30098D-01  0.30108D-01  0.30146D-01  0.30236D-01  0.30394D-01  0.30674D-01  0.31178D-01  0.32089D-01  0.33714D-01  0.36595D-01  0.41255D-01  0.46384D-01  0.47272D-01
  0.23988D+02  0.13800D+01  0.34555D-01  0.34555D-01  0.34555D-01  0.34555D-01  0.34555D-01  0.34555D-01  0.34557D-01  0.34567D-01  0.34607D-01  0.34703D-01  0.34871D-01  0.35168D-01  0.35703D-01  0.36663D-01  0.38373D-01  0.41387D-01  0.46233D-01  0.51718D-01  0.52867D-01
  0.25704D+02  0.14100D+01  0.39736D-01  0.39736D-01  0.39736D-01  0.39736D-01  0.39736D-01  0.39737D-01  0.39739D-01  0.39749D-01  0.39791D-01  0.39894D-01  0.40073D-01  0.40390D-01  0.40957D-01  0.41974D-01  0.43784D-01  0.46931D-01  0.52019D-01  0.57849D-01  0.59321D-01
  0.27542D+02  0.14400D+01  0.45783D-01  0.45783D-01  0.45783D-01  0.45783D-01  0.45783D-01  0.45784D-01  0.45785D-01  0.45795D-01  0.45840D-01  0.45951D-01  0.46142D-01  0.46481D-01  0.47085D-01  0.48171D-01  0.50084D-01  0.53402D-01  0.58761D-01  0.65007D-01  0.66795D-01
  0.29512D+02  0.14700D+01  0.52871D-01  0.52871D-01  0.52871D-01  0.52871D-01  0.52871D-01  0.52872D-01  0.52874D-01  0.52883D-01  0.52929D-01  0.53049D-01  0.53256D-01  0.53618D-01  0.54267D-01  0.55430D-01  0.57465D-01  0.60992D-01  0.66622D-01  0.73387D-01  0.75507D-01
  0.31623D+02  0.15000D+01  0.61210D-01  0.61210D-01  0.61210D-01  0.61210D-01  0.61210D-01  0.61211D-01  0.61212D-01  0.61222D-01  0.61268D-01  0.61400D-01  0.61622D-01  0.62013D-01  0.62714D-01  0.63962D-01  0.66149D-01  0.69908D-01  0.75901D-01  0.83163D-01  0.85770D-01
  0.33884D+02  0.15300D+01  0.71051D-01  0.71051D-01  0.71051D-01  0.71051D-01  0.71051D-01  0.71051D-01  0.71053D-01  0.71062D-01  0.71107D-01  0.71252D-01  0.71494D-01  0.71919D-01  0.72675D-01  0.74028D-01  0.76394D-01  0.80416D-01  0.86868D-01  0.94725D-01  0.97896D-01
  0.36308D+02  0.15600D+01  0.82679D-01  0.82679D-01  0.82679D-01  0.82679D-01  0.82679D-01  0.82679D-01  0.82681D-01  0.82689D-01  0.82734D-01  0.82893D-01  0.83159D-01  0.83621D-01  0.84444D-01  0.85920D-01  0.88479D-01  0.92839D-01  0.99788D-01  0.10842D+00  0.11212D+00
  0.38905D+02  0.15900D+01  0.96421D-01  0.96421D-01  0.96421D-01  0.96421D-01  0.96421D-01  0.96421D-01  0.96422D-01  0.96430D-01  0.96474D-01  0.96647D-01  0.96941D-01  0.97445D-01  0.98347D-01  0.99960D-01  0.10275D+00  0.10751D+00  0.11502D+00  0.12457D+00  0.12892D+00
  0.41687D+02  0.16200D+01  0.11257D+00  0.11257D+00  0.11257D+00  0.11257D+00  0.11257D+00  0.11257D+00  0.11257D+00  0.11258D+00  0.11262D+00  0.11281D+00  0.11313D+00  0.11369D+00  0.11468D+00  0.11644D+00  0.11951D+00  0.12468D+00  0.13290D+00  0.14335D+00  0.14848D+00
  0.44668D+02  0.16500D+01  0.13139D+00  0.13139D+00  0.13139D+00  0.13139D+00  0.13139D+00  0.13139D+00  0.13140D+00  0.13140D+00  0.13144D+00  0.13164D+00  0.13200D+00  0.13261D+00  0.13369D+00  0.13563D+00  0.13899D+00  0.14464D+00  0.15366D+00  0.16519D+00  0.17108D+00
  0.47863D+02  0.16800D+01  0.15303D+00  0.15303D+00  0.15303D+00  0.15303D+00  0.15303D+00  0.15303D+00  0.15303D+00  0.15304D+00  0.15307D+00  0.15328D+00  0.15368D+00  0.15435D+00  0.15553D+00  0.15765D+00  0.16131D+00  0.16747D+00  0.17724D+00  0.18994D+00  0.19637D+00
  0.51286D+02  0.17100D+01  0.17744D+00  0.17744D+00  0.17744D+00  0.17744D+00  0.17744D+00  0.17744D+00  0.17744D+00  0.17745D+00  0.17748D+00  0.17768D+00  0.17814D+00  0.17886D+00  0.18014D+00  0.18243D+00  0.18639D+00  0.19305D+00  0.20355D+00  0.21728D+00  0.22421D+00
  0.54954D+02  0.17400D+01  0.20412D+00  0.20412D+00  0.20412D+00  0.20412D+00  0.20412D+00  0.20412D+00  0.20412D+00  0.20412D+00  0.20416D+00  0.20434D+00  0.20485D+00  0.20562D+00  0.20699D+00  0.20942D+00  0.21365D+00  0.22069D+00  0.23187D+00  0.24635D+00  0.25354D+00
  0.58884D+02  0.17700D+01  0.23244D+00  0.23244D+00  0.23244D+00  0.23244D+00  0.23244D+00  0.23244D+00  0.23244D+00  0.23245D+00  0.23247D+00  0.23265D+00  0.23318D+00  0.23400D+00  0.23542D+00  0.23796D+00  0.24236D+00  0.24968D+00  0.26128D+00  0.27634D+00  0.28355D+00
  0.63096D+02  0.18000D+01  0.26182D+00  0.26182D+00  0.26182D+00  0.26182D+00  0.26182D+00  0.26182D+00  0.26183D+00  0.26183D+00  0.26185D+00  0.26201D+00  0.26256D+00  0.26340D+00  0.26486D+00  0.26745D+00  0.27194D+00  0.27940D+00  0.29105D+00  0.30620D+00  0.31254D+00
  0.67608D+02  0.18300D+01  0.29065D+00  0.29065D+00  0.29065D+00  0.29065D+00  0.29065D+00  0.29065D+00  0.29065D+00  0.29065D+00  0.29067D+00  0.29081D+00  0.29136D+00  0.29220D+00  0.29365D+00  0.29620D+00  0.30063D+00  0.30793D+00  0.31929D+00  0.33404D+00  0.33907D+00
  0.72444D+02  0.18600D+01  0.31707D+00  0.31707D+00  0.31707D+00  0.31707D+00  0.31707D+00  0.31707D+00  0.31707D+00  0.31707D+00  0.31709D+00  0.31720D+00  0.31772D+00  0.31854D+00  0.31993D+00  0.32237D+00  0.32660D+00  0.33347D+00  0.34413D+00  0.35779D+00  0.36127D+00
  0.77625D+02  0.18900D+01  0.33917D+00  0.33917D+00  0.33917D+00  0.33917D+00  0.33917D+00  0.33917D+00  0.33917D+00  0.33917D+00  0.33918D+00  0.33927D+00  0.33973D+00  0.34051D+00  0.34179D+00  0.34404D+00  0.34790D+00  0.35417D+00  0.36370D+00  0.37602D+00  0.37801D+00
  0.83176D+02  0.19200D+01  0.35543D+00  0.35543D+00  0.35543D+00  0.35543D+00  0.35543D+00  0.35543D+00  0.35543D+00  0.35543D+00  0.35544D+00  0.35551D+00  0.35589D+00  0.35660D+00  0.35775D+00  0.35973D+00  0.36313D+00  0.36862D+00  0.37677D+00  0.38731D+00  0.38817D+00
  0.89125D+02  0.19500D+01  0.36553D+00  0.36553D+00  0.36553D+00  0.36553D+00  0.36553D+00  0.36553D+00  0.36553D+00  0.36553D+00  0.36553D+00  0.36558D+00  0.36588D+00  0.36651D+00  0.36749D+00  0.36917D+00  0.37206D+00  0.37664D+00  0.38336D+00  0.39199D+00  0.39189D+00
  0.95499D+02  0.19800D+01  0.37151D+00  0.37151D+00  0.37151D+00  0.37151D+00  0.37151D+00  0.37151D+00  0.37151D+00  0.37151D+00  0.37151D+00  0.37155D+00  0.37176D+00  0.37231D+00  0.37313D+00  0.37454D+00  0.37692D+00  0.38068D+00  0.38608D+00  0.39304D+00  0.39215D+00
  0.10233D+03  0.20100D+01  0.37248D+00  0.37248D+00  0.37248D+00  0.37248D+00  0.37248D+00  0.37248D+00  0.37248D+00  0.37248D+00  0.37249D+00  0.37251D+00  0.37266D+00  0.37312D+00  0.37379D+00  0.37494D+00  0.37686D+00  0.37987D+00  0.38401D+00  0.38947D+00  0.38799D+00
  0.10965D+03  0.20400D+01  0.37006D+00  0.37006D+00  0.37006D+00  0.37006D+00  0.37006D+00  0.37006D+00  0.37006D+00  0.37006D+00  0.37006D+00  0.37007D+00  0.37018D+00  0.37055D+00  0.37109D+00  0.37201D+00  0.37353D+00  0.37590D+00  0.37902D+00  0.38324D+00  0.38156D+00
  0.11749D+03  0.20700D+01  0.36564D+00  0.36564D+00  0.36564D+00  0.36564D+00  0.36564D+00  0.36564D+00  0.36564D+00  0.36564D+00  0.36564D+00  0.36565D+00  0.36572D+00  0.36601D+00  0.36645D+00  0.36718D+00  0.36837D+00  0.37020D+00  0.37252D+00  0.37576D+00  0.37398D+00
  0.12589D+03  0.21000D+01  0.36168D+00  0.36168D+00  0.36168D+00  0.36168D+00  0.36168D+00  0.36168D+00  0.36168D+00  0.36168D+00  0.36168D+00  0.36169D+00  0.36173D+00  0.36196D+00  0.36231D+00  0.36290D+00  0.36384D+00  0.36526D+00  0.36694D+00  0.36942D+00  0.36767D+00
  0.13490D+03  0.21300D+01  0.36006D+00  0.36006D+00  0.36006D+00  0.36006D+00  0.36006D+00  0.36006D+00  0.36006D+00  0.36006D+00  0.36006D+00  0.36006D+00  0.36009D+00  0.36027D+00  0.36055D+00  0.36104D+00  0.36178D+00  0.36291D+00  0.36412D+00  0.36607D+00  0.36437D+00
  0.14454D+03  0.21600D+01  0.35886D+00  0.35886D+00  0.35886D+00  0.35886D+00  0.35886D+00  0.35886D+00  0.35886D+00  0.35886D+00  0.35886D+00  0.35886D+00  0.35888D+00  0.35902D+00  0.35925D+00  0.35965D+00  0.36025D+00  0.36111D+00  0.36198D+00  0.36350D+00  0.36192D+00
  0.15488D+03  0.21900D+01  0.36267D+00  0.36267D+00  0.36267D+00  0.36267D+00  0.36267D+00  0.36267D+00  0.36267D+00  0.36267D+00  0.36267D+00  0.36267D+00  0.36269D+00  0.36279D+00  0.36299D+00  0.36333D+00  0.36383D+00  0.36452D+00  0.36513D+00  0.36635D+00  0.36485D+00
  0.16596D+03  0.22200D+01  0.36478D+00  0.36478D+00  0.36478D+00  0.36478D+00  0.36478D+00  0.36478D+00  0.36478D+00  0.36478D+00  0.36478D+00  0.36478D+00  0.36479D+00  0.36486D+00  0.36503D+00  0.36529D+00  0.36573D+00  0.36628D+00  0.36666D+00  0.36765D+00  0.36625D+00
  0.17783D+03  0.22500D+01  0.35918D+00  0.35918D+00  0.35918D+00  0.35918D+00  0.35918D+00  0.35918D+00  0.35918D+00  0.35918D+00  0.35918D+00  0.35918D+00  0.35919D+00  0.35924D+00  0.35938D+00  0.35958D+00  0.35994D+00  0.36035D+00  0.36055D+00  0.36124D+00  0.36005D+00
  0.19055D+03  0.22800D+01  0.34002D+00  0.34002D+00  0.34002D+00  0.34002D+00  0.34002D+00  0.34002D+00  0.34002D+00  0.34002D+00  0.34002D+00  0.34002D+00  0.34002D+00  0.34005D+00  0.34016D+00  0.34030D+00  0.34057D+00  0.34086D+00  0.34088D+00  0.34137D+00  0.34043D+00
  0.20417D+03  0.23100D+01  0.31051D+00  0.31051D+00  0.31051D+00  0.31051D+00  0.31051D+00  0.31051D+00  0.31051D+00  0.31051D+00  0.31051D+00  0.31051D+00  0.31052D+00  0.31053D+00  0.31060D+00  0.31070D+00  0.31090D+00  0.31108D+00  0.31104D+00  0.31133D+00  0.31064D+00
  0.21878D+03  0.23400D+01  0.27748D+00  0.27748D+00  0.27748D+00  0.27748D+00  0.27748D+00  0.27748D+00  0.27748D+00  0.27748D+00  0.27748D+00  0.27748D+00  0.27749D+00  0.27749D+00  0.27754D+00  0.27761D+00  0.27774D+00  0.27785D+00  0.27778D+00  0.27794D+00  0.27746D+00
  0.23442D+03  0.23700D+01  0.24523D+00  0.24523D+00  0.24523D+00  0.24523D+00  0.24523D+00  0.24523D+00  0.24523D+00  0.24523D+00  0.24523D+00  0.24523D+00  0.24523D+00  0.24524D+00  0.24527D+00  0.24531D+00  0.24540D+00  0.24546D+00  0.24539D+00  0.24546D+00  0.24514D+00
  0.25119D+03  0.24000D+01  0.21586D+00  0.21586D+00  0.21586D+00  0.21586D+00  0.21586D+00  0.21586D+00  0.21586D+00  0.21586D+00  0.21586D+00  0.21586D+00  0.21586D+00  0.21586D+00  0.21588D+00  0.21590D+00  0.21597D+00  0.21600D+00  0.21594D+00  0.21597D+00  0.21575D+00
  0.26915D+03  0.24300D+01  0.19030D+00  0.19030D+00  0.19030D+00  0.19030D+00  0.19030D+00  0.19030D+00  0.19030D+00  0.19030D+00  0.19030D+00  0.19030D+00  0.19030D+00  0.19030D+00  0.19031D+00  0.19033D+00  0.19037D+00  0.19039D+00  0.19034D+00  0.19034D+00  0.19020D+00
  0.28840D+03  0.24600D+01  0.16907D+00  0.16907D+00  0.16907D+00  0.16907D+00  0.16907D+00  0.16907D+00  0.16907D+00  0.16907D+00  0.16907D+00  0.16907D+00  0.16907D+00  0.16907D+00  0.16907D+00  0.16908D+00  0.16911D+00  0.16912D+00  0.16908D+00  0.16907D+00  0.16897D+00
  0.30903D+03  0.24900D+01  0.15080D+00  0.15080D+00  0.15080D+00  0.15080D+00  0.15080D+00  0.15080D+00  0.15080D+00  0.15080D+00  0.15080D+00  0.15080D+00  0.15080D+00  0.15080D+00  0.15080D+00  0.15081D+00  0.15083D+00  0.15083D+00  0.15080D+00  0.15079D+00  0.15072D+00
  0.33113D+03  0.25200D+01  0.13553D+00  0.13553D+00  0.13553D+00  0.13553D+00  0.13553D+00  0.13553D+00  0.13553D+00  0.13553D+00  0.13553D+00  0.13553D+00  0.13553D+00  0.13553D+00  0.13553D+00  0.13554D+00  0.13556D+00  0.13556D+00  0.13553D+00  0.13552D+00  0.13547D+00


==> ross6/ross6_b14.dat <==
  0.10000D+01  0.00000D+00  0.14819D-04  0.14820D-04  0.14824D-04  0.14837D-04  0.14877D-04  0.14994D-04  0.15293D-04  0.15890D-04  0.16876D-04  0.18470D-04  0.21253D-04  0.26399D-04  0.36696D-04  0.61111D-04  0.13778D-03  0.40523D-03  0.82005D-03  0.18079D-02  0.50220D-02
  0.10715D+01  0.30000D-01  0.16708D-04  0.16709D-04  0.16713D-04  0.16725D-04  0.16764D-04  0.16878D-04  0.17169D-04  0.17769D-04  0.18770D-04  0.20385D-04  0.23190D-04  0.28333D-04  0.38475D-04  0.61879D-04  0.13249D-03  0.38180D-03  0.78682D-03  0.16577D-02  0.44966D-02
  0.11482D+01  0.60000D-01  0.18858D-04  0.18859D-04  0.18863D-04  0.18875D-04  0.18912D-04  0.19022D-04  0.19308D-04  0.19911D-04  0.20927D-04  0.22567D-04  0.25400D-04  0.30558D-04  0.40593D-04  0.63184D-04  0.12882D-03  0.35859D-03  0.76042D-03  0.15308D-02  0.40407D-02
  0.12303D+01  0.90000D-01  0.21306D-04  0.21307D-04  0.21311D-04  0.21323D-04  0.21359D-04  0.21465D-04  0.21748D-04  0.22351D-04  0.23384D-04  0.25053D-04  0.27920D-04  0.33108D-04  0.43081D-04  0.65027D-04  0.12633D-03  0.33877D-03  0.74000D-03  0.14244D-02  0.36457D-02
  0.13183D+01  0.12000D+00  0.24096D-04  0.24097D-04  0.24100D-04  0.24112D-04  0.24146D-04  0.24250D-04  0.24528D-04  0.25131D-04  0.26185D-04  0.27884D-04  0.30792D-04  0.36025D-04  0.45975D-04  0.67404D-04  0.12517D-03  0.32231D-03  0.72231D-03  0.13363D-02  0.33043D-02
  0.14125D+01  0.15000D+00  0.27275D-04  0.27276D-04  0.27280D-04  0.27291D-04  0.27324D-04  0.27426D-04  0.27697D-04  0.28303D-04  0.29377D-04  0.31109D-04  0.34063D-04  0.39356D-04  0.49318D-04  0.70360D-04  0.12526D-03  0.30804D-03  0.70639D-03  0.12646D-02  0.30098D-02
  0.15136D+01  0.18000D+00  0.30900D-04  0.30901D-04  0.30904D-04  0.30915D-04  0.30947D-04  0.31045D-04  0.31313D-04  0.31922D-04  0.33012D-04  0.34783D-04  0.37789D-04  0.43153D-04  0.53162D-04  0.73932D-04  0.12644D-03  0.29609D-03  0.69334D-03  0.12077D-02  0.27567D-02
  0.16218D+01  0.21000D+00  0.35034D-04  0.35035D-04  0.35038D-04  0.35048D-04  0.35080D-04  0.35175D-04  0.35440D-04  0.36045D-04  0.37158D-04  0.38969D-04  0.42031D-04  0.47479D-04  0.57567D-04  0.78165D-04  0.12867D-03  0.28734D-03  0.68245D-03  0.11636D-02  0.25403D-02
  0.17378D+01  0.24000D+00  0.39749D-04  0.39750D-04  0.39753D-04  0.39763D-04  0.39794D-04  0.39886D-04  0.40145D-04  0.40751D-04  0.41887D-04  0.43739D-04  0.46863D-04  0.52405D-04  0.62602D-04  0.83110D-04  0.13206D-03  0.28145D-03  0.66903D-03  0.11316D-02  0.23563D-02
  0.18621D+01  0.27000D+00  0.45129D-04  0.45130D-04  0.45133D-04  0.45143D-04  0.45172D-04  0.45262D-04  0.45516D-04  0.46124D-04  0.47280D-04  0.49175D-04  0.52366D-04  0.58014D-04  0.68346D-04  0.88854D-04  0.13660D-03  0.27724D-03  0.65745D-03  0.11108D-02  0.22013D-02
  0.19953D+01  0.30000D+00  0.51269D-04  0.51270D-04  0.51273D-04  0.51282D-04  0.51311D-04  0.51398D-04  0.51648D-04  0.52256D-04  0.53430D-04  0.55373D-04  0.58634D-04  0.64398D-04  0.74894D-04  0.95482D-04  0.14224D-03  0.27574D-03  0.64811D-03  0.10990D-02  0.20721D-02
  0.21380D+01  0.33000D+00  0.58277D-04  0.58278D-04  0.58281D-04  0.58290D-04  0.58317D-04  0.58402D-04  0.58649D-04  0.59251D-04  0.60449D-04  0.62441D-04  0.65775D-04  0.71666D-04  0.82352D-04  0.10308D-03  0.14915D-03  0.27684D-03  0.63859D-03  0.10951D-02  0.19665D-02
  0.22909D+01  0.36000D+00  0.66277D-04  0.66278D-04  0.66281D-04  0.66289D-04  0.66316D-04  0.66399D-04  0.66638D-04  0.67241D-04  0.68461D-04  0.70500D-04  0.73912D-04  0.79939D-04  0.90839D-04  0.11178D-03  0.15742D-03  0.28010D-03  0.62956D-03  0.10994D-02  0.18822D-02
  0.24547D+01  0.39000D+00  0.75410D-04  0.75411D-04  0.75414D-04  0.75422D-04  0.75448D-04  0.75529D-04  0.75763D-04  0.76368D-04  0.77600D-04  0.79693D-04  0.83187D-04  0.89359D-04  0.10050D-03  0.12172D-03  0.16713D-03  0.28546D-03  0.62397D-03  0.11109D-02  0.18174D-02
  0.26303D+01  0.42000D+00  0.85839D-04  0.85840D-04  0.85842D-04  0.85851D-04  0.85876D-04  0.85954D-04  0.86187D-04  0.86781D-04  0.88034D-04  0.90182D-04  0.93760D-04  0.10008D-03  0.11149D-03  0.13306D-03  0.17838D-03  0.29341D-03  0.62182D-03  0.11246D-02  0.17710D-02
  0.28184D+01  0.45000D+00  0.97748D-04  0.97748D-04  0.97751D-04  0.97759D-04  0.97783D-04  0.97859D-04  0.98085D-04  0.98676D-04  0.99949D-04  0.10215D-03  0.10582D-03  0.11230D-03  0.12399D-03  0.14596D-03  0.19141D-03  0.30397D-03  0.62010D-03  0.11434D-02  0.17421D-02
  0.30200D+01  0.48000D+00  0.11135D-03  0.11135D-03  0.11135D-03  0.11136D-03  0.11138D-03  0.11146D-03  0.11167D-03  0.11226D-03  0.11355D-03  0.11581D-03  0.11956D-03  0.12622D-03  0.13821D-03  0.16064D-03  0.20642D-03  0.31673D-03  0.62266D-03  0.11672D-02  0.17293D-02
  0.32359D+01  0.51000D+00  0.12688D-03  0.12688D-03  0.12688D-03  0.12689D-03  0.12691D-03  0.12698D-03  0.12720D-03  0.12778D-03  0.12908D-03  0.13139D-03  0.13524D-03  0.14207D-03  0.15440D-03  0.17735D-03  0.22356D-03  0.33235D-03  0.62983D-03  0.11914D-02  0.17321D-02
  0.34674D+01  0.54000D+00  0.14461D-03  0.14461D-03  0.14462D-03  0.14462D-03  0.14464D-03  0.14471D-03  0.14492D-03  0.14550D-03  0.14681D-03  0.14918D-03  0.15312D-03  0.16014D-03  0.17282D-03  0.19634D-03  0.24314D-03  0.35107D-03  0.64038D-03  0.12157D-02  0.17506D-02
  0.37154D+01  0.57000D+00  0.16487D-03  0.16487D-03  0.16487D-03  0.16488D-03  0.16490D-03  0.16497D-03  0.16517D-03  0.16574D-03  0.16707D-03  0.16949D-03  0.17352D-03  0.18074D-03  0.19379D-03  0.21794D-03  0.26549D-03  0.37296D-03  0.65441D-03  0.12439D-02  0.17844D-02
  0.39811D+01  0.60000D+00  0.18800D-03  0.18800D-03  0.18800D-03  0.18800D-03  0.18803D-03  0.18809D-03  0.18829D-03  0.18886D-03  0.19019D-03  0.19266D-03  0.19680D-03  0.20421D-03  0.21766D-03  0.24250D-03  0.29095D-03  0.39819D-03  0.67391D-03  0.12757D-02  0.18307D-02
  0.42658D+01  0.63000D+00  0.21441D-03  0.21441D-03  0.21441D-03  0.21442D-03  0.21444D-03  0.21450D-03  0.21469D-03  0.21525D-03  0.21659D-03  0.21912D-03  0.22335D-03  0.23097D-03  0.24484D-03  0.27042D-03  0.31984D-03  0.42746D-03  0.69899D-03  0.13045D-02  0.18915D-02
  0.45709D+01  0.66000D+00  0.24456D-03  0.24456D-03  0.24457D-03  0.24457D-03  0.24459D-03  0.24465D-03  0.24484D-03  0.24539D-03  0.24673D-03  0.24932D-03  0.25365D-03  0.26147D-03  0.27578D-03  0.30215D-03  0.35273D-03  0.46118D-03  0.72802D-03  0.13381D-02  0.19670D-02
  0.48978D+01  0.69000D+00  0.27899D-03  0.27899D-03  0.27899D-03  0.27900D-03  0.27902D-03  0.27908D-03  0.27926D-03  0.27980D-03  0.28115D-03  0.28378D-03  0.28821D-03  0.29625D-03  0.31102D-03  0.33825D-03  0.39012D-03  0.49948D-03  0.76335D-03  0.13779D-02  0.20526D-02
  0.52481D+01  0.72000D+00  0.31830D-03  0.31830D-03  0.31830D-03  0.31830D-03  0.31832D-03  0.31838D-03  0.31856D-03  0.31909D-03  0.32043D-03  0.32312D-03  0.32764D-03  0.33590D-03  0.35116D-03  0.37930D-03  0.43254D-03  0.54325D-03  0.80562D-03  0.14206D-02  0.21483D-02
  0.56234D+01  0.75000D+00  0.36316D-03  0.36316D-03  0.36316D-03  0.36317D-03  0.36318D-03  0.36324D-03  0.36341D-03  0.36392D-03  0.36528D-03  0.36801D-03  0.37263D-03  0.38111D-03  0.39688D-03  0.42598D-03  0.48072D-03  0.59322D-03  0.85465D-03  0.14673D-02  0.22565D-02
  0.60256D+01  0.78000D+00  0.41436D-03  0.41436D-03  0.41436D-03  0.41436D-03  0.41438D-03  0.41444D-03  0.41460D-03  0.41509D-03  0.41646D-03  0.41923D-03  0.42394D-03  0.43265D-03  0.44895D-03  0.47906D-03  0.53547D-03  0.65002D-03  0.91070D-03  0.15235D-02  0.23760D-02
  0.64565D+01  0.81000D+00  0.47278D-03  0.47278D-03  0.47278D-03  0.47278D-03  0.47280D-03  0.47285D-03  0.47301D-03  0.47349D-03  0.47485D-03  0.47766D-03  0.48246D-03  0.49141D-03  0.50825D-03  0.53945D-03  0.59766D-03  0.71433D-03  0.97584D-03  0.15897D-02  0.24971D-02
  0.69183D+01  0.84000D+00  0.53942D-03  0.53942D-03  0.53942D-03  0.53943D-03  0.53945D-03  0.53950D-03  0.53965D-03  0.54012D-03  0.54146D-03  0.54432D-03  0.54921D-03  0.55839D-03  0.57580D-03  0.60815D-03  0.66818D-03  0.78748D-03  0.10509D-02  0.16614D-02  0.26288D-02
  0.74131D+01  0.87000D+00  0.61544D-03  0.61544D-03  0.61544D-03  0.61544D-03  0.61546D-03  0.61551D-03  0.61566D-03  0.61611D-03  0.61746D-03  0.62034D-03  0.62531D-03  0.63473D-03  0.65274D-03  0.68627D-03  0.74832D-03  0.87062D-03  0.11356D-02  0.17455D-02  0.27724D-02
  0.79433D+01  0.90000D+00  0.70212D-03  0.70212D-03  0.70212D-03  0.70212D-03  0.70214D-03  0.70219D-03  0.70233D-03  0.70277D-03  0.70411D-03  0.70702D-03  0.71206D-03  0.72172D-03  0.74035D-03  0.77514D-03  0.83937D-03  0.96464D-03  0.12323D-02  0.18441D-02  0.29199D-02
  0.85114D+01  0.93000D+00  0.80094D-03  0.80094D-03  0.80094D-03  0.80094D-03  0.80096D-03  0.80100D-03  0.80114D-03  0.80157D-03  0.80288D-03  0.80583D-03  0.81095D-03  0.82084D-03  0.84011D-03  0.87623D-03  0.94267D-03  0.10713D-02  0.13428D-02  0.19557D-02  0.30739D-02
  0.91201D+01  0.96000D+00  0.91357D-03  0.91357D-03  0.91357D-03  0.91357D-03  0.91359D-03  0.91363D-03  0.91376D-03  0.91418D-03  0.91546D-03  0.91846D-03  0.92363D-03  0.93376D-03  0.95369D-03  0.99119D-03  0.10600D-02  0.11923D-02  0.14681D-02  0.20813D-02  0.32434D-02
  0.97724D+01  0.99000D+00  0.10419D-02  0.10419D-02  0.10419D-02  0.10419D-02  0.10419D-02  0.10420D-02  0.10421D-02  0.10425D-02  0.10437D-02  0.10468D-02  0.10520D-02  0.10624D-02  0.10830D-02  0.11219D-02  0.11932D-02  0.13296D-02  0.16095D-02  0.22265D-02  0.34292D-02
  0.10471D+02  0.10200D+01  0.11881D-02  0.11881D-02  0.11881D-02  0.11881D-02  0.11881D-02  0.11881D-02  0.11883D-02  0.11886D-02  0.11898D-02  0.11929D-02  0.11982D-02  0.12088D-02  0.12301D-02  0.12706D-02  0.13445D-02  0.14848D-02  0.17702D-02  0.23931D-02  0.36209D-02
  0.11220D+02  0.10500D+01  0.13545D-02  0.13545D-02  0.13545D-02  0.13545D-02  0.13546D-02  0.13546D-02  0.13547D-02  0.13551D-02  0.13562D-02  0.13594D-02  0.13647D-02  0.13755D-02  0.13976D-02  0.14396D-02  0.15162D-02  0.16609D-02  0.19527D-02  0.25789D-02  0.38351D-02
  0.12023D+02  0.10800D+01  0.15441D-02  0.15441D-02  0.15441D-02  0.15441D-02  0.15441D-02  0.15441D-02  0.15442D-02  0.15446D-02  0.15457D-02  0.15488D-02  0.15542D-02  0.15652D-02  0.15881D-02  0.16317D-02  0.17112D-02  0.18607D-02  0.21584D-02  0.27906D-02  0.40762D-02
  0.12882D+02  0.11100D+01  0.17597D-02  0.17597D-02  0.17597D-02  0.17597D-02  0.17597D-02  0.17598D-02  0.17599D-02  0.17602D-02  0.17613D-02  0.17645D-02  0.17698D-02  0.17811D-02  0.18047D-02  0.18500D-02  0.19325D-02  0.20868D-02  0.23912D-02  0.30321D-02  0.43394D-02
  0.13804D+02  0.11400D+01  0.20051D-02  0.20051D-02  0.20051D-02  0.20051D-02  0.20051D-02  0.20051D-02  0.20052D-02  0.20056D-02  0.20066D-02  0.20098D-02  0.20152D-02  0.20266D-02  0.20510D-02  0.20982D-02  0.21837D-02  0.23429D-02  0.26552D-02  0.33048D-02  0.46291D-02
  0.14791D+02  0.11700D+01  0.22842D-02  0.22842D-02  0.22842D-02  0.22842D-02  0.22842D-02  0.22842D-02  0.22843D-02  0.22846D-02  0.22856D-02  0.22888D-02  0.22942D-02  0.23059D-02  0.23311D-02  0.23800D-02  0.24687D-02  0.26334D-02  0.29539D-02  0.36112D-02  0.49579D-02
  0.15849D+02  0.12000D+01  0.26015D-02  0.26015D-02  0.26015D-02  0.26015D-02  0.26015D-02  0.26015D-02  0.26016D-02  0.26019D-02  0.26029D-02  0.26060D-02  0.26114D-02  0.26233D-02  0.26494D-02  0.27002D-02  0.27924D-02  0.29624D-02  0.32913D-02  0.39597D-02  0.53248D-02
  0.16982D+02  0.12300D+01  0.29622D-02  0.29622D-02  0.29622D-02  0.29622D-02  0.29622D-02  0.29622D-02  0.29623D-02  0.29626D-02  0.29635D-02  0.29665D-02  0.29720D-02  0.29841D-02  0.30110D-02  0.30639D-02  0.31593D-02  0.33354D-02  0.36730D-02  0.43524D-02  0.57415D-02
  0.18197D+02  0.12600D+01  0.33720D-02  0.33720D-02  0.33720D-02  0.33720D-02  0.33720D-02  0.33721D-02  0.33722D-02  0.33724D-02  0.33733D-02  0.33761D-02  0.33818D-02  0.33940D-02  0.34219D-02  0.34767D-02  0.35758D-02  0.37580D-02  0.41044D-02  0.47976D-02  0.62028D-02
  0.19498D+02  0.12900D+01  0.38377D-02  0.38377D-02  0.38377D-02  0.38377D-02  0.38377D-02  0.38377D-02  0.38378D-02  0.38381D-02  0.38389D-02  0.38415D-02  0.38473D-02  0.38597D-02  0.38885D-02  0.39454D-02  0.40483D-02  0.42364D-02  0.45930D-02  0.53003D-02  0.67223D-02
  0.20893D+02  0.13200D+01  0.43666D-02  0.43666D-02  0.43666D-02  0.43666D-02  0.43666D-02  0.43667D-02  0.43667D-02  0.43670D-02  0.43678D-02  0.43703D-02  0.43761D-02  0.43887D-02  0.44184D-02  0.44775D-02  0.45841D-02  0.47788D-02  0.51463D-02  0.58659D-02  0.73114D-02
  0.22387D+02  0.13500D+01  0.49673D-02  0.49673D-02  0.49673D-02  0.49674D-02  0.49674D-02  0.49674D-02  0.49674D-02  0.49677D-02  0.49684D-02  0.49708D-02  0.49766D-02  0.49894D-02  0.50201D-02  0.50815D-02  0.51920D-02  0.53936D-02  0.57712D-02  0.65065D-02  0.79772D-02
  0.23988D+02  0.13800D+01  0.56495D-02  0.56495D-02  0.56495D-02  0.56495D-02  0.56495D-02  0.56495D-02  0.56496D-02  0.56498D-02  0.56505D-02  0.56527D-02  0.56585D-02  0.56715D-02  0.57033D-02  0.57670D-02  0.58816D-02  0.60901D-02  0.64786D-02  0.72320D-02  0.87196D-02
  0.25704D+02  0.14100D+01  0.64241D-02  0.64241D-02  0.64241D-02  0.64241D-02  0.64241D-02  0.64241D-02  0.64241D-02  0.64243D-02  0.64250D-02  0.64271D-02  0.64329D-02  0.64461D-02  0.64790D-02  0.65451D-02  0.66640D-02  0.68793D-02  0.72802D-02  0.80499D-02  0.95609D-02
  0.27542D+02  0.14400D+01  0.73036D-02  0.73036D-02  0.73036D-02  0.73036D-02  0.73036D-02  0.73036D-02  0.73037D-02  0.73038D-02  0.73044D-02  0.73064D-02  0.73122D-02  0.73257D-02  0.73597D-02  0.74284D-02  0.75515D-02  0.77745D-02  0.81880D-02  0.89744D-02  0.10514D-01
  0.29512D+02  0.14700D+01  0.83024D-02  0.83024D-02  0.83024D-02  0.83024D-02  0.83024D-02  0.83024D-02  0.83025D-02  0.83026D-02  0.83032D-02  0.83052D-02  0.83109D-02  0.83247D-02  0.83599D-02  0.84312D-02  0.85588D-02  0.87900D-02  0.92152D-02  0.10022D-01  0.11589D-01
  0.31623D+02  0.15000D+01  0.94371D-02  0.94371D-02  0.94371D-02  0.94371D-02  0.94371D-02  0.94371D-02  0.94371D-02  0.94373D-02  0.94378D-02  0.94398D-02  0.94456D-02  0.94597D-02  0.94962D-02  0.95702D-02  0.97027D-02  0.99414D-02  0.10380D-01  0.11209D-01  0.12798D-01
  0.33884D+02  0.15300D+01  0.10727D-01  0.10727D-01  0.10727D-01  0.10727D-01  0.10727D-01  0.10727D-01  0.10727D-01  0.10727D-01  0.10728D-01  0.10729D-01  0.10735D-01  0.10750D-01  0.10788D-01  0.10865D-01  0.11002D-01  0.11249D-01  0.11703D-01  0.12550D-01  0.14172D-01
  0.36308D+02  0.15600D+01  0.12194D-01  0.12194D-01  0.12194D-01  0.12194D-01  0.12194D-01  0.12194D-01  0.12194D-01  0.12194D-01  0.12195D-01  0.12196D-01  0.12202D-01  0.12217D-01  0.12256D-01  0.12336D-01  0.12478D-01  0.12735D-01  0.13203D-01  0.14073D-01  0.15731D-01
  0.38905D+02  0.15900D+01  0.13864D-01  0.13864D-01  0.13864D-01  0.13864D-01  0.13864D-01  0.13864D-01  0.13864D-01  0.13864D-01  0.13865D-01  0.13866D-01  0.13872D-01  0.13887D-01  0.13928D-01  0.14011D-01  0.14159D-01  0.14424D-01  0.14907D-01  0.15803D-01  0.17491D-01
  0.41687D+02  0.16200D+01  0.15768D-01  0.15768D-01  0.15768D-01  0.15768D-01  0.15768D-01  0.15768D-01  0.15768D-01  0.15768D-01  0.15769D-01  0.15770D-01  0.15776D-01  0.15791D-01  0.15833D-01  0.15920D-01  0.16073D-01  0.16348D-01  0.16848D-01  0.17771D-01  0.19492D-01
  0.44668D+02  0.16500D+01  0.17942D-01  0.17942D-01  0.17942D-01  0.17942D-01  0.17942D-01  0.17942D-01  0.17942D-01  0.17943D-01  0.17943D-01  0.17944D-01  0.17949D-01  0.17965D-01  0.18009D-01  0.18099D-01  0.18259D-01  0.18544D-01  0.19063D-01  0.20011D-01  0.21776D-01
  0.47863D+02  0.16800D+01  0.20432D-01  0.20432D-01  0.20432D-01  0.20432D-01  0.20432D-01  0.20432D-01  0.20432D-01  0.20432D-01  0.20432D-01  0.20433D-01  0.20438D-01  0.20454D-01  0.20500D-01  0.20594D-01  0.20760D-01  0.21057D-01  0.21594D-01  0.22574D-01  0.24388D-01
  0.51286D+02  0.17100D+01  0.23291D-01  0.23291D-01  0.23291D-01  0.23291D-01  0.23291D-01  0.23291D-01  0.23291D-01  0.23291D-01  0.23291D-01  0.23293D-01  0.23297D-01  0.23313D-01  0.23361D-01  0.23460D-01  0.23633D-01  0.23942D-01  0.24500D-01  0.25518D-01  0.27377D-01
  0.54954D+02  0.17400D+01  0.26590D-01  0.26590D-01  0.26590D-01  0.26590D-01  0.26590D-01  0.26590D-01  0.26590D-01  0.26590D-01  0.26590D-01  0.26591D-01  0.26596D-01  0.26612D-01  0.26663D-01  0.26766D-01  0.26948D-01  0.27271D-01  0.27854D-01  0.28910D-01  0.30829D-01
  0.58884D+02  0.17700D+01  0.30417D-01  0.30417D-01  0.30417D-01  0.30417D-01  0.30417D-01  0.30417D-01  0.30417D-01  0.30417D-01  0.30417D-01  0.30418D-01  0.30423D-01  0.30440D-01  0.30493D-01  0.30602D-01  0.30793D-01  0.31132D-01  0.31744D-01  0.32845D-01  0.34842D-01
  0.63096D+02  0.18000D+01  0.34881D-01  0.34881D-01  0.34881D-01  0.34881D-01  0.34881D-01  0.34881D-01  0.34881D-01  0.34881D-01  0.34882D-01  0.34883D-01  0.34887D-01  0.34905D-01  0.34962D-01  0.35077D-01  0.35279D-01  0.35638D-01  0.36281D-01  0.37440D-01  0.39524D-01
  0.67608D+02  0.18300D+01  0.40125D-01  0.40125D-01  0.40125D-01  0.40125D-01  0.40125D-01  0.40125D-01  0.40125D-01  0.40125D-01  0.40125D-01  0.40127D-01  0.40131D-01  0.40150D-01  0.40211D-01  0.40334D-01  0.40549D-01  0.40929D-01  0.41612D-01  0.42841D-01  0.45027D-01
  0.72444D+02  0.18600D+01  0.46310D-01  0.46310D-01  0.46310D-01  0.46310D-01  0.46310D-01  0.46310D-01  0.46310D-01  0.46310D-01  0.46310D-01  0.46312D-01  0.46316D-01  0.46336D-01  0.46401D-01  0.46534D-01  0.46764D-01  0.47170D-01  0.47902D-01  0.49206D-01  0.51528D-01
  0.77625D+02  0.18900D+01  0.53640D-01  0.53640D-01  0.53640D-01  0.53640D-01  0.53640D-01  0.53640D-01  0.53640D-01  0.53640D-01  0.53640D-01  0.53641D-01  0.53646D-01  0.53666D-01  0.53737D-01  0.53880D-01  0.54128D-01  0.54567D-01  0.55354D-01  0.56754D-01  0.59244D-01
  0.83176D+02  0.19200D+01  0.62336D-01  0.62336D-01  0.62336D-01  0.62336D-01  0.62336D-01  0.62336D-01  0.62336D-01  0.62337D-01  0.62337D-01  0.62338D-01  0.62342D-01  0.62363D-01  0.62439D-01  0.62595D-01  0.62865D-01  0.63341D-01  0.64194D-01  0.65712D-01  0.68386D-01
  0.89125D+02  0.19500D+01  0.72625D-01  0.72625D-01  0.72625D-01  0.72625D-01  0.72625D-01  0.72625D-01  0.72625D-01  0.72625D-01  0.72625D-01  0.72626D-01  0.72631D-01  0.72651D-01  0.72732D-01  0.72904D-01  0.73199D-01  0.73716D-01  0.74645D-01  0.76296D-01  0.79189D-01
  0.95499D+02  0.19800D+01  0.84716D-01  0.84716D-01  0.84716D-01  0.84716D-01  0.84716D-01  0.84716D-01  0.84716D-01  0.84716D-01  0.84716D-01  0.84717D-01  0.84721D-01  0.84741D-01  0.84826D-01  0.85016D-01  0.85338D-01  0.85903D-01  0.86921D-01  0.88713D-01  0.91856D-01
  0.10233D+03  0.20100D+01  0.98804D-01  0.98804D-01  0.98804D-01  0.98804D-01  0.98804D-01  0.98804D-01  0.98804D-01  0.98804D-01  0.98804D-01  0.98805D-01  0.98808D-01  0.98828D-01  0.98914D-01  0.99126D-01  0.99477D-01  0.10010D+00  0.10120D+00  0.10316D+00  0.10658D+00
  0.10965D+03  0.20400D+01  0.11482D+00  0.11482D+00  0.11482D+00  0.11482D+00  0.11482D+00  0.11482D+00  0.11482D+00  0.11482D+00  0.11482D+00  0.11482D+00  0.11482D+00  0.11484D+00  0.11492D+00  0.11516D+00  0.11554D+00  0.11621D+00  0.11741D+00  0.11954D+00  0.12321D+00
  0.11749D+03  0.20700D+01  0.13279D+00  0.13279D+00  0.13279D+00  0.13279D+00  0.13279D+00  0.13279D+00  0.13279D+00  0.13279D+00  0.13279D+00  0.13280D+00  0.13280D+00  0.13282D+00  0.13290D+00  0.13315D+00  0.13356D+00  0.13428D+00  0.13557D+00  0.13784D+00  0.14177D+00
  0.12589D+03  0.21000D+01  0.15226D+00  0.15226D+00  0.15226D+00  0.15226D+00  0.15226D+00  0.15226D+00  0.15226D+00  0.15226D+00  0.15226D+00  0.15226D+00  0.15226D+00  0.15227D+00  0.15235D+00  0.15262D+00  0.15306D+00  0.15381D+00  0.15517D+00  0.15756D+00  0.16169D+00
  0.13490D+03  0.21300D+01  0.17235D+00  0.17235D+00  0.17235D+00  0.17235D+00  0.17235D+00  0.17235D+00  0.17235D+00  0.17235D+00  0.17235D+00  0.17235D+00  0.17235D+00  0.17237D+00  0.17244D+00  0.17271D+00  0.17316D+00  0.17394D+00  0.17534D+00  0.17779D+00  0.18200D+00
  0.14454D+03  0.21600D+01  0.19202D+00  0.19202D+00  0.19202D+00  0.19202D+00  0.19202D+00  0.19202D+00  0.19202D+00  0.19202D+00  0.19202D+00  0.19202D+00  0.19202D+00  0.19203D+00  0.19209D+00  0.19236D+00  0.19282D+00  0.19359D+00  0.19498D+00  0.19743D+00  0.20159D+00
  0.15488D+03  0.21900D+01  0.21019D+00  0.21019D+00  0.21019D+00  0.21019D+00  0.21019D+00  0.21019D+00  0.21019D+00  0.21019D+00  0.21019D+00  0.21019D+00  0.21019D+00  0.21020D+00  0.21025D+00  0.21050D+00  0.21094D+00  0.21168D+00  0.21302D+00  0.21535D+00  0.21932D+00
  0.16596D+03  0.22200D+01  0.22594D+00  0.22594D+00  0.22594D+00  0.22594D+00  0.22594D+00  0.22594D+00  0.22594D+00  0.22594D+00  0.22594D+00  0.22594D+00  0.22594D+00  0.22595D+00  0.22599D+00  0.22620D+00  0.22663D+00  0.22731D+00  0.22855D+00  0.23072D+00  0.23437D+00
  0.17783D+03  0.22500D+01  0.23816D+00  0.23816D+00  0.23816D+00  0.23816D+00  0.23816D+00  0.23816D+00  0.23816D+00  0.23816D+00  0.23816D+00  0.23816D+00  0.23816D+00  0.23816D+00  0.23819D+00  0.23837D+00  0.23876D+00  0.23938D+00  0.24047D+00  0.24241D+00  0.24563D+00
  0.19055D+03  0.22800D+01  0.24583D+00  0.24583D+00  0.24583D+00  0.24583D+00  0.24583D+00  0.24583D+00  0.24583D+00  0.24583D+00  0.24583D+00  0.24583D+00  0.24584D+00  0.24584D+00  0.24586D+00  0.24599D+00  0.24634D+00  0.24687D+00  0.24780D+00  0.24945D+00  0.25218D+00
  0.20417D+03  0.23100D+01  0.24868D+00  0.24868D+00  0.24868D+00  0.24868D+00  0.24868D+00  0.24868D+00  0.24868D+00  0.24868D+00  0.24868D+00  0.24868D+00  0.24868D+00  0.24868D+00  0.24869D+00  0.24879D+00  0.24908D+00  0.24952D+00  0.25029D+00  0.25163D+00  0.25385D+00
  0.21878D+03  0.23400D+01  0.24794D+00  0.24794D+00  0.24794D+00  0.24794D+00  0.24794D+00  0.24794D+00  0.24794D+00  0.24794D+00  0.24794D+00  0.24794D+00  0.24794D+00  0.24794D+00  0.24795D+00  0.24802D+00  0.24825D+00  0.24861D+00  0.24922D+00  0.25029D+00  0.25206D+00
  0.23442D+03  0.23700D+01  0.24570D+00  0.24570D+00  0.24570D+00  0.24570D+00  0.24570D+00  0.24570D+00  0.24570D+00  0.24570D+00  0.24570D+00  0.24570D+00  0.24570D+00  0.24571D+00  0.24571D+00  0.24576D+00  0.24594D+00  0.24623D+00  0.24671D+00  0.24756D+00  0.24894D+00
  0.25119D+03  0.24000D+01  0.24077D+00  0.24077D+00  0.24077D+00  0.24077D+00  0.24077D+00  0.24077D+00  0.24077D+00  0.24077D+00  0.24077D+00  0.24077D+00  0.24077D+00  0.24077D+00  0.24078D+00  0.24080D+00  0.24095D+00  0.24117D+00  0.24154D+00  0.24219D+00  0.24325D+00
  0.26915D+03  0.24300D+01  0.23702D+00  0.23702D+00  0.23702D+00  0.23702D+00  0.23702D+00  0.23702D+00  0.23702D+00  0.23702D+00  0.23702D+00  0.23702D+00  0.23702D+00  0.23702D+00  0.23703D+00  0.23705D+00  0.23715D+00  0.23733D+00  0.23762D+00  0.23813D+00  0.23895D+00
  0.28840D+03  0.24600D+01  0.23355D+00  0.23355D+00  0.23355D+00  0.23355D+00  0.23355D+00  0.23355D+00  0.23355D+00  0.23355D+00  0.23355D+00  0.23355D+00  0.23355D+00  0.23355D+00  0.23355D+00  0.23356D+00  0.23364D+00  0.23379D+00  0.23401D+00  0.23441D+00  0.23505D+00
  0.30903D+03  0.24900D+01  0.23426D+00  0.23426D+00  0.23426D+00  0.23426D+00  0.23426D+00  0.23426D+00  0.23426D+00  0.23426D+00  0.23426D+00  0.23426D+00  0.23426D+00  0.23426D+00  0.23426D+00  0.23427D+00  0.23432D+00  0.23444D+00  0.23463D+00  0.23495D+00  0.23547D+00
  0.33113D+03  0.25200D+01  0.23794D+00  0.23794D+00  0.23794D+00  0.23794D+00  0.23794D+00  0.23794D+00  0.23794D+00  0.23794D+00  0.23794D+00  0.23794D+00  0.23794D+00  0.23794D+00  0.23794D+00  0.23795D+00  0.23799D+00  0.23809D+00  0.23825D+00  0.23851D+00  0.23894D+00


==> ross6/ross6_b145.dat <==
  0.10000D+01  0.00000D+00  0.41294D-05  0.41294D-05  0.41294D-05  0.41296D-05  0.41303D-05  0.41323D-05  0.41388D-05  0.41591D-05  0.42219D-05  0.44106D-05  0.48982D-05  0.59828D-05  0.78612D-05  0.10666D-04  0.16016D-04  0.29909D-04  0.90119D-04  0.28803D-03  0.53632D-03
  0.10715D+01  0.30000D-01  0.46307D-05  0.46307D-05  0.46308D-05  0.46310D-05  0.46316D-05  0.46336D-05  0.46399D-05  0.46598D-05  0.47229D-05  0.49021D-05  0.53816D-05  0.64397D-05  0.82487D-05  0.10922D-04  0.15939D-04  0.28608D-04  0.80509D-04  0.26366D-03  0.48757D-03
  0.11482D+01  0.60000D-01  0.51891D-05  0.51891D-05  0.51892D-05  0.51894D-05  0.51900D-05  0.51919D-05  0.51981D-05  0.52178D-05  0.52772D-05  0.54534D-05  0.59239D-05  0.69530D-05  0.87075D-05  0.11274D-04  0.16019D-04  0.27685D-04  0.73023D-04  0.24190D-03  0.44810D-03
  0.12303D+01  0.90000D-01  0.58128D-05  0.58128D-05  0.58129D-05  0.58131D-05  0.58137D-05  0.58156D-05  0.58216D-05  0.58404D-05  0.58984D-05  0.60713D-05  0.65290D-05  0.75338D-05  0.92462D-05  0.11727D-04  0.16250D-04  0.27094D-04  0.67188D-04  0.22077D-03  0.41644D-03
  0.13183D+01  0.12000D+00  0.65115D-05  0.65116D-05  0.65116D-05  0.65118D-05  0.65124D-05  0.65142D-05  0.65200D-05  0.65383D-05  0.65949D-05  0.67631D-05  0.72080D-05  0.81947D-05  0.98728D-05  0.12286D-04  0.16629D-04  0.26799D-04  0.62563D-04  0.20214D-03  0.39133D-03
  0.14125D+01  0.15000D+00  0.72961D-05  0.72961D-05  0.72962D-05  0.72963D-05  0.72969D-05  0.72987D-05  0.73043D-05  0.73220D-05  0.73773D-05  0.75392D-05  0.79758D-05  0.89461D-05  0.10594D-04  0.12958D-04  0.17158D-04  0.26773D-04  0.59048D-04  0.18602D-03  0.37106D-03
  0.15136D+01  0.18000D+00  0.81789D-05  0.81790D-05  0.81790D-05  0.81792D-05  0.81797D-05  0.81815D-05  0.81869D-05  0.82042D-05  0.82571D-05  0.84155D-05  0.88458D-05  0.97938D-05  0.11426D-04  0.13753D-04  0.17840D-04  0.27002D-04  0.56464D-04  0.17145D-03  0.35457D-03
  0.16218D+01  0.21000D+00  0.91743D-05  0.91743D-05  0.91744D-05  0.91746D-05  0.91751D-05  0.91768D-05  0.91820D-05  0.91986D-05  0.92502D-05  0.94079D-05  0.98211D-05  0.10760D-04  0.12382D-04  0.14683D-04  0.18683D-04  0.27477D-04  0.54625D-04  0.15854D-03  0.34153D-03
  0.17378D+01  0.24000D+00  0.10298D-04  0.10298D-04  0.10299D-04  0.10299D-04  0.10299D-04  0.10301D-04  0.10306D-04  0.10322D-04  0.10373D-04  0.10522D-04  0.10929D-04  0.11859D-04  0.13473D-04  0.15761D-04  0.19697D-04  0.28195D-04  0.53423D-04  0.14792D-03  0.33120D-03
  0.18621D+01  0.27000D+00  0.11570D-04  0.11570D-04  0.11570D-04  0.11570D-04  0.11571D-04  0.11572D-04  0.11577D-04  0.11593D-04  0.11641D-04  0.11787D-04  0.12189D-04  0.13106D-04  0.14719D-04  0.17005D-04  0.20897D-04  0.29160D-04  0.52833D-04  0.13926D-03  0.32140D-03
  0.19953D+01  0.30000D+00  0.13009D-04  0.13009D-04  0.13009D-04  0.13010D-04  0.13010D-04  0.13012D-04  0.13016D-04  0.13032D-04  0.13079D-04  0.13222D-04  0.13615D-04  0.14523D-04  0.16142D-04  0.18433D-04  0.22300D-04  0.30381D-04  0.52793D-04  0.13174D-03  0.31304D-03
  0.21380D+01  0.33000D+00  0.14641D-04  0.14641D-04  0.14641D-04  0.14641D-04  0.14642D-04  0.14643D-04  0.14648D-04  0.14663D-04  0.14709D-04  0.14848D-04  0.15231D-04  0.16136D-04  0.17764D-04  0.20067D-04  0.23925D-04  0.31871D-04  0.53230D-04  0.12593D-03  0.30599D-03
  0.22909D+01  0.36000D+00  0.16492D-04  0.16492D-04  0.16492D-04  0.16493D-04  0.16493D-04  0.16494D-04  0.16499D-04  0.16513D-04  0.16558D-04  0.16693D-04  0.17071D-04  0.17973D-04  0.19608D-04  0.21934D-04  0.25798D-04  0.33650D-04  0.54160D-04  0.12169D-03  0.29877D-03
  0.24547D+01  0.39000D+00  0.18594D-04  0.18594D-04  0.18594D-04  0.18594D-04  0.18595D-04  0.18596D-04  0.18601D-04  0.18614D-04  0.18658D-04  0.18789D-04  0.19167D-04  0.20055D-04  0.21710D-04  0.24064D-04  0.27947D-04  0.35741D-04  0.55583D-04  0.11862D-03  0.29128D-03
  0.26303D+01  0.42000D+00  0.20982D-04  0.20982D-04  0.20982D-04  0.20982D-04  0.20983D-04  0.20984D-04  0.20988D-04  0.21002D-04  0.21044D-04  0.21176D-04  0.21538D-04  0.22427D-04  0.24103D-04  0.26490D-04  0.30405D-04  0.38175D-04  0.57489D-04  0.11661D-03  0.28481D-03
  0.28184D+01  0.45000D+00  0.23696D-04  0.23696D-04  0.23696D-04  0.23696D-04  0.23697D-04  0.23698D-04  0.23702D-04  0.23715D-04  0.23757D-04  0.23882D-04  0.24241D-04  0.25131D-04  0.26824D-04  0.29252D-04  0.33210D-04  0.40988D-04  0.59885D-04  0.11584D-03  0.27929D-03
  0.30200D+01  0.48000D+00  0.26783D-04  0.26783D-04  0.26783D-04  0.26783D-04  0.26783D-04  0.26784D-04  0.26788D-04  0.26801D-04  0.26841D-04  0.26964D-04  0.27320D-04  0.28205D-04  0.29921D-04  0.32395D-04  0.36408D-04  0.44219D-04  0.62821D-04  0.11620D-03  0.27310D-03
  0.32359D+01  0.51000D+00  0.30294D-04  0.30294D-04  0.30294D-04  0.30294D-04  0.30295D-04  0.30296D-04  0.30300D-04  0.30312D-04  0.30351D-04  0.30472D-04  0.30823D-04  0.31701D-04  0.33447D-04  0.35972D-04  0.40049D-04  0.47920D-04  0.66330D-04  0.11740D-03  0.26827D-03
  0.34674D+01  0.54000D+00  0.34290D-04  0.34290D-04  0.34290D-04  0.34290D-04  0.34290D-04  0.34292D-04  0.34295D-04  0.34308D-04  0.34346D-04  0.34465D-04  0.34805D-04  0.35687D-04  0.37461D-04  0.40039D-04  0.44192D-04  0.52147D-04  0.70438D-04  0.11967D-03  0.26505D-03
  0.37154D+01  0.57000D+00  0.38838D-04  0.38838D-04  0.38839D-04  0.38839D-04  0.38839D-04  0.38840D-04  0.38844D-04  0.38856D-04  0.38894D-04  0.39007D-04  0.39345D-04  0.40231D-04  0.42024D-04  0.44666D-04  0.48903D-04  0.56964D-04  0.75218D-04  0.12303D-03  0.26272D-03
  0.39811D+01  0.60000D+00  0.44017D-04  0.44017D-04  0.44017D-04  0.44017D-04  0.44018D-04  0.44019D-04  0.44022D-04  0.44034D-04  0.44070D-04  0.44182D-04  0.44523D-04  0.45393D-04  0.47222D-04  0.49929D-04  0.54258D-04  0.62448D-04  0.80744D-04  0.12740D-03  0.26138D-03
  0.42658D+01  0.63000D+00  0.49914D-04  0.49914D-04  0.49914D-04  0.49915D-04  0.49915D-04  0.49916D-04  0.49920D-04  0.49931D-04  0.49966D-04  0.50080D-04  0.50404D-04  0.51278D-04  0.53141D-04  0.55914D-04  0.60345D-04  0.68685D-04  0.87090D-04  0.13279D-03  0.26205D-03
  0.45709D+01  0.66000D+00  0.56631D-04  0.56631D-04  0.56631D-04  0.56631D-04  0.56631D-04  0.56632D-04  0.56636D-04  0.56646D-04  0.56681D-04  0.56789D-04  0.57110D-04  0.57987D-04  0.59877D-04  0.62723D-04  0.67264D-04  0.75773D-04  0.94338D-04  0.13939D-03  0.26467D-03
  0.48978D+01  0.69000D+00  0.64280D-04  0.64280D-04  0.64280D-04  0.64280D-04  0.64281D-04  0.64282D-04  0.64285D-04  0.64296D-04  0.64329D-04  0.64434D-04  0.64754D-04  0.65627D-04  0.67545D-04  0.70469D-04  0.75128D-04  0.83825D-04  0.10262D-03  0.14728D-03  0.26834D-03
  0.52481D+01  0.72000D+00  0.72993D-04  0.72993D-04  0.72993D-04  0.72993D-04  0.72994D-04  0.72995D-04  0.72998D-04  0.73008D-04  0.73041D-04  0.73144D-04  0.73462D-04  0.74324D-04  0.76280D-04  0.79282D-04  0.84065D-04  0.92970D-04  0.11205D-03  0.15642D-03  0.27411D-03
  0.56234D+01  0.75000D+00  0.82918D-04  0.82918D-04  0.82918D-04  0.82918D-04  0.82918D-04  0.82919D-04  0.82923D-04  0.82933D-04  0.82964D-04  0.83068D-04  0.83372D-04  0.84238D-04  0.86230D-04  0.89308D-04  0.94223D-04  0.10335D-03  0.12277D-03  0.16704D-03  0.28215D-03
  0.60256D+01  0.78000D+00  0.94222D-04  0.94222D-04  0.94222D-04  0.94222D-04  0.94223D-04  0.94224D-04  0.94227D-04  0.94237D-04  0.94268D-04  0.94366D-04  0.94668D-04  0.95541D-04  0.97549D-04  0.10072D-03  0.10577D-03  0.11515D-03  0.13494D-03  0.17933D-03  0.29218D-03
  0.64565D+01  0.81000D+00  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10710D-03  0.10711D-03  0.10714D-03  0.10724D-03  0.10755D-03  0.10840D-03  0.11044D-03  0.11370D-03  0.11890D-03  0.12853D-03  0.14877D-03  0.19341D-03  0.30416D-03
  0.69183D+01  0.84000D+00  0.12176D-03  0.12176D-03  0.12176D-03  0.12176D-03  0.12176D-03  0.12176D-03  0.12177D-03  0.12177D-03  0.12180D-03  0.12190D-03  0.12219D-03  0.12304D-03  0.12513D-03  0.12846D-03  0.13381D-03  0.14373D-03  0.16446D-03  0.20943D-03  0.31884D-03
  0.74131D+01  0.87000D+00  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13846D-03  0.13847D-03  0.13850D-03  0.13859D-03  0.13888D-03  0.13973D-03  0.14184D-03  0.14527D-03  0.15077D-03  0.16099D-03  0.18224D-03  0.22772D-03  0.33636D-03
  0.79433D+01  0.90000D+00  0.15747D-03  0.15747D-03  0.15747D-03  0.15747D-03  0.15747D-03  0.15747D-03  0.15748D-03  0.15748D-03  0.15751D-03  0.15760D-03  0.15789D-03  0.15874D-03  0.16087D-03  0.16438D-03  0.17005D-03  0.18058D-03  0.20241D-03  0.24857D-03  0.35635D-03
  0.85114D+01  0.93000D+00  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17912D-03  0.17913D-03  0.17916D-03  0.17924D-03  0.17953D-03  0.18036D-03  0.18253D-03  0.18613D-03  0.19197D-03  0.20282D-03  0.22528D-03  0.27215D-03  0.37960D-03
  0.91201D+01  0.96000D+00  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20375D-03  0.20376D-03  0.20379D-03  0.20387D-03  0.20414D-03  0.20498D-03  0.20718D-03  0.21087D-03  0.21687D-03  0.22808D-03  0.25120D-03  0.29890D-03  0.40655D-03
  0.97724D+01  0.99000D+00  0.23178D-03  0.23178D-03  0.23178D-03  0.23178D-03  0.23178D-03  0.23178D-03  0.23179D-03  0.23179D-03  0.23182D-03  0.23190D-03  0.23217D-03  0.23301D-03  0.23522D-03  0.23900D-03  0.24518D-03  0.25675D-03  0.28058D-03  0.32926D-03  0.43733D-03
  0.10471D+02  0.10200D+01  0.26367D-03  0.26367D-03  0.26367D-03  0.26367D-03  0.26367D-03  0.26367D-03  0.26368D-03  0.26368D-03  0.26371D-03  0.26379D-03  0.26406D-03  0.26487D-03  0.26711D-03  0.27099D-03  0.27735D-03  0.28929D-03  0.31389D-03  0.36366D-03  0.47215D-03
  0.11220D+02  0.10500D+01  0.29994D-03  0.29994D-03  0.29994D-03  0.29994D-03  0.29994D-03  0.29994D-03  0.29995D-03  0.29995D-03  0.29998D-03  0.30005D-03  0.30031D-03  0.30112D-03  0.30340D-03  0.30736D-03  0.31389D-03  0.32623D-03  0.35164D-03  0.40250D-03  0.51196D-03
  0.12023D+02  0.10800D+01  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34118D-03  0.34119D-03  0.34122D-03  0.34129D-03  0.34154D-03  0.34235D-03  0.34465D-03  0.34869D-03  0.35540D-03  0.36814D-03  0.39439D-03  0.44651D-03  0.55731D-03
  0.12882D+02  0.11100D+01  0.38805D-03  0.38805D-03  0.38805D-03  0.38805D-03  0.38805D-03  0.38805D-03  0.38806D-03  0.38806D-03  0.38809D-03  0.38816D-03  0.38841D-03  0.38922D-03  0.39151D-03  0.39566D-03  0.40254D-03  0.41571D-03  0.44284D-03  0.49634D-03  0.60836D-03
  0.13804D+02  0.11400D+01  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44131D-03  0.44132D-03  0.44134D-03  0.44141D-03  0.44164D-03  0.44244D-03  0.44478D-03  0.44901D-03  0.45607D-03  0.46967D-03  0.49775D-03  0.55262D-03  0.66619D-03
  0.14791D+02  0.11700D+01  0.50180D-03  0.50180D-03  0.50180D-03  0.50180D-03  0.50180D-03  0.50180D-03  0.50181D-03  0.50181D-03  0.50183D-03  0.50190D-03  0.50212D-03  0.50292D-03  0.50529D-03  0.50959D-03  0.51682D-03  0.53087D-03  0.55992D-03  0.61626D-03  0.73178D-03
  0.15849D+02  0.12000D+01  0.57048D-03  0.57048D-03  0.57048D-03  0.57048D-03  0.57048D-03  0.57048D-03  0.57048D-03  0.57049D-03  0.57051D-03  0.57058D-03  0.57079D-03  0.57160D-03  0.57396D-03  0.57836D-03  0.58576D-03  0.60026D-03  0.63032D-03  0.68827D-03  0.80588D-03
  0.16982D+02  0.12300D+01  0.64843D-03  0.64843D-03  0.64843D-03  0.64843D-03  0.64843D-03  0.64843D-03  0.64843D-03  0.64844D-03  0.64846D-03  0.64852D-03  0.64873D-03  0.64951D-03  0.65190D-03  0.65639D-03  0.66396D-03  0.67893D-03  0.71005D-03  0.76969D-03  0.88925D-03
  0.18197D+02  0.12600D+01  0.73685D-03  0.73685D-03  0.73685D-03  0.73685D-03  0.73685D-03  0.73685D-03  0.73686D-03  0.73686D-03  0.73688D-03  0.73694D-03  0.73714D-03  0.73791D-03  0.74033D-03  0.74490D-03  0.75263D-03  0.76808D-03  0.80031D-03  0.86158D-03  0.98356D-03
  0.19498D+02  0.12900D+01  0.83712D-03  0.83712D-03  0.83712D-03  0.83712D-03  0.83712D-03  0.83712D-03  0.83713D-03  0.83713D-03  0.83715D-03  0.83721D-03  0.83741D-03  0.83817D-03  0.84061D-03  0.84525D-03  0.85314D-03  0.86908D-03  0.90241D-03  0.96549D-03  0.10902D-02
  0.20893D+02  0.13200D+01  0.95078D-03  0.95078D-03  0.95078D-03  0.95078D-03  0.95078D-03  0.95078D-03  0.95078D-03  0.95078D-03  0.95080D-03  0.95086D-03  0.95105D-03  0.95182D-03  0.95424D-03  0.95898D-03  0.96703D-03  0.98345D-03  0.10180D-02  0.10829D-02  0.12101D-02
  0.22387D+02  0.13500D+01  0.10795D-02  0.10795D-02  0.10795D-02  0.10795D-02  0.10795D-02  0.10795D-02  0.10795D-02  0.10795D-02  0.10796D-02  0.10796D-02  0.10798D-02  0.10805D-02  0.10830D-02  0.10878D-02  0.10960D-02  0.11129D-02  0.11487D-02  0.12155D-02  0.13454D-02
  0.23988D+02  0.13800D+01  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12254D-02  0.12256D-02  0.12263D-02  0.12288D-02  0.12337D-02  0.12420D-02  0.12595D-02  0.12964D-02  0.13652D-02  0.14981D-02
  0.25704D+02  0.14100D+01  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13904D-02  0.13905D-02  0.13906D-02  0.13913D-02  0.13939D-02  0.13988D-02  0.14073D-02  0.14252D-02  0.14634D-02  0.15342D-02  0.16703D-02
  0.27542D+02  0.14400D+01  0.15771D-02  0.15771D-02  0.15771D-02  0.15771D-02  0.15771D-02  0.15771D-02  0.15771D-02  0.15771D-02  0.15772D-02  0.15772D-02  0.15774D-02  0.15780D-02  0.15806D-02  0.15857D-02  0.15943D-02  0.16127D-02  0.16522D-02  0.17251D-02  0.18640D-02
  0.29512D+02  0.14700D+01  0.17883D-02  0.17883D-02  0.17883D-02  0.17883D-02  0.17883D-02  0.17883D-02  0.17883D-02  0.17883D-02  0.17883D-02  0.17884D-02  0.17886D-02  0.17891D-02  0.17918D-02  0.17969D-02  0.18056D-02  0.18246D-02  0.18654D-02  0.19403D-02  0.20826D-02
  0.31623D+02  0.15000D+01  0.20271D-02  0.20271D-02  0.20271D-02  0.20271D-02  0.20271D-02  0.20271D-02  0.20271D-02  0.20271D-02  0.20271D-02  0.20271D-02  0.20273D-02  0.20278D-02  0.20305D-02  0.20357D-02  0.20446D-02  0.20640D-02  0.21061D-02  0.21832D-02  0.23290D-02
  0.33884D+02  0.15300D+01  0.22968D-02  0.22968D-02  0.22968D-02  0.22968D-02  0.22968D-02  0.22968D-02  0.22968D-02  0.22968D-02  0.22969D-02  0.22969D-02  0.22970D-02  0.22976D-02  0.23003D-02  0.23056D-02  0.23145D-02  0.23344D-02  0.23779D-02  0.24572D-02  0.26063D-02
  0.36308D+02  0.15600D+01  0.26016D-02  0.26016D-02  0.26016D-02  0.26016D-02  0.26016D-02  0.26016D-02  0.26016D-02  0.26016D-02  0.26016D-02  0.26016D-02  0.26018D-02  0.26023D-02  0.26050D-02  0.26104D-02  0.26194D-02  0.26398D-02  0.26847D-02  0.27662D-02  0.29186D-02
  0.38905D+02  0.15900D+01  0.29457D-02  0.29457D-02  0.29457D-02  0.29457D-02  0.29457D-02  0.29457D-02  0.29457D-02  0.29457D-02  0.29457D-02  0.29457D-02  0.29458D-02  0.29464D-02  0.29490D-02  0.29545D-02  0.29637D-02  0.29846D-02  0.30309D-02  0.31145D-02  0.32706D-02
  0.41687D+02  0.16200D+01  0.33341D-02  0.33341D-02  0.33341D-02  0.33341D-02  0.33341D-02  0.33341D-02  0.33341D-02  0.33341D-02  0.33341D-02  0.33341D-02  0.33343D-02  0.33348D-02  0.33372D-02  0.33430D-02  0.33523D-02  0.33737D-02  0.34213D-02  0.35072D-02  0.36671D-02
  0.44668D+02  0.16500D+01  0.37725D-02  0.37725D-02  0.37725D-02  0.37725D-02  0.37725D-02  0.37725D-02  0.37725D-02  0.37725D-02  0.37725D-02  0.37725D-02  0.37727D-02  0.37732D-02  0.37754D-02  0.37815D-02  0.37908D-02  0.38127D-02  0.38618D-02  0.39500D-02  0.41133D-02
  0.47863D+02  0.16800D+01  0.42672D-02  0.42672D-02  0.42672D-02  0.42672D-02  0.42672D-02  0.42672D-02  0.42672D-02  0.42672D-02  0.42672D-02  0.42672D-02  0.42673D-02  0.42678D-02  0.42699D-02  0.42763D-02  0.42857D-02  0.43080D-02  0.43585D-02  0.44489D-02  0.46160D-02
  0.51286D+02  0.17100D+01  0.48253D-02  0.48253D-02  0.48253D-02  0.48253D-02  0.48253D-02  0.48253D-02  0.48253D-02  0.48253D-02  0.48253D-02  0.48254D-02  0.48255D-02  0.48260D-02  0.48280D-02  0.48344D-02  0.48440D-02  0.48667D-02  0.49187D-02  0.50114D-02  0.51826D-02
  0.54954D+02  0.17400D+01  0.54551D-02  0.54551D-02  0.54551D-02  0.54551D-02  0.54551D-02  0.54551D-02  0.54551D-02  0.54551D-02  0.54551D-02  0.54551D-02  0.54552D-02  0.54557D-02  0.54576D-02  0.54642D-02  0.54739D-02  0.54971D-02  0.55505D-02  0.56457D-02  0.58205D-02
  0.58884D+02  0.17700D+01  0.61657D-02  0.61657D-02  0.61657D-02  0.61657D-02  0.61657D-02  0.61657D-02  0.61657D-02  0.61657D-02  0.61657D-02  0.61658D-02  0.61659D-02  0.61663D-02  0.61682D-02  0.61748D-02  0.61846D-02  0.62083D-02  0.62632D-02  0.63608D-02  0.65393D-02
  0.63096D+02  0.18000D+01  0.69678D-02  0.69678D-02  0.69678D-02  0.69678D-02  0.69678D-02  0.69678D-02  0.69678D-02  0.69678D-02  0.69678D-02  0.69678D-02  0.69679D-02  0.69683D-02  0.69701D-02  0.69767D-02  0.69867D-02  0.70109D-02  0.70674D-02  0.71673D-02  0.73500D-02
  0.67608D+02  0.18300D+01  0.78733D-02  0.78733D-02  0.78733D-02  0.78733D-02  0.78733D-02  0.78733D-02  0.78733D-02  0.78733D-02  0.78733D-02  0.78733D-02  0.78734D-02  0.78739D-02  0.78756D-02  0.78820D-02  0.78923D-02  0.79170D-02  0.79749D-02  0.80774D-02  0.82646D-02
  0.72444D+02  0.18600D+01  0.88962D-02  0.88962D-02  0.88962D-02  0.88962D-02  0.88962D-02  0.88962D-02  0.88962D-02  0.88962D-02  0.88962D-02  0.88962D-02  0.88963D-02  0.88967D-02  0.88984D-02  0.89044D-02  0.89152D-02  0.89403D-02  0.90000D-02  0.91052D-02  0.92960D-02
  0.77625D+02  0.18900D+01  0.10052D-01  0.10052D-01  0.10052D-01  0.10052D-01  0.10052D-01  0.10052D-01  0.10052D-01  0.10052D-01  0.10052D-01  0.10052D-01  0.10052D-01  0.10053D-01  0.10054D-01  0.10060D-01  0.10071D-01  0.10097D-01  0.10158D-01  0.10266D-01  0.10461D-01
  0.83176D+02  0.19200D+01  0.11360D-01  0.11360D-01  0.11360D-01  0.11360D-01  0.11360D-01  0.11360D-01  0.11360D-01  0.11360D-01  0.11360D-01  0.11360D-01  0.11360D-01  0.11361D-01  0.11362D-01  0.11367D-01  0.11379D-01  0.11405D-01  0.11469D-01  0.11579D-01  0.11779D-01
  0.89125D+02  0.19500D+01  0.12841D-01  0.12841D-01  0.12841D-01  0.12841D-01  0.12841D-01  0.12841D-01  0.12841D-01  0.12841D-01  0.12841D-01  0.12841D-01  0.12841D-01  0.12842D-01  0.12843D-01  0.12848D-01  0.12860D-01  0.12887D-01  0.12952D-01  0.13066D-01  0.13271D-01
  0.95499D+02  0.19800D+01  0.14520D-01  0.14520D-01  0.14520D-01  0.14520D-01  0.14520D-01  0.14520D-01  0.14520D-01  0.14520D-01  0.14520D-01  0.14520D-01  0.14520D-01  0.14521D-01  0.14522D-01  0.14527D-01  0.14539D-01  0.14567D-01  0.14635D-01  0.14751D-01  0.14961D-01
  0.10233D+03  0.20100D+01  0.16427D-01  0.16427D-01  0.16427D-01  0.16427D-01  0.16427D-01  0.16427D-01  0.16427D-01  0.16427D-01  0.16427D-01  0.16427D-01  0.16427D-01  0.16428D-01  0.16429D-01  0.16434D-01  0.16447D-01  0.16476D-01  0.16545D-01  0.16665D-01  0.16881D-01
  0.10965D+03  0.20400D+01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18598D-01  0.18599D-01  0.18604D-01  0.18617D-01  0.18647D-01  0.18719D-01  0.18843D-01  0.19064D-01
  0.11749D+03  0.20700D+01  0.21072D-01  0.21072D-01  0.21072D-01  0.21072D-01  0.21072D-01  0.21072D-01  0.21072D-01  0.21072D-01  0.21072D-01  0.21072D-01  0.21072D-01  0.21072D-01  0.21074D-01  0.21078D-01  0.21092D-01  0.21123D-01  0.21197D-01  0.21325D-01  0.21553D-01
  0.12589D+03  0.21000D+01  0.23901D-01  0.23901D-01  0.23901D-01  0.23901D-01  0.23901D-01  0.23901D-01  0.23901D-01  0.23901D-01  0.23901D-01  0.23901D-01  0.23901D-01  0.23901D-01  0.23902D-01  0.23906D-01  0.23920D-01  0.23952D-01  0.24029D-01  0.24162D-01  0.24396D-01
  0.13490D+03  0.21300D+01  0.27141D-01  0.27141D-01  0.27141D-01  0.27141D-01  0.27141D-01  0.27141D-01  0.27141D-01  0.27141D-01  0.27141D-01  0.27141D-01  0.27141D-01  0.27141D-01  0.27142D-01  0.27146D-01  0.27159D-01  0.27193D-01  0.27273D-01  0.27411D-01  0.27653D-01
  0.14454D+03  0.21600D+01  0.30860D-01  0.30860D-01  0.30860D-01  0.30860D-01  0.30860D-01  0.30860D-01  0.30860D-01  0.30860D-01  0.30860D-01  0.30860D-01  0.30860D-01  0.30860D-01  0.30861D-01  0.30865D-01  0.30877D-01  0.30913D-01  0.30997D-01  0.31140D-01  0.31391D-01
  0.15488D+03  0.21900D+01  0.35137D-01  0.35137D-01  0.35137D-01  0.35137D-01  0.35137D-01  0.35137D-01  0.35137D-01  0.35137D-01  0.35137D-01  0.35137D-01  0.35137D-01  0.35137D-01  0.35138D-01  0.35141D-01  0.35153D-01  0.35190D-01  0.35279D-01  0.35428D-01  0.35687D-01
  0.16596D+03  0.22200D+01  0.40059D-01  0.40059D-01  0.40059D-01  0.40059D-01  0.40059D-01  0.40059D-01  0.40059D-01  0.40059D-01  0.40059D-01  0.40059D-01  0.40059D-01  0.40059D-01  0.40059D-01  0.40062D-01  0.40074D-01  0.40113D-01  0.40206D-01  0.40362D-01  0.40631D-01
  0.17783D+03  0.22500D+01  0.45718D-01  0.45718D-01  0.45718D-01  0.45718D-01  0.45718D-01  0.45718D-01  0.45718D-01  0.45718D-01  0.45718D-01  0.45718D-01  0.45718D-01  0.45718D-01  0.45719D-01  0.45721D-01  0.45733D-01  0.45775D-01  0.45873D-01  0.46036D-01  0.46318D-01
  0.19055D+03  0.22800D+01  0.52208D-01  0.52208D-01  0.52208D-01  0.52208D-01  0.52208D-01  0.52208D-01  0.52208D-01  0.52208D-01  0.52208D-01  0.52208D-01  0.52208D-01  0.52208D-01  0.52208D-01  0.52211D-01  0.52223D-01  0.52267D-01  0.52370D-01  0.52542D-01  0.52835D-01
  0.20417D+03  0.23100D+01  0.59607D-01  0.59607D-01  0.59607D-01  0.59607D-01  0.59607D-01  0.59607D-01  0.59607D-01  0.59607D-01  0.59607D-01  0.59607D-01  0.59607D-01  0.59607D-01  0.59607D-01  0.59610D-01  0.59623D-01  0.59669D-01  0.59779D-01  0.59958D-01  0.60264D-01
  0.21878D+03  0.23400D+01  0.67951D-01  0.67951D-01  0.67951D-01  0.67951D-01  0.67951D-01  0.67951D-01  0.67951D-01  0.67951D-01  0.67951D-01  0.67951D-01  0.67951D-01  0.67951D-01  0.67951D-01  0.67954D-01  0.67967D-01  0.68016D-01  0.68131D-01  0.68319D-01  0.68637D-01
  0.23442D+03  0.23700D+01  0.77201D-01  0.77201D-01  0.77201D-01  0.77201D-01  0.77201D-01  0.77201D-01  0.77201D-01  0.77201D-01  0.77201D-01  0.77201D-01  0.77201D-01  0.77201D-01  0.77202D-01  0.77204D-01  0.77217D-01  0.77268D-01  0.77388D-01  0.77584D-01  0.77912D-01
  0.25119D+03  0.24000D+01  0.87211D-01  0.87211D-01  0.87211D-01  0.87211D-01  0.87211D-01  0.87211D-01  0.87211D-01  0.87211D-01  0.87211D-01  0.87211D-01  0.87211D-01  0.87211D-01  0.87212D-01  0.87214D-01  0.87226D-01  0.87276D-01  0.87401D-01  0.87603D-01  0.87935D-01
  0.26915D+03  0.24300D+01  0.97659D-01  0.97659D-01  0.97659D-01  0.97659D-01  0.97659D-01  0.97659D-01  0.97659D-01  0.97659D-01  0.97659D-01  0.97659D-01  0.97660D-01  0.97660D-01  0.97660D-01  0.97662D-01  0.97673D-01  0.97719D-01  0.97845D-01  0.98043D-01  0.98362D-01
  0.28840D+03  0.24600D+01  0.10801D+00  0.10801D+00  0.10801D+00  0.10801D+00  0.10801D+00  0.10801D+00  0.10801D+00  0.10801D+00  0.10801D+00  0.10801D+00  0.10801D+00  0.10801D+00  0.10801D+00  0.10801D+00  0.10802D+00  0.10806D+00  0.10819D+00  0.10839D+00  0.10871D+00
  0.30903D+03  0.24900D+01  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11756D+00  0.11760D+00  0.11772D+00  0.11791D+00  0.11822D+00
  0.33113D+03  0.25200D+01  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12552D+00  0.12555D+00  0.12566D+00  0.12584D+00  0.12611D+00


==> ross6/ross6_b15.dat <==
  0.10000D+01  0.00000D+00  0.82277D-06  0.82277D-06  0.82277D-06  0.82278D-06  0.82279D-06  0.82284D-06  0.82298D-06  0.82345D-06  0.82491D-06  0.82952D-06  0.84395D-06  0.88923D-06  0.10287D-05  0.14426D-05  0.27370D-05  0.72354D-05  0.21601D-04  0.64671D-04  0.20082D-03
  0.10715D+01  0.30000D-01  0.96109D-06  0.96109D-06  0.96109D-06  0.96110D-06  0.96112D-06  0.96117D-06  0.96133D-06  0.96184D-06  0.96346D-06  0.96857D-06  0.98462D-06  0.10352D-05  0.11876D-05  0.16446D-05  0.30584D-05  0.78114D-05  0.22592D-04  0.66331D-04  0.20687D-03
  0.11482D+01  0.60000D-01  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11220D-05  0.11221D-05  0.11223D-05  0.11228D-05  0.11246D-05  0.11303D-05  0.11484D-05  0.12031D-05  0.13717D-05  0.18751D-05  0.33964D-05  0.83827D-05  0.23263D-04  0.66095D-04  0.20568D-03
  0.12303D+01  0.90000D-01  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13086D-05  0.13087D-05  0.13089D-05  0.13095D-05  0.13115D-05  0.13180D-05  0.13372D-05  0.13977D-05  0.15841D-05  0.21289D-05  0.37628D-05  0.89350D-05  0.23561D-04  0.64116D-04  0.19713D-03
  0.13183D+01  0.12000D+00  0.15240D-05  0.15240D-05  0.15240D-05  0.15240D-05  0.15240D-05  0.15241D-05  0.15243D-05  0.15250D-05  0.15272D-05  0.15340D-05  0.15554D-05  0.16222D-05  0.18235D-05  0.24138D-05  0.41571D-05  0.94399D-05  0.23524D-04  0.60820D-04  0.18276D-03
  0.14125D+01  0.15000D+00  0.17716D-05  0.17716D-05  0.17716D-05  0.17716D-05  0.17716D-05  0.17717D-05  0.17720D-05  0.17727D-05  0.17751D-05  0.17825D-05  0.18060D-05  0.18780D-05  0.20958D-05  0.27329D-05  0.45713D-05  0.98932D-05  0.23233D-04  0.56748D-04  0.16506D-03
  0.15136D+01  0.18000D+00  0.20548D-05  0.20548D-05  0.20548D-05  0.20548D-05  0.20549D-05  0.20549D-05  0.20552D-05  0.20560D-05  0.20586D-05  0.20666D-05  0.20920D-05  0.21696D-05  0.24047D-05  0.30854D-05  0.50010D-05  0.10313D-04  0.22771D-04  0.52429D-04  0.14650D-03
  0.16218D+01  0.21000D+00  0.23772D-05  0.23772D-05  0.23772D-05  0.23772D-05  0.23772D-05  0.23773D-05  0.23776D-05  0.23785D-05  0.23812D-05  0.23899D-05  0.24170D-05  0.25006D-05  0.27529D-05  0.34685D-05  0.54561D-05  0.10707D-04  0.22205D-04  0.48263D-04  0.12888D-03
  0.17378D+01  0.24000D+00  0.27424D-05  0.27424D-05  0.27424D-05  0.27425D-05  0.27425D-05  0.27426D-05  0.27429D-05  0.27438D-05  0.27467D-05  0.27560D-05  0.27849D-05  0.28752D-05  0.31384D-05  0.38922D-05  0.59384D-05  0.11061D-04  0.21636D-04  0.44481D-04  0.11321D-03
  0.18621D+01  0.27000D+00  0.31546D-05  0.31546D-05  0.31546D-05  0.31546D-05  0.31546D-05  0.31547D-05  0.31550D-05  0.31560D-05  0.31591D-05  0.31688D-05  0.32004D-05  0.32931D-05  0.35710D-05  0.43602D-05  0.64347D-05  0.11418D-04  0.21123D-04  0.41191D-04  0.99813D-04
  0.19953D+01  0.30000D+00  0.36180D-05  0.36180D-05  0.36180D-05  0.36180D-05  0.36180D-05  0.36181D-05  0.36184D-05  0.36195D-05  0.36227D-05  0.36333D-05  0.36649D-05  0.37629D-05  0.40549D-05  0.48648D-05  0.69638D-05  0.11793D-04  0.20700D-04  0.38432D-04  0.88675D-04
  0.21380D+01  0.33000D+00  0.41376D-05  0.41376D-05  0.41376D-05  0.41376D-05  0.41377D-05  0.41378D-05  0.41381D-05  0.41392D-05  0.41426D-05  0.41532D-05  0.41864D-05  0.42889D-05  0.45885D-05  0.54190D-05  0.75341D-05  0.12196D-04  0.20397D-04  0.36187D-04  0.79574D-04
  0.22909D+01  0.36000D+00  0.47193D-05  0.47193D-05  0.47193D-05  0.47194D-05  0.47194D-05  0.47195D-05  0.47198D-05  0.47209D-05  0.47244D-05  0.47354D-05  0.47697D-05  0.48749D-05  0.51817D-05  0.60313D-05  0.81474D-05  0.12640D-04  0.20237D-04  0.34419D-04  0.72231D-04
  0.24547D+01  0.39000D+00  0.53699D-05  0.53699D-05  0.53699D-05  0.53699D-05  0.53700D-05  0.53701D-05  0.53704D-05  0.53716D-05  0.53751D-05  0.53863D-05  0.54214D-05  0.55286D-05  0.58430D-05  0.67060D-05  0.88077D-05  0.13151D-04  0.20229D-04  0.33083D-04  0.66372D-04
  0.26303D+01  0.42000D+00  0.60973D-05  0.60973D-05  0.60973D-05  0.60973D-05  0.60974D-05  0.60975D-05  0.60978D-05  0.60990D-05  0.61026D-05  0.61140D-05  0.61496D-05  0.62588D-05  0.65812D-05  0.74430D-05  0.95376D-05  0.13745D-04  0.20374D-04  0.32142D-04  0.61754D-04
  0.28184D+01  0.45000D+00  0.69110D-05  0.69110D-05  0.69110D-05  0.69110D-05  0.69110D-05  0.69111D-05  0.69115D-05  0.69127D-05  0.69163D-05  0.69278D-05  0.69638D-05  0.70769D-05  0.73957D-05  0.82649D-05  0.10350D-04  0.14420D-04  0.20684D-04  0.31558D-04  0.58177D-04
  0.30200D+01  0.48000D+00  0.78219D-05  0.78219D-05  0.78219D-05  0.78219D-05  0.78219D-05  0.78220D-05  0.78224D-05  0.78236D-05  0.78273D-05  0.78388D-05  0.78771D-05  0.79860D-05  0.83092D-05  0.91842D-05  0.11242D-04  0.15205D-04  0.21165D-04  0.31303D-04  0.55477D-04
  0.32359D+01  0.51000D+00  0.88429D-05  0.88429D-05  0.88429D-05  0.88429D-05  0.88430D-05  0.88431D-05  0.88435D-05  0.88446D-05  0.88483D-05  0.88600D-05  0.88961D-05  0.90071D-05  0.93338D-05  0.10201D-04  0.12242D-04  0.16116D-04  0.21823D-04  0.31357D-04  0.53528D-04
  0.34674D+01  0.54000D+00  0.99890D-05  0.99890D-05  0.99890D-05  0.99890D-05  0.99891D-05  0.99892D-05  0.99895D-05  0.99907D-05  0.99944D-05  0.10006D-04  0.10042D-04  0.10153D-04  0.10478D-04  0.11341D-04  0.13368D-04  0.17163D-04  0.22665D-04  0.31707D-04  0.52233D-04
  0.37154D+01  0.57000D+00  0.11277D-04  0.11277D-04  0.11277D-04  0.11277D-04  0.11277D-04  0.11277D-04  0.11278D-04  0.11279D-04  0.11283D-04  0.11294D-04  0.11330D-04  0.11441D-04  0.11762D-04  0.12624D-04  0.14636D-04  0.18362D-04  0.23706D-04  0.32347D-04  0.51519D-04
  0.39811D+01  0.60000D+00  0.12727D-04  0.12727D-04  0.12727D-04  0.12727D-04  0.12728D-04  0.12728D-04  0.12728D-04  0.12729D-04  0.12733D-04  0.12744D-04  0.12780D-04  0.12889D-04  0.13210D-04  0.14071D-04  0.16056D-04  0.19740D-04  0.24961D-04  0.33275D-04  0.51334D-04
  0.42658D+01  0.63000D+00  0.14362D-04  0.14362D-04  0.14362D-04  0.14362D-04  0.14362D-04  0.14362D-04  0.14363D-04  0.14364D-04  0.14367D-04  0.14379D-04  0.14414D-04  0.14522D-04  0.14846D-04  0.15689D-04  0.17666D-04  0.21320D-04  0.26443D-04  0.34500D-04  0.51644D-04
  0.45709D+01  0.66000D+00  0.16207D-04  0.16207D-04  0.16207D-04  0.16207D-04  0.16207D-04  0.16207D-04  0.16208D-04  0.16209D-04  0.16212D-04  0.16223D-04  0.16258D-04  0.16371D-04  0.16680D-04  0.17522D-04  0.19493D-04  0.23116D-04  0.28177D-04  0.36032D-04  0.52426D-04
  0.48978D+01  0.69000D+00  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18292D-04  0.18293D-04  0.18297D-04  0.18308D-04  0.18343D-04  0.18448D-04  0.18759D-04  0.19601D-04  0.21550D-04  0.25165D-04  0.30189D-04  0.37889D-04  0.53674D-04
  0.52481D+01  0.72000D+00  0.20649D-04  0.20649D-04  0.20649D-04  0.20649D-04  0.20649D-04  0.20649D-04  0.20650D-04  0.20651D-04  0.20654D-04  0.20665D-04  0.20699D-04  0.20803D-04  0.21113D-04  0.21943D-04  0.23882D-04  0.27501D-04  0.32507D-04  0.40094D-04  0.55389D-04
  0.56234D+01  0.75000D+00  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23318D-04  0.23319D-04  0.23322D-04  0.23333D-04  0.23366D-04  0.23469D-04  0.23774D-04  0.24595D-04  0.26533D-04  0.30158D-04  0.35164D-04  0.42679D-04  0.57584D-04
  0.60256D+01  0.78000D+00  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26340D-04  0.26341D-04  0.26345D-04  0.26355D-04  0.26388D-04  0.26489D-04  0.26788D-04  0.27606D-04  0.29540D-04  0.33171D-04  0.38204D-04  0.45677D-04  0.60281D-04
  0.64565D+01  0.81000D+00  0.29765D-04  0.29765D-04  0.29765D-04  0.29765D-04  0.29765D-04  0.29765D-04  0.29766D-04  0.29767D-04  0.29770D-04  0.29780D-04  0.29812D-04  0.29911D-04  0.30207D-04  0.31026D-04  0.32938D-04  0.36599D-04  0.41673D-04  0.49132D-04  0.63512D-04
  0.69183D+01  0.84000D+00  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33649D-04  0.33650D-04  0.33653D-04  0.33663D-04  0.33695D-04  0.33792D-04  0.34093D-04  0.34885D-04  0.36802D-04  0.40497D-04  0.45619D-04  0.53094D-04  0.67317D-04
  0.74131D+01  0.87000D+00  0.38053D-04  0.38053D-04  0.38053D-04  0.38053D-04  0.38053D-04  0.38054D-04  0.38054D-04  0.38055D-04  0.38058D-04  0.38068D-04  0.38098D-04  0.38198D-04  0.38481D-04  0.39274D-04  0.41196D-04  0.44912D-04  0.50106D-04  0.57622D-04  0.71747D-04
  0.79433D+01  0.90000D+00  0.43050D-04  0.43050D-04  0.43051D-04  0.43051D-04  0.43051D-04  0.43051D-04  0.43051D-04  0.43052D-04  0.43055D-04  0.43065D-04  0.43095D-04  0.43188D-04  0.43470D-04  0.44263D-04  0.46171D-04  0.49926D-04  0.55204D-04  0.62780D-04  0.76863D-04
  0.85114D+01  0.93000D+00  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48721D-04  0.48722D-04  0.48725D-04  0.48734D-04  0.48764D-04  0.48856D-04  0.49135D-04  0.49916D-04  0.51818D-04  0.55620D-04  0.60990D-04  0.68647D-04  0.82736D-04
  0.91201D+01  0.96000D+00  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55156D-04  0.55157D-04  0.55160D-04  0.55169D-04  0.55198D-04  0.55288D-04  0.55562D-04  0.56329D-04  0.58239D-04  0.62083D-04  0.67551D-04  0.75311D-04  0.89448D-04
  0.97724D+01  0.99000D+00  0.62458D-04  0.62458D-04  0.62458D-04  0.62458D-04  0.62458D-04  0.62458D-04  0.62459D-04  0.62459D-04  0.62462D-04  0.62471D-04  0.62499D-04  0.62588D-04  0.62855D-04  0.63617D-04  0.65533D-04  0.69404D-04  0.74992D-04  0.82871D-04  0.97098D-04
  0.10471D+02  0.10200D+01  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70746D-04  0.70747D-04  0.70750D-04  0.70758D-04  0.70786D-04  0.70872D-04  0.71135D-04  0.71903D-04  0.73787D-04  0.77717D-04  0.83429D-04  0.91441D-04  0.10579D-03
  0.11220D+02  0.10500D+01  0.80150D-04  0.80150D-04  0.80150D-04  0.80150D-04  0.80150D-04  0.80150D-04  0.80151D-04  0.80151D-04  0.80154D-04  0.80163D-04  0.80190D-04  0.80274D-04  0.80544D-04  0.81273D-04  0.83168D-04  0.87153D-04  0.92987D-04  0.10115D-03  0.11566D-03
  0.12023D+02  0.10800D+01  0.90821D-04  0.90821D-04  0.90821D-04  0.90821D-04  0.90821D-04  0.90821D-04  0.90822D-04  0.90822D-04  0.90825D-04  0.90833D-04  0.90859D-04  0.90943D-04  0.91194D-04  0.91924D-04  0.93827D-04  0.97844D-04  0.10382D-03  0.11214D-03  0.12685D-03
  0.12882D+02  0.11100D+01  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10293D-03  0.10294D-03  0.10296D-03  0.10304D-03  0.10329D-03  0.10402D-03  0.10590D-03  0.10997D-03  0.11609D-03  0.12459D-03  0.13952D-03
  0.13804D+02  0.11400D+01  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11666D-03  0.11667D-03  0.11669D-03  0.11677D-03  0.11702D-03  0.11773D-03  0.11960D-03  0.12372D-03  0.12998D-03  0.13867D-03  0.15385D-03
  0.14791D+02  0.11700D+01  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13223D-03  0.13224D-03  0.13226D-03  0.13234D-03  0.13258D-03  0.13327D-03  0.13514D-03  0.13932D-03  0.14572D-03  0.15461D-03  0.17006D-03
  0.15849D+02  0.12000D+01  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14988D-03  0.14989D-03  0.14992D-03  0.14999D-03  0.15022D-03  0.15091D-03  0.15278D-03  0.15697D-03  0.16353D-03  0.17263D-03  0.18838D-03
  0.16982D+02  0.12300D+01  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16989D-03  0.16990D-03  0.16992D-03  0.16999D-03  0.17022D-03  0.17092D-03  0.17273D-03  0.17699D-03  0.18370D-03  0.19301D-03  0.20908D-03
  0.18197D+02  0.12600D+01  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19255D-03  0.19256D-03  0.19258D-03  0.19265D-03  0.19288D-03  0.19353D-03  0.19536D-03  0.19966D-03  0.20652D-03  0.21606D-03  0.23246D-03
  0.19498D+02  0.12900D+01  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21822D-03  0.21823D-03  0.21825D-03  0.21832D-03  0.21853D-03  0.21917D-03  0.22100D-03  0.22533D-03  0.23234D-03  0.24210D-03  0.25887D-03
  0.20893D+02  0.13200D+01  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24728D-03  0.24729D-03  0.24731D-03  0.24737D-03  0.24758D-03  0.24822D-03  0.25002D-03  0.25437D-03  0.26155D-03  0.27154D-03  0.28868D-03
  0.22387D+02  0.13500D+01  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28016D-03  0.28017D-03  0.28019D-03  0.28025D-03  0.28045D-03  0.28108D-03  0.28284D-03  0.28724D-03  0.29458D-03  0.30479D-03  0.32232D-03
  0.23988D+02  0.13800D+01  0.31735D-03  0.31735D-03  0.31735D-03  0.31735D-03  0.31735D-03  0.31735D-03  0.31735D-03  0.31735D-03  0.31736D-03  0.31736D-03  0.31738D-03  0.31744D-03  0.31764D-03  0.31824D-03  0.32000D-03  0.32444D-03  0.33190D-03  0.34235D-03  0.36029D-03
  0.25704D+02  0.14100D+01  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35941D-03  0.35943D-03  0.35949D-03  0.35968D-03  0.36027D-03  0.36204D-03  0.36644D-03  0.37408D-03  0.38475D-03  0.40311D-03
  0.27542D+02  0.14400D+01  0.40693D-03  0.40693D-03  0.40693D-03  0.40693D-03  0.40693D-03  0.40693D-03  0.40693D-03  0.40693D-03  0.40693D-03  0.40694D-03  0.40695D-03  0.40701D-03  0.40719D-03  0.40780D-03  0.40947D-03  0.41393D-03  0.42172D-03  0.43261D-03  0.45140D-03
  0.29512D+02  0.14700D+01  0.46061D-03  0.46061D-03  0.46061D-03  0.46061D-03  0.46061D-03  0.46061D-03  0.46061D-03  0.46061D-03  0.46061D-03  0.46061D-03  0.46063D-03  0.46069D-03  0.46086D-03  0.46142D-03  0.46309D-03  0.46758D-03  0.47551D-03  0.48661D-03  0.50584D-03
  0.31623D+02  0.15000D+01  0.52121D-03  0.52121D-03  0.52121D-03  0.52121D-03  0.52121D-03  0.52121D-03  0.52121D-03  0.52121D-03  0.52121D-03  0.52121D-03  0.52123D-03  0.52128D-03  0.52145D-03  0.52199D-03  0.52366D-03  0.52814D-03  0.53621D-03  0.54752D-03  0.56719D-03
  0.33884D+02  0.15300D+01  0.58959D-03  0.58959D-03  0.58959D-03  0.58959D-03  0.58959D-03  0.58959D-03  0.58959D-03  0.58959D-03  0.58959D-03  0.58960D-03  0.58961D-03  0.58966D-03  0.58982D-03  0.59036D-03  0.59199D-03  0.59645D-03  0.60469D-03  0.61619D-03  0.63631D-03
  0.36308D+02  0.15600D+01  0.66671D-03  0.66671D-03  0.66671D-03  0.66671D-03  0.66671D-03  0.66671D-03  0.66671D-03  0.66671D-03  0.66671D-03  0.66672D-03  0.66673D-03  0.66678D-03  0.66694D-03  0.66746D-03  0.66903D-03  0.67353D-03  0.68190D-03  0.69358D-03  0.71415D-03
  0.38905D+02  0.15900D+01  0.75365D-03  0.75365D-03  0.75365D-03  0.75365D-03  0.75365D-03  0.75365D-03  0.75365D-03  0.75365D-03  0.75365D-03  0.75366D-03  0.75367D-03  0.75372D-03  0.75387D-03  0.75434D-03  0.75592D-03  0.76044D-03  0.76890D-03  0.78077D-03  0.80179D-03
  0.41687D+02  0.16200D+01  0.85160D-03  0.85160D-03  0.85160D-03  0.85160D-03  0.85160D-03  0.85160D-03  0.85160D-03  0.85160D-03  0.85160D-03  0.85161D-03  0.85162D-03  0.85167D-03  0.85181D-03  0.85227D-03  0.85387D-03  0.85829D-03  0.86691D-03  0.87895D-03  0.90042D-03
  0.44668D+02  0.16500D+01  0.96191D-03  0.96191D-03  0.96191D-03  0.96191D-03  0.96191D-03  0.96191D-03  0.96191D-03  0.96191D-03  0.96191D-03  0.96192D-03  0.96193D-03  0.96197D-03  0.96211D-03  0.96255D-03  0.96407D-03  0.96852D-03  0.97728D-03  0.98948D-03  0.10114D-02
  0.47863D+02  0.16800D+01  0.10861D-02  0.10861D-02  0.10861D-02  0.10861D-02  0.10861D-02  0.10861D-02  0.10861D-02  0.10861D-02  0.10861D-02  0.10861D-02  0.10861D-02  0.10861D-02  0.10863D-02  0.10867D-02  0.10882D-02  0.10926D-02  0.11015D-02  0.11138D-02  0.11362D-02
  0.51286D+02  0.17100D+01  0.12258D-02  0.12258D-02  0.12258D-02  0.12258D-02  0.12258D-02  0.12258D-02  0.12258D-02  0.12258D-02  0.12258D-02  0.12258D-02  0.12258D-02  0.12258D-02  0.12259D-02  0.12263D-02  0.12278D-02  0.12322D-02  0.12412D-02  0.12537D-02  0.12764D-02
  0.54954D+02  0.17400D+01  0.13828D-02  0.13828D-02  0.13828D-02  0.13828D-02  0.13828D-02  0.13828D-02  0.13828D-02  0.13828D-02  0.13828D-02  0.13828D-02  0.13828D-02  0.13829D-02  0.13830D-02  0.13834D-02  0.13848D-02  0.13892D-02  0.13983D-02  0.14109D-02  0.14341D-02
  0.58884D+02  0.17700D+01  0.15594D-02  0.15594D-02  0.15594D-02  0.15594D-02  0.15594D-02  0.15594D-02  0.15594D-02  0.15594D-02  0.15594D-02  0.15594D-02  0.15594D-02  0.15594D-02  0.15596D-02  0.15599D-02  0.15613D-02  0.15657D-02  0.15749D-02  0.15876D-02  0.16112D-02
  0.63096D+02  0.18000D+01  0.17578D-02  0.17578D-02  0.17578D-02  0.17578D-02  0.17578D-02  0.17578D-02  0.17578D-02  0.17578D-02  0.17578D-02  0.17578D-02  0.17578D-02  0.17578D-02  0.17579D-02  0.17583D-02  0.17596D-02  0.17641D-02  0.17733D-02  0.17861D-02  0.18100D-02
  0.67608D+02  0.18300D+01  0.19806D-02  0.19806D-02  0.19806D-02  0.19806D-02  0.19806D-02  0.19806D-02  0.19806D-02  0.19806D-02  0.19806D-02  0.19806D-02  0.19806D-02  0.19806D-02  0.19807D-02  0.19811D-02  0.19824D-02  0.19867D-02  0.19961D-02  0.20091D-02  0.20333D-02
  0.72444D+02  0.18600D+01  0.22307D-02  0.22307D-02  0.22307D-02  0.22307D-02  0.22307D-02  0.22307D-02  0.22307D-02  0.22307D-02  0.22307D-02  0.22307D-02  0.22308D-02  0.22308D-02  0.22309D-02  0.22312D-02  0.22324D-02  0.22368D-02  0.22463D-02  0.22593D-02  0.22839D-02
  0.77625D+02  0.18900D+01  0.25115D-02  0.25115D-02  0.25115D-02  0.25115D-02  0.25115D-02  0.25115D-02  0.25115D-02  0.25115D-02  0.25115D-02  0.25115D-02  0.25116D-02  0.25116D-02  0.25117D-02  0.25120D-02  0.25131D-02  0.25176D-02  0.25271D-02  0.25402D-02  0.25651D-02
  0.83176D+02  0.19200D+01  0.28267D-02  0.28267D-02  0.28267D-02  0.28267D-02  0.28267D-02  0.28267D-02  0.28267D-02  0.28267D-02  0.28267D-02  0.28267D-02  0.28267D-02  0.28267D-02  0.28268D-02  0.28271D-02  0.28282D-02  0.28326D-02  0.28422D-02  0.28554D-02  0.28806D-02
  0.89125D+02  0.19500D+01  0.31802D-02  0.31802D-02  0.31802D-02  0.31802D-02  0.31802D-02  0.31802D-02  0.31802D-02  0.31802D-02  0.31802D-02  0.31802D-02  0.31802D-02  0.31803D-02  0.31804D-02  0.31806D-02  0.31817D-02  0.31860D-02  0.31958D-02  0.32090D-02  0.32345D-02
  0.95499D+02  0.19800D+01  0.35769D-02  0.35769D-02  0.35769D-02  0.35769D-02  0.35769D-02  0.35769D-02  0.35769D-02  0.35769D-02  0.35769D-02  0.35769D-02  0.35769D-02  0.35769D-02  0.35770D-02  0.35773D-02  0.35783D-02  0.35826D-02  0.35925D-02  0.36057D-02  0.36315D-02
  0.10233D+03  0.20100D+01  0.40220D-02  0.40220D-02  0.40220D-02  0.40220D-02  0.40220D-02  0.40220D-02  0.40220D-02  0.40220D-02  0.40220D-02  0.40220D-02  0.40220D-02  0.40220D-02  0.40221D-02  0.40223D-02  0.40233D-02  0.40277D-02  0.40375D-02  0.40508D-02  0.40769D-02
  0.10965D+03  0.20400D+01  0.45213D-02  0.45213D-02  0.45213D-02  0.45213D-02  0.45213D-02  0.45213D-02  0.45213D-02  0.45213D-02  0.45213D-02  0.45213D-02  0.45213D-02  0.45213D-02  0.45214D-02  0.45217D-02  0.45226D-02  0.45268D-02  0.45369D-02  0.45502D-02  0.45765D-02
  0.11749D+03  0.20700D+01  0.50817D-02  0.50817D-02  0.50817D-02  0.50817D-02  0.50817D-02  0.50817D-02  0.50817D-02  0.50817D-02  0.50817D-02  0.50817D-02  0.50817D-02  0.50817D-02  0.50818D-02  0.50820D-02  0.50830D-02  0.50870D-02  0.50973D-02  0.51107D-02  0.51372D-02
  0.12589D+03  0.21000D+01  0.57108D-02  0.57108D-02  0.57108D-02  0.57108D-02  0.57108D-02  0.57108D-02  0.57108D-02  0.57108D-02  0.57108D-02  0.57108D-02  0.57108D-02  0.57109D-02  0.57109D-02  0.57112D-02  0.57120D-02  0.57157D-02  0.57264D-02  0.57399D-02  0.57666D-02
  0.13490D+03  0.21300D+01  0.64174D-02  0.64174D-02  0.64174D-02  0.64174D-02  0.64174D-02  0.64174D-02  0.64174D-02  0.64174D-02  0.64174D-02  0.64174D-02  0.64174D-02  0.64175D-02  0.64175D-02  0.64177D-02  0.64186D-02  0.64221D-02  0.64330D-02  0.64465D-02  0.64735D-02
  0.14454D+03  0.21600D+01  0.72115D-02  0.72115D-02  0.72115D-02  0.72115D-02  0.72115D-02  0.72115D-02  0.72115D-02  0.72115D-02  0.72115D-02  0.72115D-02  0.72116D-02  0.72116D-02  0.72116D-02  0.72118D-02  0.72127D-02  0.72160D-02  0.72272D-02  0.72407D-02  0.72679D-02
  0.15488D+03  0.21900D+01  0.81047D-02  0.81047D-02  0.81047D-02  0.81047D-02  0.81047D-02  0.81047D-02  0.81047D-02  0.81047D-02  0.81047D-02  0.81048D-02  0.81048D-02  0.81048D-02  0.81048D-02  0.81050D-02  0.81058D-02  0.81091D-02  0.81204D-02  0.81340D-02  0.81614D-02
  0.16596D+03  0.22200D+01  0.91104D-02  0.91104D-02  0.91104D-02  0.91104D-02  0.91104D-02  0.91104D-02  0.91104D-02  0.91104D-02  0.91104D-02  0.91104D-02  0.91104D-02  0.91104D-02  0.91105D-02  0.91107D-02  0.91115D-02  0.91147D-02  0.91260D-02  0.91397D-02  0.91674D-02
  0.17783D+03  0.22500D+01  0.10244D-01  0.10244D-01  0.10244D-01  0.10244D-01  0.10244D-01  0.10244D-01  0.10244D-01  0.10244D-01  0.10244D-01  0.10244D-01  0.10244D-01  0.10244D-01  0.10244D-01  0.10244D-01  0.10245D-01  0.10248D-01  0.10260D-01  0.10274D-01  0.10301D-01
  0.19055D+03  0.22800D+01  0.11524D-01  0.11524D-01  0.11524D-01  0.11524D-01  0.11524D-01  0.11524D-01  0.11524D-01  0.11524D-01  0.11524D-01  0.11524D-01  0.11524D-01  0.11524D-01  0.11524D-01  0.11524D-01  0.11525D-01  0.11528D-01  0.11539D-01  0.11554D-01  0.11582D-01
  0.20417D+03  0.23100D+01  0.12972D-01  0.12972D-01  0.12972D-01  0.12972D-01  0.12972D-01  0.12972D-01  0.12972D-01  0.12972D-01  0.12972D-01  0.12972D-01  0.12972D-01  0.12972D-01  0.12972D-01  0.12972D-01  0.12973D-01  0.12976D-01  0.12986D-01  0.13001D-01  0.13030D-01
  0.21878D+03  0.23400D+01  0.14612D-01  0.14612D-01  0.14612D-01  0.14612D-01  0.14612D-01  0.14612D-01  0.14612D-01  0.14612D-01  0.14612D-01  0.14612D-01  0.14612D-01  0.14612D-01  0.14612D-01  0.14612D-01  0.14613D-01  0.14616D-01  0.14626D-01  0.14642D-01  0.14671D-01
  0.23442D+03  0.23700D+01  0.16475D-01  0.16475D-01  0.16475D-01  0.16475D-01  0.16475D-01  0.16475D-01  0.16475D-01  0.16475D-01  0.16475D-01  0.16475D-01  0.16475D-01  0.16475D-01  0.16475D-01  0.16476D-01  0.16476D-01  0.16479D-01  0.16488D-01  0.16505D-01  0.16534D-01
  0.25119D+03  0.24000D+01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18597D-01  0.18598D-01  0.18600D-01  0.18609D-01  0.18626D-01  0.18656D-01
  0.26915D+03  0.24300D+01  0.21018D-01  0.21018D-01  0.21018D-01  0.21018D-01  0.21018D-01  0.21018D-01  0.21018D-01  0.21018D-01  0.21018D-01  0.21018D-01  0.21018D-01  0.21018D-01  0.21018D-01  0.21018D-01  0.21019D-01  0.21021D-01  0.21030D-01  0.21047D-01  0.21078D-01
  0.28840D+03  0.24600D+01  0.23787D-01  0.23787D-01  0.23787D-01  0.23787D-01  0.23787D-01  0.23787D-01  0.23787D-01  0.23787D-01  0.23787D-01  0.23787D-01  0.23787D-01  0.23787D-01  0.23787D-01  0.23787D-01  0.23788D-01  0.23790D-01  0.23798D-01  0.23816D-01  0.23848D-01
  0.30903D+03  0.24900D+01  0.26959D-01  0.26959D-01  0.26959D-01  0.26959D-01  0.26959D-01  0.26959D-01  0.26959D-01  0.26959D-01  0.26959D-01  0.26959D-01  0.26959D-01  0.26959D-01  0.26959D-01  0.26959D-01  0.26960D-01  0.26962D-01  0.26970D-01  0.26989D-01  0.27022D-01
  0.33113D+03  0.25200D+01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30595D-01  0.30598D-01  0.30606D-01  0.30625D-01  0.30660D-01

